Analysis of the long-term behavior of the "Bando--follow-the-leader'' car-following model

In this article, we investigate the long-term behavior of the ``Bando--follow-the-leader'' car-following model, whose well-posedness and stability with respect to delay were analyzed in a recent work \cite{gong2023well}. We first establish the collision-free property of the model with \(N+1\in\N_{\geq2}\) vehicles over an infinite time horizon, assuming that the trajectory of the first vehicle is prescribed, by demonstrating the existence of a uniform strictly positive lower bound on the space headway between adjacent vehicles. Furthermore, assuming that the first vehicle travels at a constant velocity and \(N\in\N_{\geq1}\) vehicles follow it according to the Bando--follow-the-leader model on a single lane, our main results state that, with certain reasonable constraints imposed on the modeling parameters, all \(N\) following vehicles will eventually (i.e., when time goes to infinity) converge to the same headway and velocity with a globally exponential convergence rate. The analytical methods are based on Lyapunov functions and a perturbation argument. Numerical simulations are also provided to illustrate the obtained theoretical convergence guarantees.

==> Data/Energy_E_star.csv <==
time,Energy
0,112.49999999375
0.0150075037518759,112.499999991954
0.0300150075037519,112.499999989629
0.0450225112556278,112.499999986617
0.0600300150075038,112.499999982711
0.0750375187593797,112.499999977642
0.0900450225112556,112.499999971055
0.105052526263132,112.499999962488
0.120060030015008,112.499999951335
0.135067533766883,112.499999936801
0.150075037518759,112.499999917845
0.165082541270635,112.499999893097
0.180090045022511,112.49999986076
0.195097548774387,112.499999818468
0.210105052526263,112.49999976311
0.225112556278139,112.499999690586
0.240120060030015,112.499999595495
0.255127563781891,112.499999470713
0.270135067533767,112.499999306842
0.285142571285643,112.499999091469
0.300150075037519,112.499998808193
0.315157578789395,112.499998435332
0.330165082541271,112.499997944205
0.345172586293147,112.499997296846
0.360180090045022,112.499996442985
0.375187593796898,112.499995316008
0.390195097548774,112.499993827618
0.40520260130065,112.499991860713
0.420210105052526,112.499989259919
0.435217608804402,112.499985819009
0.450225112556278,112.499981264138
0.465232616308154,112.499975231557
0.48024012006003,112.499967237927
0.495247623811906,112.499956640815
0.510255127563782,112.499942586097
0.525262631315658,112.49992393793
0.540270135067534,112.499899185524
0.55527763881941,112.499866319024
0.570285142571286,112.499822664287
0.585292646323162,112.499764662975
0.600300150075038,112.499687579904
0.615307653826913,112.499585113687
0.630315157578789,112.499448878877
0.645322661330665,112.499267717391
0.660330165082541,112.499026783375
0.675337668834417,112.498706327455
0.690345172586293,112.498280082545
0.705352676338169,112.497713121923
0.720360180090045,112.496959018914
0.735367683841921,112.49595608343
0.750375187593797,112.494622379594
0.765382691345673,112.49284913574
0.780390195097549,112.490492037631
0.795397698849425,112.487359738071
0.810405202601301,112.483198712726
0.825412706353177,112.477673329613
0.840420210105053,112.470339660204
0.855427713856929,112.460611130036
0.870435217608804,112.447713554355
0.88544272136068,112.430626409703
0.900450225112556,112.408006324361
0.915457728864432,112.378087682144
0.930465232616308,112.338553925559
0.945472736368184,112.28637153707
0.96048024012006,112.217576824658
0.975487743871936,112.127003507387
0.990495247623812,112.007936796976
1.00550275137569,111.851677443272
1.02051025512756,111.646997266249
1.03551775887944,111.379467011971
1.05052526263132,111.030638492289
1.06553276638319,110.577068441541
1.08054027013507,109.989182830223
1.09554777388694,109.230002899602
1.11055527763882,108.253791139483
1.1255627813907,107.004736001695
1.14057028514257,105.41588275331
1.15557778889445,103.408643393801
1.17058529264632,100.89337898846
1.1855927963982,97.7717304401228
1.20060030015008,93.9415391411656
1.21560780390195,89.3052656226258
1.23061530765383,83.7826499640285
1.2456228114057,77.3277871828306
1.26063031515758,69.9496503235018
1.27563781890945,61.7333552064548
1.29064532266133,52.8574132297315
1.30565282641321,43.6006219239127
1.32066033016508,34.3322588042812
1.33566783391696,25.4819455735626
1.35067533766883,17.4910540223693
1.36568284142071,10.7542646158239
1.38069034517259,5.56484995307978
1.39569784892446,2.07754214136162
1.41070535267634,0.297704873479693
1.42571285642821,0.0971809769230233
1.44072036018009,1.24951219050538
1.45572786393197,3.47334735317041
1.47073536768384,6.47348127662096
1.48574287143572,9.97260408193036
1.50075037518759,13.7312204619496
1.51575787893947,17.5566108209314
1.53076538269135,21.3035182792715
1.54577288644322,24.8696572017889
1.5607803901951,28.188698078477
1.57578789394697,31.2226173507233
1.59079539769885,33.9545468198423
1.60580290145073,36.3826728036113
1.6208104052026,38.5153474114237
1.63581790895448,40.3673539324783
1.65082541270635,41.9571647202076
1.66583291645823,43.3049995244689
1.68084042021011,44.4315003402097
1.69584792396198,45.356864676969
1.71085542771386,46.1003099518264
1.72586293146573,46.679770760149
1.74087043521761,47.1117555774275
1.75587793896948,47.4113094972789
1.77088544272136,47.5920449201309
1.78589294647324,47.666213528186
1.80090045022511,47.6448012719944
1.81590795397699,47.5376340812566
1.83091545772886,47.3534863111977
1.84592296148074,47.1001868284283
1.86093046523262,46.7847196378213
1.87593796898449,46.4133174495955
1.89094547273637,45.9915474011719
1.90595297648824,45.5243886744203
1.92096048024012,45.01630237227
1.935967983992,44.4712938476151
1.95097548774387,43.8929682502985
1.96598299149575,43.2845796503892
1.98099049524762,42.649074512929
1.9959979989995,41.9891299999395
2.01100550275138,41.3071876387209
2.02601300650325,40.6054829302004
2.04102051025513,39.886071295463
2.056028014007,39.1508507795476
2.07103551775888,38.4015819016603
2.08604302151076,37.6399049725826
2.10105052526263,36.8673551771374
2.11605802901451,36.085375670702
2.13106553276638,35.2953289239615
2.14607303651826,34.4985065175416
2.16108054027013,33.6961375637572
2.17608804402201,32.8893959120319
2.19109554777389,32.079406276351
2.20610305152576,31.2672494071419
2.22111055527764,30.4539664161718
2.23611805902951,29.6405623503407
2.25112556278139,28.8280090961517
2.26613306653327,28.0172476995146
2.28114057028514,27.2091901650719
2.29614807403702,26.4047207997767
2.31115557778889,25.6046971576808
2.32616308154077,24.8099506276862
2.34117058529265,24.0212867069185
2.35617808904452,23.2394850372823
2.3711855927964,22.4652992214856
2.38619309654827,21.6994564426331
2.40120060030015,20.9426569089422
2.41620810405203,20.1955732305758
2.4312156078039,19.4588496998914
2.44622311155578,18.7331014574175
2.46123061530765,18.0189136625747
2.47623811905953,17.3168406841741
2.49124562281141,16.6274052211499
2.50625312656328,15.9510974867931
2.52126063031516,15.2883744970444
2.53626813406703,14.6396593109606
2.55127563781891,14.0053404211097
2.56628314157079,13.3857712662344
2.58129064532266,12.7812697176541
2.59629814907454,12.1921178238758
2.61130565282641,11.618561598456
2.62631315657829,11.0608108879517
2.64132066033017,10.5190395152255
2.65632816408204,9.99338536937881
2.67133566783392,9.48395077875103
2.68634317158579,8.990802957294
2.70135067533767,8.51397452727008
2.71635817908954,8.05346432144296
2.73136568284142,7.60923809939909
2.7463731865933,7.18122959632828
2.76138069034517,6.76934150894648
2.77638819409705,6.37344668508657
2.79139569784892,5.99338939467417
2.8064032016008,5.62898661557545
2.82141070535268,5.28002953922461
2.83641820910455,4.94628494758084
2.85142571285643,4.62749687046968
2.8664332166083,4.32338805990649
2.88144072036018,4.03366171463624
2.89644822411206,3.75800304424631
2.91145572786393,3.49608099692892
2.92646323161581,3.24754988510327
2.94147073536768,3.01205107314867
2.95647823911956,2.78921462434328
2.97148574287144,2.57866091828844
2.98649324662331,2.38000227644505
3.00150075037519,2.19284448665475
3.01650825412706,2.01678836770214
3.03151575787894,1.85143118325835
3.04652326163082,1.69636811210044
3.06153076538269,1.5511935375063
3.07653826913457,1.41550239717256
3.09154577288644,1.28889133749136
3.10655327663832,1.17095992469943
3.1215607803902,1.06131165687603
3.13656828414207,0.959555024822174
3.15157578789395,0.865304378098639
3.16658329164582,0.778180830234747
3.1815907953977,0.697812978565468
3.19659829914957,0.623837653516133
3.21160580290145,0.555900495227815
3.22661330665333,0.493656550861324
3.2416208104052,0.436770713862605
3.25662831415708,0.384918176540368
3.27163581790895,0.337784740226245
3.28664332166083,0.2950671328651
3.30165082541271,0.256473200212114
3.31665832916458,0.221722099953458
3.33166583291646,0.190544385427307
3.34667333666833,0.16268208893839
3.36168084042021,0.137888710339027
3.37668834417209,0.115929202816449
3.39169584792396,0.0965798790465821
3.40670335167584,0.0796283129098028
3.42171085542771,0.0648731759101625
3.43671835917959,0.0521240680906835
3.45172586293147,0.0412012970525208
3.46673336668334,0.0319356508831888
3.48174087043522,0.0241681314794922
3.49674837418709,0.0177496816337338
3.51175587793897,0.0125408835297098
3.52676338169085,0.00841165131663352
3.54177088544272,0.00524090466495017
3.5567783891946,0.00291623724360041
3.57178589294647,0.00133357414927246
3.58679339669835,0.000396825726609715
3.60180090045022,1.75365757655699e-05
3.6168084042021,0.000114533134919207
3.63181590795398,0.000613570883405246
3.64682341170585,0.00144698304632181
3.66183091545773,0.00255333160180148
3.6768384192096,0.00387706335482073
3.69184592296148,0.00536816949361665
3.70685342671336,0.00698185407813685
3.72186093046523,0.00867820624775404
3.73686843421711,0.0104218848467212
3.75187593796898,0.012181806953038
3.76688344172086,0.0139308510531402
3.78189094547274,0.015645565143522
3.79689844922461,0.017305889798533
3.81190595297649,0.0188948885241765
3.82691345672836,0.0203984913312329
3.84192096048024,0.0218052492270361
3.85692846423212,0.0231060986245314
3.87193596798399,0.024294140700171
3.88694347173587,0.0253644272725485
3.90195097548774,0.0263137641943738
3.91695847923962,0.0271405199267319
3.9319659829915,0.0278444509187016
3.94697348674337,0.0284265340167177
3.96198099049525,0.0288888117238693
3.97698849424712,0.029234248417099
3.991995997999,0.0294665943913683
4.00700350175088,0.0295902639717008
4.02201100550275,0.0296102187212184
4.03701850925463,0.0295318640007113
4.0520260130065,0.02936095200849
4.06703351675838,0.0291034939527471
4.08204102051026,0.0287656817531254
4.09704852426213,0.0283538150778003
4.11205602801401,0.0278742384361654
4.12706353176588,0.0273332834285607
4.14207103551776,0.0267372182230075
4.15707853926963,0.0260922037958656
4.17208604302151,0.0254042549152734
4.18709354677339,0.0246792074935838
4.20210105052526,0.0239226906297005
4.21710855427714,0.023140103276329
4.23211605802901,0.0223365953022685
4.24712356178089,0.0215170528090341
4.26213106553277,0.0206860866892307
4.27713856928464,0.0198480244086724
4.29214607303652,0.0190069057514878
4.30715357678839,0.0181664799730471
4.32216108054027,0.017330205897851
4.33716858429215,0.0165012551628229
4.35217608804402,0.0156825154903759
4.3671835917959,0.0148765966722976
4.38219109554777,0.0140858390109428
4.39719859929965,0.0133123207296368
4.41220610305153,0.0125578674443642
4.4272136068034,0.0118240641548625
4.44222111055528,0.0111122653224331
4.45722861430715,0.0104236055500579
4.47223611805903,0.00975901384497228
4.48724362181091,0.00911922529193811
4.50225112556278,0.00850479187226755
4.51725862931466,0.00791609638949397
4.53226613306653,0.00735336586521269
4.54727363681841,0.00681668284364894
4.56228114057028,0.00630599549796249
4.57728864432216,0.0058211324086913
4.59229614807404,0.00536181408768724
4.60730365182591,0.00492766365036976
4.62231115557779,0.00451821438598675
4.63731865932967,0.00413292217135849
4.65232616308154,0.00377117775075095
4.66733366683342,0.00343231471090096
4.68234117058529,0.0031156173232951
4.69734867433717,0.0028203274914124
4.71235617808904,0.00254565310005955
4.72736368184092,0.00229077762370167
4.7423711855928,0.00205486599873253
4.75737868934467,0.00183707000243313
4.77238619309655,0.00163653304471826
4.78739369684842,0.00145239648601871
4.8024012006003,0.00128380501682645
4.81740870435218,0.00112991033136999
4.83241620810405,0.000989874341876974
4.84742371185593,0.000862873031045464
4.8624312156078,0.000748099951441283
4.87743871935968,0.000644768442377731
4.89244622311156,0.000552113494553235
4.90745372686343,0.000469394152788489
4.92246123061531,0.000395895226976684
4.93746873436718,0.000330928298891723
4.95247623811906,0.000273832596841588
4.96748374187094,0.000223976164359601
4.98249124562281,0.000180756286999649
4.99749874937469,0.000143599611817063
5.01250625312656,0.000111962345449276
5.02751375687844,8.53303508629475e-05
5.04252126063032,6.32188080782149e-05
5.05752876438219,4.51717650633356e-05
5.07253626813407,3.07617777773393e-05
5.08754377188594,1.95893019530616e-05
5.10255127563782,1.12819279692726e-05
5.11755877938969,5.4936033489694e-06
5.13256628314157,1.90383349784361e-06
5.14757378689345,2.16734847856382e-07
5.16258129064532,1.60066076206434e-07
5.1775887943972,1.48425380771091e-06
5.19259629814907,3.96135901511399e-06
5.20760380190095,7.38402684487187e-06
5.22261130565283,1.15644591884973e-05
5.2376188094047,1.63333424890877e-05
5.25262631315658,2.15387798223419e-05
5.26763381690845,2.70452672889345e-05
5.28264132066033,3.27326881926422e-05
5.29764882441221,3.84952582173541e-05
5.31265632816408,4.4240539828595e-05
5.32766383191596,4.98885193068717e-05
5.34267133566783,5.53706727699846e-05
5.35767883941971,6.06290234952849e-05
5.37268634317159,6.56152900031654e-05
5.38769384692346,7.02900991059452e-05
5.40270135067534,7.46221673559689e-05
5.41770885442721,7.85875153983274e-05
5.43271635817909,8.21687682747483e-05
5.44772386193097,8.5354516280592e-05
5.46273136568284,8.8138640499441e-05
5.47773886943472,9.05196916087463e-05
5.49274637318659,9.25003419600869e-05
5.50775387693847,9.40868920546089e-05
5.52276138069035,9.52887490307186e-05
5.53776888444222,9.61179577279642e-05
5.5527763881941,9.6588792119516e-05
5.56778389194597,9.67173952247229e-05
5.58279139569785,9.65214031168304e-05
5.59779889944972,9.60196082315075e-05
5.6128064032016,9.52316711607802e-05
5.62781390695348,9.41778740342998e-05
5.64282141070535,9.28788720158617e-05
5.65782891445723,9.13554676336327e-05
5.6728364182091,8.96284217588261e-05
5.68784392196098,8.7718296705257e-05
5.70285142571286,8.56453096959236e-05
5.71785892946473,8.34291985991723e-05
5.73286643321661,8.10891124613216e-05
5.74787393696848,7.86435208363684e-05
5.76288144072036,7.61101433815683e-05
5.77788894447224,7.35058815125605e-05
5.79289644822411,7.08467750713869e-05
5.80790395197599,6.8147961830473e-05
5.82291145572786,6.54236548197024e-05
5.83791895947974,6.26871200478345e-05
5.85292646323162,5.99506755327329e-05
5.86793396698349,5.72256971448751e-05
5.88294147073537,5.45226209009139e-05
5.89794897448724,5.18509596363887e-05
5.91295647823912,4.92193095803355e-05
5.927963981991,4.66353878952569e-05
5.94297148574287,4.41060668203231e-05
5.95797898949475,4.16373987672852e-05
5.97298649324662,3.92346496587186e-05
5.9879939969985,3.69023262742233e-05
6.00300150075037,3.46442146248901e-05
6.01800900450225,3.24634387448005e-05
6.03301650825413,3.03624946486578e-05
6.048024012006,2.83432850646099e-05
6.06303151575788,2.64071639390668e-05
6.07803901950976,2.45549532765789e-05
6.09304652326163,2.27870025407246e-05
6.10805402701351,2.11032399760575e-05
6.12306153076538,1.95032047863531e-05
6.13806903451726,1.79860792908852e-05
6.15307653826913,1.65507268761011e-05
6.16808404202101,1.51957196678063e-05
6.18309154577289,1.39193464460128e-05
6.19809904952476,1.27196873286121e-05
6.21310655327664,1.15946411336414e-05
6.22811405702851,1.05419487289602e-05
6.24312156078039,9.55921571595283e-06
6.25812906453227,8.64393433089687e-06
6.27313656828414,7.79350540641184e-06
6.28814407203602,7.00525273005803e-06
6.30315157578789,6.2764474390852e-06
6.31815907953977,5.60434046453508e-06
6.33316658329165,4.98617648342421e-06
6.34817408704352,4.41920643121494e-06
6.3631815907954,3.90069928448026e-06
6.37818909454727,3.42795381700368e-06
6.39319659829915,2.99830519501379e-06
6.40820410205103,2.60913592901181e-06
6.4232116058029,2.257893812618e-06
6.43821910955478,1.94209758994898e-06
6.45322661330665,1.65934160335651e-06
6.46823411705853,1.40729991453601e-06
6.48324162081041,1.18372997841032e-06
6.49824912456228,9.86473826448335e-07
6.51325662831416,8.13463021242217e-07
6.52826413206603,6.62723885188475e-07
6.54327163581791,5.3237765927686e-07
6.55827913956978,4.2064023112598e-07
6.57328664332166,3.25821605863734e-07
6.58829414707354,2.46325006243808e-07
6.60330165082541,1.80645142173261e-07
6.61830915457729,1.27368926239907e-07
6.63331665832916,8.51737283758117e-08
6.64832416208104,5.28247676791867e-08
6.66333166583292,2.91724294012423e-08
6.67833916958479,1.31495231339263e-08
6.69334667333667,3.76838790762344e-09
6.70835417708854,1.1837509353746e-10
6.72336168084042,1.36289639130985e-09
6.7383691845923,6.73596354056607e-09
6.75337668834417,1.55387711089001e-08
6.76838419209605,2.71363353223142e-08
6.78339169584792,4.09542808772435e-08
6.7983991995998,5.6475892116311e-08
6.81340670335168,7.32384898931866e-08
6.82841420710355,9.08299692274813e-08
6.84342171085543,1.08885523017123e-07
6.8584292146073,1.2708448525365e-07
6.87343671835918,1.45147308525976e-07
6.88844422211106,1.62833059141933e-07
6.90345172586293,1.79936366339328e-07
6.91845922961481,1.96284168391415e-07
6.93346673336668,2.1173300994105e-07
6.94847423711856,2.26166491682287e-07
6.96348174087044,2.39492851322632e-07
6.97848924462231,2.51642809625003e-07
6.99349674837419,2.62567805680801e-07
7.00850425212606,2.72237344956724e-07
7.02351175587794,2.80636855268031e-07
7.03851925962981,2.87765847481875e-07
7.05352676338169,2.93636211082338e-07
7.06853426713357,2.98270628419349e-07
7.08354177088544,3.0170131093975e-07
7.09854927463732,3.03968807082712e-07
7.11355677838919,3.05120260278012e-07
7.12856428214107,3.05208174693463e-07
7.14357178589295,3.04289344213142e-07
7.15857928964482,3.02423877288188e-07
7.1735867933967,2.99674314416617e-07
7.18859429714857,2.96104989480066e-07
7.20360180090045,2.91781445721695e-07
7.21860930465233,2.86769466461016e-07
7.2336168084042,2.81134508102899e-07
7.24862431215608,2.74941192111889e-07
7.26363181590795,2.68252862742921e-07
7.27863931965983,2.61131197013127e-07
7.29364682341171,2.53635919081739e-07
7.30865432716358,2.4582474609881e-07
7.32366183091546,2.37752877195578e-07
7.33866933466733,2.29472878166383e-07
7.35367683841921,2.21034557956458e-07
7.36868434217109,2.12484849400043e-07
7.38369184592296,2.03867724455701e-07
7.39869934967484,1.95224138453536e-07
7.41370685342671,1.86592050623609e-07
7.42871435717859,1.78006584057995e-07
7.44372186093047,1.69499718389848e-07
7.45872936468234,1.61100559411589e-07
7.47373686843422,1.52835425623556e-07
7.48874437218609,1.44727904596459e-07
7.50375187593797,1.36798925609616e-07
7.51875937968985,1.2906684079411e-07
7.53376688344172,1.21547525702532e-07
7.5487743871936,1.14254602573929e-07
7.56378189094547,1.07199426284569e-07
7.57878939469735,1.00391089091902e-07
7.59379689844922,9.38368041514142e-08
7.6088044022011,8.75420124920151e-08
7.62381190595298,8.15104865765692e-08
7.63881940970485,7.57444350628933e-08
7.65382691345673,7.02446133694981e-08
7.6688344172086,6.50104302168245e-08
7.68384192096048,6.00400754952087e-08
7.69884942471236,5.53307913955779e-08
7.71385692846423,5.08785199499767e-08
7.72886443221611,4.66783159925346e-08
7.74387193596798,4.27245467152399e-08
7.75887943971986,3.90109666965571e-08
7.77388694347174,3.55307899050109e-08
7.78889444722361,3.22767615882021e-08
7.80390195097549,2.9241226561121e-08
7.81890945472736,2.64161959274479e-08
7.83391695847924,2.3793411505622e-08
7.84892446223112,2.1364406473721e-08
7.86393196598299,1.91206592442029e-08
7.87893946973487,1.70534370593881e-08
7.89394697348674,1.51538775448509e-08
7.90895447723862,1.34132123107757e-08
7.9239619809905,1.18227919071154e-08
7.93896948474237,1.03741096221163e-08
7.95397698849425,9.05882297012884e-09
7.96898449224612,7.86877382066943e-09
7.983991995998,6.7960070492213e-09
7.99899949974987,5.83278686238353e-09
8.01400700350175,4.97161238978013e-09
8.02901450725363,4.20523073485971e-09
8.0440220110055,3.52665027677565e-09
8.05902951475738,2.92915196547645e-09
8.07403701850926,2.40624555414134e-09
8.08904452226113,1.95174778373829e-09
8.10405202601301,1.55979580903646e-09
8.11905952976488,1.22484107641306e-09
8.13406703351676,9.41642596685487e-10
8.14907453726863,7.05260183895965e-10
8.16408204102051,5.11047234632401e-10
8.17908954477239,3.54643254306861e-10
8.19409704852426,2.31966269558457e-10
8.20910455227614,1.39204757093511e-10
8.22411205602801,7.28096474804527e-11
8.23911955977989,2.94854440760561e-11
8.25412706353177,6.18146603762169e-12
8.26913456728364,9.15051561923717e-14
8.28414207103552,8.64452932034802e-12
8.29914957478739,2.94920021760209e-11
8.31415707853927,6.04956486808156e-11
8.32916458229115,9.97156681424028e-11
8.34417208604302,1.45399256347482e-10
8.3591795897949,1.95969549777427e-10
8.37418709354677,2.50014976308023e-10
8.38919459729865,3.06278895460157e-10
8.40420210105053,3.63649692027348e-10
8.4192096048024,4.21154685838218e-10
8.43421710855428,4.77955866532099e-10
8.44922461230615,5.33333916211474e-10
8.46423211605803,5.86677520004121e-10
8.4792396198099,6.37474118525812e-10
8.49424712356178,6.85301286591946e-10
8.50925462731366,7.29818640662644e-10
8.52426213106553,7.70760021247671e-10
8.53926963481741,8.07926440170514e-10
8.55427713856928,8.41179166005797e-10
8.56928464232116,8.70433503135069e-10
8.58429214607304,8.95653771987266e-10
8.59929964982491,9.16855427009051e-10
8.61430715357679,9.34093555078885e-10
8.62931465732867,9.47454846952973e-10
8.64432216108054,9.57053065193214e-10
8.65932966483242,9.63024678959704e-10
8.67433716858429,9.65525011573871e-10
8.68934467233617,9.64724471519945e-10
8.70435217608804,9.60805540785987e-10
8.71935967983992,9.53959509170109e-10
8.7343671835918,9.44384081079072e-10
8.74937468734367,9.32280713798384e-10
8.76438219109555,9.17853794395502e-10
8.77938969484742,9.01314768472175e-10
8.7943971985993,8.82872233441846e-10
8.80940470235118,8.62730849997688e-10
8.82441220610305,8.41090669529662e-10
8.83941970985493,8.18145932512832e-10
8.8544272136068,7.94084045414289e-10
8.86943471735868,7.69084856729366e-10
8.88444222111056,7.43319843783029e-10
8.89944972486243,7.1695166189914e-10
8.91445722861431,6.90133765411281e-10
8.92946473236618,6.63009986250872e-10
8.94447223611806,6.35714508894858e-10
8.95947973986993,6.08373334683446e-10
8.97448724362181,5.81107264347569e-10
8.98949474737369,5.54023530903494e-10
9.00450225112556,5.27220073441433e-10
9.01950975487744,5.00785908747972e-10
9.03451725862931,4.74801427499654e-10
9.04952476238119,4.49338459954013e-10
9.06453226613307,4.24460589202811e-10
9.07953976988494,4.00223368596479e-10
9.09454727363682,3.7667461495324e-10
9.10955477738869,3.53854822184836e-10
9.12456228114057,3.31797462448897e-10
9.13956978489245,3.10529282232254e-10
9.15457728864432,2.90070813759991e-10
9.1695847923962,2.70437527958402e-10
9.18459229614807,2.5164271729888e-10
9.19959979989995,2.33690414713437e-10
9.21460730365183,2.16579988043568e-10
9.2296148074037,2.00307289389329e-10
9.24462231115558,1.84864847219785e-10
9.25962981490745,1.70242152938924e-10
9.27463731865933,1.56425971710496e-10
9.2896448224112,1.43400545330916e-10
9.30465232616308,1.31147852865499e-10
9.31965982991496,1.19647905834642e-10
9.33466733366683,1.08878975952953e-10
9.34967483741871,9.88177899857457e-11
9.36468234117059,8.94398148042329e-11
9.37968984492246,8.07194711928227e-11
9.39469734867434,7.26303302257373e-11
9.40970485242621,6.51454218867975e-11
9.42471235617809,5.82401501651628e-11
9.43971985992997,5.18865485830788e-11
9.45472736368184,4.60552059543386e-11
9.46973486743372,4.0717387836289e-11
9.48474237118559,3.58450618623808e-11
9.49974987493747,3.141096701858e-11
9.51475737868934,2.73885830127987e-11
9.52976488244122,2.37522055913361e-11
9.5447723861931,2.04769230688069e-11
9.55977988994497,1.75386575030994e-11
9.57478739369685,1.49141850832544e-11
9.58979489744872,1.25811230102381e-11
9.6048024012006,1.05179662891754e-11
9.61980990495248,8.70407261907459e-12
9.63481740870435,7.11968439756319e-12
9.64982491245623,5.74592433011441e-12
9.6648324162081,4.56479046960204e-12
9.67983991995998,3.55916744680999e-12
9.69484742371186,2.71280853050169e-12
9.70985492746373,2.01034049497249e-12
9.72486243121561,1.43724662397741e-12
9.73986993496748,9.79903628072808e-13
9.75487743871936,6.254616938096e-13
9.76988494247124,3.61755367004915e-13
9.78489244622311,1.77602233007516e-13
9.79989994997499,6.27490427096166e-14
9.81490745372686,7.81578678837075e-15
9.82991495747874,4.23753885438647e-15
9.84492246123061,4.42092107741394e-14
9.85992996498249,1.20634432239515e-13
9.87493746873437,2.27077279274485e-13
9.88994497248624,3.57715743371177e-13
9.90495247623812,5.07298118059151e-13
9.91995997999,6.71103302436418e-13
9.93496748374187,8.44899001709445e-13
9.94997498749375,1.02490822234276e-12
9.96498249124562,1.20777440621666e-12
9.9799899949975,1.39052720718082e-12
9.99499749874937,1.57055393292411e-12
10.0100050025013,1.74557536212715e-12
10.0250125062531,1.91360528664211e-12
10.040020010005,2.07294429421615e-12
10.0550275137569,2.22214340175246e-12
10.0700350175088,2.35998910419838e-12
10.0850425212606,2.48564719688977e-12
10.1000500250125,2.59893110989825e-12
10.1150575287644,2.69956264564257e-12
10.1300650325163,2.78740500999851e-12
10.1450725362681,2.86247264469653e-12
10.16008004002,2.92489860004127e-12
10.1750875437719,2.9749244433551e-12
10.1900950475238,3.01288074985817e-12
10.2051025512756,3.03916783160131e-12
10.2201100550275,3.05425262872112e-12
10.2351175587794,3.05865016540242e-12
10.2501250625313,3.05290827601631e-12
10.2651325662831,3.03760507932721e-12
10.280140070035,3.01333809633779e-12
10.2951475737869,2.98071434347026e-12
10.3101550775388,2.94034666829962e-12
10.3251625812906,2.89284358465872e-12
10.3401700850425,2.83880832380138e-12
10.3551775887944,2.77882934471326e-12
10.3701850925463,2.71348875062061e-12
10.3851925962981,2.64337048522145e-12
10.40020010005,2.56922551002308e-12
10.4152076038019,2.4916906856112e-12
10.4302151075538,2.4113415846906e-12
10.4452226113057,2.32873349370577e-12
10.4602301150575,2.24438552662798e-12
10.4752376188094,2.15879056834192e-12
10.4902451225613,2.07240873514659e-12
10.5052526263132,1.98567030672388e-12
10.520260130065,1.89896942080194e-12
10.5352676338169,1.81266689675793e-12
10.5502751375688,1.72709542810578e-12
10.5652826413207,1.64255111685897e-12
10.5802901450725,1.5593076125614e-12
10.5952976488244,1.47759833323248e-12
10.6103051525763,1.39763593877202e-12
10.6253126563282,1.31959787865557e-12
10.64032016008,1.24364013590239e-12
10.6553276638319,1.16989400229127e-12
10.6703351675838,1.09846301717884e-12
10.6853426713357,1.02943366956112e-12
10.7003501750875,9.6286667030773e-13
10.7153576788394,8.98834220799161e-13
10.7303651825913,8.37461024561924e-13
10.7453726863432,7.78770702113108e-13
10.760380190095,7.22761677525284e-13
10.7753876938469,6.69423070894333e-13
10.7903951975988,6.1873566381521e-13
10.8054027013507,5.70667322575191e-13
10.8204102051026,5.25181432602491e-13
10.8354177088544,4.82230170676795e-13
10.8504252126063,4.41761525511519e-13
10.8654327163582,4.03714843452819e-13
10.8804402201101,3.68026059460973e-13
10.8954477238619,3.34623721712738e-13
10.9104552276138,3.03435201871917e-13
10.9254627313657,2.7438128542785e-13
10.9404702351176,2.47381988768116e-13
10.9554777388694,2.22353807034655e-13
10.9704852426213,1.99211651677392e-13
10.9854927463732,1.7786987357144e-13
11.0005002501251,1.58241165059858e-13
11.0155077538769,1.40239120168658e-13
11.0305152576288,1.23776053901177e-13
11.0455227613807,1.08766662032642e-13
11.0605302651326,9.51256960669592e-14
11.0755377688844,8.27694999343237e-14
11.0905452726363,7.16174457496473e-14
11.1055527763882,6.16187352375679e-14
11.1205602801401,5.26967372597682e-14
11.1355677838919,4.47636513821885e-14
11.1505752876438,3.77377600245869e-14
11.1655827913957,3.1542796820455e-14
11.1805902951476,2.6108039508973e-14
11.1955977988994,2.13672238866366e-14
11.2106053026513,1.72588990652305e-14
11.2256128064032,1.37257560711144e-14
11.2406203101551,1.07146879637869e-14
11.255627813907,8.17638663908241e-15
11.2706353176588,6.06473231556385e-15
11.2856428214107,4.33725819153376e-15
11.3006503251626,2.9543492153118e-15
11.3156578289145,1.87949293960504e-15
11.3306653326663,1.07860897837297e-15
11.3456728364182,5.20321910255562e-16
11.3606803401701,1.75469982794029e-16
11.375687843922,1.71451309001068e-17
11.3906953476738,2.04105882757155e-17
11.4057028514257,1.62248083363839e-16
11.4207103551776,4.2139638129862e-16
11.4357178589295,7.78196754471337e-16
11.4507253626813,1.21457928904116e-15
11.4657328664332,1.71385928449416e-15
11.4807403701851,2.26060439640001e-15
11.495747873937,2.84076617721279e-15
11.5107553776888,3.4412746531237e-15
11.5257628814407,4.0503634281799e-15
11.5407703851926,4.65698581657033e-15
11.5557778889445,5.25134148817698e-15
11.5707853926963,5.82427920491803e-15
11.5857928964482,6.36770493313932e-15
11.6008004002001,6.87419342997333e-15
11.615807903952,7.33821279909213e-15
11.6308154077039,7.75768946563187e-15
11.6458229114557,8.1313656370826e-15
11.6608304152076,8.45906699726361e-15
11.6758379189595,8.74096676652086e-15
11.6908454227114,8.97823214001684e-15
11.7058529264632,9.17207578786494e-15
11.7208604302151,9.32439063176943e-15
11.735867933967,9.43726826564561e-15
11.7508754377189,9.51279914105046e-15
11.7658829414707,9.55359430808211e-15
11.7808904452226,9.56190531001582e-15
11.7958979489745,9.54051622417813e-15
11.8109054527264,9.4917000352238e-15
11.8259129564782,9.41800837797543e-15
11.8409204602301,9.32182916026284e-15
11.855927963982,9.2054809049901e-15
11.8709354677339,9.0709611810133e-15
11.8859429714857,8.92045435156698e-15
11.9009504752376,8.75585437427659e-15
11.9159579789895,8.5787092368016e-15
11.9309654827414,8.39072231071701e-15
11.9459729864932,8.19340794966501e-15
11.9609804902451,7.98787644546701e-15
11.975987993997,7.77517033367612e-15
11.9909954977489,7.55647467842718e-15
12.0060030015007,7.33237776110982e-15
12.0210105052526,7.10367368410206e-15
12.0360180090045,6.87089460594326e-15
12.0510255127564,6.63433016808153e-15
12.0660330165083,6.39443474770897e-15
12.0810405202601,6.15134128109832e-15
12.096048024012,5.90521870101332e-15
12.1110555277639,5.65604700647894e-15
12.1260630315158,5.40386625537915e-15
12.1410705352676,5.1486504473616e-15
12.1560780390195,4.89032788479076e-15
12.1710855427714,4.62872143331267e-15
12.1860930465233,4.36812749392369e-15
12.2011005502751,4.11450312272583e-15
12.216108054027,3.86831363123976e-15
12.2311155577789,3.63008150913488e-15
12.2461230615308,3.40001795904839e-15
12.2611305652826,3.17847103782198e-15
12.2761380690345,2.9656347745616e-15
12.2911455727864,2.76166261158571e-15
12.3061530765383,2.56663671940377e-15
12.3211605802901,2.38063387303829e-15
12.336168084042,2.20360738457272e-15
12.3511755877939,2.03556782623207e-15
12.3661830915458,1.87641130404782e-15
12.3811905952976,1.72593614982785e-15
12.3961980990495,1.58407608716421e-15
12.4112056028014,1.45059403384896e-15
12.4262131065533,1.32531169992066e-15
12.4412206103052,1.20801131861544e-15
12.456228114057,1.09840208696737e-15
12.4712356178089,9.96192026552062e-16
12.4862431215608,9.0114305550189e-16
12.5012506253127,8.12920165396141e-16
12.5162581290645,7.31261413905454e-16
12.5312656328164,6.55837123068215e-16
12.5462731365683,5.86340598039703e-16
12.5612806403202,5.2242896913668e-16
12.576288144072,4.63839001895175e-16
12.5912956478239,4.10221128758331e-16
12.6063031515758,3.61326613575836e-16
12.6213106553277,3.16809505542949e-16
12.6363181590795,2.76409481684033e-16
12.6513256628314,2.39855303982403e-16
12.6663331665833,2.06862639695339e-16
12.6813406703352,1.77175670360282e-16
12.696348174087,1.50570223532956e-16
12.7113556778389,1.26806093752278e-16
12.7263631815908,1.05669661061795e-16
12.7413706853427,8.71498661656831e-17
12.7563781890945,7.12858204858803e-17
12.7713856928464,5.7786195941132e-17
12.7863931965983,4.63404503082362e-17
12.8014007003502,3.66951884563657e-17
12.8164082041021,2.86271597540099e-17
12.8314157078539,2.19390352161651e-17
12.8464232116058,1.64362610096589e-17
12.8614307153577,1.19673773629348e-17
12.8764382191096,8.40232871901007e-18
12.8914457228614,5.61080760301573e-18
12.9064532266133,3.48827173163636e-18
12.9214607303652,1.94351527549818e-18
12.9364682341171,8.95739976089283e-19
12.9514757378689,2.72151516984165e-19
12.9664832416208,1.44335491299462e-20
12.9814907453727,6.85437017868775e-20
12.9964982491246,3.8957662837306e-19
13.0115057528764,9.39016054690219e-19
13.0265132566283,1.68146456306512e-18
13.0415207603802,2.59090032431545e-18
13.0565282641321,3.6418837632537e-18
13.0715357678839,4.81034378507148e-18
13.0865432716358,6.08298254634336e-18
13.1015507753877,7.43724498402999e-18
13.1165582791396,8.86456814791777e-18
13.1315657828914,1.0354917416825e-17
13.1465732866433,1.18881386379802e-17
13.1615807903952,1.34629406159705e-17
13.1765882941471,1.50700573699035e-17
13.1915957978989,1.66913197332313e-17
13.2066033016508,1.83256406258393e-17
13.2216108054027,1.99634913916672e-17
13.2366183091546,2.1595707646294e-17
13.2516258129065,2.32106504704062e-17
13.2666333166583,2.47996785731005e-17
13.2816408204102,2.63483881716338e-17
13.2966483241621,2.7848469493583e-17
13.311655827914,2.92855776443558e-17
13.3266633316658,3.06586070125481e-17
13.3416708354177,3.19300834893863e-17
13.3566783391696,3.31023958549959e-17
13.3716858429215,3.41547547836154e-17
13.3866933466733,3.50556027853237e-17
13.4017008504252,3.58164846015405e-17
13.4167083541771,3.63888584696311e-17
13.431715857929,3.67790555583802e-17
13.4467233616808,3.69547733662681e-17
13.4617308654327,3.68961542347294e-17
13.4767383691846,3.65964614713673e-17
13.4917458729365,3.60405461069024e-17
13.5067533766883,3.5230737670946e-17
13.5217608804402,3.41864742114078e-17
13.5367683841921,3.29430208131006e-17
13.551775887944,3.15462667720097e-17
13.5667833916958,3.00242962722106e-17
13.5817908954477,2.84016207704678e-17
13.5967983991996,2.67148406884996e-17
13.6118059029515,2.49801542618737e-17
13.6268134067034,2.32368000605803e-17
13.6418209104552,2.1492164730749e-17
13.6568284142071,1.9778047853489e-17
13.671835917959,1.81017824905858e-17
13.6868434217109,1.64850511524466e-17
13.7018509254627,1.49369425129471e-17
13.7168584292146,1.34717909113421e-17
13.7318659329665,1.20885412682588e-17
13.7468734367184,1.07980273495296e-17
13.7618809404702,9.60461540863069e-18
13.7768884442221,8.50566159895223e-18
13.791895947974,7.50481116668677e-18
13.8069034517259,6.59752357072544e-18
13.8219109554777,5.7834138418978e-18
13.8369184592296,5.05537614331285e-18
13.8519259629815,4.41294916552151e-18
13.8669334667334,3.84601960317159e-18
13.8819409704852,3.35439332074976e-18
13.8969484742371,2.92723763612932e-18
13.911955977989,2.56283314177036e-18
13.9269634817409,2.25330900386568e-18
13.9419709854927,1.99252531290345e-18
13.9569784892446,1.77739390181044e-18
13.9719859929965,1.60113941657628e-18
13.9869934967484,1.46019639321651e-18
14.0020010005003,1.3508548782162e-18
14.0170085042521,1.27011157587282e-18
14.032016008004,1.21500518009829e-18
14.0470235117559,1.18331484877768e-18
14.0620310155078,1.17349749879357e-18
14.0770385192596,1.18462691858595e-18
14.0920460230115,1.21633469824761e-18
14.1070535267634,1.26875297715509e-18
14.1220610305153,1.34036413131985e-18
14.1370685342671,1.43192098850045e-18
14.152076038019,1.54443264896456e-18
14.1670835417709,1.67599635748959e-18
14.1820910455228,1.82920936779781e-18
14.1970985492746,2.00019218211666e-18
14.2121060530265,2.19040163807763e-18
14.2271135567784,2.39577321282632e-18
14.2421210605303,2.61521885498506e-18
14.2571285642821,2.84631325650805e-18
14.272136068034,3.08295442809429e-18
14.2871435717859,3.32354585032458e-18
14.3021510755378,3.5583751889029e-18
14.3171585792896,3.78243532656927e-18
14.3321660830415,3.98801138921073e-18
14.3471735867934,4.16819730223667e-18
14.3621810905453,4.31220710932952e-18
14.3771885942971,4.41294916552151e-18
14.392196098049,4.45866259222565e-18
14.4072036018009,4.44466960961924e-18
14.4222111055528,4.36117354975784e-18
14.4372186093047,4.20273436977887e-18
14.4522261130565,3.96756926801793e-18
14.4672336168084,3.65224640797429e-18
14.4822411205603,3.27208650846157e-18
14.4972486243122,2.91693133879657e-18
14.512256128064,2.60061410506686e-18
14.5272636318159,2.31710696206129e-18
14.5422711355678,2.06379265862295e-18
14.5572786393197,1.83900764729042e-18
14.5722861430715,1.63796828433495e-18
14.5872936468234,1.45946792952167e-18
14.6023011505753,1.29949729486612e-18
14.6173086543272,1.15787479948161e-18
14.632316158079,1.03175691812596e-18
14.6473236618309,9.18678899960549e-19
14.6623311655828,8.1815000584962e-19
14.6773386693347,7.28581896041162e-19
14.6923461730865,6.49053080023681e-19
14.7073536768384,5.7777965576645e-19
14.7223611805903,5.14535335552689e-19
14.7373686843422,4.57399179716878e-19
14.752376188094,4.07079468221837e-19
14.7673836918459,3.6186409623394e-19
14.7823911955978,3.21357204515706e-19
14.7973986993497,2.84860682215578e-19
14.8124062031016,2.52377432846559e-19
14.8274137068534,2.22997425458644e-19
14.8424212106053,1.97037447406273e-19
14.8574287143572,1.73184892708191e-19
14.8724362181091,1.51574072695904e-19
14.8874437218609,1.32497965008465e-19
14.9024512256128,1.14908596837153e-19
14.9174587293647,9.9329950042488e-20
14.9324662331166,8.48856271693688e-20
14.9474737368684,7.20603513109635e-20
14.9624812406203,6.05813149287142e-20
14.9774887443722,5.02325993460149e-20
14.9924962481241,4.09744005348543e-20
15.0075037518759,3.27674597278789e-20
15.0225112556278,2.54767385793731e-20
15.0375187593797,1.9102237089337e-20
15.0525262631316,1.37144710923262e-20
15.0675337668834,9.2172975028737e-21
15.0825412706353,5.61071632097951e-21
15.0975487743872,2.86237995812625e-21
15.1125562781391,1.03026325374268e-21
15.1275637818909,1.20904791882247e-22
15.1425712856428,1.02138737580126e-22
15.1575787893947,1.0119606709996e-21
15.1725862931466,2.89634969710026e-21
15.1875937968984,5.65823578729709e-21
15.2026013006503,9.45346240978582e-21
15.2176088044022,1.4217064745408e-20
15.2326163081541,1.99492317626379e-20
15.247623811906,2.66499634614757e-20
15.2626313156578,3.43192598419212e-20
15.2776388194097,4.30821726492832e-20
15.2926463231616,5.28403679104796e-20
15.3076538269135,6.32901248368875e-20
15.3226613306653,7.48469479531014e-20
15.3376688344172,8.71942119682661e-20
15.3526763381691,1.00101811583692e-19
15.367683841921,1.13900003606676e-19
15.3826913456728,1.28156749240485e-19
15.3976988494247,1.43025817291734e-19
15.4127063531766,1.57991017068853e-19
15.4277138569285,1.73198483729248e-19
15.4427213606803,1.88580604951365e-19
15.4577288644322,2.04344403332718e-19
15.4727363681841,2.18762461302879e-19
15.487743871936,2.33089450140916e-19
15.5027513756878,2.40423338515462e-19
15.5177588794397,2.35131488411977e-19
15.5327663831916,2.18762461302879e-19
15.5477738869435,1.92793010103887e-19
15.5627813906953,1.61121790926638e-19
15.5777888944472,1.25366218033098e-19
15.5927963981991,8.91635700228835e-20
15.607803901951,5.5506429741233e-20
15.6228114057029,2.74431783740225e-20
15.6378189094547,8.15303048816388e-21
15.6528264132066,8.46767650176431e-23
15.6678339169585,5.7928152052923e-21
15.6828414207104,2.72383939752668e-20
15.6978489244622,6.61964228131096e-20
15.7128564282141,1.23652751163277e-19
15.727863931966,2.00802045126765e-19
15.7428714357179,2.97877689896582e-19
15.7578789394697,4.14033095600243e-19
15.7728864432216,5.49715189679663e-19
15.7878939469735,7.0307755596971e-19
15.8029014507254,8.74720880873928e-19
15.8179089544772,1.06012025975458e-18
15.8329164582291,1.25993980646122e-18
15.847923961981,1.46968296082262e-18
15.8629314657329,1.6885081993466e-18
15.8779389694847,1.91249511153587e-18
15.8929464732366,2.13983492577657e-18
15.9079539769885,2.36600355611397e-18
15.9229614807404,2.5889597492078e-18
15.9379689844922,2.80678146123972e-18
15.9529764882441,3.01452809675e-18
15.967983991996,3.21237794840064e-18
15.9829914957479,3.39093220298723e-18
15.9979989994997,3.55610091427274e-18
16.0130065032516,3.69848072521395e-18
16.0280140070035,3.82005092063866e-18
16.0430215107554,3.9160971882601e-18
16.0580290145073,3.98801138921073e-18
16.0730365182591,4.03389547492767e-18
16.088044022011,4.05207986106361e-18
16.1030515257629,4.04116432203613e-18
16.1180590295148,4.00006070311257e-18
16.1330665332666,3.93281864383799e-18
16.1480740370185,3.83892851103754e-18
16.1630815407704,3.71589356751925e-18
16.1780890445223,3.56975746726683e-18
16.1930965482741,3.4009317041098e-18
16.208104052026,3.20805695458814e-18
16.2231115557779,3.00093497953229e-18
16.2381190595298,2.77555595478481e-18
16.2531265632816,2.53972072388903e-18
16.2681340670335,2.29239367024858e-18
16.2831415707854,2.04047305305129e-18
16.2981490745373,1.78544099491178e-18
16.3131565782891,1.53545444150112e-18
16.328164082041,1.290577798344e-18
16.3431715857929,1.05577928971204e-18
16.3581790895448,8.35694167368571e-19
16.3731865932966,6.33602719430254e-19
16.3881940970485,4.52924820742111e-19
16.4032016008004,2.98536173929839e-19
16.4182091045523,1.72683443744348e-19
16.4332166083042,7.90182317224997e-20
16.448224112056,2.08051770000753e-20
16.4632316158079,3.80978733345805e-23
16.4782391195598,1.83640583089763e-20
16.4932466233117,7.75093588093676e-20
16.5082541270635,1.77490320485386e-19
16.5232616308154,3.19669025664518e-19
16.5382691345673,5.02520348480338e-19
16.5532766383192,7.24498464366008e-19
16.568284142071,9.86968363705855e-19
16.5832916458229,1.28445776813015e-18
16.5982991495748,1.61187937449808e-18
16.6133066533267,1.96965887083433e-18
16.6283141570785,2.35031034176262e-18
16.6433216608304,2.74855600152021e-18
16.6583291645823,3.15863258349509e-18
16.6733366683342,3.57437721059117e-18
16.688344172086,3.9892807307136e-18
16.7033516758379,4.39151258702179e-18
16.7183591795898,4.77609564023238e-18
16.7333666833417,5.1357471951308e-18
16.7483741870935,5.46044642711625e-18
16.7633816908454,5.74007581869795e-18
16.7783891945973,5.96468288461086e-18
16.7933966983492,6.133726920153e-18
16.8084042021011,6.23267413577962e-18
16.8234117058529,6.25678056989838e-18
16.8384192096048,6.19960376185131e-18
16.8534267133567,6.062262586508e-18
16.8684342171086,5.83580817748684e-18
16.8834417208604,5.52828150582367e-18
16.8984492246123,5.1521563420647e-18
16.9134567283642,4.72353590556416e-18
16.9284642321161,4.25363094931458e-18
16.9434717358679,3.75908341019999e-18
16.9584792396198,3.25798290426749e-18
16.9734867433717,2.75655829540007e-18
16.9884942471236,2.27149154902745e-18
17.0035017508754,1.81379293417606e-18
17.0185092546273,1.39326535935061e-18
17.0335167583792,1.01714426232738e-18
17.0485242621311,6.93030234372019e-19
17.0635317658829,4.27743972858433e-19
17.0785392696348,2.24438730772325e-19
17.0935467733867,8.54229705870876e-20
17.1085542771386,1.24093878353923e-20
17.1235617808904,4.66115397329216e-21
17.1385692846423,6.0878472899477e-20
17.1535767883942,1.7823936812819e-19
17.1685842921461,3.52137859305736e-19
17.183591795898,5.78238033682175e-19
17.1985992996498,8.51197981681807e-19
17.2136068034017,1.1637210433588e-18
17.2286143071536,1.50867685418023e-18
17.2436218109055,1.88011552984939e-18
17.2586293146573,2.26690502156716e-18
17.2736368184092,2.66616526939008e-18
17.2886443221611,3.06181838319739e-18
17.303651825913,3.45339050875836e-18
17.3186593296648,3.83066384000112e-18
17.3336668334167,4.18544802415962e-18
17.3486743371686,4.50973155396349e-18
17.3636818409205,4.80109182873755e-18
17.3786893446723,5.04995517700023e-18
17.3936968484242,5.25523161512376e-18
17.4087043521761,5.405562841067e-18
17.423711855928,5.50696142138311e-18
17.4387193596798,5.55232989499062e-18
17.4537268634317,5.5409703282477e-18
17.4687343671836,5.4730572045648e-18
17.4837418709355,5.34963742440469e-18
17.4987493746873,5.17263030528243e-18
17.5137568784392,4.9421465426846e-18
17.5287643821911,4.66989340547324e-18
17.543771885943,4.35236434507794e-18
17.5587793896948,4.00247274693557e-18
17.5737868934467,3.61890837240487e-18
17.5887943971986,3.2177832801212e-18
17.6038019009505,2.8037520043852e-18
17.6188094047024,2.38272608706705e-18
17.6338169084542,1.96876697924702e-18
17.6488244122061,1.5700130347224e-18
17.663831915958,1.19514964956371e-18
17.6788394197099,8.53424444525347e-19
17.6938469234617,5.57340764485733e-19
17.7088544272136,3.14557894991103e-19
17.7238619309655,1.34923052678085e-19
17.7388694347174,2.83439508532801e-20
17.7538769384692,1.43190225419623e-21
17.7688844422211,6.19323780889349e-20
17.783891945973,2.16512309912988e-19
17.7988994497249,4.6891005744878e-19
17.8139069534767,8.24189467026557e-19
17.8289144572286,1.28582474720127e-18
17.8439219609805,1.85133673710679e-18
17.8589294647324,2.5215455087723e-18
17.8739369684842,3.29290013662792e-18
17.8889444722361,4.16211158940648e-18
17.903951975988,5.12482230412573e-18
17.9189594797399,6.16662135664243e-18
17.9339669834917,7.28520575980897e-18
17.9489744872436,8.45834681180883e-18
17.9639819909955,9.67396861273928e-18
17.9789894947474,1.09193267137095e-17
17.9939969984992,1.2181066255151e-17
18.0090045022511,1.34276881858593e-17
18.024012006003,1.46426018461713e-17
18.0390195097549,1.58044842455444e-17
18.0540270135068,1.68866148445542e-17
18.0690345172586,1.78717908375724e-17
18.0840420210105,1.87332371591088e-17
18.0990495247624,1.94391192563987e-17
18.1140570285143,1.99797925589291e-17
18.1290645322661,2.03207999782939e-17
18.144072036018,2.04514665694588e-17
18.1590795397699,2.03425486629196e-17
18.1740870435218,2.00013580359739e-17
18.1890945472736,1.93966106264732e-17
18.2041020510255,1.85406293252813e-17
18.2191095547774,1.74209788360499e-17
18.2341170585293,1.60692408514574e-17
18.2491245622811,1.44861395639901e-17
18.264132066033,1.28162055304174e-17
18.2791395697849,1.1366095725595e-17
18.2941470735368,1.01139255677658e-17
18.3091545772886,9.04326299273953e-18
18.3241620810405,8.12502998958359e-18
18.3391695847924,7.34064025406737e-18
18.3541770885443,6.67059415031679e-18
18.3691845922961,6.10092045238301e-18
18.384192096048,5.61652159543501e-18
18.3991995997999,5.20979446486198e-18
18.4142071035518,4.86877492707912e-18
18.4292146073037,4.58565901768312e-18
18.4442221110555,4.34865980068602e-18
18.4592296148074,4.1522772197168e-18
18.4742371185593,3.99650928760329e-18
18.4892446223112,3.8745136858719e-18
18.504252126063,3.78015402684719e-18
18.5192596298149,3.70782537024143e-18
18.5342671335668,3.65922548810599e-18
18.5492746373187,3.63159807569938e-18
18.5642821410705,3.62011755196722e-18
18.5792896448224,3.62241220268523e-18
18.5942971485743,3.63389636148844e-18
18.6093046523262,3.65691920516062e-18
18.624312156078,3.68695759055889e-18
18.6393196598299,3.72176993900258e-18
18.6543271635818,3.76376068035545e-18
18.6693346673337,3.80598697431245e-18
18.6843421710855,3.84844882087357e-18
18.6993496748374,3.89352520440521e-18
18.7143571785893,3.93168782820019e-18
18.7293646823412,3.96523279700496e-18
18.744372186093,3.99409904162585e-18
18.7593796898449,4.01581742793438e-18
18.7743871935968,4.03032906777953e-18
18.7893946973487,4.03275021897012e-18
18.8044022011006,4.02065173315925e-18
18.8194097048524,4.0013319606008e-18
18.8344172086043,3.96523279700496e-18
18.8494247123562,3.91735503385077e-18
18.8644322161081,3.85318134410901e-18
18.8794397198599,3.7731239448369e-18
18.8944472236118,3.6823283033413e-18
18.9094547273637,3.57209782717157e-18
18.9244622311156,3.44785134097763e-18
18.9394697348674,3.31042854617232e-18
18.9544772386193,3.15648987874703e-18
18.9694847423712,2.99159883917953e-18
18.9844922461231,2.8169462767462e-18
18.9994997498749,2.62796232552426e-18
19.0145072536268,2.4323536348761e-18
19.0295147573787,2.22988446367562e-18
19.0445222611306,2.02247005699868e-18
19.0595297648824,1.81216931908872e-18
19.0745372686343,1.6027069361007e-18
19.0895447723862,1.39326535935061e-18
19.1045522761381,1.1892605024023e-18
19.1195597798899,9.92967192719647e-19
19.1345672836418,8.07850572384555e-19
19.1495747873937,6.34108731564737e-19
19.1645822911456,4.7553905783618e-19
19.1795897948974,3.36240842027969e-19
19.1945972986493,2.18198832934091e-19
19.2096048024012,1.22606403176094e-19
19.2246123061531,5.32569629563897e-20
19.239619809905,1.18778980385361e-20
19.2546273136568,2.31529091649669e-22
19.2696348174087,2.0115276865257e-20
19.2846423211606,7.23844088075056e-20
19.2996498249125,1.58457674974346e-19
19.3146573286643,2.79097904113564e-19
19.3296648324162,4.34452143936859e-19
19.3446723361681,6.23088558132496e-19
19.35967983992,8.46753780165249e-19
19.3746873436718,1.09958975672085e-18
19.3896948474237,1.38540964098136e-18
19.4047023511756,1.69635172846906e-18
19.4197098549275,2.03358898578668e-18
19.4347173586793,2.39390715667522e-18
19.4497248624312,2.76953248301852e-18
19.4647323661831,3.155360787373e-18
19.479739869935,3.48483340382173e-18
19.4947473736868,3.73451234085928e-18
19.5097548774387,3.89941135637852e-18
19.5247623811906,3.97598025066415e-18
19.5397698849425,3.97838502434505e-18
19.5547773886943,3.91132617265145e-18
19.5697848924462,3.77891840668678e-18
19.5847923961981,3.59600568297706e-18
19.59979989995,3.37097736685538e-18
19.6148074037018,3.11692331888505e-18
19.6298149074537,2.84021344824968e-18
19.6448224112056,2.54933817525757e-18
19.6598299149575,2.25421413277091e-18
19.6748374187094,1.96538456380918e-18
19.6898449224612,1.68694167456473e-18
19.7048524262131,1.42255728629587e-18
19.719859929965,1.17938300143812e-18
19.7348674337169,9.57804864537121e-19
19.7498749374687,7.62416842036752e-19
19.7648824412206,5.90219654987971e-19
19.7798899449725,4.45650580096984e-19
19.7948974487244,3.25471686912559e-19
19.8099049524762,2.28728024094177e-19
19.8249124562281,1.52279081094779e-19
19.83991995998,9.5752399446777e-20
19.8549274637319,5.53567908849378e-20
19.8699349674837,2.85473239909204e-20
19.8849424712356,1.19401292984636e-20
19.8999499749875,3.50806399744485e-21
19.9149574787394,3.1073728985659e-22
19.9299649824912,2.41261994389414e-22
19.9449724862431,1.47789499067227e-21
19.959979989995,2.73638385165082e-21
19.9749874937469,3.12793552993712e-21
19.9899949974987,2.55042270434607e-21
20.0050025012506,1.21284378496976e-21
20.0200100050025,9.03156689859077e-23
20.0350175087544,6.48499004261895e-22
20.0500250125063,4.91140135213842e-21
20.0650325162581,1.54613771874295e-20
20.08004002001,3.5212490306054e-20
20.0950475237619,6.69743052988848e-20
20.1100550275138,1.14908596837153e-19
20.1250625312656,1.82335293487327e-19
20.1400700350175,2.72763883683522e-19
20.1550775387694,3.8957662837306e-19
20.1700850425213,5.35944954382289e-19
20.1850925462731,7.14753117924507e-19
20.200100050025,9.26206709530696e-19
20.2151075537769,1.17545769722645e-18
20.2301150575288,1.46165386586683e-18
20.2451225612806,1.78221997662861e-18
20.2601300650325,2.13630855849588e-18
20.2751375687844,2.5224551133209e-18
20.2901450725363,2.93652884365755e-18
20.3051525762881,3.37097736685538e-18
20.32016008004,3.81887261614393e-18
20.3351675837919,4.2772222010338e-18
20.3501750875438,4.73001894226254e-18
20.3651825912956,5.16988819700798e-18
20.3801900950475,5.58077970284265e-18
20.3951975987994,5.95430027003581e-18
20.4102051025513,6.27934077309384e-18
20.4252126063032,6.53264152831944e-18
20.440220110055,6.70637278199482e-18
20.4552276138069,6.79095068443947e-18
20.4702351175588,6.77210979311208e-18
20.4852426213107,6.6347429723425e-18
20.5002501250625,6.37945092519502e-18
20.5152576288144,6.03697247890877e-18
20.5302651325663,5.68380097887603e-18
20.5452726363182,5.32734868333131e-18
20.56028014007,4.97167795835486e-18
20.5752876438219,4.61792294611469e-18
20.5902951475738,4.26725268546087e-18
20.6053026513257,3.9280374500304e-18
20.6203101550775,3.60058040474894e-18
20.6353176588294,3.28518689558481e-18
20.6503251625813,2.9800824701774e-18
20.6653326663332,2.69182277469489e-18
20.680340170085,2.42197433543378e-18
20.6953476738369,2.16460092233299e-18
20.7103551775888,1.92836992574444e-18
20.7253626813407,1.70736320383734e-18
20.7403701850925,1.50571610698433e-18
20.7553776888444,1.31950532117513e-18
20.7703851925963,1.15074938318916e-18
20.7853926963482,9.98349047540503e-19
20.8004002001001,8.60121281397015e-19
20.8154077038519,7.38392684722018e-19
20.8304152076038,6.30726496723979e-19
20.8454227113557,5.35944954382289e-19
20.8604302151076,4.521136637247e-19
20.8754377188594,3.79853840218516e-19
20.8904452226113,3.18628756535341e-19
20.9054527263632,2.65259025043226e-19
20.9204602301151,2.20725542402318e-19
20.9354677338669,1.83366544969213e-19
20.9504752376188,1.52749995461792e-19
20.9654827413707,1.2663871666459e-19
20.9804902451226,1.06091931931233e-19
20.9954977488744,8.95142267526795e-20
21.0105052526263,7.63298058744099e-20
21.0255127563782,6.60413915766122e-20
21.0405202601301,5.79396088313108e-20
21.0555277638819,5.2279984958054e-20
21.0705352676338,4.82261082833025e-20
21.0855427713857,4.58722998131588e-20
21.1005502751376,4.48450650847836e-20
21.1155577788894,4.53572284205507e-20
21.1305652826413,4.66503595086477e-20
21.1455727863932,4.95592251529634e-20
21.1605802901451,5.39473375232005e-20
21.1755877938969,5.93999531877658e-20
21.1905952976488,6.60413915766122e-20
21.2056028014007,7.43440210851732e-20
21.2206103051526,8.41844401389363e-20
21.2356178089045,9.5379631998148e-20
21.2506253126563,1.07668789402558e-19
21.2656328164082,1.21541729088647e-19
21.2806403201601,1.37146761955305e-19
21.295647823912,1.52749995461792e-19
21.3106553276638,1.70684918031076e-19
21.3256628314157,1.87520631465171e-19
21.3406703351676,2.05148063374229e-19
21.3556778389195,2.21860029902061e-19
21.3706853426713,2.38048200866761e-19
21.3856928464232,2.52377432846559e-19
21.4007003501751,2.64638345748901e-19
21.415707853927,2.7339401416258e-19
21.4307153576788,2.79097904113564e-19
21.4457228614307,2.81012287019676e-19
21.4607303651826,2.77190064335344e-19
21.4757378689345,2.68998368107589e-19
21.4907453726863,2.54806350972299e-19
21.5057528764382,2.35115652734547e-19
21.5207603801901,2.1009295048971e-19
21.535767883942,1.79769887531289e-19
21.5507753876938,1.47147005995514e-19
21.5657828914457,1.20283840014392e-19
21.5807903951976,1.00664534572086e-19
21.5957978989495,8.70066366017123e-20
21.6108054027014,7.83417631752157e-20
21.6258129064532,7.27091933182579e-20
21.6408204102051,7.0450969041407e-20
21.655827913957,7.10925409065989e-20
21.6708354177089,7.43440210851732e-20
21.6858429214607,7.9357556517457e-20
21.7008504252126,8.77194558595088e-20
21.7158579289645,9.83821279850665e-20
21.7308654327164,1.1166182407559e-19
21.7458729364682,1.27498392792857e-19
21.7608804402201,1.46684815799024e-19
21.775887943972,1.68203118709218e-19
21.7908954477239,1.93308473382083e-19
21.8059029514757,2.21860029902061e-19
21.8209104552276,2.52983571856679e-19
21.8359179589795,2.8744081929705e-19
21.8509254627314,3.23411174150186e-19
21.8659329664832,3.62226871781017e-19
21.8809404702351,4.04774678684819e-19
21.895947973987,4.480687838508e-19
21.9109554777389,4.9271532628908e-19
21.9259629814907,5.37711944244951e-19
21.9409704852426,5.83752745447973e-19
21.9559779889945,6.28812649990846e-19
21.9709854927464,6.7554759527414e-19
21.9859929964983,7.1883672039278e-19
22.0010005002501,7.61364316301538e-19
22.016008004002,8.00791959968493e-19
22.0310155077539,8.37900273814225e-19
22.0460230115058,8.72466791490398e-19
22.0610305152576,9.03142365464014e-19
22.0760380190095,9.27367560383238e-19
22.0910455227614,9.48387195158942e-19
22.1060530265133,9.63714535860317e-19
22.1210605302651,9.74397746137314e-19
22.136068034017,9.80358308455227e-19
22.1510755377689,9.77971902485431e-19
22.1660830415208,9.69642382538768e-19
22.1810905452726,9.56625111315113e-19
22.1960980490245,9.37847933695575e-19
22.2111055527764,9.12333206408595e-19
22.2261130565283,8.82633094663906e-19
22.2411205602801,8.46753780165249e-19
22.256128064032,8.06196356415563e-19
22.2711355677839,7.60312517580534e-19
22.2861430715358,7.1169804972251e-19
22.3011505752876,6.59783164541884e-19
22.3161580790395,6.05134933122653e-19
22.3311655827914,5.4926826223775e-19
22.3461730865433,4.91023945904285e-19
22.3611805902951,4.32863999569919e-19
22.376188094047,3.74669383745402e-19
22.3911955977989,3.18628756535341e-19
22.4062031015508,2.64638345748901e-19
22.4212106053027,2.13422257539491e-19
22.4362181090545,1.65248950991926e-19
22.4512256128064,1.22806161290794e-19
22.4662331165583,8.52373112059004e-20
22.4812406203102,5.36676278934838e-20
22.496248124062,2.91618054891028e-20
22.5112556278139,1.18087305676382e-20
22.5262631315658,2.00336268648693e-21
22.5412706353177,3.90181767681843e-22
22.5562781390695,7.10058654204829e-21
22.5712856428214,2.23147156266144e-20
22.5862931465733,4.57502443714052e-20
22.6013006503252,7.7845431730347e-20
22.616308154077,1.18005922381978e-19
22.6313156578289,1.64527744964149e-19
22.6463231615808,2.19326816685878e-19
22.6613306653327,2.79433776747493e-19
22.6763381690845,3.44683785279108e-19
22.6913456728364,4.15218802407568e-19
22.7063531765883,4.88093843513822e-19
22.7213606803402,5.62327439414031e-19
22.736368184092,6.37955406160341e-19
22.7513756878439,7.10200490968025e-19
22.7663831915958,7.80982588419677e-19
22.7813906953477,8.46229114856149e-19
22.7963981990995,9.06040590594297e-19
22.8114057028514,9.56067439560867e-19
22.8264132066033,9.96575214298445e-19
22.8414207103552,1.0244540903181e-18
22.8564282141071,1.02934184926278e-18
22.8714357178589,1.00743853780219e-18
22.8864432216108,9.61971756727327e-19
22.9014507253627,8.99166971129729e-19
22.9164582291146,8.187249934573e-19
22.9314657328664,7.26552664221655e-19
22.9464732366183,6.28360530097639e-19
22.9614807403702,5.27615187195575e-19
22.9764882441221,4.26955697098677e-19
22.9914957478739,3.30670374330696e-19
23.0065032516258,2.42497183658222e-19
23.0215107553777,1.65507417817044e-19
23.0365182591296,1.00866288230353e-19
23.0515257628814,5.13268477656901e-20
23.0665332666333,1.80386982453075e-20
23.0815407703852,1.66913607867898e-21
23.0965482741371,2.83021412316143e-21
23.1115557778889,2.13302357503967e-20
23.1265632816408,5.64974398301122e-20
23.1415707853927,1.07668789402558e-19
23.1565782891446,1.73184892708191e-19
23.1715857928964,2.5116733586895e-19
23.1865932966483,3.40078483830153e-19
23.2016008004002,4.37637156841261e-19
23.2166083041521,5.42142141650284e-19
23.231615807904,6.49053080023681e-19
23.2466233116558,7.58211101181157e-19
23.2616308154077,8.65721971680853e-19
23.2766383191596,9.70830132917089e-19
23.2916458229115,1.06820568922399e-18
23.3066533266633,1.15722612559635e-18
23.3216608304152,1.23770586256932e-18
23.3366683341671,1.3043128234344e-18
23.351675837919,1.35716895573769e-18
23.3666833416708,1.39678734067038e-18
23.3816908454227,1.41968232677678e-18
23.3966983491746,1.42399585657673e-18
23.4117058529265,1.41394113190914e-18
23.4267133566783,1.38682930889275e-18
23.4417208604302,1.34315766524739e-18
23.4567283641821,1.28373754883168e-18
23.471735867934,1.21102098773559e-18
23.4867433716858,1.12502416711295e-18
23.5017508754377,1.02869711978776e-18
23.5167583791896,9.23887188868243e-19
23.5317658829415,8.12705623620986e-19
23.5467733866933,6.98535030325055e-19
23.5617808904452,5.82831809284814e-19
23.5767883941971,4.70127058390303e-19
23.591795897949,3.6367979150485e-19
23.6068034017009,2.64638345748901e-19
23.6218109054527,1.76715391852982e-19
23.6368184092046,1.04137217911807e-19
23.6518259129565,4.84912776288142e-20
23.6668334167084,1.31554335153532e-20
23.6818409204602,2.46662858001806e-23
23.6968484242121,1.14869143401016e-20
23.711855927964,4.88976161150716e-20
23.7268634317159,1.1430732392026e-19
23.7418709354677,2.0707893854248e-19
23.7568784392196,3.28593444678688e-19
23.7718859429715,4.77203578075132e-19
23.7868934467234,6.54433545228188e-19
23.8019009504752,8.55126399579533e-19
23.8169084542271,1.07885921121465e-18
23.831915957979,1.32439532896189e-18
23.8469234617309,1.582923105828e-18
23.8619309654827,1.85461959097777e-18
23.8769384692346,2.13194870505439e-18
23.8919459729865,2.41358383948002e-18
23.9069534767384,2.6869326291604e-18
23.9219609804902,2.95003155937032e-18
23.9369684842421,3.19516979738642e-18
23.951975987994,3.41211985270173e-18
23.9669834917459,3.59721103056868e-18
23.9819909954977,3.74040341014656e-18
23.9969984992496,3.84135548862698e-18
24.0120060030015,3.88876796268662e-18
24.0270135067534,3.8745136858719e-18
24.0420210105053,3.80128353164542e-18
24.0570285142571,3.66384023503937e-18
24.072036018009,3.46129863201897e-18
24.0870435217609,3.23625414588956e-18
24.1020510255128,3.00621608995562e-18
24.1170585292646,2.77059029973691e-18
24.1320660330165,2.53304730069933e-18
24.1470735367684,2.2970058976612e-18
24.1620810405203,2.0690361486878e-18
24.1770885442721,1.84641790890691e-18
24.192096048024,1.63184277728072e-18
24.2071035517759,1.42907561810158e-18
24.2221110555278,1.2384130531673e-18
24.2371185592796,1.06139581794523e-18
24.2521260630315,8.9802391243537e-19
24.2671335667834,7.49340794385281e-19
24.2821410705353,6.15049841997178e-19
24.2971485742871,4.96554577408532e-19
24.312156078039,3.91480914511185e-19
24.3271635817909,3.02188783840777e-19
24.3421710855428,2.26155788390259e-19
24.3571785892946,1.62577123428881e-19
24.3721860930465,1.11874307251909e-19
24.3871935967984,7.19073523268862e-20
24.4022011005503,4.19632500693983e-20
24.4172086043022,2.08969530982991e-20
24.432216108054,7.93672558525875e-21
24.4472236118059,1.29828613002959e-21
24.4622311155578,1.63953120806775e-22
24.4772386193097,3.36667790890615e-21
24.4922461230615,9.68618531777552e-21
24.5072536268134,1.81153698249861e-20
24.5222611305653,2.79393856206303e-20
24.5372686343172,3.79801243523506e-20
24.552276138069,4.7434962332029e-20
24.5672836418209,5.59256613291045e-20
24.5822911455728,6.29789350927033e-20
24.5972986493247,6.79137621490497e-20
24.6123061530765,7.07713914668978e-20
24.6273136568284,7.10925409065989e-20
24.6423211605803,6.91765494815463e-20
24.6573286643322,6.51150209822319e-20
24.672336168084,5.85215655312621e-20
24.6873436718359,5.06388049044766e-20
24.7023511755878,4.18331542638425e-20
24.7173586793397,3.21159005049737e-20
24.7323661830915,2.25808183318388e-20
24.7473736868434,1.37144710923262e-20
24.7623811905953,6.64824738810732e-21
24.7773886943472,1.74259177694728e-21
24.792396198099,1.12920074328232e-24
24.8074037018509,2.19812979341336e-21
24.8224112056028,9.16263021995873e-21
24.8374187093547,2.16000182487747e-20
24.8524262131066,4.02519661559844e-20
24.8674337168584,6.52773053419466e-20
24.8824412206103,9.78258299847555e-20
24.8974487243622,1.37829543051171e-19
24.9124562281141,1.85711566811561e-19
24.9274637318659,2.40719056846627e-19
24.9424712356178,3.04180652830186e-19
24.9574787393697,3.75058520772523e-19
24.9724862431216,4.51730307258879e-19
24.9874937468734,5.35527560019912e-19
25.0025012506253,6.24542936070445e-19
25.0175087543772,7.16310745511829e-19
25.0325162581291,8.1219161664313e-19
25.0475237618809,9.07188738388127e-19
25.0625312656328,1.00139608793579e-18
25.0775387693847,1.09520281024443e-18
25.0925462731366,1.18138360332758e-18
25.1075537768884,1.26133035709534e-18
25.1225612806403,1.33273460907432e-18
25.1375687843922,1.3918424001853e-18
25.1525762881441,1.43629219591755e-18
25.1675837918959,1.46388095085815e-18
25.1825912956478,1.47704091225208e-18
25.1975987993997,1.46534026073396e-18
25.2126063031516,1.43773769252337e-18
25.2276138069035,1.38190204242605e-18
25.2426213106553,1.30779528627172e-18
25.2576288144072,1.21039352110254e-18
25.2726363181591,1.09268041323738e-18
25.287643821911,9.57246848965739e-19
25.3026513256628,8.10019640485422e-19
25.3176588294147,6.88020144684169e-19
25.3326663331666,5.96281758113719e-19
25.3476738369185,5.30246101675795e-19
25.3626813406703,4.84729906353825e-19
25.3776888444222,4.54977922145235e-19
25.3926963481741,4.41255893948453e-19
25.407703851926,4.40455258947122e-19
25.4227113556778,4.50920221072815e-19
25.4377188594297,4.72218741528798e-19
25.4527263631816,5.05088012724267e-19
25.4677338669335,5.50633823273013e-19
25.4827413706853,6.05629449344936e-19
25.4977488744372,6.74088586448153e-19
25.5127563781891,7.52475529713206e-19
25.527763881941,8.44012063817405e-19
25.5427713856928,9.46658336833466e-19
25.5577788894447,1.06388186424176e-18
25.5727863931966,1.19189195154089e-18
25.5877938969485,1.32995194098e-18
25.6028014007004,1.48290868635218e-18
25.6178089044522,1.64418901741753e-18
25.6328164082041,1.81216931908872e-18
25.647823911956,1.99172043662775e-18
25.6628314157079,2.17975144791516e-18
25.6778389194597,2.37068921196183e-18
25.6928464232116,2.56577784243735e-18
25.7078539269635,2.76457222150729e-18
25.7228614307154,2.96247120871625e-18
25.7378689344672,3.15863258349509e-18
25.7528764382191,3.35003758897241e-18
25.767883941971,3.53799431758288e-18
25.7828914457229,3.71479438305806e-18
25.7978989494747,3.88163755271531e-18
25.8129064532266,4.03759470239394e-18
25.8279139569785,4.17934972641053e-18
25.8429214607304,4.30351527168907e-18
25.8579289644822,4.41175130554201e-18
25.8729364682341,4.49828494739904e-18
25.887943971986,4.56760153566412e-18
25.9029514757379,4.61151721677528e-18
25.9179589794897,4.6348517556732e-18
25.9329664832416,4.63744811728847e-18
25.9479739869935,4.61151721677528e-18
25.9629814907454,4.56244879821515e-18
25.9779889944972,4.49061581989794e-18
25.9929964982491,4.39656790456658e-18
26.008004002001,4.27604290717969e-18
26.0230115057529,4.13754747560857e-18
26.0380190095048,3.97724767618165e-18
26.0530265132566,3.79658299703523e-18
26.0680340170085,3.59721103056868e-18
26.0830415207604,3.38544337488212e-18
26.0980490245123,3.15863258349509e-18
26.1130565282641,2.92110749288591e-18
26.128064032016,2.67508622341004e-18
26.1430715357679,2.42483699254714e-18
26.1580790395198,2.17263611743026e-18
26.1730865432716,1.91921648932283e-18
26.1880940470235,1.66902108441954e-18
26.2031015507754,1.42763448358102e-18
26.2181090545273,1.19452630873631e-18
26.2331165582791,9.73834917126014e-19
26.248124062031,7.7036262232052e-19
26.2631315657829,5.85160494512012e-19
26.2781390695348,4.20675663532198e-19
26.2931465732866,2.80710071398171e-19
26.3081540770385,1.6648999872678e-19
26.3231615807904,8.12461467217049e-20
26.3381690845423,2.54819515189629e-20
26.3531765882941,1.09013287395691e-21
26.368184092046,8.87326529090497e-21
26.3831915957979,4.95592251529634e-20
26.3981990995498,1.2322909271993e-19
26.4132066033016,2.29305082535886e-19
26.4282141070535,3.65864623697176e-19
26.4432216108054,5.34180872576469e-19
26.4582291145573,7.30126605852877e-19
26.4732366183092,9.51913368569183e-19
26.488244122061,1.19514964956371e-18
26.5032516258129,1.45728362895849e-18
26.5182591295648,1.73743106663261e-18
26.5332666333167,2.02500025952564e-18
26.5482741370685,2.31986106228368e-18
26.5632816408204,2.61521885498506e-18
26.5782891445723,2.90561540426585e-18
26.5932966483242,3.18326767464433e-18
26.608304152076,3.4444329969661e-18
26.6233116558279,3.68110877745797e-18
26.6383191595798,3.88751471546083e-18
26.6533266633317,4.03389547492767e-18
26.6683341670835,4.11176717867808e-18
26.6833416708354,4.11910581915072e-18
26.6983491745873,4.06301012212884e-18
26.7133566783392,3.95197249963676e-18
26.728364182091,3.79534469449531e-18
26.7433716858429,3.5982926803559e-18
26.7583791895948,3.36876379791178e-18
26.7733866933467,3.11692331888505e-18
26.7883941970985,2.85038343041802e-18
26.8034017008504,2.57249421399152e-18
26.8184092046023,2.29787406239981e-18
26.8334167083542,2.02500025952564e-18
26.8484242121061,1.76135424167354e-18
26.8634317158579,1.51015831829949e-18
26.8784392196098,1.27691547467462e-18
26.8934467233617,1.06198340179039e-18
26.9084542271136,8.69091110021679e-19
26.9234617308654,6.96520855630908e-19
26.9384692346173,5.47482370005622e-19
26.9534767383692,4.19482185245889e-19
26.9684842421211,3.11858527579149e-19
26.9834917458729,2.24708971400096e-19
26.9984992496248,1.55590748962285e-19
27.0135067533767,1.02586532952051e-19
27.0285142571286,6.29789350927033e-20
27.0435217608804,3.54391278984223e-20
27.0585292646323,1.74719985996239e-20
27.0735367683842,6.84634058504565e-21
27.0885442721361,1.64337251260318e-21
27.1035517758879,3.10185724622547e-23
27.1185592796398,4.64909740818088e-22
27.1335667833917,1.66913607867898e-21
27.1485742871436,2.79982492917291e-21
27.1635817908954,3.19573869272072e-21
27.1785892946473,2.67366978833899e-21
27.1935967983992,1.62023528536192e-21
27.2086043021511,4.1436407785034e-22
27.223611805903,5.44375177099871e-23
27.2386193096548,1.79329193043471e-21
27.2536268134067,7.25125114944532e-21
27.2686343171586,1.79534364973302e-20
27.2836418209105,3.61234027607888e-20
27.2986493246623,6.3585610275803e-20
27.3136568284142,1.02973113670674e-19
27.3286643321661,1.56066752428769e-19
27.343671835918,2.24708971400096e-19
27.3586793396698,3.10513205958433e-19
27.3736868434217,4.15586343285091e-19
27.3886943471736,5.4036788164552e-19
27.4037018509255,6.84496876659687e-19
27.4187093546773,8.51197981681807e-19
27.4337168584292,1.03727600560854e-18
27.4487243621811,1.24173367578464e-18
27.463731865933,1.46457099221011e-18
27.4787393696848,1.70106657011306e-18
27.4937468734367,1.94851610747259e-18
27.5087543771886,2.2020170948899e-18
27.5237618809405,2.45776092078453e-18
27.5387693846923,2.70767307792228e-18
27.5537768884442,2.94480005403532e-18
27.5687843921961,3.16607966527007e-18
27.583791895948,3.36212745316625e-18
27.5987993996998,3.52320563035737e-18
27.6138069034517,3.6418837632537e-18
27.6288144072036,3.71124614432635e-18
27.6438219109555,3.7275248482502e-18
27.6588294147074,3.67879560756757e-18
27.6738369184592,3.56634087534535e-18
27.6888444222111,3.38205611678653e-18
27.703851925963,3.16178993306861e-18
27.7188594297149,2.94480005403532e-18
27.7338669334667,2.73352905810649e-18
27.7488744372186,2.52820377371571e-18
27.7638819409705,2.32905321033922e-18
27.7788894447224,2.13807137862912e-18
27.7938969484742,1.9552547658367e-18
27.8089044522261,1.78221997662861e-18
27.823911955978,1.61720051908855e-18
27.8389194597299,1.46311206553137e-18
27.8539269634817,1.31673650573074e-18
27.8689344672336,1.18069289020376e-18
27.8839419709855,1.05330273398017e-18
27.8989494747374,9.39016054690219e-19
27.9139569784892,8.30191624003117e-19
27.9289644822411,7.32188763484901e-19
27.943971985993,6.43237384374838e-19
27.9589794897449,5.61850933454194e-19
27.9739869934967,4.88492327933669e-19
27.9889944972486,4.22611945070312e-19
28.0040020010005,3.65135619285523e-19
28.0190095047524,3.13206757256705e-19
28.0340170085043,2.67749012362627e-19
28.0490245122561,2.27576088253388e-19
28.064032016008,1.93308473382083e-19
28.0790395197599,1.6329404613127e-19
28.0940470235118,1.38041334765664e-19
28.1090545272636,1.15727560169646e-19
28.1240620310155,9.72507393833952e-20
28.1390695347674,8.17531864800455e-20
28.1540770385193,6.88597621271068e-20
28.1690845422711,5.79396088313108e-20
28.184092046023,4.90237973624683e-20
28.1990995497749,4.20801482540978e-20
28.2141070535268,3.63529484099981e-20
28.2291145572786,3.21159005049737e-20
28.2441220610305,2.83439508532801e-20
28.2591295647824,2.57662583570894e-20
28.2741370685343,2.38670246095831e-20
28.2891445722861,2.27623810431715e-20
28.304152076038,2.20404922831021e-20
28.3191595797899,2.18618376286103e-20
28.3341670835418,2.2219873951804e-20
28.3491745872936,2.31276875084677e-20
28.3641820910455,2.46179939380626e-20
28.3791895947974,2.63502052584412e-20
28.3941970985493,2.83439508532801e-20
28.4092046023012,3.08324114428401e-20
28.424212106053,3.40902075573661e-20
28.4392196098049,3.7278401148938e-20
28.4542271135568,4.10965343783378e-20
28.4692346173087,4.5100783245562e-20
28.4842421210605,4.95592251529634e-20
28.4992496248124,5.39473375232005e-20
28.5142571285643,5.85215655312621e-20
28.5292646323162,6.23751679664445e-20
28.544272136068,6.6662607043917e-20
28.5592796398199,7.0450969041407e-20
28.5742871435718,7.36879089357764e-20
28.5892946473237,7.59970242073449e-20
28.6043021510755,7.69975502511709e-20
28.6193096548274,7.73325129608667e-20
28.6343171585793,7.63298058744099e-20
28.6493246623312,7.36879089357764e-20
28.664332166083,6.98123052330562e-20
28.6793396698349,6.41951935157438e-20
28.6943471735868,5.70721263879609e-20
28.7093546773387,4.87571739885361e-20
28.7243621810905,3.91642033089099e-20
28.7393696848424,2.91618054891028e-20
28.7543771885943,2.02866613776462e-20
28.7693846923462,1.42851408966633e-20
28.7843921960981,1.06588576296712e-20
28.7993996998499,8.42473387389019e-21
28.8144072036018,7.35429632607087e-21
28.8294147073537,7.14893298703002e-21
28.8444222111056,7.66779394120902e-21
28.8594297148574,8.87326529090497e-21
28.8744372186093,1.10356054811013e-20
28.8894447223612,1.41413829242636e-20
28.9044522261131,1.82780301668523e-20
28.9194597298649,2.36810998129889e-20
28.9344672336168,3.08324114428401e-20
28.9494747373687,3.96429239910053e-20
28.9644822411206,4.98280295695263e-20
28.9794897448724,6.23751679664445e-20
28.9944972486243,7.66633145556853e-20
29.0095047523762,9.27906162556326e-20
29.0245122561281,1.10857401027301e-19
29.0395197598799,1.30966177874337e-19
29.0545272636318,1.52749995461792e-19
29.0695347673837,1.75703042740562e-19
29.0845422711356,1.99722810707002e-19
29.0995497748874,2.25280940742334e-19
29.1145572786393,2.50563377901461e-19
29.1295647823912,2.77190064335344e-19
29.1445722861431,3.03830218707471e-19
29.1595797898949,3.29612341820982e-19
29.1745872936468,3.5428779481597e-19
29.1895947973987,3.78368931869432e-19
29.2046023011506,4.00947903073995e-19
29.2196098049025,4.2182841459289e-19
29.2346173086543,4.39234025378723e-19
29.2496248124062,4.55362653879604e-19
29.2646323161581,4.68474936772862e-19
29.27963981991,4.78431287330127e-19
29.2946473236618,4.84287504933514e-19
29.3096548274137,4.87649909305217e-19
29.3246623311656,4.87649909305217e-19
29.3396698349175,4.82610664832923e-19
29.3546773386693,4.75100871583675e-19
29.3696848424212,4.64357355477937e-19
29.3846923461731,4.4968455475773e-19
29.399699849925,4.31278763259821e-19
29.4147073536768,4.10935324401071e-19
29.4297148574287,3.8732200281655e-19
29.4447223611806,3.61501502440416e-19
29.4597298649325,3.33082880468783e-19
29.4747373686843,3.03165918560531e-19
29.4897448724362,2.72763883683522e-19
29.5047523761881,2.40407325628317e-19
29.51975987994,2.08988997586798e-19
29.5347673836918,1.77730649022244e-19
29.5497748874437,1.46684815799024e-19
29.5647823911956,1.17787691249558e-19
29.5797898949475,9.09631297230006e-20
29.5947973986993,6.6662607043917e-20
29.6098049024512,4.53572284205507e-20
29.6248124062031,2.77381935256208e-20
29.639819909955,1.41413829242636e-20
29.6548274137069,4.91140135213842e-21
29.6698349174587,4.01577715427538e-22
29.6848424212106,9.36696524883291e-22
29.6998499249625,6.6999653614891e-21
29.7148574287144,1.77162462384798e-20
29.7298649324662,3.44310435778927e-20
29.7448724362181,5.60760665795463e-20
29.75987993997,8.26267891161351e-20
29.7748874437219,1.14715371248054e-19
29.7898949474737,1.5018161899164e-19
29.8049024512256,1.89891983338833e-19
29.8199099549775,2.33089450140916e-19
29.8349174587294,2.78796719943469e-19
29.8499249624812,3.26523058154572e-19
29.8649324662331,3.74320408993274e-19
29.879939969985,4.23025223513051e-19
29.8949474737369,4.6891005744878e-19
29.9099549774887,5.13694149461026e-19
29.9249624812406,5.53321444861633e-19
29.9399699849925,5.89781631597377e-19
29.9549774887444,6.18838355455962e-19
29.9699849924962,6.41813712983309e-19
29.9849924962481,6.57363262548821e-19
30,6.62260665034082e-19


==> Data/Energy_F_star.csv <==
time,Energy
0,169.559999991001
0.0150075037518759,169.629947552892
0.0300150075037519,169.701757486992
0.0450225112556278,169.775304374869
0.0600300150075038,169.850463073108
0.0750375187593797,169.927108630343
0.0900450225112556,170.005116204853
0.105052526263132,170.084360978109
0.120060030015008,170.164718066046
0.135067533766883,170.246062432648
0.150075037518759,170.328268791284
0.165082541270635,170.411211516619
0.180090045022511,170.494764545364
0.195097548774387,170.578801271005
0.210105052526263,170.663194452221
0.225112556278139,170.747816098271
0.240120060030015,170.832537361219
0.255127563781891,170.917228435585
0.270135067533767,171.001758428491
0.285142571285643,171.085995250206
0.300150075037519,171.169805502177
0.315157578789395,171.25305433175
0.330165082541271,171.335605320515
0.345172586293147,171.417320359407
0.360180090045022,171.49805948661
0.375187593796898,171.577680773269
0.390195097548774,171.656040183977
0.40520260130065,171.732991395176
0.420210105052526,171.80838567741
0.435217608804402,171.882071737048
0.450225112556278,171.953895509886
0.465232616308154,172.023700036344
0.48024012006003,172.091325273639
0.495247623811906,172.156607852557
0.510255127563782,172.219380932045
0.525262631315658,172.279473955292
0.540270135067534,172.336712339629
0.55527763881941,172.390917268336
0.570285142571286,172.441905326812
0.585292646323162,172.489488047485
0.600300150075038,172.533471530369
0.615307653826913,172.573655790559
0.630315157578789,172.609833977671
0.645322661330665,172.641791534783
0.660330165082541,172.669304863791
0.675337668834417,172.692139762219
0.690345172586293,172.710049400962
0.705352676338169,172.722771415387
0.720360180090045,172.730024382305
0.735367683841921,172.731502950023
0.750375187593797,172.72687127999
0.765382691345673,172.715754688756
0.780390195097549,172.69772813042
0.795397698849425,172.672301143878
0.810405202601301,172.638897963348
0.825412706353177,172.596830790448
0.840420210105053,172.545265002508
0.855427713856929,172.483172752588
0.870435217608804,172.409272025188
0.88544272136068,172.321946756129
0.900450225112556,172.219141575264
0.915457728864432,172.098225040336
0.930465232616308,171.95581072349
0.945472736368184,171.787525685598
0.96048024012006,171.587711243046
0.975487743871936,171.349038370839
0.990495247623812,171.062017360036
1.00550275137569,170.714375745831
1.02051025512756,170.290278967663
1.03551775887944,169.769362669206
1.05052526263132,169.125552511387
1.06553276638319,168.32565029381
1.08054027013507,167.327688991437
1.09554777388694,166.079089210775
1.11055527763882,164.514714699786
1.1255627813907,162.555016314045
1.14057028514257,160.104601838819
1.15557778889445,157.051767830784
1.17058529264632,153.269790165768
1.1855927963982,148.62106010481
1.20060030015008,142.965407185163
1.21560780390195,136.174028184377
1.23061530765383,128.150115589594
1.2456228114057,118.856254975172
1.26063031515758,108.34667431867
1.27563781890945,96.7994672790792
1.29064532266133,84.5405343449709
1.30565282641321,72.0485661863175
1.32066033016508,59.9309621458367
1.33566783391696,48.865896061747
1.35067533766883,39.5157476330998
1.36568284142071,32.4287143260661
1.38069034517259,27.9531002366983
1.39569784892446,26.1876225952974
1.41070535267634,26.9803674632706
1.42571285642821,29.9734227161155
1.44072036018009,34.6770136874886
1.45572786393197,40.5515045765004
1.47073536768384,47.0785238808514
1.48574287143572,53.8103762420206
1.50075037518759,60.395399347757
1.51575787893947,66.5829724168828
1.53076538269135,72.2146156828548
1.54577288644322,77.2076957128944
1.5607803901951,81.5368627995336
1.57578789394697,85.2165457557307
1.59079539769885,88.2862253948651
1.60580290145073,90.7990538906322
1.6208104052026,92.8136823557832
1.63581790895448,94.3888105092104
1.65082541270635,95.5798589702233
1.66583291645823,96.4371881675417
1.68084042021011,97.0053743781437
1.69584792396198,97.3231610671844
1.71085542771386,97.4238053859077
1.72586293146573,97.335626466421
1.74087043521761,97.0826290796504
1.75587793896948,96.685125710456
1.77088544272136,96.1603143615013
1.78589294647324,95.5227918616336
1.80090045022511,94.7849965380087
1.81590795397699,93.9575821994203
1.83091545772886,93.0497296838851
1.84592296148074,92.0694038901948
1.86093046523262,91.0235644559433
1.87593796898449,89.9183379206465
1.89094547273637,88.7591582337756
1.90595297648824,87.5508813709912
1.92096048024012,86.2978791997743
1.935967983992,85.004116340806
1.95097548774387,83.6732135934317
1.96598299149575,82.3085002604938
1.98099049524762,80.9130577022343
1.9959979989995,79.4897556591672
2.01100550275138,78.0412826597979
2.02601300650325,76.5701716585687
2.04102051025513,75.0788216619904
2.056028014007,73.5695160146521
2.07103551775888,72.0444379010308
2.08604302151076,70.5056834803153
2.10105052526263,68.9552730054284
2.11605802901451,67.3951601941174
2.13106553276638,65.8272400897849
2.14607303651826,64.2533556026599
2.16108054027013,62.6753028898725
2.17608804402201,61.094835708674
2.19109554777389,59.5136688577696
2.20610305152576,57.9334808063426
2.22111055527764,56.3559155983009
2.23611805902951,54.7825841087294
2.25112556278139,53.2150647164096
2.26613306653327,51.6549034668183
2.28114057028514,50.1036137789125
2.29614807403702,48.5626757526147
2.31115557778889,47.033535129462
2.32616308154077,45.5176019414524
2.34117058529265,44.01624888671
2.35617808904452,42.5308095312146
2.3711855927964,41.0625763415036
2.38619309654827,39.6127985703151
2.40120060030015,38.1826800154073
2.41620810405203,36.7733768091254
2.4312156078039,35.3859951806188
2.44622311155578,34.0215891561918
2.46123061530765,32.6811583803178
2.47623811905953,31.3656460738
2.49124562281141,30.0759369787698
2.50625312656328,28.8128555032201
2.52126063031516,27.5771641240534
2.53626813406703,26.3695617963736
2.55127563781891,25.1906826914203
2.56628314157079,24.0410952103002
2.58129064532266,22.921301026293
2.59629814907454,21.8317346238793
2.61130565282641,20.772762970483
2.62631315657829,19.7446853815524
2.64132066033017,18.7477338999691
2.65632816408204,17.7820736341358
2.67133566783392,16.8478036182619
2.68634317158579,15.9449578350853
2.70135067533767,15.0735064037222
2.71635817908954,14.2333572718034
2.73136568284142,13.4243577877995
2.7463731865933,12.646296861247
2.76138069034517,11.8989070332742
2.77638819409705,11.181866908165
2.79139569784892,10.4948037340066
2.8064032016008,9.83729601384029
2.82141070535268,9.20887649629645
2.83641820910455,8.60903494366273
2.85142571285643,8.03722137725466
2.8664332166083,7.49284900108078
2.88144072036018,6.97529754521445
2.89644822411206,6.48391632178451
2.91145572786393,6.01802754660516
2.92646323161581,5.57692947031435
2.94147073536768,5.15989959627647
2.95647823911956,4.76619781090624
2.97148574287144,4.39506944028178
2.98649324662331,4.0457483012117
3.00150075037519,3.71745955417117
3.01650825412706,3.4094226040018
3.03151575787894,3.12085371702871
3.04652326163082,2.85096871279821
3.06153076538269,2.59898532120245
3.07653826913457,2.36412562106987
3.09154577288644,2.14561812038111
3.10655327663832,1.94269991183252
3.1215607803902,1.75461846627768
3.13656828414207,1.58063348851544
3.15157578789395,1.4200184210304
3.16658329164582,1.27206199461918
3.1815907953977,1.13606944613245
3.19659829914957,1.01136376800887
3.21160580290145,0.897286649750436
3.22661330665333,0.793199438010211
3.2416208104052,0.69848381670595
3.25662831415708,0.612542495143414
3.27163581790895,0.534799645856406
3.28664332166083,0.46470134247661
3.30165082541271,0.401715777514762
3.31665832916458,0.34533347455108
3.33166583291646,0.295067310228098
3.34667333666833,0.250452526992499
3.36168084042021,0.211046584668592
3.37668834417209,0.176429000640485
3.39169584792396,0.146201056587835
3.40670335167584,0.119985492844095
3.42171085542771,0.0974260953613361
3.43671835917959,0.0781872701746708
3.45172586293147,0.06195353454652
3.46673336668334,0.0484289961816954
3.48174087043522,0.0373367709177057
3.49674837418709,0.0284183896949834
3.51175587793897,0.0214331632435547
3.52676338169085,0.016157537940358
3.54177088544272,0.012384425804281
3.5567783891946,0.0099225283591676
3.57178589294647,0.00859564799894197
3.58679339669835,0.00824199688801697
3.60180090045022,0.00871350349888225
3.6168084042021,0.00987512145436857
3.63181590795398,0.0116041428739892
3.64682341170585,0.0137895199039705
3.66183091545773,0.0163311945378483
3.6768384192096,0.0191394433631682
3.69184592296148,0.0221342318628078
3.70685342671336,0.0252445905703332
3.72186093046523,0.0284080006308612
3.73686843421711,0.0315698070596377
3.75187593796898,0.0346826414863487
3.76688344172086,0.0377058758404213
3.78189094547274,0.0406050873320038
3.79689844922461,0.0433515540368814
3.81190595297649,0.0459217660188069
3.82691345672836,0.0482969630738582
3.84192096048024,0.0504626943866902
3.85692846423212,0.0524083982879665
3.87193596798399,0.0541270107365304
3.88694347173587,0.0556145875255164
3.90195097548774,0.0568699591895488
3.91695847923962,0.0578943970813999
3.9319659829915,0.0586913103554667
3.94697348674337,0.0592659570596629
3.96198099049525,0.0596251789483628
3.97698849424712,0.0597771566344375
3.991995997999,0.0597311798328469
4.00700350175088,0.0594974425020498
4.02201100550275,0.0590868484947807
4.03701850925463,0.0585108403652284
4.0520260130065,0.057781240638809
4.06703351675838,0.0569101092728882
4.08204102051026,0.0559096176864233
4.09704852426213,0.0547919331965502
4.11205602801401,0.0535691200201324
4.12706353176588,0.0522530502699063
4.14207103551776,0.0508553271051135
4.15707853926963,0.0493872192398032
4.17208604302151,0.0478596045494841
4.18709354677339,0.0462829233746268
4.20210105052526,0.0446671405660175
4.21710855427714,0.0430217152400815
4.23211605802901,0.0413555770738619
4.24712356178089,0.0396771108229685
4.26213106553277,0.037994145260512
4.27713856928464,0.0363139472432937
4.29214607303652,0.0346432231735591
4.30715357678839,0.0329881214106964
4.32216108054027,0.0313542397701228
4.33716858429215,0.0297466385772422
4.35217608804402,0.0281698523699628
4.3671835917959,0.0266279064013949
4.38219109554777,0.0251243373326248
4.39719859929965,0.0236622108797059
4.41220610305153,0.0222441430298985
4.4272136068034,0.0208723256642419
4.44222111055528,0.0195485477351835
4.45722861430715,0.0182742172085023
4.47223611805903,0.0170503895397637
4.48724362181091,0.0158777906832302
4.50225112556278,0.014756838122386
4.51725862931466,0.0136876675609884
4.53226613306653,0.0126701582541321
4.54727363681841,0.0117039541153167
4.56228114057028,0.0107884824392859
4.57728864432216,0.00992298107624764
4.59229614807404,0.00910651934825519
4.60730365182591,0.00833801720539469
4.62231115557779,0.00761625864382646
4.63731865932967,0.00693991382728378
4.65232616308154,0.00630756073134468
4.66733366683342,0.00571769892166312
4.68234117058529,0.00516876300731534
4.69734867433717,0.00465913439807925
4.71235617808904,0.00418715561597348
4.72736368184092,0.00375114659030441
4.7423711855928,0.00334941432376139
4.75737868934467,0.00298026165911099
4.77238619309655,0.0026419949868101
4.78739369684842,0.00233293458139615
4.8024012006003,0.00205142320395175
4.81740870435218,0.00179583175513596
4.83241620810405,0.00156456413179159
4.84742371185593,0.00135606314030816
4.8624312156078,0.00116881575368383
4.87743871935968,0.00100135619961426
4.89244622311156,0.000852268460876437
4.90745372686343,0.000720189636236817
4.92246123061531,0.00060381212787336
4.93746873436718,0.000501884674407314
4.95247623811906,0.00041321317295539
4.96748374187094,0.000336661939662172
4.98249124562281,0.000271153772880189
4.99749874937469,0.000215669539983802
5.01250625312656,0.000169247880103732
5.02751375687844,0.000130984723450136
5.04252126063032,0.000100032147066963
5.05752876438219,7.55970810641819e-05
5.07253626813407,5.69401248630316e-05
5.08754377188594,4.33739923473307e-05
5.10255127563782,3.42617505089947e-05
5.11755877938969,2.90150501267642e-05
5.13256628314157,2.70922976670445e-05
5.14757378689345,2.79966481978238e-05
5.16258129064532,3.12740028718822e-05
5.1775887943972,3.65109843280463e-05
5.19259629814907,4.33328326278999e-05
5.20760380190095,5.14013281686205e-05
5.22261130565283,6.04127803570574e-05
5.2376188094047,7.00959239263914e-05
5.25262631315658,8.02098655529709e-05
5.26763381690845,9.05421416985543e-05
5.28264132066033,0.000100906818155824
5.29764882441221,0.000111142505453341
5.31265632816408,0.000121110529889713
5.32766383191596,0.000130693235153401
5.34267133566783,0.000139792267732258
5.35767883941971,0.000148326859657105
5.37268634317159,0.000156232290069121
5.38769384692346,0.000163458473610875
5.40270135067534,0.000169968496829705
5.41770885442721,0.000175737225179429
5.43271635817909,0.000180750069869959
5.44772386193097,0.000185001868206692
5.46273136568284,0.000188495708330006
5.47773886943472,0.000191241855524189
5.49274637318659,0.000193256809673378
5.50775387693847,0.000194562461467985
5.52276138069035,0.000195185207875422
5.53776888444222,0.000195155163593278
5.5527763881941,0.000194505476514567
5.56778389194597,0.000193271729029933
5.58279139569785,0.000191491319316999
5.59779889944972,0.000189202914471827
5.6128064032016,0.000186445982693016
5.62781390695348,0.000183260398069672
5.64282141070535,0.000179686046032783
5.65782891445723,0.000175762475592582
5.6728364182091,0.000171528605867956
5.68784392196098,0.000167022488582914
5.70285142571286,0.000162281086038415
5.71785892946473,0.000157340082931847
5.73286643321661,0.000152233731023868
5.74787393696848,0.000146994723852206
5.76288144072036,0.00014165410345534
5.77788894447224,0.000136241176554381
5.79289644822411,0.000130783475776301
5.80790395197599,0.000125306716388124
5.82291145572786,0.000119834783551513
5.83791895947974,0.000114389715401715
5.85292646323162,0.000108991733237188
5.86793396698349,0.000103659277377562
5.88294147073537,9.84090313594991e-05
5.89794897448724,9.32559706085104e-05
5.91295647823912,8.82133888224666e-05
5.927963981991,8.32929872489987e-05
5.94297148574287,7.85049519962644e-05
5.95797898949475,7.38580112337661e-05
5.97298649324662,6.93595061578866e-05
5.9879939969985,6.50154480040063e-05
6.00300150075037,6.08305981662803e-05
6.01800900450225,5.68085841407827e-05
6.03301650825413,5.2951966469507e-05
6.048024012006,4.92623062210287e-05
6.06303151575788,4.57402490069791e-05
6.07803901950976,4.2385557328919e-05
6.09304652326163,3.91972226567197e-05
6.10805402701351,3.6173560175888e-05
6.12306153076538,3.33122675324429e-05
6.13806903451726,3.06104830751165e-05
6.15307653826913,2.80648539346512e-05
6.16808404202101,2.56715844376001e-05
6.18309154577289,2.34264505484115e-05
6.19809904952476,2.13249331180393e-05
6.21310655327664,1.9362265133899e-05
6.22811405702851,1.75334715755158e-05
6.24312156078039,1.58334079038446e-05
6.25812906453227,1.42567969954771e-05
6.27313656828414,1.27982657309285e-05
6.28814407203602,1.14523678939596e-05
6.30315157578789,1.0213626435653e-05
6.31815907953977,9.07658739957705e-06
6.33316658329165,8.03584190598846e-06
6.34817408704352,7.08604564826901e-06
6.3631815907954,6.22193708832277e-06
6.37818909454727,5.43835547126904e-06
6.39319659829915,4.73025007825879e-06
6.40820410205103,4.09269725980137e-06
6.4232116058029,3.52092840687667e-06
6.43821910955478,3.0103373215661e-06
6.45322661330665,2.55648590765984e-06
6.46823411705853,2.15510899961778e-06
6.48324162081041,1.80211844629637e-06
6.49824912456228,1.49360326631881e-06
6.51325662831416,1.2258359297971e-06
6.52826413206603,9.95278668232947e-07
6.54327163581791,7.98581698294791e-07
6.55827913956978,6.32580806602211e-07
6.57328664332166,4.94294568705832e-07
6.58829414707354,3.80921063388813e-07
6.60330165082541,2.89833496266277e-07
6.61830915457729,2.18579195478592e-07
6.63331665832916,1.64874871603612e-07
6.64832416208104,1.26600670958624e-07
6.66333166583292,1.01794184034052e-07
6.67833916958479,8.86444394088736e-08
6.69334667333667,8.54859424461448e-08
6.70835417708854,9.07930086761468e-08
6.72336168084042,1.03173297678106e-07
6.7383691845923,1.21360887443893e-07
6.75337668834417,1.44209502267822e-07
6.76838419209605,1.70685905760077e-07
6.78339169584792,1.99863716621832e-07
6.7983991995998,2.30917703919205e-07
6.81340670335168,2.63116635796567e-07
6.82841420710355,2.95816729221927e-07
6.84342171085543,3.28455518689094e-07
6.8584292146073,3.60545979407738e-07
6.87343671835918,3.91670952914074e-07
6.88844422211106,4.21478603306845e-07
6.90345172586293,4.49676723620806e-07
6.91845922961481,4.76026826277474e-07
6.93346673336668,5.00339282170392e-07
6.94847423711856,5.22468755650301e-07
6.96348174087044,5.42309894806058e-07
6.97848924462231,5.59793567021756e-07
6.99349674837419,5.74883728158433e-07
7.00850425212606,5.87572735999127e-07
7.02351175587794,5.97877655840392e-07
7.03851925962981,6.05837079405216e-07
7.05352676338169,6.11508197008576e-07
7.06853426713357,6.14964090357052e-07
7.08354177088544,6.16291647412594e-07
7.09854927463732,6.15589489336208e-07
7.11355677838919,6.12965067171697e-07
7.12856428214107,6.08532645185512e-07
7.14357178589295,6.02411533827937e-07
7.15857928964482,5.94724494601319e-07
7.1735867933967,5.85596310707158e-07
7.18859429714857,5.75152818348627e-07
7.20360180090045,5.63519937223668e-07
7.21860930465233,5.50822135000367e-07
7.2336168084042,5.3718161559948e-07
7.24862431215608,5.22717542184402e-07
7.26363181590795,5.07545374330593e-07
7.27863931965983,4.91776293530288e-07
7.29364682341171,4.75516819247451e-07
7.30865432716358,4.58868816775473e-07
7.32366183091546,4.41928646357714e-07
7.33866933466733,4.24787161886114e-07
7.35367683841921,4.07529594426578e-07
7.36868434217109,3.90235426881564e-07
7.38369184592296,3.72978325804585e-07
7.39869934967484,3.55826120270667e-07
7.41370685342671,3.3884091693719e-07
7.42871435717859,3.22079439351732e-07
7.44372186093047,3.05592515109394e-07
7.45872936468234,2.89425690891101e-07
7.47373686843422,2.73619443387031e-07
7.48874437218609,2.58209324640858e-07
7.50375187593797,2.43226133098682e-07
7.51875937968985,2.2869609603755e-07
7.53376688344172,2.14641084082795e-07
7.5487743871936,2.01079041885433e-07
7.56378189094547,1.88023960848438e-07
7.57878939469735,1.75485935463754e-07
7.59379689844922,1.63471894497736e-07
7.6088044022011,1.51985806128404e-07
7.62381190595298,1.41028874438721e-07
7.63881940970485,1.30599736035729e-07
7.65382691345673,1.20694665415952e-07
7.6688344172086,1.11307771122959e-07
7.68384192096048,1.02431228328862e-07
7.69884942471236,9.40557552233002e-08
7.71385692846423,8.61699846488097e-08
7.72886443221611,7.87612186831052e-08
7.74387193596798,7.18157819172224e-08
7.75887943971986,6.53191501015453e-08
7.77388694347174,5.92560727590199e-08
7.78889444722361,5.36106950837325e-08
7.80390195097549,4.8366672904734e-08
7.81890945472736,4.35072844432121e-08
7.83391695847924,3.90155375930463e-08
7.84892446223112,3.48742701532143e-08
7.86393196598299,3.10664038096202e-08
7.87893946973487,2.75746716173492e-08
7.89394697348674,2.43817655712861e-08
7.90895447723862,2.14707105230779e-08
7.9239619809905,1.88248990848297e-08
7.93896948474237,1.64281246339163e-08
7.95397698849425,1.42646104394593e-08
7.96898449224612,1.23190365741124e-08
7.983991995998,1.05765643981774e-08
7.99899949974987,9.02285720652774e-09
8.01400700350175,7.64409972399873e-09
8.02901450725363,6.42701342775516e-09
8.0440220110055,5.35887215679856e-09
8.05902951475738,4.42751337055762e-09
8.07403701850926,3.62126879473808e-09
8.08904452226113,2.92908309517837e-09
8.10405202601301,2.3405272104732e-09
8.11905952976488,1.8457814762661e-09
8.13406703351676,1.4356180804723e-09
8.14907453726863,1.1013837042954e-09
8.16408204102051,8.34981709839617e-10
8.17908954477239,6.28854193382502e-10
8.19409704852426,4.75964053854078e-10
8.20910455227614,3.69776639219663e-10
8.22411205602801,3.0424160214842e-10
8.23911955977989,2.73774856625746e-10
8.25412706353177,2.73246451872392e-10
8.26913456728364,2.97968663537526e-10
8.28414207103552,3.43674873937871e-10
8.29914957478739,4.06495188485831e-10
8.31415707853927,4.82932606960053e-10
8.32916458229115,5.69840369983307e-10
8.34417208604302,6.64399853684825e-10
8.3591795897949,7.6409950991551e-10
8.37418709354677,8.66714695838008e-10
8.38919459729865,9.70288108994184e-10
8.40420210105053,1.07311127094919e-09
8.4192096048024,1.17371519176273e-09
8.43421710855428,1.27086115571399e-09
8.44922461230615,1.36350931147806e-09
8.46423211605803,1.45079996025784e-09
8.4792396198099,1.53203690473499e-09
8.49424712356178,1.60667204139387e-09
8.50925462731366,1.67429097091316e-09
8.52426213106553,1.73459908788072e-09
8.53926963481741,1.7874092042114e-09
8.55427713856928,1.83262936448776e-09
8.56928464232116,1.87025203623697e-09
8.58429214607304,1.90034580671824e-09
8.59929964982491,1.923060583878e-09
8.61430715357679,1.93860463428929e-09
8.62931465732867,1.94723202495533e-09
8.64432216108054,1.94923518275771e-09
8.65932966483242,1.94493754736131e-09
8.67433716858429,1.93468717940654e-09
8.68934467233617,1.91885046390701e-09
8.70435217608804,1.89780726073921e-09
8.71935967983992,1.87194548194511e-09
8.7343671835918,1.84165734475667e-09
8.74937468734367,1.80733503317081e-09
8.76438219109555,1.76936993203488e-09
8.77938969484742,1.72816070931453e-09
8.7943971985993,1.68409436503504e-09
8.80940470235118,1.63754610669751e-09
8.82441220610305,1.58887874268413e-09
8.83941970985493,1.53844090117369e-09
8.8544272136068,1.48656555471474e-09
8.86943471735868,1.43356908411038e-09
8.88444222111056,1.3797501333186e-09
8.89944972486243,1.325389128804e-09
8.91445722861431,1.27074790326178e-09
8.92946473236618,1.21606920801592e-09
8.94447223611806,1.16157695565986e-09
8.95947973986993,1.10747917989625e-09
8.97448724362181,1.05397331867218e-09
8.98949474737369,1.00123101744118e-09
9.00450225112556,9.4940682724059e-10
9.01950975487744,8.98639053507173e-10
9.03451725862931,8.49050439943183e-10
9.04952476238119,8.00748399937644e-10
9.06453226613307,7.53825700298112e-10
9.07953976988494,7.08360950287142e-10
9.09454727363682,6.64419220650083e-10
9.10955477738869,6.22052875220227e-10
9.12456228114057,5.81302180821165e-10
9.13956978489245,5.42195899019498e-10
9.15457728864432,5.04752268075404e-10
9.1695847923962,4.68981102358896e-10
9.18459229614807,4.34888765345498e-10
9.19959979989995,4.024656037376e-10
9.21460730365183,3.71694458742984e-10
9.2296148074037,3.42552735065071e-10
9.24462231115558,3.15012735251368e-10
9.25962981490745,2.89042164624207e-10
9.27463731865933,2.6460467642994e-10
9.2896448224112,2.41660218399058e-10
9.30465232616308,2.20165482778662e-10
9.31965982991496,2.00074416057865e-10
9.33466733366683,1.81338604915536e-10
9.34967483741871,1.63907602369802e-10
9.36468234117059,1.47729414317516e-10
9.37968984492246,1.32750856522085e-10
9.39469734867434,1.18917880008329e-10
9.40970485242621,1.06176088036535e-10
9.42471235617809,9.44756343109526e-11
9.43971985992997,8.37613759876873e-11
9.45472736368184,7.39763016937225e-11
9.46973486743372,6.50651367659434e-11
9.48474237118559,5.69743531492219e-11
9.49974987493747,4.96522556201365e-11
9.51475737868934,4.30488977135715e-11
9.52976488244122,3.711618016517e-11
9.5447723861931,3.18077822586006e-11
9.55977988994497,2.70792041769291e-11
9.57478739369685,2.28877743875331e-11
9.58979489744872,1.91926031826895e-11
9.6048024012006,1.59546193151452e-11
9.61980990495248,1.31365227319611e-11
9.63481740870435,1.07027982842549e-11
9.64982491245623,8.61968755889898e-12
9.6648324162081,6.85516148748833e-12
9.67983991995998,5.37891783984605e-12
9.69484742371186,4.16233541562169e-12
9.70985492746373,3.17846244688225e-12
9.72486243121561,2.40197402313616e-12
9.73986993496748,1.80921570939596e-12
9.75487743871936,1.37807634838585e-12
9.76988494247124,1.08783535956289e-12
9.78489244622311,9.19554653190811e-13
9.79989994997499,8.55974738760591e-13
9.81490745372686,8.81402809972006e-13
9.82991495747874,9.81600592393049e-13
9.84492246123061,1.1436811272093e-12
9.85992996498249,1.35601074849681e-12
9.87493746873437,1.60811847700601e-12
9.88994497248624,1.8906071546391e-12
9.90495247623812,2.1950720341797e-12
9.91995997999,2.51402771477208e-12
9.93496748374187,2.84082790753203e-12
9.94997498749375,3.16960600363154e-12
9.96498249124562,3.49521012052901e-12
9.9799899949975,3.81313940415611e-12
9.99499749874937,4.11949310284747e-12
10.0100050025013,4.4109283421477e-12
10.0250125062531,4.68458122392404e-12
10.040020010005,4.93806398356989e-12
10.0550275137569,5.16939429168413e-12
10.0700350175088,5.37697173459581e-12
10.0850425212606,5.55988922146115e-12
10.1000500250125,5.7184726816385e-12
10.1150575287644,5.85271929765821e-12
10.1300650325163,5.9628305442181e-12
10.1450725362681,6.04924197596837e-12
10.16008004002,6.11256279078978e-12
10.1750875437719,6.15356167973627e-12
10.1900950475238,6.17313278389533e-12
10.2051025512756,6.17226196082593e-12
10.2201100550275,6.15202538012363e-12
10.2351175587794,6.11355648520481e-12
10.2501250625313,6.05801950113322e-12
10.2651325662831,5.98660818013255e-12
10.280140070035,5.90052746505482e-12
10.2951475737869,5.80097697199003e-12
10.3101550775388,5.68914660093411e-12
10.3251625812906,5.56619911923181e-12
10.3401700850425,5.43327070777833e-12
10.3551775887944,5.29145459092578e-12
10.3701850925463,5.1418194355275e-12
10.3851925962981,4.98542575021491e-12
10.40020010005,4.82363449795389e-12
10.4152076038019,4.65757004030573e-12
10.4302151075538,4.48823372254082e-12
10.4452226113057,4.31658457650023e-12
10.4602301150575,4.1435098269102e-12
10.4752376188094,3.96984504275653e-12
10.4902451225613,3.79636247959008e-12
10.5052526263132,3.62377747860594e-12
10.520260130065,3.45273715582229e-12
10.5352676338169,3.28382646336403e-12
10.5502751375688,3.11757857309803e-12
10.5652826413207,2.9544593267875e-12
10.5802901450725,2.79489436882379e-12
10.5952976488244,2.63923596315683e-12
10.6103051525763,2.48780001100262e-12
10.6253126563282,2.34083915292906e-12
10.64032016008,2.198568779932e-12
10.6553276638319,2.06116115521707e-12
10.6703351675838,1.92873986067309e-12
10.6853426713357,1.80139986871177e-12
10.7003501750875,1.67919140914487e-12
10.7153576788394,1.56218691543256e-12
10.7303651825913,1.45055009612687e-12
10.7453726863432,1.34426518587184e-12
10.760380190095,1.2432744524902e-12
10.7753876938469,1.1475068096938e-12
10.7903951975988,1.0568794473359e-12
10.8054027013507,9.71289365097933e-13
10.8204102051026,8.90628654923087e-13
10.8354177088544,8.14772126414296e-13
10.8504252126063,7.43589946456191e-13
10.8654327163582,6.76939458103179e-13
10.8804402201101,6.14674504105169e-13
10.8954477238619,5.56638168527255e-13
10.9104552276138,5.02673801045297e-13
10.9254627313657,4.52615231426646e-13
10.9404702351176,4.06297048425906e-13
10.9554777388694,3.63549594773821e-13
10.9704852426213,3.24202317011896e-13
10.9854927463732,2.88085459956027e-13
11.0005002501251,2.55028059081112e-13
11.0155077538769,2.24862327689017e-13
11.0305152576288,1.97419793107493e-13
11.0455227613807,1.72537557412131e-13
11.0605302651326,1.50054206176223e-13
11.0755377688844,1.29812396244557e-13
11.0905452726363,1.11661142332119e-13
11.1055527763882,9.54987961956739e-14
11.1205602801401,8.11822233092065e-14
11.1355677838919,6.85519880428716e-14
11.1505752876438,5.74604275048079e-14
11.1655827913957,4.77704511667971e-14
11.1805902951476,3.93555189316121e-14
11.1955977988994,3.20977568653977e-14
11.2106053026513,2.58883767323335e-14
11.2256128064032,2.06264868582548e-14
11.2406203101551,1.62190369229605e-14
11.255627813907,1.2580054494608e-14
11.2706353176588,9.6296579972667e-15
11.2856428214107,7.29455614009914e-15
11.3006503251626,5.50682360728849e-15
11.3156578289145,4.20405026647456e-15
11.3306653326663,3.32843147430646e-15
11.3456728364182,2.82687151855495e-15
11.3606803401701,2.65037946850041e-15
11.375687843922,2.75383457897206e-15
11.3906953476738,3.09576050298486e-15
11.4057028514257,3.63793425897066e-15
11.4207103551776,4.34526352867776e-15
11.4357178589295,5.18536224287326e-15
11.4507253626813,6.12869241913383e-15
11.4657328664332,7.14801172356971e-15
11.4807403701851,8.2181556376992e-15
11.495747873937,9.31643739763141e-15
11.5107553776888,1.04216647343275e-14
11.5257628814407,1.15149929216864e-14
11.5407703851926,1.25785708612506e-14
11.5557778889445,1.35968126784507e-14
11.5707853926963,1.45550509887248e-14
11.5857928964482,1.54404906885882e-14
11.6008004002001,1.62413647568955e-14
11.615807903952,1.69511112891915e-14
11.6308154077039,1.7570335058972e-14
11.6458229114557,1.8098896220631e-14
11.6608304152076,1.85384680375929e-14
11.6758379189595,1.8891048689034e-14
11.6908454227114,1.91603631330554e-14
11.7058529264632,1.93499308122991e-14
11.7208604302151,1.94644212665478e-14
11.735867933967,1.95086903328305e-14
11.7508754377189,1.94874071879375e-14
11.7658829414707,1.94061402597313e-14
11.7808904452226,1.92695956242596e-14
11.7958979489745,1.90834379219025e-14
11.8109054527264,1.885220996258e-14
11.8259129564782,1.8580932787365e-14
11.8409204602301,1.82742341475201e-14
11.855927963982,1.79365480731379e-14
11.8709354677339,1.75716306654527e-14
11.8859429714857,1.71835713394591e-14
11.9009504752376,1.67758586741124e-14
11.9159579789895,1.63512830885967e-14
11.9309654827414,1.5912924510665e-14
11.9459729864932,1.54634816433131e-14
11.9609804902451,1.50048614916391e-14
11.975987993997,1.45388393259901e-14
11.9909954977489,1.40674649362595e-14
12.0060030015007,1.35916398772738e-14
12.0210105052526,1.31126673914051e-14
12.0360180090045,1.26313542029275e-14
12.0510255127564,1.21480511577668e-14
12.0660330165083,1.16634336391473e-14
12.0810405202601,1.11775726887458e-14
12.096048024012,1.06906182965669e-14
12.1110555277639,1.020237202714e-14
12.1260630315158,9.7127592212501e-15
12.1410705352676,9.22158875659095e-15
12.1560780390195,8.7285912930001e-15
12.1710855427714,8.23330738830959e-15
12.1860930465233,7.74337461311067e-15
12.2011005502751,7.26930751043437e-15
12.216108054027,6.81165492636352e-15
12.2311155577789,6.37109320875299e-15
12.2461230615308,5.94773898207275e-15
12.2611305652826,5.54198181962631e-15
12.2761380690345,5.15394381685871e-15
12.2911455727864,4.78368903519499e-15
12.3061530765383,4.43116697563363e-15
12.3211605802901,4.09633262841056e-15
12.336168084042,3.77892939642273e-15
12.3511755877939,3.47881954156597e-15
12.3661830915458,3.1956690909883e-15
12.3811905952976,2.92897922036797e-15
12.3961980990495,2.67850910572208e-15
12.4112056028014,2.44371852101472e-15
12.4262131065533,2.22418406706508e-15
12.4412206103052,2.01942016716733e-15
12.456228114057,1.8288187570699e-15
12.4712356178089,1.65177870608994e-15
12.4862431215608,1.48780234103351e-15
12.5012506253127,1.33622634398387e-15
12.5162581290645,1.19652349290758e-15
12.5312656328164,1.06805257706775e-15
12.5462731365683,9.5021864815106e-16
12.5612806403202,8.42368902441236e-16
12.576288144072,7.43994120418471e-16
12.5912956478239,6.54439632031881e-16
12.6063031515758,5.73229049608042e-16
12.6213106553277,4.99722926626688e-16
12.6363181590795,4.33432552863234e-16
12.6513256628314,3.73853679593875e-16
12.6663331665833,3.20463959236626e-16
12.6813406703352,2.72792890528529e-16
12.696348174087,2.30425540009758e-16
12.7113556778389,1.9292408730514e-16
12.7263631815908,1.59897954749214e-16
12.7413706853427,1.31272818746247e-16
12.7563781890945,1.07040068162888e-16
12.7713856928464,8.66809145125359e-17
12.7863931965983,6.96584559454047e-17
12.8014007003502,5.55337207753316e-17
12.8164082041021,4.39220623966665e-17
12.8314157078539,3.44852494093763e-17
12.8464232116058,2.69004900354155e-17
12.8614307153577,2.09132533038039e-17
12.8764382191096,1.63037400817599e-17
12.8914457228614,1.28625681375549e-17
12.9064532266133,1.04197090312377e-17
12.9214607303652,8.82755749328821e-18
12.9364682341171,7.95686808347664e-18
12.9514757378689,7.69861697627954e-18
12.9664832416208,7.95536281609172e-18
12.9814907453727,8.65296902214943e-18
12.9964982491246,9.71824730006045e-18
13.0115057528764,1.10974328916779e-17
13.0265132566283,1.27346593880566e-17
13.0415207603802,1.45983713760181e-17
13.0565282641321,1.66505185764878e-17
13.0715357678839,1.88540507447817e-17
13.0865432716358,2.11971534663118e-17
13.1015507753877,2.36413747309238e-17
13.1165582791396,2.6181300522949e-17
13.1315657828914,2.88051882640609e-17
13.1465732866433,3.14769105094795e-17
13.1615807903952,3.42027089811672e-17
13.1765882941471,3.69692086290233e-17
13.1915957978989,3.97431272992743e-17
13.2066033016508,4.25281175953104e-17
13.2216108054027,4.53086803620929e-17
13.2366183091546,4.80697691639203e-17
13.2516258129065,5.07908705232972e-17
13.2666333166583,5.3457491415937e-17
13.2816408204102,5.60430372916301e-17
13.2966483241621,5.85332841173341e-17
13.311655827914,6.09014446363821e-17
13.3266633316658,6.31475150337482e-17
13.3416708354177,6.51974989735784e-17
13.3566783391696,6.70582631978586e-17
13.3716858429215,6.86895913917218e-17
13.3866933466733,7.00298508891244e-17
13.4017008504252,7.11036238106053e-17
13.4167083541771,7.18154269511217e-17
13.431715857929,7.21792178471533e-17
13.4467233616808,7.21322522906433e-17
13.4617308654327,7.16367105384389e-17
13.4767383691846,7.06808868657851e-17
13.4917458729365,6.92372266006217e-17
13.5067533766883,6.73462951243391e-17
13.5217608804402,6.50641719154682e-17
13.5367683841921,6.24546375904701e-17
13.551775887944,5.96015851264324e-17
13.5667833916958,5.65538761102347e-17
13.5817908954477,5.33533938446092e-17
13.5967983991996,5.00654476771956e-17
13.6118059029515,4.67159968876077e-17
13.6268134067034,4.33757049453914e-17
13.6418209104552,4.00540298006205e-17
13.6568284142071,3.6807835073194e-17
13.671835917959,3.36472185461457e-17
13.6868434217109,3.06102985678686e-17
13.7018509254627,2.77113441984719e-17
13.7168584292146,2.49751319243678e-17
13.7318659329665,2.2397259535642e-17
13.7468734367184,1.99965459736336e-17
13.7618809404702,1.77797754846755e-17
13.7768884442221,1.57406099048961e-17
13.791895947974,1.38850859562367e-17
13.8069034517259,1.22038326535804e-17
13.8219109554777,1.06957029238648e-17
13.8369184592296,9.34686506984714e-18
13.8519259629815,8.15641832465071e-18
13.8669334667334,7.10509992025753e-18
13.8819409704852,6.19276821331574e-18
13.8969484742371,5.39897856145202e-18
13.911955977989,4.7207925077451e-18
13.9269634817409,4.14350183772274e-18
13.9419709854927,3.65572236936397e-18
13.9569784892446,3.25187119719726e-18
13.9719859929965,2.91927565297388e-18
13.9869934967484,2.65134278240935e-18
14.0020010005003,2.441130960625e-18
14.0170085042521,2.28296812492887e-18
14.032016008004,2.17120442395757e-18
14.0470235117559,2.10152179085339e-18
14.0620310155078,2.07083744004805e-18
14.0770385192596,2.07717122907363e-18
14.0920460230115,2.11955590819762e-18
14.1070535267634,2.19792671982829e-18
14.1220610305153,2.3091906828719e-18
14.1370685342671,2.45446243999081e-18
14.152076038019,2.63533680235748e-18
14.1670835417709,2.84815231511109e-18
14.1820910455228,3.09749410594454e-18
14.1970985492746,3.37625913688002e-18
14.2121060530265,3.68711086711314e-18
14.2271135567784,4.02282277770063e-18
14.2421210605303,4.38165620958644e-18
14.2571285642821,4.75955079342346e-18
14.272136068034,5.14598150243414e-18
14.2871435717859,5.53860563957602e-18
14.3021510755378,5.92067735605121e-18
14.3171585792896,6.28398747971232e-18
14.3321660830415,6.61560010196353e-18
14.3471735867934,6.90412677006446e-18
14.3621810905453,7.13135856684201e-18
14.3771885942971,7.28574465159183e-18
14.392196098049,7.34749695971357e-18
14.4072036018009,7.30943545961937e-18
14.4222111055528,7.1553158793653e-18
14.4372186093047,6.87659770691589e-18
14.4522261130565,6.47112979974695e-18
14.4672336168084,5.93379147257906e-18
14.4822411205603,5.29145896802505e-18
14.4972486243122,4.69578483320584e-18
14.512256128064,4.16905274053631e-18
14.5272636318159,3.70008597295779e-18
14.5422711355678,3.28376480999934e-18
14.5572786393197,2.91670615589684e-18
14.5722861430715,2.59030099171871e-18
14.5872936468234,2.30215617361959e-18
14.6023011505753,2.04518908113736e-18
14.6173086543272,1.81888512427389e-18
14.632316158079,1.61827453797021e-18
14.6473236618309,1.43908735329401e-18
14.6623311655828,1.28042000088965e-18
14.6773386693347,1.13954865244723e-18
14.6923461730865,1.01489554203057e-18
14.7073536768384,9.03454814998553e-19
14.7223611805903,8.04851465099539e-19
14.7373686843422,7.15873489263222e-19
14.752376188094,6.37731919428312e-19
14.7673836918459,5.67576875443803e-19
14.7823911955978,5.04771704045891e-19
14.7973986993497,4.48170622240635e-19
14.8124062031016,3.97813124734219e-19
14.8274137068534,3.52192064077924e-19
14.8424212106053,3.11882199430047e-19
14.8574287143572,2.74684365614081e-19
14.8724362181091,2.40858271758029e-19
14.8874437218609,2.10942688390521e-19
14.9024512256128,1.83177493058571e-19
14.9174587293647,1.58498189261162e-19
14.9324662331166,1.35437557368796e-19
14.9474737368684,1.14868267506664e-19
14.9624812406203,9.63634164508793e-20
14.9774887443722,7.95966186974816e-20
14.9924962481241,6.45472316246041e-20
15.0075037518759,5.11980310823149e-20
15.0225112556278,3.93751823436311e-20
15.0375187593797,2.91385366451526e-20
15.0525262631316,2.06597086825698e-20
15.0675337668834,1.38424071182081e-20
15.0825412706353,8.7491475726854e-21
15.0975487743872,5.40752522088172e-21
15.1125562781391,3.96338963046713e-21
15.1275637818909,4.45597871446834e-21
15.1425712856428,6.90319110835785e-21
15.1575787893947,1.1493443957962e-20
15.1725862931466,1.83301783975936e-20
15.1875937968984,2.71488725819274e-20
15.2026013006503,3.84216836557574e-20
15.2176088044022,5.19607060495542e-20
15.2326163081541,6.77649707044938e-20
15.247623811906,8.5817493773453e-20
15.2626313156578,1.0608884763971e-19
15.2776388194097,1.28826700529782e-19
15.2926463231616,1.53730558020415e-19
15.3076538269135,1.80014749107455e-19
15.3226613306653,2.08555552235294e-19
15.3376688344172,2.38506937237726e-19
15.3526763381691,2.69221559390699e-19
15.367683841921,3.01315415669926e-19
15.3826913456728,3.33656969609646e-19
15.3976988494247,3.66435142201147e-19
15.4127063531766,3.98328728248217e-19
15.4277138569285,4.29499454863963e-19
15.4427213606803,4.59629978767887e-19
15.4577288644322,4.88998657608332e-19
15.4727363681841,5.13714976488596e-19
15.487743871936,5.36387302773793e-19
15.5027513756878,5.44292085683371e-19
15.5177588794397,5.2745304271352e-19
15.5327663831916,4.89197762566713e-19
15.5477738869435,4.32426139815899e-19
15.5627813906953,3.64923676452103e-19
15.5777888944472,2.89513009349678e-19
15.5927963981991,2.13175821497932e-19
15.607803901951,1.4146448445314e-19
15.6228114057029,8.00174240581259e-20
15.6378189094547,3.48317168816473e-20
15.6528264132066,1.025103338543e-20
15.6678339169585,1.10802151803274e-20
15.6828414207104,4.08778685535829e-20
15.6978489244622,1.02832660312337e-19
15.7128564282141,1.98769477257089e-19
15.727863931966,3.30791105764083e-19
15.7428714357179,4.99314875296112e-19
15.7578789394697,7.02766726865911e-19
15.7728864432216,9.41898067272663e-19
15.7878939469735,1.21330597138919e-18
15.8029014507254,1.51807591952036e-18
15.8179089544772,1.84787711019603e-18
15.8329164582291,2.20395358142456e-18
15.847923961981,2.57802471647915e-18
15.8629314657329,2.96859688177995e-18
15.8779389694847,3.36847709435014e-18
15.8929464732366,3.77441282577279e-18
15.9079539769885,4.17810562580133e-18
15.9229614807404,4.57589461012021e-18
15.9379689844922,4.96435788818069e-18
15.9529764882441,5.33444672894765e-18
15.967983991996,5.6866683176785e-18
15.9829914957479,6.00365336337457e-18
15.9979989994997,6.29661900684536e-18
16.0130065032516,6.54817782915065e-18
16.0280140070035,6.76220730393427e-18
16.0430215107554,6.93006420041481e-18
16.0580290145073,7.05450478334799e-18
16.0730365182591,7.13212381283631e-18
16.088044022011,7.15993982369108e-18
16.1030515257629,7.13544867052126e-18
16.1180590295148,7.05672147794152e-18
16.1330665332666,6.93138776364248e-18
16.1480740370185,6.75854748106576e-18
16.1630815407704,6.53359825140527e-18
16.1780890445223,6.26780594662717e-18
16.1930965482741,5.96193529428638e-18
16.208104052026,5.61344844095277e-18
16.2231115557779,5.24050007462937e-18
16.2381190595298,4.83560441116217e-18
16.2531265632816,4.41314001544968e-18
16.2681340670335,3.97113275324421e-18
16.2831415707854,3.52222708610095e-18
16.2981490745373,3.0690824874958e-18
16.3131565782891,2.62657379720606e-18
16.328164082041,2.19473521463335e-18
16.3431715857929,1.78257276694159e-18
16.3581790895448,1.3984398661499e-18
16.3731865932966,1.04823042220685e-18
16.3881940970485,7.3809585508463e-19
16.4032016008004,4.76722085283751e-19
16.4182091045523,2.68158407850553e-19
16.4332166083042,1.1889696782131e-19
16.448224112056,3.45911426698376e-20
16.4632316158079,1.85004254325109e-20
16.4782391195598,7.39647383238876e-20
16.4932466233117,2.03554673811177e-19
16.5082541270635,4.06866166193698e-19
16.5232616308154,6.86567774368825e-19
16.5382691345673,1.03929562350288e-18
16.5532766383192,1.46194453841961e-18
16.568284142071,1.95731775977172e-18
16.5832916458229,2.51462387725931e-18
16.5982991495748,3.12409527975216e-18
16.6133066533267,3.78693601292636e-18
16.6283141570785,4.48885700205049e-18
16.6433216608304,5.22004159013267e-18
16.6583291645823,5.96983811024387e-18
16.6733366683342,6.72690401351975e-18
16.688344172086,7.47930776238263e-18
16.7033516758379,8.20493050403904e-18
16.7183591795898,8.8949937531035e-18
16.7333666833417,9.53631997693965e-18
16.7483741870935,1.01105350681083e-17
16.7633816908454,1.05991534167293e-17
16.7783891945973,1.09840906147681e-17
16.7933966983492,1.12652985966614e-17
16.8084042021011,1.14159917375518e-17
16.8234117058529,1.14281487210938e-17
16.8384192096048,1.12905101971941e-17
16.8534267133567,1.10061920297092e-17
16.8684342171086,1.05591853758489e-17
16.8834417208604,9.97146212561428e-18
16.8984492246123,9.27468904603149e-18
16.9134567283642,8.49619820921389e-18
16.9284642321161,7.65369799693165e-18
16.9434717358679,6.77505061003539e-18
16.9584792396198,5.89084005034474e-18
16.9734867433717,5.00933084268861e-18
16.9884942471236,4.15871346698125e-18
17.0035017508754,3.35670106893958e-18
17.0185092546273,2.61901061802855e-18
17.0335167583792,1.95676195249812e-18
17.0485242621311,1.38215864779818e-18
17.0635317658829,9.06453716761638e-19
17.0785392696348,5.34173992980468e-19
17.0935467733867,2.68584007649033e-19
17.1085542771386,1.12573035537006e-19
17.1235617808904,6.44792454934222e-20
17.1385692846423,1.21634960485357e-19
17.1535767883942,2.79572847458277e-19
17.1685842921461,5.30654749331471e-19
17.183591795898,8.67443889959918e-19
17.1985992996498,1.2811207452997e-18
17.2136068034017,1.75980688058867e-18
17.2286143071536,2.29182024041084e-18
17.2436218109055,2.86742267854373e-18
17.2586293146573,3.46857923469793e-18
17.2736368184092,4.09062216360123e-18
17.2886443221611,4.70746734742335e-18
17.303651825913,5.3184937082049e-18
17.3186593296648,5.90722239362786e-18
17.3336668334167,6.4604887029987e-18
17.3486743371686,6.96542696229252e-18
17.3636818409205,7.41840125662931e-18
17.3786893446723,7.80398673364325e-18
17.3936968484242,8.12074169792734e-18
17.4087043521761,8.35027565154801e-18
17.423711855928,8.50284031779688e-18
17.4387193596798,8.56703416157792e-18
17.4537268634317,8.54198771041048e-18
17.4687343671836,8.42823407468306e-18
17.4837418709355,8.22771146954705e-18
17.4987493746873,7.94375383986013e-18
17.5137568784392,7.57672403213533e-18
17.5287643821911,7.14585342212523e-18
17.543771885943,6.64557081013276e-18
17.5587793896948,6.09693660399206e-18
17.5737868934467,5.49802546562057e-18
17.5887943971986,4.8748816762059e-18
17.6038019009505,4.23511499263079e-18
17.6188094047024,3.58846761158399e-18
17.6338169084542,2.95741789279556e-18
17.6488244122061,2.35508144939505e-18
17.663831915958,1.79548896102934e-18
17.6788394197099,1.29362598849301e-18
17.6938469234617,8.69020868486682e-19
17.7088544272136,5.34231647987287e-19
17.7238619309655,3.04909689675066e-19
17.7388694347174,1.95695130629321e-19
17.7538769384692,2.18208132362497e-19
17.7688844422211,3.83443456362887e-19
17.783891945973,7.0253756310111e-19
17.7988994497249,1.17970542978227e-18
17.8139069534767,1.82355420645075e-18
17.8289144572286,2.63930133444786e-18
17.8439219609805,3.62081041678332e-18
17.8589294647324,4.76944777182251e-18
17.8739369684842,6.07841319499926e-18
17.8889444722361,7.54197390197796e-18
17.903951975988,9.15278489746233e-18
17.9189594797399,1.08851369913947e-17
17.9339669834917,1.27365532189462e-17
17.9489744872436,1.46679261660747e-17
17.9639819909955,1.66596264944345e-17
17.9789894947474,1.86911107128748e-17
17.9939969984992,2.07410477617084e-17
18.0090045022511,2.27554999348957e-17
18.024012006003,2.47081121953422e-17
18.0390195097549,2.65642379755599e-17
18.0540270135068,2.8279795362266e-17
18.0690345172586,2.98280862463366e-17
18.0840420210105,3.11653661333645e-17
18.0990495247624,3.22391112423172e-17
18.1140570285143,3.30364620848238e-17
18.1290645322661,3.35003652102419e-17
18.144072036018,3.36160389298406e-17
18.1590795397699,3.33356833326437e-17
18.1740870435218,3.26758622769353e-17
18.1890945472736,3.15848175935699e-17
18.2041020510255,3.00871727702896e-17
18.2191095547774,2.81637177492727e-17
18.2341170585293,2.58715852132594e-17
18.2491245622811,2.32135619342317e-17
18.264132066033,2.04351977258435e-17
18.2791395697849,1.80474090060882e-17
18.2941470735368,1.60058176105742e-17
18.3091545772886,1.42776390599408e-17
18.3241620810405,1.28099664414819e-17
18.3391695847924,1.15689810178669e-17
18.3541770885443,1.05202856492877e-17
18.3691845922961,9.63964644095774e-18
18.384192096048,8.90148447410069e-18
18.3991995997999,8.29341221217834e-18
18.4142071035518,7.79590936110372e-18
18.4292146073037,7.39670957098735e-18
18.4442221110555,7.07662148129848e-18
18.4592296148074,6.82718866409233e-18
18.4742371185593,6.64964015063643e-18
18.4892446223112,6.53301948055479e-18
18.504252126063,6.46725082220604e-18
18.5192596298149,6.44277862217362e-18
18.5342671335668,6.46319798252051e-18
18.5492746373187,6.5237975520282e-18
18.5642821410705,6.61562730535222e-18
18.5792896448224,6.73400840738852e-18
18.5942971485743,6.86969201808774e-18
18.6093046523262,7.02663768919e-18
18.624312156078,7.19531815461912e-18
18.6393196598299,7.37044199746353e-18
18.6543271635818,7.5558751607324e-18
18.6693346673337,7.73677804515396e-18
18.6843421710855,7.912081913163e-18
18.6993496748374,8.08562765773678e-18
18.7143571785893,8.23707613083294e-18
18.7293646823412,8.37015104361224e-18
18.744372186093,8.48392971747871e-18
18.7593796898449,8.57265976855095e-18
18.7743871935968,8.63569252285849e-18
18.7893946973487,8.66255595324055e-18
18.8044022011006,8.64801054889594e-18
18.8194097048524,8.60716467694773e-18
18.8344172086043,8.52041603068179e-18
18.8494247123562,8.39852398576643e-18
18.8644322161081,8.23275324844957e-18
18.8794397198599,8.02478553817945e-18
18.8944472236118,7.78623664285013e-18
18.9094547273637,7.50044042652146e-18
18.9244622311156,7.17994247886076e-18
18.9394697348674,6.8280207817593e-18
18.9544772386193,6.43963947537459e-18
18.9694847423712,6.02796475326895e-18
18.9844922461231,5.5973161642889e-18
18.9994997498749,5.14069152441749e-18
19.0145072536268,4.67560368470688e-18
19.0295147573787,4.20374701498077e-18
19.0445222611306,3.7310763094503e-18
19.0595297648824,3.26379093014046e-18
19.0745372686343,2.81110311153122e-18
19.0895447723862,2.37364094740796e-18
19.1045522761381,1.96346152637003e-18
19.1195597798899,1.58650139906526e-18
19.1345672836418,1.25047111223756e-18
19.1495747873937,9.57366671927975e-19
19.1645822911456,7.15036602982563e-19
19.1795897948974,5.30961344827052e-19
19.1945972986493,4.08789521231404e-19
19.2096048024012,3.51334443629668e-19
19.2246123061531,3.63511033504844e-19
19.239619809905,4.4717067366508e-19
19.2546273136568,6.03811004605049e-19
19.2696348174087,8.34577629209125e-19
19.2846423211606,1.13619539138994e-18
19.2996498249125,1.50946326439438e-18
19.3146573286643,1.95141822213994e-18
19.3296648324162,2.45743298519572e-18
19.3446723361681,3.01860070489066e-18
19.35967983992,3.63511009183001e-18
19.3746873436718,4.28645067576642e-18
19.3896948474237,4.97814939368296e-18
19.4047023511756,5.68563657303864e-18
19.4197098549275,6.40778683994908e-18
19.4347173586793,7.13268235428289e-18
19.4497248624312,7.83847936475163e-18
19.4647323661831,8.51274208658217e-18
19.479739869935,9.04637478293415e-18
19.4947473736868,9.41053444339966e-18
19.5097548774387,9.60011193913289e-18
19.5247623811906,9.611439938395e-18
19.5397698849425,9.4778644183128e-18
19.5547773886943,9.21061919916881e-18
19.5697848924462,8.81883444635555e-18
19.5847923961981,8.3339927128926e-18
19.59979989995,7.77311353386331e-18
19.6148074037018,7.16290466195118e-18
19.6298149074537,6.515490044898e-18
19.6448224112056,5.84740835238152e-18
19.6598299149575,5.17820471707124e-18
19.6748374187094,4.52880430581928e-18
19.6898449224612,3.90649864411568e-18
19.7048524262131,3.31781746988861e-18
19.719859929965,2.7769308770652e-18
19.7348674337169,2.28370894712059e-18
19.7498749374687,1.84732567400701e-18
19.7648824412206,1.46070956380143e-18
19.7798899449725,1.13324408371625e-18
19.7948974487244,8.5775798163645e-19
19.8099049524762,6.3227600637565e-19
19.8249124562281,4.50014667102507e-19
19.83991995998,3.10798413598405e-19
19.8549274637319,2.06652495494291e-19
19.8699349674837,1.3262712721765e-19
19.8849424712356,8.14980306761183e-20
19.8999499749875,4.98270045867749e-20
19.9149574787394,3.12864878231111e-20
19.9299649824912,2.15185924410787e-20
19.9449724862431,1.71021886157722e-20
19.959979989995,1.49839254133436e-20
19.9749874937469,1.33692268397528e-20
19.9899949974987,1.15089153157608e-20
20.0050025012506,9.67414760959532e-21
20.0200100050025,9.27856463751317e-21
20.0350175087544,1.2769654484513e-20
20.0500250125063,2.36473143834768e-20
20.0650325162581,4.64668118497281e-20
20.08004002001,8.63403537917267e-20
20.0950475237619,1.48134206960649e-19
20.1100550275138,2.39539590348736e-19
20.1250625312656,3.66404739482927e-19
20.1400700350175,5.35019231089302e-19
20.1550775387694,7.51456327035617e-19
20.1700850425213,1.02141348793972e-18
20.1850925462731,1.35008035141219e-18
20.200100050025,1.73751807948298e-18
20.2151075537769,2.19343126315043e-18
20.2301150575288,2.71598113852834e-18
20.2451225612806,3.30013157361406e-18
20.2601300650325,3.94427837686489e-18
20.2751375687844,4.64572389477014e-18
20.2901450725363,5.39676095274542e-18
20.3051525762881,6.18326385446021e-18
20.32016008004,6.99243877200872e-18
20.3351675837919,7.81908514801433e-18
20.3501750875438,8.63332699751305e-18
20.3651825912956,9.42186698401409e-18
20.3801900950475,1.01550184671378e-17
20.3951975987994,1.08177708385947e-17
20.4102051025513,1.13900414374406e-17
20.4252126063032,1.18288270414768e-17
20.440220110055,1.2120478720611e-17
20.4552276138069,1.22481004791136e-17
20.4702351175588,1.21859900984505e-17
20.4852426213107,1.19069777314084e-17
20.5002501250625,1.14135742102998e-17
20.5152576288144,1.07649844771257e-17
20.5302651325663,1.01050155276996e-17
20.5452726363182,9.44634973621285e-18
20.56028014007,8.79537849953026e-18
20.5752876438219,8.15311972893415e-18
20.5902951475738,7.52073717046602e-18
20.6053026513257,6.9128884763564e-18
20.6203101550775,6.32927549502952e-18
20.6353176588294,5.76969389593567e-18
20.6503251625813,5.23017979182144e-18
20.6653326663332,4.72230936780074e-18
20.680340170085,4.24847494896967e-18
20.6953476738369,3.79721665358685e-18
20.7103551775888,3.38425997666519e-18
20.7253626813407,2.9983253660115e-18
20.7403701850925,2.64686071987652e-18
20.7553776888444,2.32240904380273e-18
20.7703851925963,2.02860751613182e-18
20.7853926963482,1.76335228463549e-18
20.8004002001001,1.52255408170083e-18
20.8154077038519,1.31058096575577e-18
20.8304152076038,1.12294965269429e-18
20.8454227113557,9.57548870394933e-19
20.8604302151076,8.10859531387385e-19
20.8754377188594,6.84186826912596e-19
20.8904452226113,5.76688356851945e-19
20.9054527263632,4.82519469448344e-19
20.9204602301151,4.03713764483574e-19
20.9354677338669,3.37294737296712e-19
20.9504752376188,2.82621129850369e-19
20.9654827413707,2.35577639625804e-19
20.9804902451226,1.9836223635971e-19
20.9954977488744,1.68057566630461e-19
21.0105052526263,1.43683824611614e-19
21.0255127563782,1.24394493624355e-19
21.0405202601301,1.08909428076746e-19
21.0555277638819,9.77958096100614e-20
21.0705352676338,8.9485531381894e-20
21.0855427713857,8.41880648759097e-20
21.1005502751376,8.11940734406382e-20
21.1155577788894,8.08951912345068e-20
21.1305652826413,8.18447138141382e-20
21.1455727863932,8.55711869851757e-20
21.1605802901451,9.17662908620532e-20
21.1755877938969,9.96348325707891e-20
21.1905952976488,1.09374285026992e-19
21.2056028014007,1.21793984191072e-19
21.2206103051526,1.36639066491046e-19
21.2356178089045,1.53568645452423e-19
21.2506253126563,1.72126516837302e-19
21.2656328164082,1.93158248195454e-19
21.2806403201601,2.16915246995105e-19
21.295647823912,2.4046301724554e-19
21.3106553276638,2.67784571593216e-19
21.3256628314157,2.9312149710425e-19
21.3406703351676,3.19708836377337e-19
21.3556778389195,3.44739862950659e-19
21.3706853426713,3.68931801497825e-19
21.3856928464232,3.90134577984627e-19
21.4007003501751,4.08079441842148e-19
21.415707853927,4.20484190719456e-19
21.4307153576788,4.28178887925645e-19
21.4457228614307,4.30035988994012e-19
21.4607303651826,4.22985130403806e-19
21.4757378689345,4.09331967416399e-19
21.4907453726863,3.86542648688668e-19
21.5057528764382,3.5552626716136e-19
21.5207603801901,3.16656403601852e-19
21.535767883942,2.70131364881102e-19
21.5507753876938,2.2073211699945e-19
21.5657828914457,1.8056080595299e-19
21.5807903951976,1.51455740937947e-19
21.5957978989495,1.31188201482379e-19
21.6108054027014,1.18163780730299e-19
21.6258129064532,1.09529911212918e-19
21.6408204102051,1.05857228173e-19
21.655827913957,1.06641194227858e-19
21.6708354177089,1.11702438184864e-19
21.6858429214607,1.19987180004187e-19
21.7008504252126,1.34249592436086e-19
21.7158579289645,1.53114771490705e-19
21.7308654327164,1.77314130429577e-19
21.7458729364682,2.06924704618744e-19
21.7608804402201,2.4348443942868e-19
21.775887943972,2.85300846184971e-19
21.7908954477239,3.3470028378136e-19
21.8059029514757,3.9150039047246e-19
21.8209104552276,4.5408261234473e-19
21.8359179589795,5.23848745643667e-19
21.8509254627314,5.97283172110424e-19
21.8659329664832,6.76845897433823e-19
21.8809404702351,7.64191680273404e-19
21.895947973987,8.53455577501574e-19
21.9109554777389,9.45690466168016e-19
21.9259629814907,1.03882021045145e-18
21.9409704852426,1.13409650591824e-18
21.9559779889945,1.22741719832568e-18
21.9709854927464,1.32392644459115e-18
21.9859929964983,1.41339319004892e-18
22.0010005002501,1.50103046524131e-18
22.016008004002,1.58211564220528e-18
22.0310155077539,1.65811910732308e-18
22.0460230115058,1.72853611559013e-18
22.0610305152576,1.79063257024871e-18
22.0760380190095,1.83926971265444e-18
22.0910455227614,1.88088545625642e-18
22.1060530265133,1.910514419437e-18
22.1210605302651,1.93025058101299e-18
22.136068034017,1.93995542366741e-18
22.1510755377689,1.93245295844688e-18
22.1660830415208,1.91258306154037e-18
22.1810905452726,1.88289681892019e-18
22.1960980490245,1.84134555942446e-18
22.2111055527764,1.78608513183078e-18
22.2261130565283,1.72227336436312e-18
22.2411205602801,1.64608410696789e-18
22.256128064032,1.56061427812034e-18
22.2711355677839,1.46473226497089e-18
22.2861430715358,1.36368260936631e-18
22.3011505752876,1.25649901920705e-18
22.3161580790395,1.14445179855617e-18
22.3311655827914,1.03064908172076e-18
22.3461730865433,9.13023995283575e-19
22.3611805902951,7.9650956125151e-19
22.376188094047,6.81055142573642e-19
22.3911955977989,5.71003098861532e-19
22.4062031015508,4.66309926929056e-19
22.4212106053027,3.68511512074301e-19
22.4362181090545,2.78315142333763e-19
22.4512256128064,2.00764858618124e-19
22.4662331165583,1.34464839078932e-19
22.4812406203102,8.15788254156006e-20
22.496248124062,4.39939444307124e-20
22.5112556278139,2.19520213211668e-20
22.5262631315658,1.63044066151027e-20
22.5412706353177,2.80077429361117e-20
22.5562781390695,5.70714442725579e-20
22.5712856428214,1.03840025676082e-19
22.5862931465733,1.67306406271425e-19
22.6013006503252,2.48427122025029e-19
22.616308154077,3.45519927113309e-19
22.6313156578289,4.5450787086305e-19
22.6463231615808,5.79684414976571e-19
22.6613306653327,7.14120585897263e-19
22.6763381690845,8.57355324390117e-19
22.6913456728364,1.00953462106798e-18
22.7063531765883,1.16406145580046e-18
22.7213606803402,1.31870425451227e-18
22.736368184092,1.47341778102872e-18
22.7513756878439,1.61789544963474e-18
22.7663831915958,1.75618202725198e-18
22.7813906953477,1.87962265302996e-18
22.7963981990995,1.98845145107191e-18
22.8114057028514,2.07366222512318e-18
22.8264132066033,2.13598749963161e-18
22.8414207103552,2.16970718244665e-18
22.8564282141071,2.15938129022553e-18
22.8714357178589,2.09905144671011e-18
22.8864432216108,1.99523019682287e-18
22.9014507253627,1.86024801301828e-18
22.9164582291146,1.69297075700955e-18
22.9314657328664,1.50475429982723e-18
22.9464732366183,1.30646623271257e-18
22.9614807403702,1.104377565774e-18
22.9764882441221,9.03052742317084e-19
22.9914957478739,7.10441467636158e-19
23.0065032516258,5.33444577698502e-19
23.0215107553777,3.77704520837048e-19
23.0365182591296,2.44941753303392e-19
23.0515257628814,1.40375354656845e-19
23.0665332666333,6.59982879359165e-20
23.0815407703852,2.28340753507225e-20
23.0965482741371,1.19569669507284e-20
23.1115557778889,3.31639139084784e-20
23.1265632816408,8.50857481963728e-20
23.1415707853927,1.66422228164462e-19
23.1565782891446,2.74223848433799e-19
23.1715857928964,4.05068433929311e-19
23.1865932966483,5.56122820566705e-19
23.2016008004002,7.23273794812962e-19
23.2166083041521,9.03438254646674e-19
23.231615807904,1.08846324640526e-18
23.2466233116558,1.27804127968725e-18
23.2616308154077,1.46517659624001e-18
23.2766383191596,1.64854372228101e-18
23.2916458229115,1.81853067860573e-18
23.3066533266633,1.97406021138748e-18
23.3216608304152,2.11487267837157e-18
23.3366683341671,2.23132496741827e-18
23.351675837919,2.32370644330675e-18
23.3666833416708,2.39302419550138e-18
23.3816908454227,2.43297099038862e-18
23.3966983491746,2.44019717665662e-18
23.4117058529265,2.4224345650222e-18
23.4267133566783,2.37479243484759e-18
23.4417208604302,2.29818142481807e-18
23.4567283641821,2.19407374662328e-18
23.471735867934,2.066915363303e-18
23.4867433716858,1.91669480005496e-18
23.5017508754377,1.74872919123999e-18
23.5167583791896,1.5663112688674e-18
23.5317658829415,1.37319995787372e-18
23.5467733866933,1.1754416950189e-18
23.5617808904452,9.75595434348661e-19
23.5767883941971,7.81746348665462e-19
23.591795897949,5.9965372197287e-19
23.6068034017009,4.31330071748128e-19
23.6218109054527,2.83369022999971e-19
23.6368184092046,1.63176201826243e-19
23.6518259129565,7.35878830548458e-20
23.6668334167084,2.04337843466776e-20
23.6818409204602,7.15227297677108e-21
23.6968484242121,3.77554734619958e-20
23.711855927964,1.14497502868589e-19
23.7268634317159,2.41187670657004e-19
23.7418709354677,4.16127705142906e-19
23.7568784392196,6.41954492609783e-19
23.7718859429715,9.15320478456049e-19
23.7868934467234,1.23923072618367e-18
23.8019009504752,1.60374338985047e-18
23.8169084542271,2.00826966277431e-18
23.831915957979,2.45067965734145e-18
23.8469234617309,2.91441979678221e-18
23.8619309654827,3.40027795543974e-18
23.8769384692346,3.8943689386801e-18
23.8919459729865,4.39472742910783e-18
23.9069534767384,4.87804811005705e-18
23.9219609804902,5.34131082103614e-18
23.9369684842421,5.77064906600523e-18
23.951975987994,6.14750274447309e-18
23.9669834917459,6.4657689197578e-18
23.9819909954977,6.70735874106097e-18
23.9969984992496,6.87246904160145e-18
24.0120060030015,6.94066954680725e-18
24.0270135067534,6.89754618448788e-18
24.0420210105053,6.74893481520199e-18
24.0570285142571,6.4857528183679e-18
24.072036018009,6.1071167265445e-18
24.0870435217609,5.69385656206568e-18
24.1020510255128,5.27787960750654e-18
24.1170585292646,4.85689725902351e-18
24.1320660330165,4.43661152285924e-18
24.1470735367684,4.02231404730451e-18
24.1620810405203,3.62522467881971e-18
24.1770885442721,3.23940879419666e-18
24.192096048024,2.86905965979363e-18
24.2071035517759,2.52045942646716e-18
24.2221110555278,2.19354278162087e-18
24.2371185592796,1.89065182229591e-18
24.2521260630315,1.61134368120383e-18
24.2671335667834,1.35722070217633e-18
24.2821410705353,1.12744942375974e-18
24.2971485742871,9.24526110321721e-19
24.312156078039,7.43800147752261e-19
24.3271635817909,5.89848205034873e-19
24.3421710855428,4.57859157982099e-19
24.3571785892946,3.46367477092622e-19
24.3721860930465,2.56548154459477e-19
24.3871935967984,1.84371087353188e-19
24.4022011005503,1.28788017536226e-19
24.4172086043022,8.78663944275704e-20
24.432216108054,6.08278254576752e-20
24.4472236118059,4.40177854480989e-20
24.4622311155578,3.66093329657594e-20
24.4772386193097,3.6521204341058e-20
24.4922461230615,4.20848697128333e-20
24.5072536268134,5.1502297709042e-20
24.5222611305653,6.34697227276304e-20
24.5372686343172,7.63900566375037e-20
24.552276138069,8.89690884410063e-20
24.5672836418209,1.0045873983657e-19
24.5822911455728,1.10107286095136e-19
24.5972986493247,1.16963899741226e-19
24.6123061530765,1.20961056130446e-19
24.6273136568284,1.21500760354841e-19
24.6423211605803,1.18926246425362e-19
24.6573286643322,1.13380800408348e-19
24.672336168084,1.04519020815472e-19
24.6873436718359,9.39069272925581e-20
24.7023511755878,8.21161686865913e-20
24.7173586793397,6.94366174623769e-20
24.7323661830915,5.73175619961198e-20
24.7473736868434,4.66680630935283e-20
24.7623811905953,3.88225705278249e-20
24.7773886943472,3.47942823803806e-20
24.792396198099,3.5860784963787e-20
24.8074037018509,4.3239668045857e-20
24.8224112056028,5.82417548989505e-20
24.8374187093547,8.18139414514754e-20
24.8524262131066,1.15134124562181e-19
24.8674337168584,1.580966554348e-19
24.8824412206103,2.12898600686506e-19
24.8974487243622,2.79083299802252e-19
24.9124562281141,3.57348320518637e-19
24.9274637318659,4.46144676148283e-19
24.9424712356178,5.48020421361316e-19
24.9574787393697,6.60997811161168e-19
24.9724862431216,7.82166344651662e-19
24.9874937468734,9.14136767133915e-19
25.0025012506253,1.05357997210552e-18
25.0175087543772,1.19628815558717e-18
25.0325162581291,1.34498335602021e-18
25.0475237618809,1.49106379670841e-18
25.0625312656328,1.63507644991043e-18
25.0775387693847,1.77804774618984e-18
25.0925462731366,1.90771902860347e-18
25.1075537768884,2.02696744532396e-18
25.1225612806403,2.13220215360713e-18
25.1375687843922,2.21737960943018e-18
25.1525762881441,2.27890332181114e-18
25.1675837918959,2.31346270789443e-18
25.1825912956478,2.32560157909855e-18
25.1975987993997,2.2980531928526e-18
25.2126063031516,2.2463365725566e-18
25.2276138069035,2.1501068571555e-18
25.2426213106553,2.02638339948683e-18
25.2576288144072,1.86708369085446e-18
25.2726363181591,1.67743753145004e-18
25.287643821911,1.46194683347473e-18
25.3026513256628,1.23037670969208e-18
25.3176588294147,1.04083825520885e-18
25.3326663331666,8.99917372612463e-19
25.3476738369185,7.99539772967032e-19
25.3626813406703,7.31220175468788e-19
25.3776888444222,6.87603695383467e-19
25.3926963481741,6.69564786778932e-19
25.407703851926,6.72946402109867e-19
25.4227113556778,6.95982075721146e-19
25.4377188594297,7.38920330150403e-19
25.4527263631816,8.0400093021571e-19
25.4677338669335,8.94171509316466e-19
25.4827413706853,1.00469843955322e-18
25.4977488744372,1.14340617900156e-18
25.5127563781891,1.30453261399495e-18
25.527763881941,1.49437037242829e-18
25.5427713856928,1.70942276095784e-18
25.5577788894447,1.95639969229809e-18
25.5727863931966,2.22812959531867e-18
25.5877938969485,2.52301245945545e-18
25.6028014007004,2.85027192024165e-18
25.6178089044522,3.19679918344881e-18
25.6328164082041,3.55893251169979e-18
25.647823911956,3.94586687014185e-18
25.6628314157079,4.35104077036603e-18
25.6778389194597,4.76279841823054e-18
25.6928464232116,5.18307054849741e-18
25.7078539269635,5.61042772285639e-18
25.7228614307154,6.0350739764653e-18
25.7378689344672,6.4547682860899e-18
25.7528764382191,6.86291023127483e-18
25.767883941971,7.2616734478528e-18
25.7828914457229,7.635016502539e-18
25.7978989494747,7.98498379833181e-18
25.8129064532266,8.30936169742006e-18
25.8279139569785,8.60116276670319e-18
25.8429214607304,8.85330669060971e-18
25.8579289644822,9.06902819560704e-18
25.8729364682341,9.23656391790289e-18
25.887943971986,9.36500892442967e-18
25.9029514757379,9.43788864245558e-18
25.9179589794897,9.46511264755113e-18
25.9329664832416,9.44659801621993e-18
25.9479739869935,9.36694188007183e-18
25.9629814907454,9.23742316024601e-18
25.9779889944972,9.05924843570335e-18
25.9929964982491,8.83405253466516e-18
26.008004002001,8.553893976097e-18
26.0230115057529,8.2364719567933e-18
26.0380190095048,7.87481938585501e-18
26.0530265132566,7.47260046142883e-18
26.0680340170085,7.03394852700156e-18
26.0830415207604,6.57219656066745e-18
26.0980490245123,6.08300104101846e-18
26.1130565282641,5.57580432641568e-18
26.128064032016,5.05587248110331e-18
26.1430715357679,4.53244993836753e-18
26.1580790395198,4.0108399843621e-18
26.1730865432716,3.49341036892555e-18
26.1880940470235,2.9896065679247e-18
26.2031015507754,2.51083481743546e-18
26.2181090545273,2.05695093054706e-18
26.2331165582791,1.63650466582393e-18
26.248124062031,1.25897254434989e-18
26.2631315657829,9.26911714871946e-19
26.2781390695348,6.45358766935234e-19
26.2931465732866,4.21342648123889e-19
26.3081540770385,2.57461157982523e-19
26.3231615807904,1.58921800357077e-19
26.3381690845423,1.26931048860806e-19
26.3531765882941,1.6400864930334e-19
26.368184092046,2.70633430491204e-19
26.3831915957979,4.47743584998746e-19
26.3981990995498,6.93705907768021e-19
26.4132066033016,1.00578095158276e-18
26.4282141070535,1.37798208909735e-18
26.4432216108054,1.8126617521029e-18
26.4582291145573,2.29838417992106e-18
26.4732366183092,2.82995428170674e-18
26.488244122061,3.39608484241392e-18
26.5032516258129,3.98998581237872e-18
26.5182591295648,4.60860192726307e-18
26.5332666333167,5.22704640737048e-18
26.5482741370685,5.84432575769865e-18
26.5632816408204,6.44462291124474e-18
26.5782891445723,7.01539303760427e-18
26.5932966483242,7.53937599994454e-18
26.608304152076,8.00843020330069e-18
26.6233116558279,8.40562416946562e-18
26.6383191595798,8.71952434770744e-18
26.6533266633317,8.90718385353434e-18
26.6683341670835,8.96446556850132e-18
26.6833416708354,8.88830734042285e-18
26.6983491745873,8.6939880387512e-18
26.7133566783392,8.39897058903069e-18
26.728364182091,8.0220013751527e-18
26.7433716858429,7.57288752560969e-18
26.7583791895948,7.06692608056441e-18
26.7733866933467,6.52380412458376e-18
26.7883941970985,5.95787358746664e-18
26.8034017008504,5.37477199314174e-18
26.8184092046023,4.80317866426267e-18
26.8334167083542,4.23885014824477e-18
26.8484242121061,3.69603585977749e-18
26.8634317158579,3.18039266127917e-18
26.8784392196098,2.70237980735957e-18
26.8934467233617,2.26204661367394e-18
26.9084542271136,1.86652451482925e-18
26.9234617308654,1.51185326747209e-18
26.9384692346173,1.20442409381348e-18
26.9534767383692,9.38930061436257e-19
26.9684842421211,7.13965623686095e-19
26.9834917458729,5.29907642351181e-19
26.9984992496248,3.81866009227501e-19
27.0135067533767,2.66139037683774e-19
27.0285142571286,1.77283954530956e-19
27.0435217608804,1.13034301097008e-19
27.0585292646323,6.85286692187577e-20
27.0735367683842,3.94337460140831e-20
27.0885442721361,2.21257893326049e-20
27.1035517758879,1.30391686486987e-20
27.1185592796398,9.24412958104561e-21
27.1335667833917,8.21368925327326e-21
27.1485742871436,8.15155604402315e-21
27.1635817908954,7.83734694892369e-21
27.1785892946473,6.76230383234674e-21
27.1935967983992,5.28522868272516e-21
27.2086043021511,4.145217036188e-21
27.223611805903,4.95619951654569e-21
27.2386193096548,9.81060668433473e-21
27.2536268134067,2.15890089927562e-20
27.2686343171586,4.27821280992064e-20
27.2836418209105,7.74360081321516e-20
27.2986493246623,1.28653961464332e-19
27.3136568284142,2.01191526786705e-19
27.3286643321661,2.980881531204e-19
27.343671835918,4.22561667550632e-19
27.3586793396698,5.77420419977094e-19
27.3736868434217,7.66455507116135e-19
27.3886943471736,9.90301040174622e-19
27.4037018509255,1.24813403086555e-18
27.4187093546773,1.54601227979631e-18
27.4337168584292,1.87784103809001e-18
27.4487243621811,2.24179356774837e-18
27.463731865933,2.63798896496395e-18
27.4787393696848,3.0577034711506e-18
27.4937468734367,3.49611065493132e-18
27.5087543771886,3.94432101190643e-18
27.5237618809405,4.39558635376088e-18
27.5387693846923,4.8352236548308e-18
27.5537768884442,5.25073726956436e-18
27.5687843921961,5.63701450384946e-18
27.583791895948,5.97713272303886e-18
27.5987993996998,6.25358800829878e-18
27.6138069034517,6.45325471798237e-18
27.6288144072036,6.5640061705851e-18
27.6438219109555,6.57960667426682e-18
27.6588294147074,6.47862664633093e-18
27.6738369184592,6.2642400148545e-18
27.6888444222111,5.92212895757585e-18
27.703851925963,5.51855982132656e-18
27.7188594297149,5.12496396477889e-18
27.7338669334667,4.74516445909702e-18
27.7488744372186,4.37894147888748e-18
27.7638819409705,4.02615317515813e-18
27.7788894447224,3.68995500359629e-18
27.7938969484742,3.36987614017845e-18
27.8089044522261,3.06847833028098e-18
27.823911955978,2.78216710134246e-18
27.8389194597299,2.51597457308014e-18
27.8539269634817,2.26374258358837e-18
27.8689344672336,2.03004343938991e-18
27.8839419709855,1.81162121097922e-18
27.8989494747374,1.61647923332744e-18
27.9139569784892,1.43050153542744e-18
27.9289644822411,1.26342842413805e-18
27.943971985993,1.11196060904654e-18
27.9589794897449,9.73336145630236e-19
27.9739869934967,8.48395290369737e-19
27.9889944972486,7.36138388104728e-19
28.0040020010005,6.38314121949943e-19
28.0190095047524,5.49683280726208e-19
28.0340170085043,4.72016447308329e-19
28.0490245122561,4.03177257985744e-19
28.064032016008,3.44407163527076e-19
28.0790395197599,2.92702289325779e-19
28.0940470235118,2.49113414354985e-19
28.1090545272636,2.10292227413457e-19
28.1240620310155,1.78032290278857e-19
28.1390695347674,1.50802120329989e-19
28.1540770385193,1.27979298004349e-19
28.1690845422711,1.0843668395633e-19
28.184092046023,9.23158223905947e-20
28.1990995497749,7.96328974007707e-20
28.2141070535268,6.89895996517136e-20
28.2291145572786,6.09752508759777e-20
28.2441220610305,5.36427207558275e-20
28.2591295647824,4.84486130586319e-20
28.2741370685343,4.44177333674299e-20
28.2891445722861,4.17910823206821e-20
28.304152076038,3.97897220755615e-20
28.3191595797899,3.87266414571661e-20
28.3341670835418,3.85853213047773e-20
28.3491745872936,3.93788978406294e-20
28.3641820910455,4.11508947770057e-20
28.3791895947974,4.32804215089885e-20
28.3941970985493,4.58093961013744e-20
28.4092046023012,4.9144833569111e-20
28.424212106053,5.37420314018188e-20
28.4392196098049,5.81723124800504e-20
28.4542271135568,6.36215318775376e-20
28.4692346173087,6.93502929846538e-20
28.4842421210605,7.58045056474546e-20
28.4992496248124,8.21388980790554e-20
28.5142571285643,8.87803225208411e-20
28.5292646323162,9.43023756281719e-20
28.544272136068,1.00547720910677e-19
28.5592796398199,1.06054384629168e-19
28.5742871435718,1.10758291225296e-19
28.5892946473237,1.14096658563456e-19
28.6043021510755,1.15513766147893e-19
28.6193096548274,1.16001325350633e-19
28.6343171585793,1.14558266211411e-19
28.6493246623312,1.1076350648887e-19
28.664332166083,1.05236415539094e-19
28.6793396698349,9.72709981455457e-20
28.6943471735868,8.72571600471655e-20
28.7093546773387,7.56937364497161e-20
28.7243621810905,6.25727263093782e-20
28.7393696848424,4.91955195988328e-20
28.7543771885943,3.76671530967628e-20
28.7693846923462,3.00168980767644e-20
28.7843921960981,2.51813829506749e-20
28.7993996998499,2.18451914297317e-20
28.8144072036018,1.9586093928035e-20
28.8294147073537,1.81026974687413e-20
28.8444222111056,1.73725261582609e-20
28.8594297148574,1.75441985354607e-20
28.8744372186093,1.91369623835088e-20
28.8894447223612,2.24194503650164e-20
28.9044522261131,2.77145534121742e-20
28.9194597298649,3.55244201011637e-20
28.9344672336168,4.67513262986899e-20
28.9494747373687,6.14154534364463e-20
28.9644822411206,7.91063261201041e-20
28.9794897448724,1.01551070574828e-19
28.9944972486243,1.27727327210549e-19
29.0095047523762,1.57803789488984e-19
29.0245122561281,1.91953224953462e-19
29.0395197598799,2.30351831805568e-19
29.0545272636318,2.72296974363325e-19
29.0695347673837,3.16796272237553e-19
29.0845422711356,3.63603698527824e-19
29.0995497748874,4.13572560538062e-19
29.1145572786393,4.63192917684325e-19
29.1295647823912,5.15517434477879e-19
29.1445722861431,5.67951007378829e-19
29.1595797898949,6.18766376920249e-19
29.1745872936468,6.67434725413826e-19
29.1895947973987,7.14911485884861e-19
29.2046023011506,7.59403241646146e-19
29.2196098049025,8.00502702676354e-19
29.2346173086543,8.34726224997244e-19
29.2496248124062,8.6633355330426e-19
29.2646323161581,8.91929323048824e-19
29.27963981991,9.11231331406328e-19
29.2946473236618,9.22397334607408e-19
29.3096548274137,9.28567047159583e-19
29.3246623311656,9.28054780845913e-19
29.3396698349175,9.17609832294936e-19
29.3546773386693,9.02259412795669e-19
29.3696848424212,8.80539648568016e-19
29.3846923461731,8.51131343713912e-19
29.399699849925,8.14454209084205e-19
29.4147073536768,7.74031547708291e-19
29.4297148574287,7.273200254597e-19
29.4447223611806,6.76427204570107e-19
29.4597298649325,6.20650957945627e-19
29.4747373686843,5.62165625041867e-19
29.4897448724362,5.0297142372607e-19
29.5047523761881,4.40314536901183e-19
29.51975987994,3.79783696783106e-19
29.5347673836918,3.19948406634272e-19
29.5497748874437,2.60987180603579e-19
29.5647823911956,2.06609712096413e-19
29.5797898949475,1.56723429292134e-19
29.5947973986993,1.12230489094066e-19
29.6098049024512,7.40672787368189e-20
29.6248124062031,4.35409777726313e-20
29.639819909955,2.1303678631271e-20
29.6548274137069,8.01896344479294e-21
29.6698349174587,4.36161776044957e-21
29.6848424212106,1.08782017075662e-20
29.6998499249625,2.78903115082615e-20
29.7148574287144,5.53314125322638e-20
29.7298649324662,9.41651662425819e-20
29.7448724362181,1.42534274699566e-19
29.75987993997,2.00392274418728e-19
29.7748874437219,2.69055058937055e-19
29.7898949474737,3.43823274354565e-19
29.8049024512256,4.26543202401869e-19
29.8199099549775,5.15565066675575e-19
29.8349174587294,6.08810840224468e-19
29.8499249624812,7.05230164074427e-19
29.8649324662331,8.0076663597149e-19
29.879939969985,8.9714246704198e-19
29.8949474737369,9.86684245739962e-19
29.9099549774887,1.07293967516217e-18
29.9249624812406,1.14764295825212e-18
29.9399699849925,1.21489570128451e-18
29.9549774887444,1.2661541962328e-18
29.9699849924962,1.30419316235747e-18
29.9849924962481,1.32640770229058e-18
30,1.32647248133931e-18


==> Data/Five_vehicle_headway_min.csv <==
time,h_min
0,0.628647652834687
0.0100050025012506,0.628647652834687
0.0200100050025013,0.628647652834687
0.0300150075037519,0.628647652834687
0.0400200100050025,0.628647652834687
0.0500250125062531,0.628647652834687
0.0600300150075038,0.628647652834687
0.0700350175087544,0.628647652834687
0.080040020010005,0.628647652834687
0.0900450225112556,0.628647652834687
0.100050025012506,0.628647652834687
0.110055027513757,0.628647652834687
0.120060030015008,0.628647652834687
0.130065032516258,0.628647652834687
0.140070035017509,0.628647652834687
0.150075037518759,0.628647652834687
0.16008004002001,0.628647652834687
0.170085042521261,0.628647652834687
0.180090045022511,0.628647652834687
0.190095047523762,0.628647652834687
0.200100050025012,0.628647652834687
0.210105052526263,0.628647652834687
0.220110055027514,0.628647652834687
0.230115057528764,0.628647652834687
0.240120060030015,0.628647652834687
0.250125062531266,0.628647652834687
0.260130065032516,0.628647652834687
0.270135067533767,0.628647652834687
0.280140070035018,0.628647652834687
0.290145072536268,0.628647652834687
0.300150075037519,0.628647652834687
0.310155077538769,0.628647652834687
0.32016008004002,0.628647652834687
0.330165082541271,0.628647652834687
0.340170085042521,0.628647652834687
0.350175087543772,0.628647652834687
0.360180090045022,0.628647652834687
0.370185092546273,0.628647652834687
0.380190095047524,0.628647652834687
0.390195097548774,0.628647652834687
0.400200100050025,0.628647652834687
0.410205102551276,0.628647652834687
0.420210105052526,0.628647652834687
0.430215107553777,0.628647652834687
0.440220110055028,0.628647652834687
0.450225112556278,0.628647652834687
0.460230115057529,0.628647652834687
0.470235117558779,0.628647652834687
0.48024012006003,0.628647652834687
0.490245122561281,0.628647652834687
0.500250125062531,0.628647652834687
0.510255127563782,0.628647652834687
0.520260130065032,0.628647652834687
0.530265132566283,0.628647652834687
0.540270135067534,0.628647652834687
0.550275137568784,0.628647652834687
0.560280140070035,0.628647652834687
0.570285142571286,0.628647652834687
0.580290145072536,0.628647652834687
0.590295147573787,0.628647652834687
0.600300150075038,0.628647652834687
0.610305152576288,0.628647652834687
0.620310155077539,0.628647652834687
0.630315157578789,0.628647652834687
0.64032016008004,0.628647652834687
0.650325162581291,0.628647652834687
0.660330165082541,0.628647652834687
0.670335167583792,0.628647652834687
0.680340170085043,0.628647652834687
0.690345172586293,0.628647652834687
0.700350175087544,0.628647652834687
0.710355177588794,0.628647652834687
0.720360180090045,0.628647652834687
0.730365182591296,0.628647652834687
0.740370185092546,0.628647652834687
0.750375187593797,0.628647652834687
0.760380190095048,0.628647652834687
0.770385192596298,0.628647652834687
0.780390195097549,0.628647652834687
0.790395197598799,0.628647652834687
0.80040020010005,0.628647652834687
0.810405202601301,0.628647652834687
0.820410205102551,0.628647652834687
0.830415207603802,0.628647652834687
0.840420210105053,0.628647652834687
0.850425212606303,0.628647652834687
0.860430215107554,0.628647652834687
0.870435217608804,0.628647652834687
0.880440220110055,0.628647652834687
0.890445222611306,0.628647652834687
0.900450225112556,0.628647652834687
0.910455227613807,0.628647652834687
0.920460230115058,0.628647652834687
0.930465232616308,0.628647652834687
0.940470235117559,0.628647652834687
0.950475237618809,0.628647652834687
0.96048024012006,0.628647652834687
0.970485242621311,0.628647652834687
0.980490245122561,0.628647652834687
0.990495247623812,0.628647652834687
1.00050025012506,0.628647652834687
1.01050525262631,0.628647652834687
1.02051025512756,0.628647652834687
1.03051525762881,0.628647652834687
1.04052026013006,0.628647652834687
1.05052526263132,0.628647652834687
1.06053026513257,0.628647652834687
1.07053526763382,0.628647652834687
1.08054027013507,0.628647652834687
1.09054527263632,0.628647652834687
1.10055027513757,0.628647652834687
1.11055527763882,0.628647652834687
1.12056028014007,0.628647652834687
1.13056528264132,0.628647652834687
1.14057028514257,0.628647652834687
1.15057528764382,0.628647652834687
1.16058029014507,0.628647652834687
1.17058529264632,0.628647652834687
1.18059029514757,0.628647652834687
1.19059529764882,0.628647652834687
1.20060030015008,0.628647652834687
1.21060530265133,0.628647652834687
1.22061030515258,0.628647652834687
1.23061530765383,0.628647652834687
1.24062031015508,0.628647652834687
1.25062531265633,0.628647652834687
1.26063031515758,0.628647652834687
1.27063531765883,0.628647652834687
1.28064032016008,0.628647652834687
1.29064532266133,0.628647652834687
1.30065032516258,0.628647652834687
1.31065532766383,0.628647652834687
1.32066033016508,0.628647652834687
1.33066533266633,0.628647652834687
1.34067033516758,0.628647652834687
1.35067533766883,0.628647652834687
1.36068034017009,0.628647652834687
1.37068534267134,0.628647652834687
1.38069034517259,0.628647652834687
1.39069534767384,0.628647652834687
1.40070035017509,0.628647652834687
1.41070535267634,0.628647652834687
1.42071035517759,0.628647652834687
1.43071535767884,0.628647652834687
1.44072036018009,0.628647652834687
1.45072536268134,0.628647652834687
1.46073036518259,0.628647652834687
1.47073536768384,0.628647652834687
1.48074037018509,0.628647652834687
1.49074537268634,0.628647652834687
1.50075037518759,0.628647652834687
1.51075537768884,0.628647652834687
1.5207603801901,0.628647652834687
1.53076538269135,0.628647652834687
1.5407703851926,0.628647652834687
1.55077538769385,0.628647652834687
1.5607803901951,0.628647652834687
1.57078539269635,0.628647652834687
1.5807903951976,0.628647652834687
1.59079539769885,0.628647652834687
1.6008004002001,0.628647652834687
1.61080540270135,0.628647652834687
1.6208104052026,0.628647652834687
1.63081540770385,0.628647652834687
1.6408204102051,0.628647652834687
1.65082541270635,0.628647652834687
1.6608304152076,0.628647652834687
1.67083541770885,0.628647652834687
1.68084042021011,0.628647652834687
1.69084542271136,0.628647652834687
1.70085042521261,0.628647652834687
1.71085542771386,0.628647652834687
1.72086043021511,0.628647652834687
1.73086543271636,0.628647652834687
1.74087043521761,0.628647652834687
1.75087543771886,0.628647652834687
1.76088044022011,0.628647652834687
1.77088544272136,0.628647652834687
1.78089044522261,0.628647652834687
1.79089544772386,0.628647652834687
1.80090045022511,0.628647652834687
1.81090545272636,0.628647652834687
1.82091045522761,0.628647652834687
1.83091545772886,0.628647652834687
1.84092046023012,0.628647652834687
1.85092546273137,0.628647652834687
1.86093046523262,0.628647652834687
1.87093546773387,0.628647652834687
1.88094047023512,0.628647652834687
1.89094547273637,0.628647652834687
1.90095047523762,0.628647652834687
1.91095547773887,0.628647652834687
1.92096048024012,0.628647652834687
1.93096548274137,0.628647652834687
1.94097048524262,0.628647652834687
1.95097548774387,0.628647652834687
1.96098049024512,0.628647652834687
1.97098549274637,0.628647652834687
1.98099049524762,0.628647652834687
1.99099549774887,0.628647652834687
2.00100050025013,0.628647652834687
2.01100550275138,0.628647652834687
2.02101050525263,0.628647652834687
2.03101550775388,0.628647652834687
2.04102051025513,0.628647652834687
2.05102551275638,0.628647652834687
2.06103051525763,0.628647652834687
2.07103551775888,0.628647652834687
2.08104052026013,0.628647652834687
2.09104552276138,0.628647652834687
2.10105052526263,0.628647652834687
2.11105552776388,0.628647652834687
2.12106053026513,0.628647652834687
2.13106553276638,0.628647652834687
2.14107053526763,0.628647652834687
2.15107553776888,0.628647652834687
2.16108054027013,0.628647652834687
2.17108554277139,0.628647652834687
2.18109054527264,0.628647652834687
2.19109554777389,0.628647652834687
2.20110055027514,0.628647652834687
2.21110555277639,0.628647652834687
2.22111055527764,0.628647652834687
2.23111555777889,0.628647652834687
2.24112056028014,0.628647652834687
2.25112556278139,0.628647652834687
2.26113056528264,0.628647652834687
2.27113556778389,0.628647652834687
2.28114057028514,0.628647652834687
2.29114557278639,0.628647652834687
2.30115057528764,0.628647652834687
2.31115557778889,0.628647652834687
2.32116058029015,0.628647652834687
2.3311655827914,0.628647652834687
2.34117058529265,0.628647652834687
2.3511755877939,0.628647652834687
2.36118059029515,0.628647652834687
2.3711855927964,0.628647652834687
2.38119059529765,0.628647652834687
2.3911955977989,0.628647652834687
2.40120060030015,0.628647652834687
2.4112056028014,0.628647652834687
2.42121060530265,0.628647652834687
2.4312156078039,0.628647652834687
2.44122061030515,0.628647652834687
2.4512256128064,0.628647652834687
2.46123061530765,0.628647652834687
2.4712356178089,0.628647652834687
2.48124062031015,0.628647652834687
2.49124562281141,0.628647652834687
2.50125062531266,0.628647652834687
2.51125562781391,0.628647652834687
2.52126063031516,0.628647652834687
2.53126563281641,0.628647652834687
2.54127063531766,0.628647652834687
2.55127563781891,0.628647652834687
2.56128064032016,0.628647652834687
2.57128564282141,0.628647652834687
2.58129064532266,0.628647652834687
2.59129564782391,0.628647652834687
2.60130065032516,0.628647652834687
2.61130565282641,0.628647652834687
2.62131065532766,0.628647652834687
2.63131565782891,0.628647652834687
2.64132066033017,0.628647652834687
2.65132566283142,0.628647652834687
2.66133066533267,0.628647652834687
2.67133566783392,0.628647652834687
2.68134067033517,0.628647652834687
2.69134567283642,0.628647652834687
2.70135067533767,0.628647652834687
2.71135567783892,0.628647652834687
2.72136068034017,0.628647652834687
2.73136568284142,0.628647652834687
2.74137068534267,0.628647652834687
2.75137568784392,0.628647652834687
2.76138069034517,0.628647652834687
2.77138569284642,0.628647652834687
2.78139069534767,0.628647652834687
2.79139569784892,0.628647652834687
2.80140070035018,0.628647652834687
2.81140570285143,0.628647652834687
2.82141070535268,0.628647652834687
2.83141570785393,0.628647652834687
2.84142071035518,0.628647652834687
2.85142571285643,0.628647652834687
2.86143071535768,0.628647652834687
2.87143571785893,0.628647652834687
2.88144072036018,0.628647652834687
2.89144572286143,0.628647652834687
2.90145072536268,0.628647652834687
2.91145572786393,0.628647652834687
2.92146073036518,0.628647652834687
2.93146573286643,0.628647652834687
2.94147073536768,0.628647652834687
2.95147573786893,0.628647652834687
2.96148074037019,0.628647652834687
2.97148574287144,0.628647652834687
2.98149074537269,0.628647652834687
2.99149574787394,0.628647652834687
3.00150075037519,0.628647652834687
3.01150575287644,0.628647652834687
3.02151075537769,0.628647652834687
3.03151575787894,0.628647652834687
3.04152076038019,0.628647652834687
3.05152576288144,0.628647652834687
3.06153076538269,0.628647652834687
3.07153576788394,0.628647652834687
3.08154077038519,0.628647652834687
3.09154577288644,0.628647652834687
3.10155077538769,0.628647652834687
3.11155577788894,0.628647652834687
3.1215607803902,0.628647652834687
3.13156578289145,0.628647652834687
3.1415707853927,0.628647652834687
3.15157578789395,0.628647652834687
3.1615807903952,0.628647652834687
3.17158579289645,0.628647652834687
3.1815907953977,0.628647652834687
3.19159579789895,0.628647652834687
3.2016008004002,0.628647652834687
3.21160580290145,0.628647652834687
3.2216108054027,0.628647652834687
3.23161580790395,0.628647652834687
3.2416208104052,0.628647652834687
3.25162581290645,0.628647652834687
3.2616308154077,0.628647652834687
3.27163581790895,0.628647652834687
3.2816408204102,0.628647652834687
3.29164582291146,0.628647652834687
3.30165082541271,0.628647652834687
3.31165582791396,0.628647652834687
3.32166083041521,0.628647652834687
3.33166583291646,0.628647652834687
3.34167083541771,0.628647652834687
3.35167583791896,0.628647652834687
3.36168084042021,0.628647652834687
3.37168584292146,0.628647652834687
3.38169084542271,0.628647652834687
3.39169584792396,0.628647652834687
3.40170085042521,0.628647652834687
3.41170585292646,0.628647652834687
3.42171085542771,0.628647652834687
3.43171585792896,0.628647652834687
3.44172086043022,0.628647652834687
3.45172586293147,0.628647652834687
3.46173086543272,0.628647652834687
3.47173586793397,0.628647652834687
3.48174087043522,0.628647652834687
3.49174587293647,0.628647652834687
3.50175087543772,0.628647652834687
3.51175587793897,0.628647652834687
3.52176088044022,0.628647652834687
3.53176588294147,0.628647652834687
3.54177088544272,0.628647652834687
3.55177588794397,0.628647652834687
3.56178089044522,0.628647652834687
3.57178589294647,0.628647652834687
3.58179089544772,0.628647652834687
3.59179589794897,0.628647652834687
3.60180090045022,0.628647652834687
3.61180590295148,0.628647652834687
3.62181090545273,0.628647652834687
3.63181590795398,0.628647652834687
3.64182091045523,0.628647652834687
3.65182591295648,0.628647652834687
3.66183091545773,0.628647652834687
3.67183591795898,0.628647652834687
3.68184092046023,0.628647652834687
3.69184592296148,0.628647652834687
3.70185092546273,0.628647652834687
3.71185592796398,0.628647652834687
3.72186093046523,0.628647652834687
3.73186593296648,0.628647652834687
3.74187093546773,0.628647652834687
3.75187593796898,0.628647652834687
3.76188094047024,0.628647652834687
3.77188594297149,0.628647652834687
3.78189094547274,0.628647652834687
3.79189594797399,0.628647652834687
3.80190095047524,0.628647652834687
3.81190595297649,0.628647652834687
3.82191095547774,0.628647652834687
3.83191595797899,0.628647652834687
3.84192096048024,0.628647652834687
3.85192596298149,0.628647652834687
3.86193096548274,0.628647652834687
3.87193596798399,0.628647652834687
3.88194097048524,0.628647652834687
3.89194597298649,0.628647652834687
3.90195097548774,0.628647652834687
3.91195597798899,0.628647652834687
3.92196098049025,0.628647652834687
3.9319659829915,0.628647652834687
3.94197098549275,0.628647652834687
3.951975987994,0.628647652834687
3.96198099049525,0.628647652834687
3.9719859929965,0.628647652834687
3.98199099549775,0.628647652834687
3.991995997999,0.628647652834687
4.00200100050025,0.628647652834687
4.0120060030015,0.628647652834687
4.02201100550275,0.628647652834687
4.032016008004,0.628647652834687
4.04202101050525,0.628647652834687
4.0520260130065,0.628647652834687
4.06203101550775,0.628647652834687
4.072036018009,0.628647652834687
4.08204102051026,0.628647652834687
4.09204602301151,0.628647652834687
4.10205102551276,0.628647652834687
4.11205602801401,0.628647652834687
4.12206103051526,0.628647652834687
4.13206603301651,0.628647652834687
4.14207103551776,0.628647652834687
4.15207603801901,0.628647652834687
4.16208104052026,0.628647652834687
4.17208604302151,0.628647652834687
4.18209104552276,0.628647652834687
4.19209604802401,0.628647652834687
4.20210105052526,0.628647652834687
4.21210605302651,0.628647652834687
4.22211105552776,0.628647652834687
4.23211605802901,0.628647652834687
4.24212106053027,0.628647652834687
4.25212606303152,0.628647652834687
4.26213106553277,0.628647652834687
4.27213606803402,0.628647652834687
4.28214107053527,0.628647652834687
4.29214607303652,0.628647652834687
4.30215107553777,0.628647652834687
4.31215607803902,0.628647652834687
4.32216108054027,0.628647652834687
4.33216608304152,0.628647652834687
4.34217108554277,0.628647652834687
4.35217608804402,0.628647652834687
4.36218109054527,0.628647652834687
4.37218609304652,0.628647652834687
4.38219109554777,0.628647652834687
4.39219609804902,0.628647652834687
4.40220110055028,0.628647652834687
4.41220610305153,0.628647652834687
4.42221110555278,0.628647652834687
4.43221610805403,0.628647652834687
4.44222111055528,0.628647652834687
4.45222611305653,0.628647652834687
4.46223111555778,0.628647652834687
4.47223611805903,0.628647652834687
4.48224112056028,0.628647652834687
4.49224612306153,0.628647652834687
4.50225112556278,0.628647652834687
4.51225612806403,0.628647652834687
4.52226113056528,0.628647652834687
4.53226613306653,0.628647652834687
4.54227113556778,0.628647652834687
4.55227613806903,0.628647652834687
4.56228114057028,0.628647652834687
4.57228614307154,0.628647652834687
4.58229114557279,0.628647652834687
4.59229614807404,0.628647652834687
4.60230115057529,0.628647652834687
4.61230615307654,0.628647652834687
4.62231115557779,0.628647652834687
4.63231615807904,0.628647652834687
4.64232116058029,0.628647652834687
4.65232616308154,0.628647652834687
4.66233116558279,0.628647652834687
4.67233616808404,0.628647652834687
4.68234117058529,0.628647652834687
4.69234617308654,0.628647652834687
4.70235117558779,0.628647652834687
4.71235617808904,0.628647652834687
4.72236118059029,0.628647652834687
4.73236618309155,0.628647652834687
4.7423711855928,0.628647652834687
4.75237618809405,0.628647652834687
4.7623811905953,0.628647652834687
4.77238619309655,0.628647652834687
4.7823911955978,0.628647652834687
4.79239619809905,0.628647652834687
4.8024012006003,0.628647652834687
4.81240620310155,0.628647652834687
4.8224112056028,0.628647652834687
4.83241620810405,0.628647652834687
4.8424212106053,0.628647652834687
4.85242621310655,0.628647652834687
4.8624312156078,0.628647652834687
4.87243621810905,0.628647652834687
4.88244122061031,0.628647652834687
4.89244622311156,0.628647652834687
4.90245122561281,0.628647652834687
4.91245622811406,0.628647652834687
4.92246123061531,0.628647652834687
4.93246623311656,0.628647652834687
4.94247123561781,0.628647652834687
4.95247623811906,0.628647652834687
4.96248124062031,0.628647652834687
4.97248624312156,0.628647652834687
4.98249124562281,0.628647652834687
4.99249624812406,0.628647652834687
5.00250125062531,0.628647652834687
5.01250625312656,0.628647652834687
5.02251125562781,0.628647652834687
5.03251625812906,0.628647652834687
5.04252126063032,0.628647652834687
5.05252626313157,0.628647652834687
5.06253126563282,0.628647652834687
5.07253626813407,0.628647652834687
5.08254127063532,0.628647652834687
5.09254627313657,0.628647652834687
5.10255127563782,0.628647652834687
5.11255627813907,0.628647652834687
5.12256128064032,0.628647652834687
5.13256628314157,0.628647652834687
5.14257128564282,0.628647652834687
5.15257628814407,0.628647652834687
5.16258129064532,0.628647652834687
5.17258629314657,0.628647652834687
5.18259129564782,0.628647652834687
5.19259629814907,0.628647652834687
5.20260130065033,0.628647652834687
5.21260630315158,0.628647652834687
5.22261130565283,0.628647652834687
5.23261630815408,0.628647652834687
5.24262131065533,0.628647652834687
5.25262631315658,0.628647652834687
5.26263131565783,0.628647652834687
5.27263631815908,0.628647652834687
5.28264132066033,0.628647652834687
5.29264632316158,0.628647652834687
5.30265132566283,0.628647652834687
5.31265632816408,0.628647652834687
5.32266133066533,0.628647652834687
5.33266633316658,0.628647652834687
5.34267133566783,0.628647652834687
5.35267633816908,0.628647652834687
5.36268134067033,0.628647652834687
5.37268634317159,0.628647652834687
5.38269134567284,0.628647652834687
5.39269634817409,0.628647652834687
5.40270135067534,0.628647652834687
5.41270635317659,0.628647652834687
5.42271135567784,0.628647652834687
5.43271635817909,0.628647652834687
5.44272136068034,0.628647652834687
5.45272636318159,0.628647652834687
5.46273136568284,0.628647652834687
5.47273636818409,0.628647652834687
5.48274137068534,0.628647652834687
5.49274637318659,0.628647652834687
5.50275137568784,0.628647652834687
5.51275637818909,0.628647652834687
5.52276138069035,0.628647652834687
5.5327663831916,0.628647652834687
5.54277138569285,0.628647652834687
5.5527763881941,0.628647652834687
5.56278139069535,0.628647652834687
5.5727863931966,0.628647652834687
5.58279139569785,0.628647652834687
5.5927963981991,0.628647652834687
5.60280140070035,0.628647652834687
5.6128064032016,0.628647652834687
5.62281140570285,0.628647652834687
5.6328164082041,0.628647652834687
5.64282141070535,0.628647652834687
5.6528264132066,0.628647652834687
5.66283141570785,0.628647652834687
5.6728364182091,0.628647652834687
5.68284142071036,0.628647652834687
5.69284642321161,0.628647652834687
5.70285142571286,0.628647652834687
5.71285642821411,0.628647652834687
5.72286143071536,0.628647652834687
5.73286643321661,0.628647652834687
5.74287143571786,0.628647652834687
5.75287643821911,0.628647652834687
5.76288144072036,0.628647652834687
5.77288644322161,0.628647652834687
5.78289144572286,0.628647652834687
5.79289644822411,0.628647652834687
5.80290145072536,0.628647652834687
5.81290645322661,0.628647652834687
5.82291145572786,0.628647652834687
5.83291645822911,0.628647652834687
5.84292146073037,0.628647652834687
5.85292646323162,0.628647652834687
5.86293146573287,0.628647652834687
5.87293646823412,0.628647652834687
5.88294147073537,0.628647652834687
5.89294647323662,0.628647652834687
5.90295147573787,0.628647652834687
5.91295647823912,0.628647652834687
5.92296148074037,0.628647652834687
5.93296648324162,0.628647652834687
5.94297148574287,0.628647652834687
5.95297648824412,0.628647652834687
5.96298149074537,0.628647652834687
5.97298649324662,0.628647652834687
5.98299149574787,0.628647652834687
5.99299649824912,0.628647652834687
6.00300150075037,0.628647652834687
6.01300650325163,0.628647652834687
6.02301150575288,0.628647652834687
6.03301650825413,0.628647652834687
6.04302151075538,0.628647652834687
6.05302651325663,0.628647652834687
6.06303151575788,0.628647652834687
6.07303651825913,0.628647652834687
6.08304152076038,0.628647652834687
6.09304652326163,0.628647652834687
6.10305152576288,0.628647652834687
6.11305652826413,0.628647652834687
6.12306153076538,0.628647652834687
6.13306653326663,0.628647652834687
6.14307153576788,0.628647652834687
6.15307653826913,0.628647652834687
6.16308154077038,0.628647652834687
6.17308654327164,0.628647652834687
6.18309154577289,0.628647652834687
6.19309654827414,0.628647652834687
6.20310155077539,0.628647652834687
6.21310655327664,0.628647652834687
6.22311155577789,0.628647652834687
6.23311655827914,0.628647652834687
6.24312156078039,0.628647652834687
6.25312656328164,0.628647652834687
6.26313156578289,0.628647652834687
6.27313656828414,0.628647652834687
6.28314157078539,0.628647652834687
6.29314657328664,0.628647652834687
6.30315157578789,0.628647652834687
6.31315657828914,0.628647652834687
6.3231615807904,0.628647652834687
6.33316658329165,0.628647652834687
6.3431715857929,0.628647652834687
6.35317658829415,0.628647652834687
6.3631815907954,0.628647652834687
6.37318659329665,0.628647652834687
6.3831915957979,0.628647652834687
6.39319659829915,0.628647652834687
6.4032016008004,0.628647652834687
6.41320660330165,0.628647652834687
6.4232116058029,0.628647652834687
6.43321660830415,0.628647652834687
6.4432216108054,0.628647652834687
6.45322661330665,0.628647652834687
6.4632316158079,0.628647652834687
6.47323661830915,0.628647652834687
6.48324162081041,0.628647652834687
6.49324662331166,0.628647652834687
6.50325162581291,0.628647652834687
6.51325662831416,0.628647652834687
6.52326163081541,0.628647652834687
6.53326663331666,0.628647652834687
6.54327163581791,0.628647652834687
6.55327663831916,0.628647652834687
6.56328164082041,0.628647652834687
6.57328664332166,0.628647652834687
6.58329164582291,0.628647652834687
6.59329664832416,0.628647652834687
6.60330165082541,0.628647652834687
6.61330665332666,0.628647652834687
6.62331165582791,0.628647652834687
6.63331665832916,0.628647652834687
6.64332166083042,0.628647652834687
6.65332666333167,0.628647652834687
6.66333166583292,0.628647652834687
6.67333666833417,0.628647652834687
6.68334167083542,0.628647652834687
6.69334667333667,0.628647652834687
6.70335167583792,0.628647652834687
6.71335667833917,0.628647652834687
6.72336168084042,0.628647652834687
6.73336668334167,0.628647652834687
6.74337168584292,0.628647652834687
6.75337668834417,0.628647652834687
6.76338169084542,0.628647652834687
6.77338669334667,0.628647652834687
6.78339169584792,0.628647652834687
6.79339669834917,0.628647652834687
6.80340170085042,0.628647652834687
6.81340670335168,0.628647652834687
6.82341170585293,0.628647652834687
6.83341670835418,0.628647652834687
6.84342171085543,0.628647652834687
6.85342671335668,0.628647652834687
6.86343171585793,0.628647652834687
6.87343671835918,0.628647652834687
6.88344172086043,0.628647652834687
6.89344672336168,0.628647652834687
6.90345172586293,0.628647652834687
6.91345672836418,0.628647652834687
6.92346173086543,0.628647652834687
6.93346673336668,0.628647652834687
6.94347173586793,0.628647652834687
6.95347673836918,0.628647652834687
6.96348174087044,0.628647652834687
6.97348674337169,0.628647652834687
6.98349174587294,0.628647652834687
6.99349674837419,0.628647652834687
7.00350175087544,0.628647652834687
7.01350675337669,0.628647652834687
7.02351175587794,0.628647652834687
7.03351675837919,0.628647652834687
7.04352176088044,0.628647652834687
7.05352676338169,0.628647652834687
7.06353176588294,0.628647652834687
7.07353676838419,0.628647652834687
7.08354177088544,0.628647652834687
7.09354677338669,0.628647652834687
7.10355177588794,0.628647652834687
7.11355677838919,0.628647652834687
7.12356178089045,0.628647652834687
7.1335667833917,0.628647652834687
7.14357178589295,0.628647652834687
7.1535767883942,0.628647652834687
7.16358179089545,0.628647652834687
7.1735867933967,0.628647652834687
7.18359179589795,0.628647652834687
7.1935967983992,0.628647652834687
7.20360180090045,0.628647652834687
7.2136068034017,0.628647652834687
7.22361180590295,0.628647652834687
7.2336168084042,0.628647652834687
7.24362181090545,0.628647652834687
7.2536268134067,0.628647652834687
7.26363181590795,0.628647652834687
7.2736368184092,0.628647652834687
7.28364182091046,0.628647652834687
7.29364682341171,0.628647652834687
7.30365182591296,0.628647652834687
7.31365682841421,0.628647652834687
7.32366183091546,0.628647652834687
7.33366683341671,0.628647652834687
7.34367183591796,0.628647652834687
7.35367683841921,0.628647652834687
7.36368184092046,0.628647652834687
7.37368684342171,0.628647652834687
7.38369184592296,0.628647652834687
7.39369684842421,0.628647652834687
7.40370185092546,0.628647652834687
7.41370685342671,0.628647652834687
7.42371185592796,0.628647652834687
7.43371685842921,0.628647652834687
7.44372186093047,0.628647652834687
7.45372686343172,0.628647652834687
7.46373186593297,0.628647652834687
7.47373686843422,0.628647652834687
7.48374187093547,0.628647652834687
7.49374687343672,0.628647652834687
7.50375187593797,0.628647652834687
7.51375687843922,0.628647652834687
7.52376188094047,0.628647652834687
7.53376688344172,0.628647652834687
7.54377188594297,0.628647652834687
7.55377688844422,0.628647652834687
7.56378189094547,0.628647652834687
7.57378689344672,0.628647652834687
7.58379189594797,0.628647652834687
7.59379689844922,0.628647652834687
7.60380190095047,0.628647652834687
7.61380690345173,0.628647652834687
7.62381190595298,0.628647652834687
7.63381690845423,0.628647652834687
7.64382191095548,0.628647652834687
7.65382691345673,0.628647652834687
7.66383191595798,0.628647652834687
7.67383691845923,0.628647652834687
7.68384192096048,0.628647652834687
7.69384692346173,0.628647652834687
7.70385192596298,0.628647652834687
7.71385692846423,0.628647652834687
7.72386193096548,0.628647652834687
7.73386693346673,0.628647652834687
7.74387193596798,0.628647652834687
7.75387693846923,0.628647652834687
7.76388194097049,0.628647652834687
7.77388694347174,0.628647652834687
7.78389194597299,0.628647652834687
7.79389694847424,0.628647652834687
7.80390195097549,0.628647652834687
7.81390695347674,0.628647652834687
7.82391195597799,0.628647652834687
7.83391695847924,0.628647652834687
7.84392196098049,0.628647652834687
7.85392696348174,0.628647652834687
7.86393196598299,0.628647652834687
7.87393696848424,0.628647652834687
7.88394197098549,0.628647652834687
7.89394697348674,0.628647652834687
7.90395197598799,0.628647652834687
7.91395697848924,0.628647652834687
7.9239619809905,0.628647652834687
7.93396698349175,0.628647652834687
7.943971985993,0.628647652834687
7.95397698849425,0.628647652834687
7.9639819909955,0.628647652834687
7.97398699349675,0.628647652834687
7.983991995998,0.628647652834687
7.99399699849925,0.628647652834687
8.0040020010005,0.628647652834687
8.01400700350175,0.628647652834687
8.024012006003,0.628647652834687
8.03401700850425,0.628647652834687
8.0440220110055,0.628647652834687
8.05402701350675,0.628647652834687
8.064032016008,0.628647652834687
8.07403701850926,0.628647652834687
8.08404202101051,0.628647652834687
8.09404702351176,0.628647652834687
8.10405202601301,0.628647652834687
8.11405702851426,0.628647652834687
8.12406203101551,0.628647652834687
8.13406703351676,0.628647652834687
8.14407203601801,0.628647652834687
8.15407703851926,0.628647652834687
8.16408204102051,0.628647652834687
8.17408704352176,0.628647652834687
8.18409204602301,0.628647652834687
8.19409704852426,0.628647652834687
8.20410205102551,0.628647652834687
8.21410705352676,0.628647652834687
8.22411205602801,0.628647652834687
8.23411705852926,0.628647652834687
8.24412206103051,0.628647652834687
8.25412706353177,0.628647652834687
8.26413206603302,0.628647652834687
8.27413706853427,0.628647652834687
8.28414207103552,0.628647652834687
8.29414707353677,0.628647652834687
8.30415207603802,0.628647652834687
8.31415707853927,0.628647652834687
8.32416208104052,0.628647652834687
8.33416708354177,0.628647652834687
8.34417208604302,0.628647652834687
8.35417708854427,0.628647652834687
8.36418209104552,0.628647652834687
8.37418709354677,0.628647652834687
8.38419209604802,0.628647652834687
8.39419709854927,0.628647652834687
8.40420210105053,0.628647652834687
8.41420710355178,0.628647652834687
8.42421210605303,0.628647652834687
8.43421710855428,0.628647652834687
8.44422211105553,0.628647652834687
8.45422711355678,0.628647652834687
8.46423211605803,0.628647652834687
8.47423711855928,0.628647652834687
8.48424212106053,0.628647652834687
8.49424712356178,0.628647652834687
8.50425212606303,0.628647652834687
8.51425712856428,0.628647652834687
8.52426213106553,0.628647652834687
8.53426713356678,0.628647652834687
8.54427213606803,0.628647652834687
8.55427713856928,0.628647652834687
8.56428214107054,0.628647652834687
8.57428714357179,0.628647652834687
8.58429214607304,0.628647652834687
8.59429714857429,0.628647652834687
8.60430215107554,0.628647652834687
8.61430715357679,0.628647652834687
8.62431215607804,0.628647652834687
8.63431715857929,0.628647652834687
8.64432216108054,0.628647652834687
8.65432716358179,0.628647652834687
8.66433216608304,0.628647652834687
8.67433716858429,0.628647652834687
8.68434217108554,0.628647652834687
8.69434717358679,0.628647652834687
8.70435217608804,0.628647652834687
8.71435717858929,0.628647652834687
8.72436218109054,0.628647652834687
8.7343671835918,0.628647652834687
8.74437218609305,0.628647652834687
8.7543771885943,0.628647652834687
8.76438219109555,0.628647652834687
8.7743871935968,0.628647652834687
8.78439219609805,0.628647652834687
8.7943971985993,0.628647652834687
8.80440220110055,0.628647652834687
8.8144072036018,0.628647652834687
8.82441220610305,0.628647652834687
8.8344172086043,0.628647652834687
8.84442221110555,0.628647652834687
8.8544272136068,0.628647652834687
8.86443221610805,0.628647652834687
8.87443721860931,0.628647652834687
8.88444222111056,0.628647652834687
8.89444722361181,0.628647652834687
8.90445222611306,0.628647652834687
8.91445722861431,0.628647652834687
8.92446223111556,0.628647652834687
8.93446723361681,0.628647652834687
8.94447223611806,0.628647652834687
8.95447723861931,0.628647652834687
8.96448224112056,0.628647652834687
8.97448724362181,0.628647652834687
8.98449224612306,0.628647652834687
8.99449724862431,0.628647652834687
9.00450225112556,0.628647652834687
9.01450725362681,0.628647652834687
9.02451225612806,0.628647652834687
9.03451725862931,0.628647652834687
9.04452226113056,0.628647652834687
9.05452726363182,0.628647652834687
9.06453226613307,0.628647652834687
9.07453726863432,0.628647652834687
9.08454227113557,0.628647652834687
9.09454727363682,0.628647652834687
9.10455227613807,0.628647652834687
9.11455727863932,0.628647652834687
9.12456228114057,0.628647652834687
9.13456728364182,0.628647652834687
9.14457228614307,0.628647652834687
9.15457728864432,0.628647652834687
9.16458229114557,0.628647652834687
9.17458729364682,0.628647652834687
9.18459229614807,0.628647652834687
9.19459729864932,0.628647652834687
9.20460230115058,0.628647652834687
9.21460730365183,0.628647652834687
9.22461230615308,0.628647652834687
9.23461730865433,0.628647652834687
9.24462231115558,0.628647652834687
9.25462731365683,0.628647652834687
9.26463231615808,0.628647652834687
9.27463731865933,0.628647652834687
9.28464232116058,0.628647652834687
9.29464732366183,0.628647652834687
9.30465232616308,0.628647652834687
9.31465732866433,0.628647652834687
9.32466233116558,0.628647652834687
9.33466733366683,0.628647652834687
9.34467233616808,0.628647652834687
9.35467733866933,0.628647652834687
9.36468234117059,0.628647652834687
9.37468734367184,0.628647652834687
9.38469234617309,0.628647652834687
9.39469734867434,0.628647652834687
9.40470235117559,0.628647652834687
9.41470735367684,0.628647652834687
9.42471235617809,0.628647652834687
9.43471735867934,0.628647652834687
9.44472236118059,0.628647652834687
9.45472736368184,0.628647652834687
9.46473236618309,0.628647652834687
9.47473736868434,0.628647652834687
9.48474237118559,0.628647652834687
9.49474737368684,0.628647652834687
9.50475237618809,0.628647652834687
9.51475737868934,0.628647652834687
9.52476238119059,0.628647652834687
9.53476738369185,0.628647652834687
9.5447723861931,0.628647652834687
9.55477738869435,0.628647652834687
9.5647823911956,0.628647652834687
9.57478739369685,0.628647652834687
9.5847923961981,0.628647652834687
9.59479739869935,0.628647652834687
9.6048024012006,0.628647652834687
9.61480740370185,0.628647652834687
9.6248124062031,0.628647652834687
9.63481740870435,0.628647652834687
9.6448224112056,0.628647652834687
9.65482741370685,0.628647652834687
9.6648324162081,0.628647652834687
9.67483741870936,0.628647652834687
9.68484242121061,0.628647652834687
9.69484742371186,0.628647652834687
9.70485242621311,0.628647652834687
9.71485742871436,0.628647652834687
9.72486243121561,0.628647652834687
9.73486743371686,0.628647652834687
9.74487243621811,0.628647652834687
9.75487743871936,0.628647652834687
9.76488244122061,0.628647652834687
9.77488744372186,0.628647652834687
9.78489244622311,0.628647652834687
9.79489744872436,0.628647652834687
9.80490245122561,0.628647652834687
9.81490745372686,0.628647652834687
9.82491245622811,0.628647652834687
9.83491745872936,0.628647652834687
9.84492246123061,0.628647652834687
9.85492746373187,0.628647652834687
9.86493246623312,0.628647652834687
9.87493746873437,0.628647652834687
9.88494247123562,0.628647652834687
9.89494747373687,0.628647652834687
9.90495247623812,0.628647652834687
9.91495747873937,0.628647652834687
9.92496248124062,0.628647652834687
9.93496748374187,0.628647652834687
9.94497248624312,0.628647652834687
9.95497748874437,0.628647652834687
9.96498249124562,0.628647652834687
9.97498749374687,0.628647652834687
9.98499249624812,0.628647652834687
9.99499749874937,0.628647652834687
10.0050025012506,0.628647652834687
10.0150075037519,0.628647652834687
10.0250125062531,0.628647652834687
10.0350175087544,0.628647652834687
10.0450225112556,0.628647652834687
10.0550275137569,0.628647652834687
10.0650325162581,0.628647652834687
10.0750375187594,0.628647652834687
10.0850425212606,0.628647652834687
10.0950475237619,0.628647652834687
10.1050525262631,0.628647652834687
10.1150575287644,0.628647652834687
10.1250625312656,0.628647652834687
10.1350675337669,0.628647652834687
10.1450725362681,0.628647652834687
10.1550775387694,0.628647652834687
10.1650825412706,0.628647652834687
10.1750875437719,0.628647652834687
10.1850925462731,0.628647652834687
10.1950975487744,0.628647652834687
10.2051025512756,0.628647652834687
10.2151075537769,0.628647652834687
10.2251125562781,0.628647652834687
10.2351175587794,0.628647652834687
10.2451225612806,0.628647652834687
10.2551275637819,0.628647652834687
10.2651325662831,0.628647652834687
10.2751375687844,0.628647652834687
10.2851425712856,0.628647652834687
10.2951475737869,0.628647652834687
10.3051525762881,0.628647652834687
10.3151575787894,0.628647652834687
10.3251625812906,0.628647652834687
10.3351675837919,0.628647652834687
10.3451725862931,0.628647652834687
10.3551775887944,0.628647652834687
10.3651825912956,0.628647652834687
10.3751875937969,0.628647652834687
10.3851925962981,0.628647652834687
10.3951975987994,0.628647652834687
10.4052026013007,0.628647652834687
10.4152076038019,0.628647652834687
10.4252126063032,0.628647652834687
10.4352176088044,0.628647652834687
10.4452226113057,0.628647652834687
10.4552276138069,0.628647652834687
10.4652326163082,0.628647652834687
10.4752376188094,0.628647652834687
10.4852426213107,0.628647652834687
10.4952476238119,0.628647652834687
10.5052526263132,0.628647652834687
10.5152576288144,0.628647652834687
10.5252626313157,0.628647652834687
10.5352676338169,0.628647652834687
10.5452726363182,0.628647652834687
10.5552776388194,0.628647652834687
10.5652826413207,0.628647652834687
10.5752876438219,0.628647652834687
10.5852926463232,0.628647652834687
10.5952976488244,0.628647652834687
10.6053026513257,0.628647652834687
10.6153076538269,0.628647652834687
10.6253126563282,0.628647652834687
10.6353176588294,0.628647652834687
10.6453226613307,0.628647652834687
10.6553276638319,0.628647652834687
10.6653326663332,0.628647652834687
10.6753376688344,0.628647652834687
10.6853426713357,0.628647652834687
10.6953476738369,0.628647652834687
10.7053526763382,0.628647652834687
10.7153576788394,0.628647652834687
10.7253626813407,0.628647652834687
10.7353676838419,0.628647652834687
10.7453726863432,0.628647652834687
10.7553776888444,0.628647652834687
10.7653826913457,0.628647652834687
10.7753876938469,0.628647652834687
10.7853926963482,0.628647652834687
10.7953976988494,0.628647652834687
10.8054027013507,0.628647652834687
10.8154077038519,0.628647652834687
10.8254127063532,0.628647652834687
10.8354177088544,0.628647652834687
10.8454227113557,0.628647652834687
10.8554277138569,0.628647652834687
10.8654327163582,0.628647652834687
10.8754377188594,0.628647652834687
10.8854427213607,0.628647652834687
10.8954477238619,0.628647652834687
10.9054527263632,0.628647652834687
10.9154577288644,0.628647652834687
10.9254627313657,0.628647652834687
10.9354677338669,0.628647652834687
10.9454727363682,0.628647652834687
10.9554777388694,0.628647652834687
10.9654827413707,0.628647652834687
10.9754877438719,0.628647652834687
10.9854927463732,0.628647652834687
10.9954977488744,0.628647652834687
11.0055027513757,0.628647652834687
11.0155077538769,0.628647652834687
11.0255127563782,0.628647652834687
11.0355177588794,0.628647652834687
11.0455227613807,0.628647652834687
11.0555277638819,0.628647652834687
11.0655327663832,0.628647652834687
11.0755377688844,0.628647652834687
11.0855427713857,0.628647652834687
11.0955477738869,0.628647652834687
11.1055527763882,0.628647652834687
11.1155577788894,0.628647652834687
11.1255627813907,0.628647652834687
11.1355677838919,0.628647652834687
11.1455727863932,0.628647652834687
11.1555777888944,0.628647652834687
11.1655827913957,0.628647652834687
11.1755877938969,0.628647652834687
11.1855927963982,0.628647652834687
11.1955977988994,0.628647652834687
11.2056028014007,0.628647652834687
11.215607803902,0.628647652834687
11.2256128064032,0.628647652834687
11.2356178089045,0.628647652834687
11.2456228114057,0.628647652834687
11.255627813907,0.628647652834687
11.2656328164082,0.628647652834687
11.2756378189095,0.628647652834687
11.2856428214107,0.628647652834687
11.295647823912,0.628647652834687
11.3056528264132,0.628647652834687
11.3156578289145,0.628647652834687
11.3256628314157,0.628647652834687
11.335667833917,0.628647652834687
11.3456728364182,0.628647652834687
11.3556778389195,0.628647652834687
11.3656828414207,0.628647652834687
11.375687843922,0.628647652834687
11.3856928464232,0.628647652834687
11.3956978489245,0.628647652834687
11.4057028514257,0.628647652834687
11.415707853927,0.628647652834687
11.4257128564282,0.628647652834687
11.4357178589295,0.628647652834687
11.4457228614307,0.628647652834687
11.455727863932,0.628647652834687
11.4657328664332,0.628647652834687
11.4757378689345,0.628647652834687
11.4857428714357,0.628647652834687
11.495747873937,0.628647652834687
11.5057528764382,0.628647652834687
11.5157578789395,0.628647652834687
11.5257628814407,0.628647652834687
11.535767883942,0.628647652834687
11.5457728864432,0.628647652834687
11.5557778889445,0.628647652834687
11.5657828914457,0.628647652834687
11.575787893947,0.628647652834687
11.5857928964482,0.628647652834687
11.5957978989495,0.628647652834687
11.6058029014507,0.628647652834687
11.615807903952,0.628647652834687
11.6258129064532,0.628647652834687
11.6358179089545,0.628647652834687
11.6458229114557,0.628647652834687
11.655827913957,0.628647652834687
11.6658329164582,0.628647652834687
11.6758379189595,0.628647652834687
11.6858429214607,0.628647652834687
11.695847923962,0.628647652834687
11.7058529264632,0.628647652834687
11.7158579289645,0.628647652834687
11.7258629314657,0.628647652834687
11.735867933967,0.628647652834687
11.7458729364682,0.628647652834687
11.7558779389695,0.628647652834687
11.7658829414707,0.628647652834687
11.775887943972,0.628647652834687
11.7858929464732,0.628647652834687
11.7958979489745,0.628647652834687
11.8059029514757,0.628647652834687
11.815907953977,0.628647652834687
11.8259129564782,0.628647652834687
11.8359179589795,0.628647652834687
11.8459229614807,0.628647652834687
11.855927963982,0.628647652834687
11.8659329664832,0.628647652834687
11.8759379689845,0.628647652834687
11.8859429714857,0.628647652834687
11.895947973987,0.628647652834687
11.9059529764882,0.628647652834687
11.9159579789895,0.628647652834687
11.9259629814907,0.628647652834687
11.935967983992,0.628647652834687
11.9459729864932,0.628647652834687
11.9559779889945,0.628647652834687
11.9659829914957,0.628647652834687
11.975987993997,0.628647652834687
11.9859929964982,0.628647652834687
11.9959979989995,0.628647652834687
12.0060030015007,0.628647652834687
12.016008004002,0.628647652834687
12.0260130065033,0.628647652834687
12.0360180090045,0.628647652834687
12.0460230115058,0.628647652834687
12.056028014007,0.628647652834687
12.0660330165083,0.628647652834687
12.0760380190095,0.628647652834687
12.0860430215108,0.628647652834687
12.096048024012,0.628647652834687
12.1060530265133,0.628647652834687
12.1160580290145,0.628647652834687
12.1260630315158,0.628647652834687
12.136068034017,0.628647652834687
12.1460730365183,0.628647652834687
12.1560780390195,0.628647652834687
12.1660830415208,0.628647652834687
12.176088044022,0.628647652834687
12.1860930465233,0.628647652834687
12.1960980490245,0.628647652834687
12.2061030515258,0.628647652834687
12.216108054027,0.628647652834687
12.2261130565283,0.628647652834687
12.2361180590295,0.628647652834687
12.2461230615308,0.628647652834687
12.256128064032,0.628647652834687
12.2661330665333,0.628647652834687
12.2761380690345,0.628647652834687
12.2861430715358,0.628647652834687
12.296148074037,0.628647652834687
12.3061530765383,0.628647652834687
12.3161580790395,0.628647652834687
12.3261630815408,0.628647652834687
12.336168084042,0.628647652834687
12.3461730865433,0.628647652834687
12.3561780890445,0.628647652834687
12.3661830915458,0.628647652834687
12.376188094047,0.628647652834687
12.3861930965483,0.628647652834687
12.3961980990495,0.628647652834687
12.4062031015508,0.628647652834687
12.416208104052,0.628647652834687
12.4262131065533,0.628647652834687
12.4362181090545,0.628647652834687
12.4462231115558,0.628647652834687
12.456228114057,0.628647652834687
12.4662331165583,0.628647652834687
12.4762381190595,0.628647652834687
12.4862431215608,0.628647652834687
12.496248124062,0.628647652834687
12.5062531265633,0.628647652834687
12.5162581290645,0.628647652834687
12.5262631315658,0.628647652834687
12.536268134067,0.628647652834687
12.5462731365683,0.628647652834687
12.5562781390695,0.628647652834687
12.5662831415708,0.628647652834687
12.576288144072,0.628647652834687
12.5862931465733,0.628647652834687
12.5962981490745,0.628647652834687
12.6063031515758,0.628647652834687
12.616308154077,0.628647652834687
12.6263131565783,0.628647652834687
12.6363181590795,0.628647652834687
12.6463231615808,0.628647652834687
12.656328164082,0.628647652834687
12.6663331665833,0.628647652834687
12.6763381690845,0.628647652834687
12.6863431715858,0.628647652834687
12.696348174087,0.628647652834687
12.7063531765883,0.628647652834687
12.7163581790895,0.628647652834687
12.7263631815908,0.628647652834687
12.736368184092,0.628647652834687
12.7463731865933,0.628647652834687
12.7563781890945,0.628647652834687
12.7663831915958,0.628647652834687
12.776388194097,0.628647652834687
12.7863931965983,0.628647652834687
12.7963981990995,0.628647652834687
12.8064032016008,0.628647652834687
12.8164082041021,0.628647652834687
12.8264132066033,0.628647652834687
12.8364182091046,0.628647652834687
12.8464232116058,0.628647652834687
12.8564282141071,0.628647652834687
12.8664332166083,0.628647652834687
12.8764382191096,0.628647652834687
12.8864432216108,0.628647652834687
12.8964482241121,0.628647652834687
12.9064532266133,0.628647652834687
12.9164582291146,0.628647652834687
12.9264632316158,0.628647652834687
12.9364682341171,0.628647652834687
12.9464732366183,0.628647652834687
12.9564782391196,0.628647652834687
12.9664832416208,0.628647652834687
12.9764882441221,0.628647652834687
12.9864932466233,0.628647652834687
12.9964982491246,0.628647652834687
13.0065032516258,0.628647652834687
13.0165082541271,0.628647652834687
13.0265132566283,0.628647652834687
13.0365182591296,0.628647652834687
13.0465232616308,0.628647652834687
13.0565282641321,0.628647652834687
13.0665332666333,0.628647652834687
13.0765382691346,0.628647652834687
13.0865432716358,0.628647652834687
13.0965482741371,0.628647652834687
13.1065532766383,0.628647652834687
13.1165582791396,0.628647652834687
13.1265632816408,0.628647652834687
13.1365682841421,0.628647652834687
13.1465732866433,0.628647652834687
13.1565782891446,0.628647652834687
13.1665832916458,0.628647652834687
13.1765882941471,0.628647652834687
13.1865932966483,0.628647652834687
13.1965982991496,0.628647652834687
13.2066033016508,0.628647652834687
13.2166083041521,0.628647652834687
13.2266133066533,0.628647652834687
13.2366183091546,0.628647652834687
13.2466233116558,0.628647652834687
13.2566283141571,0.628647652834687
13.2666333166583,0.628647652834687
13.2766383191596,0.628647652834687
13.2866433216608,0.628647652834687
13.2966483241621,0.628647652834687
13.3066533266633,0.628647652834687
13.3166583291646,0.628647652834687
13.3266633316658,0.628647652834687
13.3366683341671,0.628647652834687
13.3466733366683,0.628647652834687
13.3566783391696,0.628647652834687
13.3666833416708,0.628647652834687
13.3766883441721,0.628647652834687
13.3866933466733,0.628647652834687
13.3966983491746,0.628647652834687
13.4067033516758,0.628647652834687
13.4167083541771,0.628647652834687
13.4267133566783,0.628647652834687
13.4367183591796,0.628647652834687
13.4467233616808,0.628647652834687
13.4567283641821,0.628647652834687
13.4667333666833,0.628647652834687
13.4767383691846,0.628647652834687
13.4867433716858,0.628647652834687
13.4967483741871,0.628647652834687
13.5067533766883,0.628647652834687
13.5167583791896,0.628647652834687
13.5267633816908,0.628647652834687
13.5367683841921,0.628647652834687
13.5467733866933,0.628647652834687
13.5567783891946,0.628647652834687
13.5667833916958,0.628647652834687
13.5767883941971,0.628647652834687
13.5867933966983,0.628647652834687
13.5967983991996,0.628647652834687
13.6068034017008,0.628647652834687
13.6168084042021,0.628647652834687
13.6268134067034,0.628647652834687
13.6368184092046,0.628647652834687
13.6468234117059,0.628647652834687
13.6568284142071,0.628647652834687
13.6668334167084,0.628647652834687
13.6768384192096,0.628647652834687
13.6868434217109,0.628647652834687
13.6968484242121,0.628647652834687
13.7068534267134,0.628647652834687
13.7168584292146,0.628647652834687
13.7268634317159,0.628647652834687
13.7368684342171,0.628647652834687
13.7468734367184,0.628647652834687
13.7568784392196,0.628647652834687
13.7668834417209,0.628647652834687
13.7768884442221,0.628647652834687
13.7868934467234,0.628647652834687
13.7968984492246,0.628647652834687
13.8069034517259,0.628647652834687
13.8169084542271,0.628647652834687
13.8269134567284,0.628647652834687
13.8369184592296,0.628647652834687
13.8469234617309,0.628647652834687
13.8569284642321,0.628647652834687
13.8669334667334,0.628647652834687
13.8769384692346,0.628647652834687
13.8869434717359,0.628647652834687
13.8969484742371,0.628647652834687
13.9069534767384,0.628647652834687
13.9169584792396,0.628647652834687
13.9269634817409,0.628647652834687
13.9369684842421,0.628647652834687
13.9469734867434,0.628647652834687
13.9569784892446,0.628647652834687
13.9669834917459,0.628647652834687
13.9769884942471,0.628647652834687
13.9869934967484,0.628647652834687
13.9969984992496,0.628647652834687
14.0070035017509,0.628647652834687
14.0170085042521,0.628647652834687
14.0270135067534,0.628647652834687
14.0370185092546,0.628647652834687
14.0470235117559,0.628647652834687
14.0570285142571,0.628647652834687
14.0670335167584,0.628647652834687
14.0770385192596,0.628647652834687
14.0870435217609,0.628647652834687
14.0970485242621,0.628647652834687
14.1070535267634,0.628647652834687
14.1170585292646,0.628647652834687
14.1270635317659,0.628647652834687
14.1370685342671,0.628647652834687
14.1470735367684,0.628647652834687
14.1570785392696,0.628647652834687
14.1670835417709,0.628647652834687
14.1770885442721,0.628647652834687
14.1870935467734,0.628647652834687
14.1970985492746,0.628647652834687
14.2071035517759,0.628647652834687
14.2171085542771,0.628647652834687
14.2271135567784,0.628647652834687
14.2371185592796,0.628647652834687
14.2471235617809,0.628647652834687
14.2571285642821,0.628647652834687
14.2671335667834,0.628647652834687
14.2771385692846,0.628647652834687
14.2871435717859,0.628647652834687
14.2971485742871,0.628647652834687
14.3071535767884,0.628647652834687
14.3171585792896,0.628647652834687
14.3271635817909,0.628647652834687
14.3371685842921,0.628647652834687
14.3471735867934,0.628647652834687
14.3571785892946,0.628647652834687
14.3671835917959,0.628647652834687
14.3771885942971,0.628647652834687
14.3871935967984,0.628647652834687
14.3971985992996,0.628647652834687
14.4072036018009,0.628647652834687
14.4172086043022,0.628647652834687
14.4272136068034,0.628647652834687
14.4372186093047,0.628647652834687
14.4472236118059,0.628647652834687
14.4572286143072,0.628647652834687
14.4672336168084,0.628647652834687
14.4772386193097,0.628647652834687
14.4872436218109,0.628647652834687
14.4972486243122,0.628647652834687
14.5072536268134,0.628647652834687
14.5172586293147,0.628647652834687
14.5272636318159,0.628647652834687
14.5372686343172,0.628647652834687
14.5472736368184,0.628647652834687
14.5572786393197,0.628647652834687
14.5672836418209,0.628647652834687
14.5772886443222,0.628647652834687
14.5872936468234,0.628647652834687
14.5972986493247,0.628647652834687
14.6073036518259,0.628647652834687
14.6173086543272,0.628647652834687
14.6273136568284,0.628647652834687
14.6373186593297,0.628647652834687
14.6473236618309,0.628647652834687
14.6573286643322,0.628647652834687
14.6673336668334,0.628647652834687
14.6773386693347,0.628647652834687
14.6873436718359,0.628647652834687
14.6973486743372,0.628647652834687
14.7073536768384,0.628647652834687
14.7173586793397,0.628647652834687
14.7273636818409,0.628647652834687
14.7373686843422,0.628647652834687
14.7473736868434,0.628647652834687
14.7573786893447,0.628647652834687
14.7673836918459,0.628647652834687
14.7773886943472,0.628647652834687
14.7873936968484,0.628647652834687
14.7973986993497,0.628647652834687
14.8074037018509,0.628647652834687
14.8174087043522,0.628647652834687
14.8274137068534,0.628647652834687
14.8374187093547,0.628647652834687
14.8474237118559,0.628647652834687
14.8574287143572,0.628647652834687
14.8674337168584,0.628647652834687
14.8774387193597,0.628647652834687
14.8874437218609,0.628647652834687
14.8974487243622,0.628647652834687
14.9074537268634,0.628647652834687
14.9174587293647,0.628647652834687
14.9274637318659,0.628647652834687
14.9374687343672,0.628647652834687
14.9474737368684,0.628647652834687
14.9574787393697,0.628647652834687
14.9674837418709,0.628647652834687
14.9774887443722,0.628647652834687
14.9874937468734,0.628647652834687
14.9974987493747,0.628647652834687
15.0075037518759,0.628647652834687
15.0175087543772,0.628647652834687
15.0275137568784,0.628647652834687
15.0375187593797,0.628647652834687
15.0475237618809,0.628647652834687
15.0575287643822,0.628647652834687
15.0675337668834,0.628647652834687
15.0775387693847,0.628647652834687
15.0875437718859,0.628647652834687
15.0975487743872,0.628647652834687
15.1075537768884,0.628647652834687
15.1175587793897,0.628647652834687
15.1275637818909,0.628647652834687
15.1375687843922,0.628647652834687
15.1475737868934,0.628647652834687
15.1575787893947,0.628647652834687
15.1675837918959,0.628647652834687
15.1775887943972,0.628647652834687
15.1875937968984,0.628647652834687
15.1975987993997,0.628647652834687
15.2076038019009,0.628647652834687
15.2176088044022,0.628647652834687
15.2276138069035,0.628647652834687
15.2376188094047,0.628647652834687
15.247623811906,0.628647652834687
15.2576288144072,0.628647652834687
15.2676338169085,0.628647652834687
15.2776388194097,0.628647652834687
15.287643821911,0.628647652834687
15.2976488244122,0.628647652834687
15.3076538269135,0.628647652834687
15.3176588294147,0.628647652834687
15.327663831916,0.628647652834687
15.3376688344172,0.628647652834687
15.3476738369185,0.628647652834687
15.3576788394197,0.628647652834687
15.367683841921,0.628647652834687
15.3776888444222,0.628647652834687
15.3876938469235,0.628647652834687
15.3976988494247,0.628647652834687
15.407703851926,0.628647652834687
15.4177088544272,0.628647652834687
15.4277138569285,0.628647652834687
15.4377188594297,0.628647652834687
15.447723861931,0.628647652834687
15.4577288644322,0.628647652834687
15.4677338669335,0.628647652834687
15.4777388694347,0.628647652834687
15.487743871936,0.628647652834687
15.4977488744372,0.628647652834687
15.5077538769385,0.628647652834687
15.5177588794397,0.628647652834687
15.527763881941,0.628647652834687
15.5377688844422,0.628647652834687
15.5477738869435,0.628647652834687
15.5577788894447,0.628647652834687
15.567783891946,0.628647652834687
15.5777888944472,0.628647652834687
15.5877938969485,0.628647652834687
15.5977988994497,0.628647652834687
15.607803901951,0.628647652834687
15.6178089044522,0.628647652834687
15.6278139069535,0.628647652834687
15.6378189094547,0.628647652834687
15.647823911956,0.628647652834687
15.6578289144572,0.628647652834687
15.6678339169585,0.628647652834687
15.6778389194597,0.628647652834687
15.687843921961,0.628647652834687
15.6978489244622,0.628647652834687
15.7078539269635,0.628647652834687
15.7178589294647,0.628647652834687
15.727863931966,0.628647652834687
15.7378689344672,0.628647652834687
15.7478739369685,0.628647652834687
15.7578789394697,0.628647652834687
15.767883941971,0.628647652834687
15.7778889444722,0.628647652834687
15.7878939469735,0.628647652834687
15.7978989494747,0.628647652834687
15.807903951976,0.628647652834687
15.8179089544772,0.628647652834687
15.8279139569785,0.628647652834687
15.8379189594797,0.628647652834687
15.847923961981,0.628647652834687
15.8579289644822,0.628647652834687
15.8679339669835,0.628647652834687
15.8779389694847,0.628647652834687
15.887943971986,0.628647652834687
15.8979489744872,0.628647652834687
15.9079539769885,0.628647652834687
15.9179589794897,0.628647652834687
15.927963981991,0.628647652834687
15.9379689844922,0.628647652834687
15.9479739869935,0.628647652834687
15.9579789894947,0.628647652834687
15.967983991996,0.628647652834687
15.9779889944972,0.628647652834687
15.9879939969985,0.628647652834687
15.9979989994997,0.628647652834687
16.008004002001,0.628647652834687
16.0180090045023,0.628647652834687
16.0280140070035,0.628647652834687
16.0380190095048,0.628647652834687
16.048024012006,0.628647652834687
16.0580290145073,0.628647652834687
16.0680340170085,0.628647652834687
16.0780390195098,0.628647652834687
16.088044022011,0.628647652834687
16.0980490245123,0.628647652834687
16.1080540270135,0.628647652834687
16.1180590295148,0.628647652834687
16.128064032016,0.628647652834687
16.1380690345173,0.628647652834687
16.1480740370185,0.628647652834687
16.1580790395198,0.628647652834687
16.168084042021,0.628647652834687
16.1780890445223,0.628647652834687
16.1880940470235,0.628647652834687
16.1980990495248,0.628647652834687
16.208104052026,0.628647652834687
16.2181090545273,0.628647652834687
16.2281140570285,0.628647652834687
16.2381190595298,0.628647652834687
16.248124062031,0.628647652834687
16.2581290645323,0.628647652834687
16.2681340670335,0.628647652834687
16.2781390695348,0.628647652834687
16.288144072036,0.628647652834687
16.2981490745373,0.628647652834687
16.3081540770385,0.628647652834687
16.3181590795398,0.628647652834687
16.328164082041,0.628647652834687
16.3381690845423,0.628647652834687
16.3481740870435,0.628647652834687
16.3581790895448,0.628647652834687
16.368184092046,0.628647652834687
16.3781890945473,0.628647652834687
16.3881940970485,0.628647652834687
16.3981990995498,0.628647652834687
16.408204102051,0.628647652834687
16.4182091045523,0.628647652834687
16.4282141070535,0.628647652834687
16.4382191095548,0.628647652834687
16.448224112056,0.628647652834687
16.4582291145573,0.628647652834687
16.4682341170585,0.628647652834687
16.4782391195598,0.628647652834687
16.488244122061,0.628647652834687
16.4982491245623,0.628647652834687
16.5082541270635,0.628647652834687
16.5182591295648,0.628647652834687
16.528264132066,0.628647652834687
16.5382691345673,0.628647652834687
16.5482741370685,0.628647652834687
16.5582791395698,0.628647652834687
16.568284142071,0.628647652834687
16.5782891445723,0.628647652834687
16.5882941470735,0.628647652834687
16.5982991495748,0.628647652834687
16.608304152076,0.628647652834687
16.6183091545773,0.628647652834687
16.6283141570785,0.628647652834687
16.6383191595798,0.628647652834687
16.648324162081,0.628647652834687
16.6583291645823,0.628647652834687
16.6683341670835,0.628647652834687
16.6783391695848,0.628647652834687
16.688344172086,0.628647652834687
16.6983491745873,0.628647652834687
16.7083541770885,0.628647652834687
16.7183591795898,0.628647652834687
16.728364182091,0.628647652834687
16.7383691845923,0.628647652834687
16.7483741870935,0.628647652834687
16.7583791895948,0.628647652834687
16.768384192096,0.628647652834687
16.7783891945973,0.628647652834687
16.7883941970985,0.628647652834687
16.7983991995998,0.628647652834687
16.8084042021011,0.628647652834687
16.8184092046023,0.628647652834687
16.8284142071036,0.628647652834687
16.8384192096048,0.628647652834687
16.8484242121061,0.628647652834687
16.8584292146073,0.628647652834687
16.8684342171086,0.628647652834687
16.8784392196098,0.628647652834687
16.8884442221111,0.628647652834687
16.8984492246123,0.628647652834687
16.9084542271136,0.628647652834687
16.9184592296148,0.628647652834687
16.9284642321161,0.628647652834687
16.9384692346173,0.628647652834687
16.9484742371186,0.628647652834687
16.9584792396198,0.628647652834687
16.9684842421211,0.628647652834687
16.9784892446223,0.628647652834687
16.9884942471236,0.628647652834687
16.9984992496248,0.628647652834687
17.0085042521261,0.628647652834687
17.0185092546273,0.628647652834687
17.0285142571286,0.628647652834687
17.0385192596298,0.628647652834687
17.0485242621311,0.628647652834687
17.0585292646323,0.628647652834687
17.0685342671336,0.628647652834687
17.0785392696348,0.628647652834687
17.0885442721361,0.628647652834687
17.0985492746373,0.628647652834687
17.1085542771386,0.628647652834687
17.1185592796398,0.628647652834687
17.1285642821411,0.628647652834687
17.1385692846423,0.628647652834687
17.1485742871436,0.628647652834687
17.1585792896448,0.628647652834687
17.1685842921461,0.628647652834687
17.1785892946473,0.628647652834687
17.1885942971486,0.628647652834687
17.1985992996498,0.628647652834687
17.2086043021511,0.628647652834687
17.2186093046523,0.628647652834687
17.2286143071536,0.628647652834687
17.2386193096548,0.628647652834687
17.2486243121561,0.628647652834687
17.2586293146573,0.628647652834687
17.2686343171586,0.628647652834687
17.2786393196598,0.628647652834687
17.2886443221611,0.628647652834687
17.2986493246623,0.628647652834687
17.3086543271636,0.628647652834687
17.3186593296648,0.628647652834687
17.3286643321661,0.628647652834687
17.3386693346673,0.628647652834687
17.3486743371686,0.628647652834687
17.3586793396698,0.628647652834687
17.3686843421711,0.628647652834687
17.3786893446723,0.628647652834687
17.3886943471736,0.628647652834687
17.3986993496748,0.628647652834687
17.4087043521761,0.628647652834687
17.4187093546773,0.628647652834687
17.4287143571786,0.628647652834687
17.4387193596798,0.628647652834687
17.4487243621811,0.628647652834687
17.4587293646823,0.628647652834687
17.4687343671836,0.628647652834687
17.4787393696848,0.628647652834687
17.4887443721861,0.628647652834687
17.4987493746873,0.628647652834687
17.5087543771886,0.628647652834687
17.5187593796898,0.628647652834687
17.5287643821911,0.628647652834687
17.5387693846923,0.628647652834687
17.5487743871936,0.628647652834687
17.5587793896948,0.628647652834687
17.5687843921961,0.628647652834687
17.5787893946973,0.628647652834687
17.5887943971986,0.628647652834687
17.5987993996998,0.628647652834687
17.6088044022011,0.628647652834687
17.6188094047024,0.628647652834687
17.6288144072036,0.628647652834687
17.6388194097049,0.628647652834687
17.6488244122061,0.628647652834687
17.6588294147074,0.628647652834687
17.6688344172086,0.628647652834687
17.6788394197099,0.628647652834687
17.6888444222111,0.628647652834687
17.6988494247124,0.628647652834687
17.7088544272136,0.628647652834687
17.7188594297149,0.628647652834687
17.7288644322161,0.628647652834687
17.7388694347174,0.628647652834687
17.7488744372186,0.628647652834687
17.7588794397199,0.628647652834687
17.7688844422211,0.628647652834687
17.7788894447224,0.628647652834687
17.7888944472236,0.628647652834687
17.7988994497249,0.628647652834687
17.8089044522261,0.628647652834687
17.8189094547274,0.628647652834687
17.8289144572286,0.628647652834687
17.8389194597299,0.628647652834687
17.8489244622311,0.628647652834687
17.8589294647324,0.628647652834687
17.8689344672336,0.628647652834687
17.8789394697349,0.628647652834687
17.8889444722361,0.628647652834687
17.8989494747374,0.628647652834687
17.9089544772386,0.628647652834687
17.9189594797399,0.628647652834687
17.9289644822411,0.628647652834687
17.9389694847424,0.628647652834687
17.9489744872436,0.628647652834687
17.9589794897449,0.628647652834687
17.9689844922461,0.628647652834687
17.9789894947474,0.628647652834687
17.9889944972486,0.628647652834687
17.9989994997499,0.628647652834687
18.0090045022511,0.628647652834687
18.0190095047524,0.628647652834687
18.0290145072536,0.628647652834687
18.0390195097549,0.628647652834687
18.0490245122561,0.628647652834687
18.0590295147574,0.628647652834687
18.0690345172586,0.628647652834687
18.0790395197599,0.628647652834687
18.0890445222611,0.628647652834687
18.0990495247624,0.628647652834687
18.1090545272636,0.628647652834687
18.1190595297649,0.628647652834687
18.1290645322661,0.628647652834687
18.1390695347674,0.628647652834687
18.1490745372686,0.628647652834687
18.1590795397699,0.628647652834687
18.1690845422711,0.628647652834687
18.1790895447724,0.628647652834687
18.1890945472736,0.628647652834687
18.1990995497749,0.628647652834687
18.2091045522761,0.628647652834687
18.2191095547774,0.628647652834687
18.2291145572786,0.628647652834687
18.2391195597799,0.628647652834687
18.2491245622811,0.628647652834687
18.2591295647824,0.628647652834687
18.2691345672836,0.628647652834687
18.2791395697849,0.628647652834687
18.2891445722861,0.628647652834687
18.2991495747874,0.628647652834687
18.3091545772886,0.628647652834687
18.3191595797899,0.628647652834687
18.3291645822911,0.628647652834687
18.3391695847924,0.628647652834687
18.3491745872936,0.628647652834687
18.3591795897949,0.628647652834687
18.3691845922961,0.628647652834687
18.3791895947974,0.628647652834687
18.3891945972986,0.628647652834687
18.3991995997999,0.628647652834687
18.4092046023012,0.628647652834687
18.4192096048024,0.628647652834687
18.4292146073037,0.628647652834687
18.4392196098049,0.628647652834687
18.4492246123062,0.628647652834687
18.4592296148074,0.628647652834687
18.4692346173087,0.628647652834687
18.4792396198099,0.628647652834687
18.4892446223112,0.628647652834687
18.4992496248124,0.628647652834687
18.5092546273137,0.628647652834687
18.5192596298149,0.628647652834687
18.5292646323162,0.628647652834687
18.5392696348174,0.628647652834687
18.5492746373187,0.628647652834687
18.5592796398199,0.628647652834687
18.5692846423212,0.628647652834687
18.5792896448224,0.628647652834687
18.5892946473237,0.628647652834687
18.5992996498249,0.628647652834687
18.6093046523262,0.628647652834687
18.6193096548274,0.628647652834687
18.6293146573287,0.628647652834687
18.6393196598299,0.628647652834687
18.6493246623312,0.628647652834687
18.6593296648324,0.628647652834687
18.6693346673337,0.628647652834687
18.6793396698349,0.628647652834687
18.6893446723362,0.628647652834687
18.6993496748374,0.628647652834687
18.7093546773387,0.628647652834687
18.7193596798399,0.628647652834687
18.7293646823412,0.628647652834687
18.7393696848424,0.628647652834687
18.7493746873437,0.628647652834687
18.7593796898449,0.628647652834687
18.7693846923462,0.628647652834687
18.7793896948474,0.628647652834687
18.7893946973487,0.628647652834687
18.7993996998499,0.628647652834687
18.8094047023512,0.628647652834687
18.8194097048524,0.628647652834687
18.8294147073537,0.628647652834687
18.8394197098549,0.628647652834687
18.8494247123562,0.628647652834687
18.8594297148574,0.628647652834687
18.8694347173587,0.628647652834687
18.8794397198599,0.628647652834687
18.8894447223612,0.628647652834687
18.8994497248624,0.628647652834687
18.9094547273637,0.628647652834687
18.9194597298649,0.628647652834687
18.9294647323662,0.628647652834687
18.9394697348674,0.628647652834687
18.9494747373687,0.628647652834687
18.9594797398699,0.628647652834687
18.9694847423712,0.628647652834687
18.9794897448724,0.628647652834687
18.9894947473737,0.628647652834687
18.9994997498749,0.628647652834687
19.0095047523762,0.628647652834687
19.0195097548774,0.628647652834687
19.0295147573787,0.628647652834687
19.0395197598799,0.628647652834687
19.0495247623812,0.628647652834687
19.0595297648824,0.628647652834687
19.0695347673837,0.628647652834687
19.0795397698849,0.628647652834687
19.0895447723862,0.628647652834687
19.0995497748874,0.628647652834687
19.1095547773887,0.628647652834687
19.1195597798899,0.628647652834687
19.1295647823912,0.628647652834687
19.1395697848924,0.628647652834687
19.1495747873937,0.628647652834687
19.1595797898949,0.628647652834687
19.1695847923962,0.628647652834687
19.1795897948974,0.628647652834687
19.1895947973987,0.628647652834687
19.1995997998999,0.628647652834687
19.2096048024012,0.628647652834687
19.2196098049025,0.628647652834687
19.2296148074037,0.628647652834687
19.239619809905,0.628647652834687
19.2496248124062,0.628647652834687
19.2596298149075,0.628647652834687
19.2696348174087,0.628647652834687
19.27963981991,0.628647652834687
19.2896448224112,0.628647652834687
19.2996498249125,0.628647652834687
19.3096548274137,0.628647652834687
19.319659829915,0.628647652834687
19.3296648324162,0.628647652834687
19.3396698349175,0.628647652834687
19.3496748374187,0.628647652834687
19.35967983992,0.628647652834687
19.3696848424212,0.628647652834687
19.3796898449225,0.628647652834687
19.3896948474237,0.628647652834687
19.399699849925,0.628647652834687
19.4097048524262,0.628647652834687
19.4197098549275,0.628647652834687
19.4297148574287,0.628647652834687
19.43971985993,0.628647652834687
19.4497248624312,0.628647652834687
19.4597298649325,0.628647652834687
19.4697348674337,0.628647652834687
19.479739869935,0.628647652834687
19.4897448724362,0.628647652834687
19.4997498749375,0.628647652834687
19.5097548774387,0.628647652834687
19.51975987994,0.628647652834687
19.5297648824412,0.628647652834687
19.5397698849425,0.628647652834687
19.5497748874437,0.628647652834687
19.559779889945,0.628647652834687
19.5697848924462,0.628647652834687
19.5797898949475,0.628647652834687
19.5897948974487,0.628647652834687
19.59979989995,0.628647652834687
19.6098049024512,0.628647652834687
19.6198099049525,0.628647652834687
19.6298149074537,0.628647652834687
19.639819909955,0.628647652834687
19.6498249124562,0.628647652834687
19.6598299149575,0.628647652834687
19.6698349174587,0.628647652834687
19.67983991996,0.628647652834687
19.6898449224612,0.628647652834687
19.6998499249625,0.628647652834687
19.7098549274637,0.628647652834687
19.719859929965,0.628647652834687
19.7298649324662,0.628647652834687
19.7398699349675,0.628647652834687
19.7498749374687,0.628647652834687
19.75987993997,0.628647652834687
19.7698849424712,0.628647652834687
19.7798899449725,0.628647652834687
19.7898949474737,0.628647652834687
19.799899949975,0.628647652834687
19.8099049524762,0.628647652834687
19.8199099549775,0.628647652834687
19.8299149574787,0.628647652834687
19.83991995998,0.628647652834687
19.8499249624812,0.628647652834687
19.8599299649825,0.628647652834687
19.8699349674837,0.628647652834687
19.879939969985,0.628647652834687
19.8899449724862,0.628647652834687
19.8999499749875,0.628647652834687
19.9099549774887,0.628647652834687
19.91995997999,0.628647652834687
19.9299649824912,0.628647652834687
19.9399699849925,0.628647652834687
19.9499749874937,0.628647652834687
19.959979989995,0.628647652834687
19.9699849924962,0.628647652834687
19.9799899949975,0.628647652834687
19.9899949974987,0.628647652834687
20,0.628647652834687


==> Data/Follower_2_headway.csv <==
time,headway
0,10
0.0100050025012506,9.94467774989761
0.0200100050025013,9.88876827040392
0.0300150075037519,9.8322749470445
0.0400200100050025,9.77520119544382
0.0500250125062531,9.71755046232767
0.0600300150075038,9.65932622782303
0.0700350175087544,9.6005320079135
0.080040020010005,9.54117135742339
0.0900450225112556,9.48124787071303
0.100050025012506,9.4207651848861
0.110055027513757,9.35972698178653
0.120060030015008,9.29813699257538
0.130065032516258,9.23599899847932
0.140070035017509,9.17331683319411
0.150075037518759,9.11009438662684
0.16008004002001,9.04633560856357
0.170085042521261,8.98204451185957
0.180090045022511,8.91722517351597
0.190095047523762,8.85188173974751
0.200100050025012,8.7860184291406
0.210105052526263,8.71963953795502
0.220110055027514,8.65274944097
0.230115057528764,8.58535259681033
0.240120060030015,8.51745355211908
0.250125062531266,8.44905694758975
0.260130065032516,8.38016751965361
0.270135067533767,8.31079010584841
0.280140070035018,8.2409296504316
0.290145072536268,8.17059121135696
0.300150075037519,8.09977996213761
0.310155077538769,8.02850119864142
0.32016008004002,7.95676034591516
0.330165082541271,7.88456296550655
0.340170085042521,7.81191475855901
0.350175087543772,7.73882157450526
0.360180090045022,7.66528941935145
0.370185092546273,7.59132446218191
0.380190095047524,7.51693304138882
0.390195097548774,7.44212167506527
0.400200100050025,7.36689707124399
0.410205102551276,7.29126613285649
0.420210105052526,7.21523596957887
0.430215107553777,7.13881391022781
0.440220110055028,7.06200751005721
0.450225112556278,6.9848245630697
0.460230115057529,6.90727311654845
0.470235117558779,6.82936148114595
0.48024012006003,6.75109824379559
0.490245122561281,6.672492285527
0.500250125062531,6.59355279365446
0.510255127563782,6.51428927792134
0.520260130065032,6.43471159091886
0.530265132566283,6.35482994234273
0.540270135067534,6.27465491985489
0.550275137568784,6.19419751242944
0.560280140070035,6.1134691279571
0.570285142571286,6.03248162122401
0.580290145072536,5.95124731797448
0.590295147573787,5.86977904102802
0.600300150075038,5.78809014308146
0.610305152576288,5.70619453443537
0.620310155077539,5.6241067215689
0.630315157578789,5.54184184118049
0.64032016008004,5.45941570296263
0.650325162581291,5.37684483208991
0.660330165082541,5.29414651742726
0.670335167583792,5.21133886337988
0.680340170085043,5.12844084726891
0.690345172586293,5.04547238072844
0.700350175087544,4.96245437900653
0.710355177588794,4.87940883405702
0.720360180090045,4.79635889822126
0.730365182591296,4.71332897158923
0.740370185092546,4.63034480248862
0.750375187593797,4.54743359459339
0.760380190095048,4.46462412415367
0.770385192596298,4.38194686990629
0.780390195097549,4.29943415213254
0.790395197598799,4.21712028346734
0.80040020010005,4.13504173095847
0.810405202601301,4.05323728903858
0.820410205102551,3.97174826053961
0.830415207603802,3.89061864455634
0.840420210105053,3.80989532732909
0.850425212606303,3.72962827051965
0.860430215107554,3.64987069039432
0.870435217608804,3.570679219186
0.880440220110055,3.49211403841864
0.890445222611306,3.41423897046602
0.900450225112556,3.33712151436469
0.910455227613807,3.26083281082574
0.920460230115058,3.1854475197668
0.930465232616308,3.11104359609627
0.940470235117559,3.03770195147963
0.950475237618809,2.96550599405481
0.96048024012006,2.89454104356528
0.970485242621311,2.82489362457343
0.980490245122561,2.75665065074437
0.990495247623812,2.68989851615959
1.00050025012506,2.62472211771831
1.01050525262631,2.56120383581468
1.02051025512756,2.499422502777
1.03051525762881,2.43945238832868
1.04052026013006,2.3813622276806
1.05052526263132,2.32521431658826
1.06053026513257,2.27106369321915
1.07053526763382,2.21895742159769
1.08054027013507,2.16893398910092
1.09054527263632,2.12102282693294
1.10055027513757,2.07524396043448
1.11055527763882,2.03160779426705
1.12056028014007,1.99011503391667
1.13056528264132,1.95075674604665
1.14057028514257,1.91351455591192
1.15057528764382,1.87836097774987
1.16058029014507,1.84525987137594
1.17058529264632,1.81416701525336
1.18059029514757,1.78503078341575
1.19059529764882,1.75779290958249
1.20060030015008,1.73238931910339
1.21060530265133,1.70875100945468
1.22061030515258,1.68680495751579
1.23061530765383,1.66647503124052
1.24062031015508,1.64768288617197
1.25062531265633,1.63034882783692
1.26063031515758,1.61439262325394
1.27063531765883,1.59973424930524
1.28064032016008,1.58629456748646
1.29064532266133,1.57399591756323
1.30065032516258,1.56276262823563
1.31065532766383,1.55252144311436
1.32066033016508,1.54320186480845
1.33066533266633,1.53473642003494
1.34067033516758,1.52706085285547
1.35067533766883,1.52011425140556
1.36068034017009,1.51383911664858
1.37068534267134,1.50818138017808
1.38069034517259,1.50309037823771
1.39069534767384,1.4985187902888
1.40070035017509,1.49442254855965
1.41070535267634,1.49076072444519
1.42071035517759,1.48749539803393
1.43071535767884,1.48459151518215
1.44072036018009,1.48201673677962
1.45072536268134,1.47974128362414
1.46073036518259,1.47773777995739
1.47073536768384,1.47598109831211
1.48074037018509,1.47444820654751
1.49074537268634,1.47311802031667
1.50075037518759,1.47197126059502
1.51075537768884,1.47099031770214
1.5207603801901,1.47015912245867
1.53076538269135,1.46946302435506
1.5407703851926,1.46888867722825
1.55077538769385,1.4684239324059
1.5607803901951,1.46805773908901
1.57078539269635,1.4677800518337
1.5807903951976,1.46758174486732
1.59079539769885,1.4674545328065
1.6008004002001,1.46739089761034
1.61080540270135,1.46738402139238
1.6208104052026,1.46742772467548
1.63081540770385,1.46751640977029
1.6408204102051,1.4676450089095
1.65082541270635,1.46780893680231
1.6608304152076,1.46800404727085
1.67083541770885,1.4682265935731
1.68084042021011,1.46847319225496
1.69084542271136,1.46874079045898
1.70085042521261,1.46902663560941
1.71085542771386,1.4693282480784
1.72086043021511,1.46964339632428
1.73086543271636,1.46997007427476
1.74087043521761,1.47030648076231
1.75087543771886,1.47065100083406
1.76088044022011,1.47100218876477
1.77088544272136,1.47135875260429
1.78089044522261,1.47171953975283
1.79089544772386,1.4720835247179
1.80090045022511,1.47244979734874
1.81090545272636,1.47281755208105
1.82091045522761,1.47318607841994
1.83091545772886,1.4735547522891
1.84092046023012,1.47392302810892
1.85092546273137,1.47429043179548
1.86093046523262,1.47465655427352
1.87093546773387,1.4750210455124
1.88094047023512,1.47538360902519
1.89094547273637,1.47574399677853
1.90095047523762,1.47610200546743
1.91095547773887,1.47645747190104
1.92096048024012,1.47681026937757
1.93096548274137,1.47716030417905
1.94097048524262,1.47750751291338
1.95097548774387,1.47785185966255
1.96098049024512,1.47819333361394
1.97098549274637,1.47853194688396
1.98099049524762,1.47886773218542
1.99099549774887,1.47920074047283
2.00100050025013,1.47953104035462
2.01100550275138,1.47985871577861
2.02101050525263,1.48018386459951
2.03101550775388,1.48050659714405
2.04102051025513,1.48082703542185
2.05102551275638,1.48114531190783
2.06103051525763,1.48146156880497
2.07103551775888,1.48177595722222
2.08104052026013,1.48208863578995
2.09104552276138,1.48239977000321
2.10105052526263,1.48270953228054
2.11105552776388,1.48301810055788
2.12106053026513,1.48332565780027
2.13106553276638,1.48363239146003
2.14107053526763,1.4839384933039
2.15107553776888,1.4842441590553
2.16108054027013,1.48454958786647
2.17108554277139,1.48485498219901
2.18109054527264,1.4851605465434
2.19109554777389,1.48546648839808
2.20110055027514,1.48577301725735
2.21110555277639,1.48608034413855
2.22111055527764,1.48638868158639
2.23111555777889,1.48669824358265
2.24112056028014,1.48700924531663
2.25112556278139,1.48732190329137
2.26113056528264,1.48763643509289
2.27113556778389,1.48795305827516
2.28114057028514,1.48827199160435
2.29114557278639,1.48859345411721
2.30115057528764,1.48891766502101
2.31115557778889,1.48924484330717
2.32116058029015,1.48957520822434
2.3311655827914,1.48990897914305
2.34117058529265,1.49024637552956
2.3511755877939,1.49058761684664
2.36118059029515,1.49093292165269
2.3711855927964,1.49128250898222
2.38119059529765,1.49163659705239
2.3911955977989,1.49199540348536
2.40120060030015,1.49235914525235
2.4112056028014,1.49272803881527
2.42121060530265,1.49310230012681
2.4312156078039,1.49348214488584
2.44122061030515,1.49386778794239
2.4512256128064,1.49425944310439
2.46123061530765,1.49465732396448
2.4712356178089,1.4950616429757
2.48124062031015,1.49547261153044
2.49124562281141,1.49589044008023
2.50125062531266,1.49631533830735
2.51125562781391,1.49674751511684
2.52126063031516,1.49718717891192
2.53126563281641,1.49763453648244
2.54127063531766,1.49808979414604
2.55127563781891,1.49855315715906
2.56128064032016,1.49902482949985
2.57128564282141,1.49950501393561
2.58129064532266,1.49999391213656
2.59129564782391,1.50049172490741
2.60130065032516,1.50099865227951
2.61130565282641,1.50151489328121
2.62131065532766,1.50204064522909
2.63131565782891,1.50257610508312
2.64132066033017,1.50312146834669
2.65132566283142,1.50367692910775
2.66133066533267,1.50424268022905
2.67133566783392,1.50481891346114
2.68134067033517,1.50540581965203
2.69134567283642,1.50600358889842
2.70135067533767,1.50661240947644
2.71135567783892,1.50723246890743
2.72136068034017,1.50786395366823
2.73136568284142,1.50850704859452
2.74137068534267,1.5091619371608
2.75137568784392,1.50982880164763
2.76138069034517,1.5105078233
2.77138569284642,1.51119918252664
2.78139069534767,1.51190305852479
2.79139569784892,1.51261962872157
2.80140070035018,1.51334907012097
2.81140570285143,1.51409155803735
2.82141070535268,1.51484726629294
2.83141570785393,1.51561636738505
2.84142071035518,1.51639903267731
2.85142571285643,1.51719543258988
2.86143071535768,1.5180057366818
2.87143571785893,1.51883011249394
2.88144072036018,1.51966872693129
2.89144572286143,1.52052174560647
2.90145072536268,1.5213893325201
2.91145572786393,1.52227165014157
2.92146073036518,1.52316885977092
2.93146573286643,1.52408112164414
2.94147073536768,1.5250085951434
2.95147573786893,1.52595143811748
2.96148074037019,1.52690980693083
2.97148574287144,1.52788385721496
2.98149074537269,1.52887374281742
2.99149574787394,1.52987961613932
3.00150075037519,1.53090162822533
3.01150575287644,1.53193992883205
3.02151075537769,1.53299466687128
3.03151575787894,1.53406599016726
3.04152076038019,1.535154044365
3.05152576288144,1.53625897461757
3.06153076538269,1.53738092445488
3.07153576788394,1.53852003577694
3.08154077038519,1.5396764490234
3.09154577288644,1.54085030333016
3.10155077538769,1.54204173674175
3.11155577788894,1.5432508864749
3.1215607803902,1.54447788765359
3.13156578289145,1.54572287471281
3.1415707853927,1.54698597886653
3.15157578789395,1.54826732924389
3.1615807903952,1.54956705750618
3.17158579289645,1.55088529302763
3.1815907953977,1.55222216185861
3.19159579789895,1.55357778928943
3.2016008004002,1.55495229935701
3.21160580290145,1.55634581408335
3.2216108054027,1.5577584548171
3.23161580790395,1.55919034096055
3.2416208104052,1.560641590097
3.25162581290645,1.56211231818376
3.2616308154077,1.56360263975021
3.27163581790895,1.5651126680724
3.2816408204102,1.56664251515849
3.29164582291146,1.56819229070933
3.30165082541271,1.56976210342864
3.31165582791396,1.57135206028078
3.32166083041521,1.57296226624299
3.33166583291646,1.57459282441052
3.34167083541771,1.57624383618126
3.35167583791896,1.57791540142487
3.36168084042021,1.57960761867426
3.37168584292146,1.58132058464197
3.38169084542271,1.58305439371225
3.39169584792396,1.58480913923658
3.40170085042521,1.5865849122924
3.41170585292646,1.58838180180398
3.42171085542771,1.59019989470309
3.43171585792896,1.59203927614389
3.44172086043022,1.59390002956598
3.45172586293147,1.59578223689302
3.46173086543272,1.59768597722804
3.47173586793397,1.59961132824607
3.48174087043522,1.60155836551699
3.49174587293647,1.60352716219186
3.50175087543772,1.60551778906287
3.51175587793897,1.60753031474841
3.52176088044022,1.60956480584431
3.53176588294147,1.61162132707763
3.54177088544272,1.61369994105185
3.55177588794397,1.61580070729062
3.56178089044522,1.61792368384452
3.57178589294647,1.62006892602637
3.58179089544772,1.62223648641437
3.59179589794897,1.62442641499457
3.60180090045022,1.62663875930176
3.61180590295148,1.6288735645586
3.62181090545273,1.63113087381326
3.63181590795398,1.63341072716278
3.64182091045523,1.63571316182784
3.65182591295648,1.63803821288647
3.66183091545773,1.64038591222095
3.67183591795898,1.64275628866733
3.68184092046023,1.64514936807884
3.69184592296148,1.64756517352682
3.70185092546273,1.65000372537612
3.71185592796398,1.65246504144034
3.72186093046523,1.65494913572086
3.73186593296648,1.65745601953159
3.74187093546773,1.65998570114008
3.75187593796898,1.66253818532689
3.76188094047024,1.66511347329132
3.77188594297149,1.66771156293897
3.78189094547274,1.67033244880781
3.79189594797399,1.6729761224132
3.80190095047524,1.67564257204221
3.81190595297649,1.67833178173059
3.82191095547774,1.68104373232373
3.83191595797899,1.68377840124749
3.84192096048024,1.68653576170059
3.85192596298149,1.68931578298131
3.86193096548274,1.6921184304345
3.87193596798399,1.69494366567787
3.88194097048524,1.69779144660939
3.89194597298649,1.70066172744306
3.90195097548774,1.70355445758318
3.91195597798899,1.70646958271942
3.92196098049025,1.70940704450393
3.9319659829915,1.71236677985898
3.94197098549275,1.71534872133497
3.951975987994,1.71835279687412
3.96198099049525,1.72137893009524
3.9719859929965,1.72442704027606
3.98199099549775,1.72749704248
3.991995997999,1.73058884669679
4.00200100050025,1.7337023580095
4.0120060030015,1.73683747738114
4.02201100550275,1.73999410041091
4.032016008004,1.74317211758356
4.04202101050525,1.74637141439336
4.0520260130065,1.74959187122457
4.06203101550775,1.75283336355611
4.072036018009,1.75609576194764
4.08204102051026,1.75937893185742
4.09204602301151,1.76268273269691
4.10205102551276,1.7660070191952
4.11205602801401,1.76935164060202
4.12206103051526,1.77271644031642
4.13206603301651,1.77610125599802
4.14207103551776,1.77950591986264
4.15207603801901,1.78293025837015
4.16208104052026,1.78637409243825
4.17208604302151,1.78983723768716
4.18209104552276,1.79331950337943
4.19209604802401,1.79682069268424
4.20210105052526,1.80034060354
4.21210605302651,1.8038790274225
4.22211105552776,1.80743574955635
4.23211605802901,1.81101054913113
4.24212106053027,1.81460319904339
4.25212606303152,1.81821346606618
4.26213106553277,1.82184111106
4.27213606803402,1.82548588876494
4.28214107053527,1.82914754714394
4.29214607303652,1.83282582787209
4.30215107553777,1.83652046656524
4.31215607803902,1.84023119211514
4.32216108054027,1.84395772688908
4.33216608304152,1.84769978660238
4.34217108554277,1.85145708040327
4.35217608804402,1.85522931102555
4.36218109054527,1.85901617471139
4.37218609304652,1.8628173613485
4.38219109554777,1.86663255417382
4.39219609804902,1.87046142918319
4.40220110055028,1.87430365650298
4.41220610305153,1.87815889925271
4.42221110555278,1.88202681377403
4.43221610805403,1.88590704982769
4.44222111055528,1.8897992503167
4.45222611305653,1.89370305159692
4.46223111555778,1.89761808345922
4.47223611805903,1.90154396910443
4.48224112056028,1.90548032551452
4.49224612306153,1.90942676238431
4.50225112556278,1.91338288307135
4.51225612806403,1.91734828458204
4.52226113056528,1.92132255717735
4.53226613306653,1.92530528467472
4.54227113556778,1.92929604430072
4.55227613806903,1.93329440683391
4.56228114057028,1.93729993699491
4.57228614307154,1.94131219293543
4.58229114557279,1.94533072693198
4.59229614807404,1.94935508487332
4.60230115057529,1.95338480625519
4.61230615307654,1.95741942491537
4.62231115557779,1.96145846840915
4.63231615807904,1.96550145859573
4.64232116058029,1.96954791127802
4.65232616308154,1.97359733655361
4.66233116558279,1.97764923900954
4.67233616808404,1.98170311753233
4.68234117058529,1.98575846585361
4.69234617308654,1.98981477210024
4.70235117558779,1.99387151924086
4.71235617808904,1.99792818508876
4.72236118059029,2.00198424231275
4.73236618309155,2.0060391591302
4.7423711855928,2.01009239846963
4.75237618809405,2.01414341915394
4.7623811905953,2.01819167520171
4.77238619309655,2.02223661645375
4.7823911955978,2.02627768853173
4.79239619809905,2.03031433285613
4.8024012006003,2.03434598744774
4.81240620310155,2.0383720860027
4.8224112056028,2.04239205911954
4.83241620810405,2.04640533353555
4.8424212106053,2.05041133335284
4.85242621310655,2.05440947925616
4.8624312156078,2.05839918941241
4.87243621810905,2.06237987912586
4.88244122061031,2.06635096120304
4.89244622311156,2.07031184621884
4.90245122561281,2.07426194233753
4.91245622811406,2.07820065673258
4.92246123061531,2.08212739369971
4.93246623311656,2.08604155683497
4.94247123561781,2.08994254793969
4.95247623811906,2.09382976850149
4.96248124062031,2.09770261855679
4.97248624312156,2.10156049817122
4.98249124562281,2.10540280634365
4.99249624812406,2.10922894238551
5.00250125062531,2.11303830494778
5.01250625312656,2.11683029353847
5.02251125562781,2.12060430806245
5.03251625812906,2.12435974890546
5.04252126063032,2.12809601730607
5.05252626313157,2.13181251604567
5.06253126563282,2.13550864936733
5.07253626813407,2.13918382315696
5.08254127063532,2.14283744537537
5.09254627313657,2.14646892576086
5.10255127563782,2.15007767657803
5.11255627813907,2.15366311211698
5.12256128064032,2.15722465026776
5.13256628314157,2.16076171170864
5.14257128564282,2.16427371994379
5.15257628814407,2.16776010237469
5.16258129064532,2.17122029024988
5.17258629314657,2.17465371922553
5.18259129564782,2.17805982889771
5.19259629814907,2.18143806358797
5.20260130065033,2.18478787193446
5.21260630315158,2.18810870746167
5.22261130565283,2.19140002835329
5.23261630815408,2.19466129925596
5.24262131065533,2.19789198965123
5.25262631315658,2.20109157452005
5.26263131565783,2.20425953535046
5.27263631815908,2.20739535988277
5.28264132066033,2.21049854287273
5.29264632316158,2.21356858513622
5.30265132566283,2.21660499492376
5.31265632816408,2.21960728673611
5.32266133066533,2.22257498255609
5.33266633316658,2.22550761105634
5.34267133566783,2.22840471010606
5.35267633816908,2.23126582400928
5.36268134067033,2.23409050561906
5.37268634317159,2.23687831544127
5.38269134567284,2.23962882328317
5.39269634817409,2.24234160715167
5.40270135067534,2.24501625402703
5.41270635317659,2.24765235927397
5.42271135567784,2.25024952741397
5.43271635817909,2.25280737097609
5.44272136068034,2.25532551289078
5.45272636318159,2.25780358531049
5.46273136568284,2.26024122951392
5.47273636818409,2.26263809629391
5.48274137068534,2.2649938468686
5.49274637318659,2.2673081522604
5.50275137568784,2.26958069402449
5.51275637818909,2.27181116317431
5.52276138069035,2.27399926098898
5.5327663831916,2.2761446985514
5.54277138569285,2.27824719723621
5.5527763881941,2.2803064898777
5.56278139069535,2.28232231902997
5.5727863931966,2.28429443743895
5.58279139569785,2.28622260943968
5.5927963981991,2.28810660993759
5.60280140070035,2.28994622495975
5.6128064032016,2.29174125107905
5.62281140570285,2.29349149575889
5.6328164082041,2.2951967766309
5.64282141070535,2.29685692228382
5.6528264132066,2.29847177305753
5.66283141570785,2.30004117981168
5.6728364182091,2.30156500405927
5.68284142071036,2.30304311813568
5.69284642321161,2.30447540664851
5.70285142571286,2.30586176441729
5.71285642821411,2.3072020976479
5.72286143071536,2.30849632299275
5.73286643321661,2.30974436778163
5.74287143571786,2.31094616978074
5.75287643821911,2.31210167918539
5.76288144072036,2.31321085533445
5.77288644322161,2.31427366885349
5.78289144572286,2.31529010131472
5.79289644822411,2.31626014547741
5.80290145072536,2.31718380446565
5.81290645322661,2.31806109203544
5.82291145572786,2.31889203203444
5.83291645822911,2.31967665835243
5.84292146073037,2.32041501509566
5.85292646323162,2.321107157847
5.86293146573287,2.32175315072242
5.87293646823412,2.32235306863716
5.88294147073537,2.32290699645741
5.89294647323662,2.32341502962377
5.90295147573787,2.32387727301857
5.91295647823912,2.32429384109355
5.92296148074037,2.32466485766531
5.93296648324162,2.3249904551202
5.94297148574287,2.32527077602501
5.95297648824412,2.325505972195
5.96298149074537,2.32569620365584
5.97298649324662,2.32584163981507
5.98299149574787,2.3259424593296
5.99299649824912,2.32599884953567
6.00300150075037,2.32601100642776
6.01300650325163,2.32597913387226
6.02301150575288,2.3259034437793
6.03301650825413,2.32578415550463
6.04302151075538,2.325621497711
6.05302651325663,2.32541570586361
6.06303151575788,2.3251670229243
6.07303651825913,2.32487569971843
6.08304152076038,2.32454199459993
6.09304652326163,2.32416617326371
6.10305152576288,2.32374850830444
6.11305652826413,2.32328927887937
6.12306153076538,2.32278877034194
6.13306653326663,2.32224727419171
6.14307153576788,2.32166508963714
6.15307653826913,2.32104252046688
6.16308154077038,2.32037987687551
6.17308654327164,2.31967747519212
6.18309154577289,2.31893563767246
6.19309654827414,2.31815469181391
6.20310155077539,2.31733497049018
6.21310655327664,2.31647681134559
6.22311155577789,2.31558055613911
6.23311655827914,2.3146465520942
6.24312156078039,2.31367515135546
6.25312656328164,2.31266670935512
6.26313156578289,2.31162158623778
6.27313656828414,2.31054014630714
6.28314157078539,2.30942275898242
6.29314657328664,2.30826979742844
6.30315157578789,2.30708163634
6.31315657828914,2.30585865356378
6.3231615807904,2.30460123045536
6.33316658329165,2.30330975244885
6.3431715857929,2.30198460692204
6.35317658829415,2.30062618374944
6.3631815907954,2.29923487563523
6.37318659329665,2.29781107800707
6.3831915957979,2.29635518853051
6.39319659829915,2.29486760678373
6.4032016008004,2.29334873392919
6.41320660330165,2.29179897225307
6.4232116058029,2.29021872521665
6.43321660830415,2.2886083990868
6.4432216108054,2.28696839969299
6.45322661330665,2.28529913481433
6.4632316158079,2.28360101289617
6.47323661830915,2.28187444387542
6.48324162081041,2.28011983793277
6.49324662331166,2.27833760591197
6.50325162581291,2.27652815834135
6.51325662831416,2.27469190562978
6.52326163081541,2.27282925811346
6.53326663331666,2.27094062727991
6.54327163581791,2.26902642281508
6.55327663831916,2.26708705470732
6.56328164082041,2.26512293276821
6.57328664332166,2.26313446663646
6.58329164582291,2.26112206471601
6.59329664832416,2.25908613491817
6.60330165082541,2.25702708371675
6.61330665332666,2.25494531572237
6.62331165582791,2.25284123564877
6.63331665832916,2.2507152462477
6.64332166083042,2.24856774922908
6.65332666333167,2.24639914379985
6.66333166583292,2.24420982896702
6.67333666833417,2.242000202611
6.68334167083542,2.23977065970211
6.69334667333667,2.23752159441131
6.70335167583792,2.23525339732014
6.71335667833917,2.23296645759903
6.72336168084042,2.23066116291027
6.73336668334167,2.22833789844645
6.74337168584292,2.22599704657749
6.75337668834417,2.22363898807775
6.76338169084542,2.22126410150846
6.77338669334667,2.21887276347584
6.78339169584792,2.21646534773125
6.79339669834917,2.21404222581135
6.80340170085042,2.21160376571304
6.81340670335168,2.20915033298489
6.82341170585293,2.20668229104043
6.83341670835418,2.20420000069729
6.84342171085543,2.20170381894949
6.85342671335668,2.19919410116817
6.86343171585793,2.19667119959404
6.87343671835918,2.19413546450107
6.88344172086043,2.19158724259151
6.89344672336168,2.18902687825511
6.90345172586293,2.18645471189451
6.91345672836418,2.18387108126823
6.92346173086543,2.18127632129168
6.93346673336668,2.17867076471631
6.94347173586793,2.17605473973986
6.95347673836918,2.17342857291858
6.96348174087044,2.17079258736743
6.97348674337169,2.16814710420498
6.98349174587294,2.1654924408516
6.99349674837419,2.16282891231479
7.00350175087544,2.16015682975116
7.01350675337669,2.15747650140016
7.02351175587794,2.15478823241236
7.03351675837919,2.15209232611546
7.04352176088044,2.1493890816265
7.05352676338169,2.14667879536083
7.06353176588294,2.14396176155614
7.07353676838419,2.14123827124813
7.08354177088544,2.138508613287
7.09354677338669,2.13577307297723
7.10355177588794,2.13303193311995
7.11355677838919,2.13028547296226
7.12356178089045,2.12753396878054
7.1335667833917,2.12477769542988
7.14357178589295,2.12201692385342
7.1535767883942,2.11925192255006
7.16358179089545,2.11648295719294
7.1735867933967,2.11371029159921
7.18359179589795,2.11093418666957
7.1935967983992,2.10815490094176
7.20360180090045,2.10537269028629
7.2136068034017,2.10258780755044
7.22361180590295,2.09980050313226
7.2336168084042,2.09701102443169
7.24362181090545,2.09421961800973
7.2536268134067,2.09142652653156
7.26363181590795,2.08863199053775
7.2736368184092,2.08583624879134
7.28364182091046,2.08303953754809
7.29364682341171,2.08024209135081
7.30365182591296,2.07744414214681
7.31365682841421,2.07464591971259
7.32366183091546,2.07184765156084
7.33366683341671,2.06904956241812
7.34367183591796,2.06625187533755
7.35367683841921,2.06345481202732
7.36368184092046,2.06065859123534
7.37368684342171,2.05786343003345
7.38369184592296,2.05506954349645
7.39369684842421,2.05227714535091
7.40370185092546,2.04948644722647
7.41370685342671,2.0466976589966
7.42371185592796,2.04391098880028
7.43371685842921,2.04112664246839
7.44372186093047,2.03834482418227
7.45372686343172,2.03556573608315
7.46373186593297,2.032789579575
7.47373686843422,2.03001655388121
7.48374187093547,2.02724685630895
7.49374687343672,2.02448068306203
7.50375187593797,2.02171822890335
7.51375687843922,2.01895968694122
7.52376188094047,2.01620524909314
7.53376688344172,2.01345510549186
7.54377188594297,2.01070944476086
7.55377688844422,2.00796845409955
7.56378189094547,2.00523231892851
7.57378689344672,2.00250122427135
7.58379189594797,1.99977535321383
7.59379689844922,1.99705488743865
7.60380190095047,1.99434000775871
7.61380690345173,1.991630893622
7.62381190595298,1.98892772330836
7.63381690845423,1.98623067407744
7.64382191095548,1.9835399216502
7.65382691345673,1.98085564068416
7.66383191595798,1.9781780045983
7.67383691845923,1.97550718549743
7.68384192096048,1.9728433550043
7.69384692346173,1.97018668322189
7.70385192596298,1.96753733917902
7.71385692846423,1.9648954911378
7.72386193096548,1.96226130618825
7.73386693346673,1.95963495045925
7.74387193596798,1.95701658923289
7.75387693846923,1.95440638650733
7.76388194097049,1.95180450542169
7.77388694347174,1.94921110815035
7.78389194597299,1.94662635580759
7.79389694847424,1.94405040888748
7.80390195097549,1.94148342684822
7.81390695347674,1.93892556813412
7.82391195597799,1.9363769904918
7.83391695847924,1.93383785070847
7.84392196098049,1.93130830464647
7.85392696348174,1.92878850745611
7.86393196598299,1.92627861327598
7.87393696848424,1.92377877543181
7.88394197098549,1.92128914653052
7.89394697348674,1.91880987814007
7.90395197598799,1.91634112127223
7.91395697848924,1.91388302617536
7.9239619809905,1.91143574200748
7.93396698349175,1.90899941731581
7.943971985993,1.90657419982655
7.95397698849425,1.90416023632309
7.9639819909955,1.901757672985
7.97398699349675,1.89936665521606
7.983991995998,1.89698732762107
7.99399699849925,1.89461983403136
8.0040020010005,1.89226431749098
8.01400700350175,1.88992092046125
8.024012006003,1.88758978464159
8.03401700850425,1.88527105073845
8.0440220110055,1.88296485875114
8.05402701350675,1.88067134799694
8.064032016008,1.87839065683237
8.07403701850926,1.87612292313987
8.08404202101051,1.87386828415828
8.09404702351176,1.87162687626684
8.10405202601301,1.86939883488384
8.11405702851426,1.86718429513867
8.12406203101551,1.86498339129403
8.13406703351676,1.86279625681021
8.14407203601801,1.86062302423181
8.15407703851926,1.85846382536226
8.16408204102051,1.85631879135914
8.17408704352176,1.8541880524928
8.18409204602301,1.85207173864902
8.19409704852426,1.84996997914538
8.20410205102551,1.8478829020419
8.21410705352676,1.84581063489932
8.22411205602801,1.84375330488525
8.23411705852926,1.84171103818565
8.24412206103051,1.83968396016277
8.25412706353177,1.8376721951488
8.26413206603302,1.83567586695216
8.27413706853427,1.83369509865305
8.28414207103552,1.83173001261989
8.29414707353677,1.82978073081988
8.30415207603802,1.82784737448293
8.31415707853927,1.82593006344538
8.32416208104052,1.82402891774798
8.33416708354177,1.82214405624596
8.34417208604302,1.82027559719623
8.35417708854427,1.81842365764933
8.36418209104552,1.81658835403964
8.37418709354677,1.81476980209061
8.38419209604802,1.81296811676604
8.39419709854927,1.81118341269779
8.40420210105053,1.80941580388996
8.41420710355178,1.80766540316645
8.42421210605303,1.80593232274512
8.43421710855428,1.80421667463074
8.44422211105553,1.80251856978363
8.45422711355678,1.80083811804231
8.46423211605803,1.79917542855176
8.47423711855928,1.79753060961899
8.48424212106053,1.79590376894467
8.49424712356178,1.79429501372844
8.50425212606303,1.79270445058619
8.51425712856428,1.79113218579442
8.52426213106553,1.78957832353851
8.53426713356678,1.78804296873311
8.54427213606803,1.78652622522178
8.55427713856928,1.78502819591611
8.56428214107054,1.78354898266895
8.57428714357179,1.78208868657694
8.58429214607304,1.78064740802942
8.59429714857429,1.77922524676744
8.60430215107554,1.77782230220721
8.61430715357679,1.7764386733073
8.62431215607804,1.77507445807532
8.63431715857929,1.77372975294382
8.64432216108054,1.7724046550928
8.65432716358179,1.77109926062786
8.66433216608304,1.76981366432757
8.67433716858429,1.76854796020714
8.68434217108554,1.76730224139004
8.69434717358679,1.76607660041324
8.70435217608804,1.76487112930816
8.71435717858929,1.76368591976251
8.72436218109054,1.76252106329719
8.7343671835918,1.76137664945273
8.74437218609305,1.76025276758799
8.7543771885943,1.75914950714727
8.76438219109555,1.75806695627077
8.7743871935968,1.75700520205461
8.78439219609805,1.75596433070496
8.7943971985993,1.75494442767287
8.80440220110055,1.75394557787057
8.8144072036018,1.75296786564707
8.82441220610305,1.75201137524971
8.8344172086043,1.75107619051805
8.84442221110555,1.75016239330562
8.8544272136068,1.74927006537136
8.86443221610805,1.74839928855397
8.87443721860931,1.74755014340653
8.88444222111056,1.74672270945221
8.89444722361181,1.74591706528457
8.90445222611306,1.74513328866004
8.91445722861431,1.74437145689942
8.92446223111556,1.7436316468694
8.93446723361681,1.74291393523615
8.94447223611806,1.7422183984522
8.95447723861931,1.74154511040665
8.96448224112056,1.74089414581444
8.97448724362181,1.74026557881248
8.98449224612306,1.7396594824245
8.99449724862431,1.739075928316
9.00450225112556,1.73851498750497
9.01450725362681,1.73797673021298
9.02451225612806,1.73746122621063
9.03451725862931,1.73696854482891
9.04452226113056,1.73649875531727
9.05452726363182,1.73605192623472
9.06453226613307,1.73562812375155
9.07453726863432,1.73522741518502
9.08454227113557,1.73484986691565
9.09454727363682,1.73449554391907
9.10455227613807,1.73416451022368
9.11455727863932,1.73385682893731
9.12456228114057,1.7335725625929
9.13456728364182,1.73331177306174
9.14457228614307,1.7330745220019
9.15457728864432,1.7328608709567
9.16458229114557,1.73267087974634
9.17458729364682,1.73250460710155
9.18459229614807,1.73236211240486
9.19459729864932,1.73224345346154
9.20460230115058,1.73214868729038
9.21460730365183,1.73207786938096
9.22461230615308,1.73203105461016
9.23461730865433,1.73200829713245
9.24462231115558,1.73200965061913
9.25462731365683,1.73203516835747
9.26463231615808,1.73208490344386
9.27463731865933,1.73215890605157
9.28464232116058,1.73225722724624
9.29464732366183,1.73237991733271
9.30465232616308,1.73252702501907
9.31465732866433,1.73269859784668
9.32466233116558,1.73289468229058
9.33466733366683,1.73311532395803
9.34467233616808,1.73336056778378
9.35467733866933,1.73363045822121
9.36468234117059,1.73392503942264
9.37468734367184,1.7342443539557
9.38469234617309,1.73458844257718
9.39469734867434,1.73495734686003
9.40470235117559,1.735351106583
9.41470735367684,1.73576976059208
9.42471235617809,1.73621334466422
9.43471735867934,1.7366818931057
9.44472236118059,1.73717544273113
9.45472736368184,1.73769402894497
9.46473236618309,1.73823768493929
9.47473736868434,1.73880644367694
9.48474237118559,1.73940033509221
9.49474737368684,1.74001938961246
9.50475237618809,1.74066363660178
9.51475737868934,1.74133310364755
9.52476238119059,1.74202781671812
9.53476738369185,1.74274780043473
9.5447723861931,1.74349307809595
9.55477738869435,1.74426367244298
9.5647823911956,1.7450596046445
9.57478739369685,1.74588089541317
9.5847923961981,1.74672756369581
9.59479739869935,1.74759962605184
9.6048024012006,1.7484970993445
9.61480740370185,1.74941999840144
9.6248124062031,1.75036833615121
9.63481740870435,1.75134212375578
9.6448224112056,1.75234137081459
9.65482741370685,1.75336608552833
9.6648324162081,1.75441627485192
9.67483741870936,1.755491944667
9.68484242121061,1.75659309975575
9.69484742371186,1.75771974135701
9.70485242621311,1.75887187052361
9.71485742871436,1.76004948673486
9.72486243121561,1.76125258716696
9.73486743371686,1.76248116685214
9.74487243621811,1.76373521883731
9.75487743871936,1.76501473434151
9.76488244122061,1.76631970291214
9.77488744372186,1.76765011258053
9.78489244622311,1.76900595001574
9.79489744872436,1.77038719963106
9.80490245122561,1.77179384250638
9.81490745372686,1.77322585955463
9.82491245622811,1.77468322887364
9.83491745872936,1.77616592620214
9.84492246123061,1.77767392467548
9.85492746373187,1.77920719505487
9.86493246623312,1.78076570626577
9.87493746873437,1.78234942478062
9.88494247123562,1.78395831533061
9.89494747373687,1.78559234108803
9.90495247623812,1.78725146116325
9.91495747873937,1.7889356326593
9.92496248124062,1.79064481127956
9.93496748374187,1.79237894932031
9.94497248624312,1.79413799615769
9.95497748874437,1.79592189852588
9.96498249124562,1.79773060015965
9.97498749374687,1.79956404226321
9.98499249624812,1.80142216376923
9.99499749874937,1.80330490100505
10.0050025012506,1.80521218797826
10.0150075037519,1.80714395417378
10.0250125062531,1.80910012722541
10.0350175087544,1.81108063202815
10.0450225112556,1.81308539008575
10.0550275137569,1.81511431923805
10.0650325162581,1.81716733406371
10.0750375187594,1.81924434608221
10.0850425212606,1.8213452635122
10.0950475237619,1.82346999164484
10.1050525262631,1.82561843303394
10.1150575287644,1.82779048700627
10.1250625312656,1.82998604772213
10.1350675337669,1.83220500751422
10.1450725362681,1.83444725501954
10.1550775387694,1.83671267487235
10.1650825412706,1.83900114788831
10.1750875437719,1.84131255088411
10.1850925462731,1.84364675696908
10.1950975487744,1.84600363573824
10.2051025512756,1.84838305308786
10.2151075537769,1.85078487149084
10.2251125562781,1.85320895005071
10.2351175587794,1.85565514211491
10.2451225612806,1.85812329817944
10.2551275637819,1.86061326501837
10.2651325662831,1.86312488470774
10.2751375687844,1.86565799490002
10.2851425712856,1.86821242910256
10.2951475737869,1.87078801637165
10.3051525762881,1.87338458160346
10.3151575787894,1.87600194582875
10.3251625812906,1.87863992587738
10.3351675837919,1.88129833447456
10.3451725862931,1.88397697866863
10.3551775887944,1.88667566197249
10.3651825912956,1.88939418335836
10.3751875937969,1.89213233703848
10.3851925962981,1.89488991229511
10.3951975987994,1.89766669362791
10.4052026013007,1.90046246101177
10.4152076038019,1.90327698975463
10.4252126063032,1.90611005061994
10.4352176088044,1.90896141007168
10.4452226113057,1.9118308296697
10.4552276138069,1.9147180651551
10.4652326163082,1.9176228685522
10.4752376188094,1.92054498671332
10.4852426213107,1.9234841613366
10.4952476238119,1.92644012907873
10.5052526263132,1.9294126215385
10.5152576288144,1.93240136550885
10.5252626313157,1.93540608284111
10.5352676338169,1.93842649057351
10.5452726363182,1.94146230131894
10.5552776388194,1.94451322178828
10.5652826413207,1.94757895380383
10.5752876438219,1.9506591946798
10.5852926463232,1.95375363635928
10.5952976488244,1.95686196562995
10.6053026513257,1.95998386414944
10.6153076538269,1.96311900844202
10.6253126563282,1.96626707033246
10.6353176588294,1.96942771650011
10.6453226613307,1.97260060891321
10.6553276638319,1.97578540474733
10.6653326663332,1.97898175539245
10.6753376688344,1.98218930797005
10.6853426713357,1.98540770451699
10.6953476738369,1.98863658191109
10.7053526763382,1.9918755723621
10.7153576788394,1.99512430280959
10.7253626813407,1.99838239564217
10.7353676838419,2.00164946844492
10.7453726863432,2.00492513407504
10.7553776888444,2.00820900120074
10.7653826913457,2.01150067308168
10.7753876938469,2.01479974865254
10.7853926963482,2.01810582234977
10.7953976988494,2.02141848391102
10.8054027013507,2.02473731879915
10.8154077038519,2.02806190770008
10.8254127063532,2.03139182727466
10.8354177088544,2.03472664971186
10.8454227113557,2.03806594310244
10.8554277138569,2.04140927164104
10.8654327163582,2.04475619530504
10.8754377188594,2.04810627007478
10.8854427213607,2.05145904792435
10.8954477238619,2.0548140771439
10.9054527263632,2.05817090227906
10.9154577288644,2.06152906403074
10.9254627313657,2.06488809998233
10.9354677338669,2.06824754372016
10.9454727363682,2.07160692600296
10.9554777388694,2.07496577408283
10.9654827413707,2.07832361222719
10.9754877438719,2.08167996166809
10.9854927463732,2.0850343404513
10.9954977488744,2.08838626434266
11.0055027513757,2.09173524576947
11.0155077538769,2.09508079524322
11.0255127563782,2.09842242037871
11.0355177588794,2.10175962682388
11.0455227613807,2.10509191785378
11.0555277638819,2.10841879470789
11.0655327663832,2.1117397568425
11.0755377688844,2.11505430171039
11.0855427713857,2.11836192570574
11.0955477738869,2.1216621227811
11.1055527763882,2.12495438634518
11.1155577788894,2.12823820809193
11.1255627813907,2.13151307919371
11.1355677838919,2.13477848954614
11.1455727863932,2.13803392856417
11.1555777888944,2.14127888490087
11.1655827913957,2.14451284667999
11.1755877938969,2.14773530184475
11.1855927963982,2.15094573817498
11.1955977988994,2.15414364391739
11.2056028014007,2.15732850645229
11.215607803902,2.16049981458606
11.2256128064032,2.1636570569846
11.2356178089045,2.166799723849
11.2456228114057,2.16992730543278
11.255627813907,2.17303929380414
11.2656328164082,2.17613518135893
11.2756378189095,2.17921446250415
11.2856428214107,2.18227663241305
11.295647823912,2.18532118915489
11.3056528264132,2.18834763134494
11.3156578289145,2.19135546046306
11.3256628314157,2.19434417971131
11.335667833917,2.19731329546354
11.3456728364182,2.20026231605556
11.3556778389195,2.20319075318532
11.3656828414207,2.20609812072591
11.375687843922,2.20898393609308
11.3856928464232,2.21184771909415
11.3956978489245,2.21468899385629
11.4057028514257,2.21750728765107
11.415707853927,2.22030213138876
11.4257128564282,2.22307305956511
11.4357178589295,2.22581961153148
11.4457228614307,2.22854133039631
11.455727863932,2.23123776425396
11.4657328664332,2.23390846513058
11.4757378689345,2.2365529901743
11.4857428714357,2.23917090058255
11.495747873937,2.24176176277292
11.5057528764382,2.24432514855278
11.5157578789395,2.24686063521285
11.5257628814407,2.24936780440494
11.535767883942,2.25184624419967
11.5457728864432,2.25429554815157
11.5557778889445,2.25671531641534
11.5657828914457,2.25910515452541
11.575787893947,2.26146467452006
11.5857928964482,2.26379349416409
11.5957978989495,2.26609123786623
11.6058029014507,2.26835753550263
11.615807903952,2.27059202506378
11.6258129064532,2.27279435041494
11.6358179089545,2.27496416208577
11.6458229114557,2.27710111750341
11.655827913957,2.27920488204241
11.6658329164582,2.28127512784434
11.6758379189595,2.28331153476134
11.6858429214607,2.28531378965971
11.695847923962,2.28728158710567
11.7058529264632,2.28921462835331
11.7158579289645,2.29111262223404
11.7258629314657,2.29297528600212
11.735867933967,2.29480234505654
11.7458729364682,2.29659353107787
11.7558779389695,2.29834858453584
11.7658829414707,2.30006725412781
11.775887943972,2.30174929704231
11.7858929464732,2.30339447846929
11.7958979489745,2.305002572033
11.8059029514757,2.30657335908217
11.815907953977,2.30810662923611
11.8259129564782,2.30960217960215
11.8359179589795,2.31105981651572
11.8459229614807,2.31247935518486
11.855927963982,2.31386061826562
11.8659329664832,2.31520343666755
11.8759379689845,2.31650765043237
11.8859429714857,2.31777310858986
11.895947973987,2.3189996687416
11.9059529764882,2.32018719716191
11.9159579789895,2.32133556847299
11.9259629814907,2.32244466563944
11.935967983992,2.32351437970262
11.9459729864932,2.32454460967402
11.9559779889945,2.32553526472843
11.9659829914957,2.3264862621331
11.975987993997,2.3273975266428
11.9859929964982,2.32826899198905
11.9959979989995,2.32910060114172
12.0060030015007,2.32989230549089
12.016008004002,2.33064406532969
12.0260130065033,2.33135584905141
12.0360180090045,2.33202763350194
12.0460230115058,2.33265940321009
12.056028014007,2.33325115072468
12.0660330165083,2.3338028764453
12.0760380190095,2.33431459139523
12.0860430215108,2.33478631229181
12.096048024012,2.33521806451353
12.1060530265133,2.33560988140239
12.1160580290145,2.33596180562394
12.1260630315158,2.33627388740935
12.136068034017,2.33654618464578
12.1460730365183,2.3367787635506
12.1560780390195,2.33697169712606
12.1660830415208,2.33712506590534
12.176088044022,2.33723895714667
12.1860930465233,2.33731346765765
12.1960980490245,2.33734870070086
12.2061030515258,2.3373447660254
12.216108054027,2.33730178114165
12.2261130565283,2.33721987134749
12.2361180590295,2.33709916905249
12.2461230615308,2.33693981394666
12.256128064032,2.33674195227516
12.2661330665333,2.33650573689755
12.2761380690345,2.33623132679871
12.2861430715358,2.33591888687764
12.296148074037,2.3355685893807
12.3061530765383,2.33518061380748
12.3161580790395,2.33475514390307
12.3261630815408,2.33429237027298
12.336168084042,2.33379248998997
12.3461730865433,2.33325570646139
12.3561780890445,2.33268222889576
12.3661830915458,2.33207227219403
12.376188094047,2.33142605646869
12.3861930965483,2.33074380679282
12.3961980990495,2.33002575294829
12.4062031015508,2.3292721302888
12.416208104052,2.32848318096541
12.4262131065533,2.32765914962634
12.4362181090545,2.32680028643938
12.4462231115558,2.32590684669239
12.456228114057,2.32497909079947
12.4662331165583,2.32401728376084
12.4762381190595,2.32302169474157
12.4862431215608,2.32199259675539
12.496248124062,2.32093026674453
12.5062531265633,2.31983498477902
12.5162581290645,2.31870703475813
12.5262631315658,2.31754670641136
12.536268134067,2.31635429061542
12.5462731365683,2.31513008196114
12.5562781390695,2.31387437858491
12.5662831415708,2.31258748422603
12.576288144072,2.31126970468186
12.5862931465733,2.30992134719881
12.5962981490745,2.30854272198793
12.6063031515758,2.30713414255787
12.616308154077,2.30569592382417
12.6263131565783,2.30422838341765
12.6363181590795,2.3027318430719
12.6463231615808,2.30120662467698
12.656328164082,2.29965305215308
12.6663331665833,2.29807145209249
12.6763381690845,2.29646215323736
12.6863431715858,2.29482548630928
12.696348174087,2.29316178348839
12.7063531765883,2.2914713783527
12.7163581790895,2.28975460551159
12.7263631815908,2.2880118002
12.736368184092,2.28624329813489
12.7463731865933,2.28444943828316
12.7563781890945,2.28263055891152
12.7663831915958,2.28078699857095
12.776388194097,2.27891909746907
12.7863931965983,2.27702719663151
12.7963981990995,2.27511163779909
12.8064032016008,2.27317276317257
12.8164082041021,2.27121091519383
12.8264132066033,2.26922643577096
12.8364182091046,2.26721966683732
12.8464232116058,2.26519094923356
12.8564282141071,2.26314062590738
12.8664332166083,2.26106903848886
12.8764382191096,2.25897652791075
12.8864432216108,2.25686343446509
12.8964482241121,2.25473009883063
12.9064532266133,2.25257686261445
12.9164582291146,2.25040406500878
12.9264632316158,2.24821204567183
12.9364682341171,2.24600114285568
12.9464732366183,2.24377169329648
12.9564782391196,2.24152403246823
12.9664832416208,2.2392584954498
12.9764882441221,2.2369754176148
12.9864932466233,2.23467513053569
12.9964982491246,2.23235796633679
13.0065032516258,2.23002425517629
13.0165082541271,2.22767432733906
13.0265132566283,2.22530851117465
13.0365182591296,2.22292713397167
13.0465232616308,2.22053052100647
13.0565282641321,2.21811899602831
13.0665332666333,2.21569288017091
13.0765382691346,2.21325249346793
13.0865432716358,2.21079815580106
13.0965482741371,2.20833018376648
13.1065532766383,2.20584889191815
13.1165582791396,2.20335459420345
13.1265632816408,2.20084760252045
13.1365682841421,2.19832822779057
13.1465732866433,2.19579677843436
13.1565782891446,2.19325356154319
13.1665832916458,2.19069888127412
13.1765882941471,2.18813304010838
13.1865932966483,2.1855563371964
13.1965982991496,2.18296907225334
13.2066033016508,2.1803715415974
13.2166083041521,2.17776403935611
13.2266133066533,2.1751468574053
13.2366183091546,2.17252028683046
13.2466233116558,2.16988461612719
13.2566283141571,2.16724013263155
13.2666333166583,2.16458712082341
13.2766383191596,2.16192586358919
13.2866433216608,2.15925664079573
13.2966483241621,2.15657973019216
13.3066533266633,2.15389540690356
13.3166583291646,2.15120394624999
13.3266633316658,2.1485056195432
13.3366683341671,2.14580069586896
13.3466733366683,2.14308944311257
13.3566783391696,2.14037212690309
13.3666833416708,2.13764901163144
13.3766883441721,2.13492035907788
13.3866933466733,2.13218642942893
13.3966983491746,2.12944748023936
13.4067033516758,2.12670376686098
13.4167083541771,2.12395554218573
13.4267133566783,2.12120305690181
13.4367183591796,2.11844656187503
13.4467233616808,2.11568630366577
13.4567283641821,2.11292252766528
13.4667333666833,2.11015547730126
13.4767383691846,2.10738539455043
13.4867433716858,2.10461251965179
13.4967483741871,2.10183709070735
13.5067533766883,2.09905934426233
13.5167583791896,2.09627951428351
13.5267633816908,2.09349783298167
13.5367683841921,2.09071453005261
13.5467733866933,2.08792983448483
13.5567783891946,2.08514397363155
13.5667833916958,2.08235717189181
13.5767883941971,2.07956965276198
13.5867933966983,2.07678163794907
13.5967983991996,2.07399334775991
13.6068034017008,2.07120500101914
13.6168084042021,2.06841681451252
13.6268134067034,2.06562900366571
13.6368184092046,2.06284178170097
13.6468234117059,2.06005536005571
13.6568284142071,2.05726994894837
13.6668334167084,2.05448575756793
13.6768384192096,2.05170299293439
13.6868434217109,2.04892186053766
13.6968484242121,2.04614256471186
13.7068534267134,2.04336530866091
13.7168584292146,2.04059029386141
13.7268634317159,2.03781772071123
13.7368684342171,2.03504778791687
13.7468734367184,2.03228069258684
13.7568784392196,2.02951663047722
13.7668834417209,2.02675579571539
13.7768884442221,2.02399838213363
13.7868934467234,2.02124458147082
13.7968984492246,2.01849458415811
13.8069034517259,2.01574857985976
13.8169084542271,2.01300675687266
13.8269134567284,2.01026930238044
13.8369184592296,2.00753640254055
13.8469234617309,2.00480824192236
13.8569284642321,2.00208500405977
13.8669334667334,1.99936687110285
13.8769384692346,1.99665402401176
13.8869434717359,1.99394664335398
13.8969484742371,1.99124490790049
13.9069534767384,1.98854899549366
13.9169584792396,1.98585908322302
13.9269634817409,1.98317534689801
13.9369684842421,1.9804979615095
13.9469734867434,1.97782710105824
13.9569784892446,1.97516293822996
13.9669834917459,1.97250564486991
13.9769884942471,1.96985539160904
13.9869934967484,1.96721234822698
13.9969984992496,1.96457668385084
14.0070035017509,1.96194856628584
14.0170085042521,1.9593281625115
14.0270135067534,1.95671563879743
14.0370185092546,1.95411116026139
14.0470235117559,1.95151489128219
14.0570285142571,1.94892699539839
14.0670335167584,1.94634763497184
14.0770385192596,1.94377697166061
14.0870435217609,1.9412151661611
14.0970485242621,1.93866237832091
14.1070535267634,1.93611876730708
14.1170585292646,1.933584491332
14.1270635317659,1.93105970771349
14.1370685342671,1.92854457308809
14.1470735367684,1.92603924311277
14.1570785392696,1.92354387265087
14.1670835417709,1.92105861587811
14.1770885442721,1.91858362593615
14.1870935467734,1.9161190553028
14.1970985492746,1.91366505569692
14.2071035517759,1.91122177782108
14.2171085542771,1.90878937192107
14.2271135567784,1.90636798738251
14.2371185592796,1.90395777259077
14.2471235617809,1.90155887527888
14.2571285642821,1.89917144234887
14.2671335667834,1.89679561984543
14.2771385692846,1.89443155318752
14.2871435717859,1.89207938700727
14.2971485742871,1.88973926521
14.3071535767884,1.88741133077986
14.3171585792896,1.88509572607822
14.3271635817909,1.88279259281518
14.3371685842921,1.88050207190064
14.3471735867934,1.8782243031646
14.3571785892946,1.87595942583694
14.3671835917959,1.87370757838606
14.3771885942971,1.87146889838252
14.3871935967984,1.8692435228993
14.3971985992996,1.86703158834155
14.4072036018009,1.86483323016883
14.4172086043022,1.86264858297409
14.4272136068034,1.86047778100087
14.4372186093047,1.85832095758997
14.4472236118059,1.85617824525669
14.4572286143072,1.85404977545136
14.4672336168084,1.85193567905513
14.4772386193097,1.84983608620443
14.4872436218109,1.8477511262237
14.4972486243122,1.84568092799989
14.5072536268134,1.84362561976232
14.5172586293147,1.84158532833455
14.5272636318159,1.83956018049244
14.5372686343172,1.83755030207193
14.5472736368184,1.83555581815105
14.5572786393197,1.8335768528469
14.5672836418209,1.83161352933007
14.5772886443222,1.8296659701389
14.5872936468234,1.82773429707564
14.5972986493247,1.82581863142502
14.6073036518259,1.82391909403924
14.6173086543272,1.82203580441497
14.6273136568284,1.82016888142532
14.6373186593297,1.81831844362962
14.6473236618309,1.81648460870446
14.6573286643322,1.81466749333396
14.6673336668334,1.8128672131587
14.6773386693347,1.81108388320887
14.6873436718359,1.80931761760563
14.6973486743372,1.80756853013014
14.7073536768384,1.80583673396723
14.7173586793397,1.80412234177719
14.7273636818409,1.80242546449017
14.7373686843422,1.80074621312703
14.7473736868434,1.79908469813442
14.7573786893447,1.79744102879215
14.7673836918459,1.79581531344586
14.7773886943472,1.79420765961163
14.7873936968484,1.79261817389522
14.7973986993497,1.7910469625354
14.8074037018509,1.78949413104048
14.8174087043522,1.78795978475422
14.8274137068534,1.78644402779803
14.8374187093547,1.78494696308768
14.8474237118559,1.78346869389917
14.8574287143572,1.78200932242275
14.8674337168584,1.78056894976922
14.8774387193597,1.77914767602135
14.8874437218609,1.77774560055865
14.8974487243622,1.77636282198746
14.9074537268634,1.77499943848113
14.9174587293647,1.77365554774306
14.9274637318659,1.77233124727175
14.9374687343672,1.7710266325446
14.9474737368684,1.76974179916745
14.9574787393697,1.76847684238632
14.9674837418709,1.76723185637277
14.9774887443722,1.76600693411361
14.9874937468734,1.76480216775104
14.9974987493747,1.76361764863775
15.0075037518759,1.76245346755297
15.0175087543772,1.76130971487521
15.0275137568784,1.76018648064189
15.0375187593797,1.75908385456367
15.0475237618809,1.75800192403071
15.0575287643822,1.7569407770431
15.0675337668834,1.75590050111366
15.0775387693847,1.75488118248629
15.0875437718859,1.75388290638773
15.0975487743872,1.75290575721191
15.1075537768884,1.75194981855765
15.1175587793897,1.75101517353151
15.1275637818909,1.75010190468194
15.1375687843922,1.74921009457699
15.1475737868934,1.74833982517985
15.1575787893947,1.7474911760267
15.1675837918959,1.74666422756232
15.1775887943972,1.7458590597859
15.1875937968984,1.7450757513856
15.1975987993997,1.7443143799015
15.2076038019009,1.74357502194256
15.2176088044022,1.74285775373696
15.2276138069035,1.74216265040621
15.2376188094047,1.74148978692887
15.247623811906,1.74083923794321
15.2576288144072,1.74021107812453
15.2676338169085,1.73960537978569
15.2776388194097,1.73902221502563
15.287643821911,1.73846165656086
15.2976488244122,1.73792377555777
15.3076538269135,1.73740864212451
15.3176588294147,1.73691632531271
15.327663831916,1.73644689323179
15.3376688344172,1.73600041342785
15.3476738369185,1.73557695294379
15.3576788394197,1.73517657852452
15.367683841921,1.73479935679886
15.3776888444222,1.73444535397213
15.3876938469235,1.73411463295825
15.3976988494247,1.73380725842064
15.407703851926,1.73352329423774
15.4177088544272,1.73326280292952
15.4277138569285,1.73302584573837
15.4377188594297,1.73281248295
15.447723861931,1.73262277399554
15.4577288644322,1.73245677760919
15.4677338669335,1.73231455209779
15.4777388694347,1.73219615548859
15.487743871936,1.7321016457657
15.4977488744372,1.73203107976818
15.5077538769385,1.73198451134338
15.5177588794397,1.73196199636259
15.527763881941,1.73196358936416
15.5377688844422,1.73198934337709
15.5477738869435,1.73203931028593
15.5577788894447,1.73211354086929
15.567783891946,1.73221208496382
15.5777888944472,1.73233499178305
15.5877938969485,1.73248231004555
15.5977988994497,1.73265408808203
15.607803901951,1.73285037424297
15.6178089044522,1.73307121426886
15.6278139069535,1.73331665279532
15.6378189094547,1.73358673536796
15.647823911956,1.7338815058402
15.6578289144572,1.73420100656331
15.6678339169585,1.73454527863794
15.6778389194597,1.73491436208586
15.687843921961,1.73530829597819
15.6978489244622,1.73572711889996
15.7078539269635,1.73617086723894
15.7178589294647,1.73663957658248
15.727863931966,1.73713328536446
15.7378689344672,1.73765202779367
15.7478739369685,1.73819583725071
15.7578789394697,1.7387647466719
15.767883941971,1.73935878737525
15.7778889444722,1.73997798891754
15.7878939469735,1.74062238005317
15.7978989494747,1.74129198718617
15.807903951976,1.74198683617135
15.8179089544772,1.74270695198433
15.8279139569785,1.7434523588218
15.8379189594797,1.74422308032393
15.847923961981,1.7450191383239
15.8579289644822,1.74584055170274
15.8679339669835,1.74668734015029
15.8779389694847,1.74755952170202
15.887943971986,1.74845711238223
15.8979489744872,1.7493801263611
15.9079539769885,1.75032857615705
15.9179589794897,1.75130247281024
15.927963981991,1.75230182607081
15.9379689844922,1.75332664447234
15.9479739869935,1.75437693561167
15.9579789894947,1.75545270621802
15.967983991996,1.75655395941695
15.9779889944972,1.75768069711759
15.9879939969985,1.75883292125326
15.9979989994997,1.76001063094233
16.008004002001,1.7612138231062
16.0180090045023,1.76244249292213
16.0280140070035,1.76369663314233
16.0380190095048,1.76497623497357
16.048024012006,1.76628128792558
16.0580290145073,1.76761178010844
16.0680340170085,1.7689676981914
16.0780390195098,1.7703490274092
16.088044022011,1.77175574817792
16.0980490245123,1.77318784126891
16.1080540270135,1.77464528538707
16.1180590295148,1.77612805641976
16.128064032016,1.77763612795931
16.1380690345173,1.77916947071674
16.1480740370185,1.7807280531857
16.1580790395198,1.78231184184179
16.168084042021,1.78392080088133
16.1780890445223,1.78555489259722
16.1880940470235,1.78721407776217
16.1980990495248,1.78889831433099
16.208104052026,1.79060755548699
16.2181090545273,1.79234175466843
16.2281140570285,1.79410086211462
16.2381190595298,1.79588482492355
16.248124062031,1.79769358732321
16.2581290645323,1.79952709032011
16.2681340670335,1.80138527216718
16.2781390695348,1.80326806861186
16.288144072036,1.80517541257274
16.2981490745373,1.8071072345864
16.3081540770385,1.8090634630357
16.3181590795398,1.81104402275434
16.328164082041,1.81304883372812
16.3381690845423,1.81507781521634
16.3481740870435,1.81713088267657
16.3581790895448,1.81920794796068
16.368184092046,1.82130891951113
16.3781890945473,1.82343370213073
16.3881940970485,1.82558219734545
16.3981990995498,1.82775430359081
16.408204102051,1.8299499160081
16.4182091045523,1.83216892677774
16.4282141070535,1.83441122515603
16.4382191095548,1.83667669477373
16.448224112056,1.8389652168824
16.4582291145573,1.84127666948709
16.4682341170585,1.84361092624258
16.4782391195598,1.84596785673784
16.488244122061,1.84834732669302
16.4982491245623,1.85074919777196
16.5082541270635,1.85317332785306
16.5182591295648,1.85561957124983
16.528264132066,1.85808777849286
16.5382691345673,1.86057779654189
16.5482741370685,1.86308946700163
16.5582791395698,1.8656226278556
16.568284142071,1.86817711332728
16.5782891445723,1.87075275318944
16.5882941470735,1.87334937244489
16.5982991495748,1.8759667916236
16.608304152076,1.87860482706984
16.6183091545773,1.88126329061939
16.6283141570785,1.88394198990056
16.6383191595798,1.88664072855832
16.648324162081,1.88935930591853
16.6583291645823,1.89209751540861
16.6683341670835,1.89485514691987
16.6783391695848,1.89763198570759
16.688344172086,1.9004278119821
16.6983491745873,1.90324240116155
16.7083541770885,1.90607552374112
16.7183591795898,1.90892694540946
16.728364182091,1.91179642728554
16.7383691845923,1.91468372581801
16.7483741870935,1.91758859290229
16.7583791895948,1.92051077564136
16.768384192096,1.92345001524097
16.7783891945973,1.92640604899046
16.7883941970985,1.92937860903172
16.7983991995998,1.93236742223891
16.8084042021011,1.93537221053364
16.8184092046023,1.9383926906259
16.8284142071036,1.94142857424055
16.8384192096048,1.94447956846099
16.8484242121061,1.94754537529749
16.8584292146073,1.95062569215168
16.8684342171086,1.95372021084154
16.8784392196098,1.95682861810573
16.8884442221111,1.95995059621086
16.8984492246123,1.96308582200996
16.9084542271136,1.96623396714514
16.9184592296148,1.96939469841652
16.9284642321161,1.97256767731503
16.9384692346173,1.97575256058138
16.9484742371186,1.97894900006582
16.9584792396198,1.98215664274986
16.9684842421211,1.98537513105916
16.9784892446223,1.98860410154285
16.9884942471236,1.99184318656214
16.9984992496248,1.99509201355744
17.0085042521261,1.99835020487225
17.0185092546273,2.001617378242
17.0285142571286,2.00489314632139
17.0385192596298,2.00817711718895
17.0485242621311,2.0114688943957
17.0585292646323,2.01476807684747
17.0685342671336,2.01807425928385
17.0785392696348,2.02138703135316
17.0885442721361,2.02470597833468
17.0985492746373,2.02803068138292
17.1085542771386,2.03136071704225
17.1185592796398,2.0346956577786
17.1285642821411,2.03803507152355
17.1385692846423,2.04137852220424
17.1485742871436,2.04472556977709
17.1585792896448,2.04807577010146
17.1685842921461,2.05142867558732
17.1785892946473,2.05478383439868
17.1885942971486,2.05814079105687
17.1985992996498,2.06149908646751
17.2086043021511,2.06485825789898
17.2186093046523,2.06821783943082
17.2286143071536,2.07157736140135
17.2386193096548,2.07493635134944
17.2486243121561,2.07829433326236
17.2586293146573,2.08165082841555
17.2686343171586,2.08500535507005
17.2786393196598,2.08835742865426
17.2886443221611,2.09170656215994
17.2986493246623,2.09505226556254
17.3086543271636,2.09839404690501
17.3186593296648,2.10173141140351
17.3286643321661,2.10506386258763
17.3386693346673,2.10839090165479
17.3486743371686,2.11171202801705
17.3586793396698,2.11502673933632
17.3686843421711,2.11833453141369
17.3786893446723,2.12163489906985
17.3886943471736,2.12492733504538
17.3986993496748,2.1282113317198
17.4087043521761,2.13148637948868
17.4187093546773,2.13475196863055
17.4287143571786,2.13800758803919
17.4387193596798,2.14125272677401
17.4487243621811,2.14448687280884
17.4587293646823,2.14770951447071
17.4687343671836,2.15092013933256
17.4787393696848,2.15411823546904
17.4887443721861,2.15730329059761
17.4987493746873,2.16047479349808
17.5087543771886,2.1636322329571
17.5187593796898,2.16677509843291
17.5287643821911,2.16990288042899
17.5387693846923,2.17301507039988
17.5487743871936,2.17611116156587
17.5587793896948,2.1791906478293
17.5687843921961,2.1822530252781
17.5787893946973,2.18529779097349
17.5887943971986,2.18832444439073
17.5987993996998,2.19133248629444
17.6088044022011,2.1943214208712
17.6188094047024,2.19729075337582
17.6288144072036,2.20023999240291
17.6388194097049,2.20316864878862
17.6488244122061,2.20607623702625
17.6588294147074,2.20896227414363
17.6688344172086,2.21182628102486
17.6788394197099,2.21466778120387
17.6888444222111,2.21748630221001
17.6988494247124,2.22028137451153
17.7088544272136,2.22305253334511
17.7188594297149,2.22579931767908
17.7288644322161,2.22852127043271
17.7388694347174,2.23121793868575
17.7488744372186,2.23388887493888
17.7588794397199,2.23653363579314
17.7688844422211,2.23915178325373
17.7788894447224,2.24174288389054
17.7888944472236,2.24430650988523
17.7988994497249,2.24684223775458
17.8089044522261,2.24934964959891
17.8189094547274,2.25182833343612
17.8289144572286,2.25427788338527
17.8389194597299,2.25669789809709
17.8489244622311,2.25908798308953
17.8589294647324,2.26144774980764
17.8689344672336,2.26377681667421
17.8789394697349,2.26607480793683
17.8889444722361,2.26834135472149
17.8989494747374,2.27057609432356
17.9089544772386,2.27277867079502
17.9189594797399,2.27494873427679
17.9289644822411,2.27708594306671
17.9389694847424,2.27918996209743
17.9489744872436,2.28126046291624
17.9589794897449,2.28329712440382
17.9689844922461,2.28529963349368
17.9789894947474,2.28726768444903
17.9889944972486,2.28920097955708
17.9989994997499,2.29109922812771
18.0090045022511,2.29296214775181
18.0190095047524,2.29478946267349
18.0290145072536,2.29658090529756
18.0390195097549,2.29833621589199
18.0490245122561,2.30005514406162
18.0590295147574,2.30173744535807
18.0690345172586,2.3033828844782
18.0790395197599,2.30499123420921
18.0890445222611,2.30656227636192
18.0990495247624,2.30809580069069
18.1090545272636,2.30959160572851
18.1190595297649,2.31104949779765
18.1290645322661,2.31246929174421
18.1390695347674,2.31385081000192
18.1490745372686,2.31519388356642
18.1590795397699,2.31649835356163
18.1690845422711,2.31776406808945
18.1790895447724,2.3189908833651
18.1890945472736,2.32017866509995
18.1990995497749,2.32132728755209
18.2091045522761,2.32243663418026
18.2191095547774,2.32350659674333
18.2291145572786,2.32453707574874
18.2391195597799,2.3255279798133
18.2491245622811,2.32647922597141
18.2591295647824,2.32739073886265
18.2691345672836,2.32826245240341
18.2791395697849,2.32909431045394
18.2891445722861,2.32988626299795
18.2991495747874,2.3306382688138
18.3091545772886,2.33135029604327
18.3191595797899,2.33202232122815
18.3291645822911,2.33265432967744
18.3391695847924,2.33324631506247
18.3491745872936,2.33379827917014
18.3591795897949,2.33431023168467
18.3691845922961,2.3347821900449
18.3791895947974,2.33521417912846
18.3891945972986,2.33560623223775
18.3991995997999,2.33595839283629
18.4092046023012,2.33627070953685
18.4192096048024,2.33654323898776
18.4292146073037,2.33677604665291
18.4392196098049,2.33696920586732
18.4492246123062,2.33712279802319
18.4592296148074,2.33723691235718
18.4692346173087,2.33731164495859
18.4792396198099,2.3373470998034
18.4892446223112,2.33734338722599
18.4992496248124,2.33730062421185
18.5092546273137,2.33721893457832
18.5192596298149,2.33709845191427
18.5292646323162,2.33693931478732
18.5392696348174,2.33674166786696
18.5492746373187,2.33650566346668
18.5592796398199,2.33623146090369
18.5692846423212,2.33591922661989
18.5792896448224,2.33556913341414
18.5892946473237,2.33518136063773
18.5992996498249,2.33475609350523
18.6093046523262,2.33429352305862
18.6193096548274,2.33379384568806
18.6293146573287,2.333257262849
18.6393196598299,2.33268398429672
18.6493246623312,2.3320742245935
18.6593296648324,2.33142820237381
18.6693346673337,2.33074614221326
18.6793396698349,2.33002827500766
18.6893446723362,2.32927483705089
18.6993496748374,2.32848606970643
18.7093546773387,2.32766221956481
18.7193596798399,2.32680353780373
18.7293646823412,2.3259102796751
18.7393696848424,2.32498270460445
18.7493746873437,2.32402107570087
18.7593796898449,2.32302566210424
18.7693846923462,2.3219967374591
18.7793896948474,2.32093457729459
18.7893946973487,2.31983946199674
18.7993996998499,2.31871167601571
18.8094047023512,2.31755150830389
18.8194097048524,2.31635925137059
18.8294147073537,2.31513520119947
18.8394197098549,2.31387965657299
18.8494247123562,2.31259292006786
18.8594297148574,2.31127529708408
18.8694347173587,2.30992709306102
18.8794397198599,2.30854861808766
18.8894447223612,2.30714018686899
18.8994497248624,2.30570211349709
18.9094547273637,2.30423471590663
18.9194597298649,2.3027383147267
18.9294647323662,2.30121323289166
18.9394697348674,2.29965979572268
18.9494747373687,2.2980783306501
18.9594797398699,2.29646916655616
18.9694847423712,2.29483263381726
18.9794897448724,2.29316906368086
18.9894947473737,2.29147878801166
18.9994997498749,2.28976214119311
19.0095047523762,2.28801946023702
19.0195097548774,2.28625108084179
19.0295147573787,2.28445733989824
19.0395197598799,2.28263857648932
19.0495247623812,2.2807951302845
19.0595297648824,2.27892734236804
19.0695347673837,2.2770355540529
19.0795397698849,2.27512010720559
19.0895447723862,2.27318134350466
19.0995497748874,2.27121960463634
19.1095547773887,2.26923523122022
19.1195597798899,2.26722856516446
19.1295647823912,2.26519995014144
19.1395697848924,2.26314972677915
19.1495747873937,2.26107823616724
19.1595797898949,2.25898581973308
19.1695847923962,2.25687281898954
19.1795897948974,2.25473957521174
19.1895947973987,2.25258642925027
19.1995997998999,2.25041372110704
19.2096048024012,2.24822178993864
19.2196098049025,2.24601097333192
19.2296148074037,2.24378160781083
19.239619809905,2.24153402836188
19.2496248124062,2.23926857274469
19.2596298149075,2.2369855733443
19.2696348174087,2.23468536295391
19.27963981991,2.23236827319008
19.2896448224112,2.23003463509659
19.2996498249125,2.22768477854726
19.3096548274137,2.22531903237487
19.319659829915,2.22293772362858
19.3296648324162,2.22054117800877
19.3396698349175,2.21812971874184
19.3496748374187,2.2157036674833
19.35967983992,2.21326334320892
19.3696848424212,2.21080906679967
19.3796898449225,2.20834115454616
19.3896948474237,2.20585992125348
19.399699849925,2.20336568000846
19.4097048524262,2.2008587432322
19.4197098549275,2.19833942117253
19.4297148574287,2.1958080230425
19.43971985993,2.19326485544994
19.4497248624312,2.19071022361192
19.4597298649325,2.18814442971674
19.4697348674337,2.18556777422194
19.479739869935,2.18298055414485
19.4897448724362,2.18038306684747
19.4997498749375,2.17777560739646
19.5097548774387,2.17515846766918
19.51975987994,2.1725319373366
19.5297648824412,2.16989630532842
19.5397698849425,2.167251858067
19.5497748874437,2.16459888083554
19.559779889945,2.16193765619155
19.5697848924462,2.15926846507702
19.5797898949475,2.15659158560376
19.5897948974487,2.15390729369474
19.59979989995,2.15121586245559
19.6098049024512,2.14851756317819
19.6198099049525,2.14581266722703
19.6298149074537,2.14310144129931
19.639819909955,2.14038415091807
19.6498249124562,2.13766105938805
19.6598299149575,2.13493242888592
19.6698349174587,2.13219851917904
19.67983991996,2.12945958840351
19.6898449224612,2.12671589238994
19.6998499249625,2.12396768466348
19.7098549274637,2.12121521663133
19.719859929965,2.11845873675733
19.7298649324662,2.11569849268054
19.7398699349675,2.11293473055869
19.7498749374687,2.11016769344653
19.75987993997,2.10739762269321
19.7698849424712,2.10462475806355
19.7798899449725,2.1018493379184
19.7898949474737,2.09907159841285
19.799899949975,2.09629177432873
19.8099049524762,2.09351009804703
19.8199099549775,2.09072680013224
19.8299149574787,2.08794210898336
19.83991995998,2.08515625064808
19.8499249624812,2.08236945129676
19.8599299649825,2.07958193392849
19.8699349674837,2.07679391999781
19.879939969985,2.07400562947879
19.8899449724862,2.07121728078133
19.8999499749875,2.06842909112694
19.9099549774887,2.06564127570476
19.91995997999,2.06285404837783
19.9299649824912,2.06006762110988
19.9399699849925,2.05728220392342
19.9499749874937,2.05449800525344
19.959979989995,2.05171523212778
19.9699849924962,2.04893409077769
19.9799899949975,2.04615478556383
19.9899949974987,2.04337751926187
20,2.04060249345585


==> Data/Follower_2_headway_star.csv <==
time,headway
0,10
0.0125062531265633,9.80624202015793
0.0250125062531266,9.61267391652958
0.0375187593796898,9.41931440435591
0.0500250125062531,9.22618323054136
0.0625312656328164,9.03330126023285
0.0750375187593797,8.84069055525207
0.087543771885943,8.64837448195458
0.100050025012506,8.45637780489205
0.11255627813907,8.26472681380404
0.125062531265633,8.07344944148577
0.137568784392196,7.88257541276737
0.150075037518759,7.6921363917281
0.162581290645323,7.50216616095492
0.175087543771886,7.31270080306003
0.187593796898449,7.12377892084598
0.200100050025012,6.93544186239605
0.212606303151576,6.74773399239537
0.225112556278139,6.56070297930214
0.237618809404702,6.37440012853216
0.250125062531266,6.18888075721777
0.262631315657829,6.00420461303058
0.275137568784392,5.8204363625571
0.287643821910955,5.63764614479688
0.300150075037519,5.45591021111493
0.312656328164082,5.27531167345449
0.325162581290645,5.09594138049805
0.337668834417209,4.91789894871896
0.350175087543772,4.74129398809785
0.362681340670335,4.56624756066454
0.375187593796898,4.39289391956546
0.387693846923462,4.22138257387252
0.400200100050025,4.05188071634838
0.412706353176588,3.88457602412635
0.425212606303152,3.71967978640188
0.437718859429715,3.55743021641988
0.450225112556278,3.39809566156264
0.462731365682841,3.241977235746
0.475237618809405,3.08941021733778
0.487743871935968,2.94076344608254
0.500250125062531,2.79643602493003
0.512756378189095,2.65685094311791
0.525262631315658,2.52244573212298
0.537768884442221,2.3936607608634
0.550275137568784,2.27092604505679
0.562781390695348,2.15464738743761
0.575287643821911,2.04519238295832
0.587793896948474,1.94287654797045
0.600300150075038,1.8479497648766
0.612806403201601,1.76058343190576
0.625312656328164,1.68085908474849
0.637818909454727,1.60875964211169
0.650325162581291,1.54416462889106
0.662831415707854,1.48685060984899
0.675337668834417,1.43649757281251
0.687843921960981,1.39270120963919
0.700350175087544,1.35499014646882
0.712856428214107,1.32284641458829
0.72536268134067,1.29572704015727
0.737868934467234,1.27308464788404
0.750375187593797,1.25438537765513
0.76288144072036,1.23912304286295
0.775387693846923,1.22682913062788
0.787893946973487,1.21707881159314
0.80040020010005,1.20949350838286
0.812906453226613,1.20374076018324
0.825412706353177,1.19953215125082
0.83791895947974,1.19661999739231
0.850425212606303,1.19479335808147
0.862931465732866,1.19387380171841
0.87543771885943,1.1937112216586
0.887943971985993,1.19417989277408
0.900450225112556,1.19517487566118
0.91295647823912,1.19660881590413
0.925462731365683,1.19840914656894
0.937968984492246,1.20051567656185
0.950475237618809,1.20287853398235
0.962981490745373,1.20545642645569
0.975487743871936,1.20821517936726
0.987993996998499,1.21112651358392
1.00050025012506,1.21416702742734
1.01300650325163,1.21731735129779
1.02551275637819,1.22056144724476
1.03801900950475,1.22388602958012
1.05052526263132,1.22728008614465
1.06303151575788,1.23073448323567
1.07553776888444,1.23424163948733
1.08804402201101,1.23779525684203
1.10055027513757,1.24139009876766
1.11305652826413,1.24502180709087
1.1255627813907,1.24868675092343
1.13806903451726,1.25238190201
1.15057528764382,1.25610473157553
1.16308154077039,1.25985312520164
1.17558779389695,1.26362531240271
1.18809404702351,1.26741980832671
1.20060030015008,1.27123536545856
1.21310655327664,1.27507093359304
1.2256128064032,1.27892562663205
1.23811905952976,1.282798695013
1.25062531265633,1.28668950279362
1.26313156578289,1.29059750858839
1.27563781890945,1.29452224970059
1.28814407203602,1.29846332890253
1.30065032516258,1.30242040340041
1.31315657828914,1.30639317561668
1.32566283141571,1.31038138547156
1.33816908454227,1.31438480392728
1.35067533766883,1.31840322764936
1.3631815907954,1.32243647444469
1.37568784392196,1.3264843794007
1.38819409704852,1.33054679172879
1.40070035017509,1.33462357214171
1.41320660330165,1.33871459044914
1.42571285642821,1.34281972368112
1.43821910955478,1.34693885457921
1.45072536268134,1.35107187002649
1.4632316158079,1.35521866000773
1.47573786893447,1.35937911664962
1.48824412206103,1.36355313317959
1.50075037518759,1.36774060346159
1.51325662831416,1.37194142118058
1.52576288144072,1.37615547933783
1.53826913456728,1.38038266994574
1.55077538769385,1.38462288335038
1.56328164082041,1.38887600819177
1.57578789394697,1.39314193088022
1.58829414707354,1.39742053539268
1.6008004002001,1.40171170316678
1.61330665332666,1.40601531262306
1.62581290645323,1.41033123932921
1.63831915957979,1.41465935552559
1.65082541270635,1.41899953016825
1.66333166583292,1.42335162878932
1.67583791895948,1.42771551320667
1.68834417208604,1.43209104173041
1.70085042521261,1.43647806869759
1.71335667833917,1.44087644470557
1.72586293146573,1.44528601633647
1.7383691845923,1.44970662609168
1.75087543771886,1.45413811249766
1.76338169084542,1.4585803097199
1.77588794397199,1.46303304788665
1.78839419709855,1.46749615268261
1.80090045022511,1.47196944551449
1.81340670335168,1.47645274342475
1.82591295647824,1.4809458588856
1.8384192096048,1.48544860007187
1.85092546273137,1.48996077042374
1.86343171585793,1.49448216898211
1.87593796898449,1.49901259009217
1.88844422211106,1.50355182344849
1.90095047523762,1.5080996541859
1.91345672836418,1.51265586255395
1.92596298149075,1.5172202242939
1.93846923461731,1.52179251020499
1.95097548774387,1.52637248643614
1.96348174087044,1.53095991432309
1.975987993997,1.53555455031104
1.98849424712356,1.54015614619455
2.00100050025013,1.54476444871655
2.01350675337669,1.54937919999674
2.02601300650325,1.55400013714405
2.03851925962981,1.55862699248805
2.05102551275638,1.56325949354212
2.06353176588294,1.56789736283421
2.0760380190095,1.57254031825809
2.08854427213607,1.5771880726375
2.10105052526263,1.58184033418314
2.11355677838919,1.5864968061574
2.12606303151576,1.59115718706962
2.13856928464232,1.59582117072855
2.15107553776888,1.60048844603071
2.16358179089545,1.60515869738554
2.17608804402201,1.60983160426911
2.18859429714857,1.61450684172008
2.20110055027514,1.61918408002482
2.2136068034017,1.62386298493551
2.22611305652826,1.62854321774995
2.23861930965483,1.63322443512146
2.25112556278139,1.63790628951841
2.26363181590795,1.64258842878258
2.27613806903452,1.64727049669258
2.28864432216108,1.65195213261306
2.30115057528764,1.65663297182117
2.31365682841421,1.66131264552282
2.32616308154077,1.6659907807775
2.33866933466733,1.67066700092134
2.3511755877939,1.67534092517317
2.36368184092046,1.68001216927039
2.37618809404702,1.68468034503634
2.38869434717359,1.68934506090534
2.40120060030015,1.69400592175747
2.41370685342671,1.69866252909932
2.42621310655328,1.70331448130461
2.43871935967984,1.70796137341074
2.4512256128064,1.71260279770917
2.46373186593297,1.71723834330388
2.47623811905953,1.72186759682927
2.48874437218609,1.72649014203874
2.50125062531266,1.73110556037424
2.51375687843922,1.73571343082734
2.52626313156578,1.74031333018181
2.53876938469235,1.7449048332525
2.55127563781891,1.7494875127652
2.56378189094547,1.75406093994333
2.57628814407204,1.75862468411464
2.5887943971986,1.76317831350201
2.60130065032516,1.76772139474381
2.61380690345173,1.77225349367489
2.62631315657829,1.77677417497199
2.63881940970485,1.78128300274123
2.65132566283142,1.78577954043027
2.66383191595798,1.79026335112395
2.67633816908454,1.7947339977785
2.68884442221111,1.79919104320674
2.70135067533767,1.80363405061851
2.71385692846423,1.80806258333911
2.7263631815908,1.81247620558671
2.73886943471736,1.81687448201241
2.75137568784392,1.82125697860879
2.76388194097049,1.8256232621874
2.77638819409705,1.82997290129738
2.78889444722361,1.83430546575342
2.80140070035018,1.83862052746602
2.81390695347674,1.84291766009735
2.8264132066033,1.84719643974338
2.83891945972987,1.85145644475853
2.85142571285643,1.85569725626243
2.86393196598299,1.85991845814605
2.87643821910955,1.86411963739935
2.88894447223612,1.86830038429243
2.90145072536268,1.87246029253565
2.91395697848924,1.87659895961722
2.92646323161581,1.88071598681667
2.93896948474237,1.88481097967346
2.95147573786893,1.8888835478791
2.9639819909955,1.89293330584903
2.97648824412206,1.8969598725193
2.98899449724862,1.90096287199447
3.00150075037519,1.90494193327378
3.01400700350175,1.90889669094909
3.02651325662831,1.91282678488366
3.03901950975488,1.91673186093604
3.05152576288144,1.92061157061376
3.064032016008,1.92446557179875
3.07653826913457,1.9282935283989
3.08904452226113,1.9320951110499
3.10155077538769,1.93586999678894
3.11405702851426,1.93961786970562
3.12656328164082,1.94333842066535
3.13906953476738,1.94703134787818
3.15157578789395,1.95069635670344
3.16408204102051,1.95433316010135
3.17658829414707,1.95794147855438
3.18909454727364,1.96152104036328
3.2016008004002,1.96507158172308
3.21410705352676,1.96859284682446
3.22661330665333,1.97208458811986
3.23911955977989,1.9755465661977
3.25162581290645,1.97897855026417
3.26413206603302,1.98238031777137
3.27663831915958,1.98575165512124
3.28914457228614,1.9890923570561
3.30165082541271,1.99240222755495
3.31415707853927,1.99568107904005
3.32666333166583,1.99892873338141
3.3391695847924,2.00214502103718
3.35167583791896,2.0053297820144
3.36418209104552,2.00848286511738
3.37668834417209,2.01160412868166
3.38919459729865,2.01469344010808
3.40170085042521,2.01775067620861
3.41420710355178,2.02077572316004
3.42671335667834,2.02376847636463
3.4392196098049,2.02672884087222
3.45172586293147,2.02965673076687
3.46423211605803,2.03255206997295
3.47673836918459,2.03541479133986
3.48924462231116,2.03824483756779
3.50175087543772,2.04104216033182
3.51425712856428,2.04380672094462
3.52676338169085,2.04653848989072
3.53926963481741,2.04923744692169
3.55177588794397,2.05190358120563
3.56428214107054,2.05453689077443
3.5767883941971,2.05713738322181
3.58929464732366,2.05970507474085
3.60180090045022,2.0622399909633
3.61430715357679,2.06474216611567
3.62681340670335,2.06721164343636
3.63931965982992,2.06964847494569
3.65182591295648,2.07205272111183
3.66433216608304,2.07442445134167
3.6768384192096,2.07676374305139
3.68934467233617,2.07907068245536
3.70185092546273,2.0813453636765
3.71435717858929,2.08358788910441
3.72686343171586,2.08579836919758
3.73936968484242,2.08797692200476
3.75187593796898,2.09012367372887
3.76438219109555,2.09223875772725
3.77688844422211,2.09432231516951
3.78939469734867,2.09637449437067
3.80190095047524,2.09839545073643
3.8144072036018,2.10038534697063
3.82691345672836,2.10234435221445
3.83941970985493,2.10427264272556
3.85192596298149,2.10617040101556
3.86443221610805,2.10803781600974
3.87693846923462,2.10987508303396
3.88944472236118,2.11168240306928
3.90195097548774,2.11345998337879
3.91445722861431,2.1152080366138
3.92696348174087,2.11692678099589
3.93946973486743,2.11861644027334
3.951975987994,2.12027724297924
3.96448224112056,2.12190942301952
3.97698849424712,2.12351321885025
3.98949474737369,2.12508887352129
4.00200100050025,2.12663663477615
4.01450725362681,2.12815675422548
4.02701350675338,2.12964948786986
4.03951975987994,2.13111509548565
4.0520260130065,2.1325538403751
4.06453226613307,2.13396598971583
4.07703851925963,2.13535181367742
4.08954477238619,2.13671158573077
4.10205102551276,2.13804558243596
4.11455727863932,2.13935408282722
4.12706353176588,2.14063736889375
4.13956978489245,2.14189572490703
4.15207603801901,2.14312943726596
4.16458229114557,2.14433879478347
4.17708854427214,2.1455240878813
4.1895947973987,2.14668560881051
4.20210105052526,2.14782365156636
4.21460730365183,2.14893851123765
4.22711355677839,2.15003048439526
4.23961980990495,2.1510998686833
4.25212606303152,2.15214696242116
4.26463231615808,2.15317206499665
4.27713856928464,2.15417547626302
4.28964482241121,2.15515749638094
4.30215107553777,2.15611842611686
4.31465732866433,2.15705856617704
4.3271635817909,2.15797821722666
4.33966983491746,2.1588776800591
4.35217608804402,2.15975725495679
4.36468234117059,2.16061724181274
4.37718859429715,2.16145794019351
4.38969484742371,2.16227964875797
4.40220110055028,2.16308266542575
4.41470735367684,2.16386728737803
4.4272136068034,2.16463381053179
4.43971985992996,2.16538252971768
4.45222611305653,2.16611373866542
4.46473236618309,2.16682772951822
4.47723861930965,2.16752479299339
4.48974487243622,2.16820521839394
4.50225112556278,2.16886929314805
4.51475737868934,2.16951730292953
4.52726363181591,2.1701495317288
4.53976988494247,2.17076626141012
4.55227613806903,2.17136777177129
4.5647823911956,2.17195434069048
4.57728864432216,2.17252624371091
4.58979489744872,2.17308375402457
4.60230115057529,2.17362714267893
4.61480740370185,2.17415667822887
4.62731365682841,2.17467262663484
4.63981990995498,2.1751752514763
4.65232616308154,2.17566481373858
4.6648324162081,2.17614157162006
4.67733866933467,2.17660578068802
4.68984492246123,2.17705769385253
4.70235117558779,2.17749756110303
4.71485742871436,2.17792562956055
4.72736368184092,2.1783421436164
4.73986993496748,2.17874734467357
4.75237618809405,2.17914147109643
4.76488244122061,2.17952475837119
4.77738869434717,2.17989743900486
4.78989494747374,2.1802597423723
4.8024012006003,2.18061189478247
4.81490745372686,2.1809541195803
4.82741370685343,2.18128663695781
4.83991995997999,2.18160966392506
4.85242621310655,2.18192341443358
4.86493246623312,2.18222809934357
4.87743871935968,2.18252392630549
4.88994497248624,2.18281109978344
4.90245122561281,2.1830898211753
4.91495747873937,2.18336028871658
4.92746373186593,2.18362269743345
4.9399699849925,2.18387723919164
4.95247623811906,2.18412410277899
4.96498249124562,2.18436347381954
4.97748874437219,2.18459553476043
4.98999499749875,2.18482046492968
5.00250125062531,2.18503844058987
5.01500750375188,2.18524963488579
5.02751375687844,2.18545421784334
5.040020010005,2.18565235642286
5.05252626313157,2.18584421456369
5.06503251625813,2.18602995316302
5.07753876938469,2.18620973008187
5.09004502251126,2.18638370018343
5.10255127563782,2.18655201538065
5.11505752876438,2.18671482463856
5.12756378189095,2.18687227399248
5.14007003501751,2.18702450656552
5.15257628814407,2.18717166262287
5.16508254127064,2.18731387958061
5.1775887943972,2.18745129205146
5.19009504752376,2.18758403184901
5.20260130065033,2.18771222803622
5.21510755377689,2.18783600692664
5.22761380690345,2.18795549215908
5.24012006003001,2.18807080471904
5.25262631315658,2.18818206295239
5.26513256628314,2.18828938260022
5.27763881940971,2.18839287680886
5.29014507253627,2.18849265623117
5.30265132566283,2.18858882903316
5.31515757878939,2.18868150091444
5.32766383191596,2.18877077512158
5.34017008504252,2.18885675247377
5.35267633816908,2.18893953148247
5.36518259129565,2.18901920835562
5.37768884442221,2.18909587701165
5.39019509754877,2.18916962910122
5.40270135067534,2.18924055398328
5.4152076038019,2.18930873889601
5.42771385692846,2.18937426897296
5.44022011005503,2.18943722724297
5.45272636318159,2.18949769467935
5.46523261630815,2.1895557501165
5.47773886943472,2.18961147037169
5.49024512256128,2.1896649303718
5.50275137568784,2.18971620315328
5.51525762881441,2.1897653598621
5.52776388194097,2.18981246981721
5.54027013506753,2.18985760038594
5.5527763881941,2.18990081708086
5.56528264132066,2.18994218375636
5.57778889444722,2.18998176260899
5.59029514757379,2.19001961417762
5.60280140070035,2.19005579734474
5.61530765382691,2.1900903695168
5.62781390695348,2.19012338619475
5.64032016008004,2.19015490121914
5.6528264132066,2.19018496704435
5.66533266633317,2.1902136347388
5.67783891945973,2.19024095398472
5.69034517258629,2.19026697307834
5.70285142571286,2.19029173892974
5.71535767883942,2.19031529707686
5.72786393196598,2.19033769176627
5.74037018509255,2.19035896557811
5.75287643821911,2.19037915985259
5.76538269134567,2.19039831480934
5.77788894447224,2.19041646954748
5.7903951975988,2.19043366204559
5.80290145072536,2.19044992916171
5.81540770385193,2.19046530663334
5.82791395697849,2.19047982907734
5.84042021010505,2.19049352991616
5.85292646323162,2.19050644139843
5.86543271635818,2.19051859482802
5.87793896948474,2.1905300205863
5.89044522261131,2.19054074813207
5.90295147573787,2.19055080600164
5.91545772886443,2.1905602218098
5.927963981991,2.19056902224765
5.94047023511756,2.19057723299622
5.95297648824412,2.19058487891497
5.96548274137069,2.19059198409666
5.97798899449725,2.19059857186733
5.99049524762381,2.19060466478625
6.00300150075037,2.19061028465056
6.01550775387694,2.19061545247377
6.0280140070035,2.1906201884449
6.04052026013006,2.19062451209759
6.05302651325663,2.19062844233116
6.06553276638319,2.19063199741056
6.07803901950976,2.19063519496637
6.09054527263632,2.19063805200305
6.10305152576288,2.19064058484147
6.11555777888944,2.19064280916808
6.12806403201601,2.19064474014672
6.14057028514257,2.1906463924208
6.15307653826913,2.19064778011347
6.1655827913957,2.19064891682783
6.17808904452226,2.19064981565131
6.19059529764882,2.1906504890857
6.20310155077539,2.19065094916477
6.21560780390195,2.19065120750004
6.22811405702851,2.19065127528071
6.24062031015508,2.19065116327373
6.25312656328164,2.19065088182673
6.2656328164082,2.19065044085132
6.27813906953477,2.19064984979143
6.29064532266133,2.19064911773815
6.30315157578789,2.19064825344425
6.31565782891446,2.1906472653241
6.32816408204102,2.19064616145366
6.34067033516758,2.19064494957492
6.35317658829415,2.19064363706334
6.36568284142071,2.19064223093415
6.37818909454727,2.19064073793111
6.39069534767384,2.1906391645308
6.4032016008004,2.19063751694266
6.41570785392696,2.190635801109
6.42821410705353,2.19063402270915
6.44072036018009,2.19063218712368
6.45322661330665,2.19063029945377
6.46573286643322,2.1906283645914
6.47823911955978,2.19062638722124
6.49074537268634,2.19062437182082
6.50325162581291,2.19062232266039
6.51575787893947,2.1906202438062
6.52826413206603,2.19061813909205
6.5407703851926,2.19061601212653
6.55327663831916,2.19061386635797
6.56578289144572,2.19061170507737
6.57828914457229,2.19060953141825
6.59079539769885,2.1906073483567
6.60330165082541,2.19060515871303
6.61580790395198,2.19060296513938
6.62831415707854,2.19060077009792
6.6408204102051,2.19059857592606
6.65332666333167,2.19059638484461
6.66583291645823,2.19059419895778
6.67833916958479,2.19059202025328
6.69084542271136,2.19058985060216
6.70335167583792,2.19058769176063
6.71585792896448,2.19058554533598
6.72836418209105,2.1905834128226
6.74087043521761,2.1905812956312
6.75337668834417,2.19057919508896
6.76588294147074,2.1905771124394
6.7783891945973,2.19057504884243
6.79089544772386,2.19057300537494
6.80340170085042,2.19057098302603
6.81590795397699,2.19056898267104
6.82841420710355,2.19056700511739
6.84092046023012,2.19056505111503
6.85342671335668,2.19056312135638
6.86593296648324,2.19056121647642
6.87843921960981,2.1905593370526
6.89094547273637,2.19055748360532
6.90345172586293,2.19055565659289
6.91595797898949,2.19055385639021
6.92846423211606,2.19055208332676
6.94097048524262,2.19055033769482
6.95347673836918,2.19054861974929
6.96598299149575,2.19054692970786
6.97848924462231,2.19054526775091
6.99099549774887,2.19054363402149
7.00350175087544,2.19054202862527
7.016008004002,2.19054045160907
7.02851425712856,2.19053890298181
7.04102051025513,2.19053738273034
7.05352676338169,2.19053589081943
7.06603301650825,2.19053442719172
7.07853926963482,2.19053299176781
7.09104552276138,2.19053158444611
7.10355177588794,2.19053020510327
7.11605802901451,2.19052885358897
7.12856428214107,2.1905275297125
7.14107053526763,2.19052623326743
7.1535767883942,2.1905249640362
7.16608304152076,2.19052372179016
7.17858929464732,2.19052250628957
7.19109554777389,2.19052131728361
7.20360180090045,2.19052015451034
7.21610805402701,2.19051901769681
7.22861430715358,2.1905179065558
7.24112056028014,2.19051682077335
7.2536268134067,2.19051576002722
7.26613306653327,2.1905147239915
7.27863931965983,2.19051371233694
7.29114557278639,2.19051272473058
7.30365182591296,2.19051176083607
7.31615807903952,2.19051082031348
7.32866433216608,2.19050990281939
7.34117058529265,2.19050900800667
7.35367683841921,2.19050813551637
7.36618309154577,2.19050728497808
7.37868934467234,2.19050645602232
7.3911955977989,2.19050564828078
7.40370185092546,2.19050486138643
7.41620810405203,2.19050409497369
7.42871435717859,2.19050334867816
7.44122061030515,2.19050262213678
7.45372686343172,2.19050191498781
7.46623311655828,2.19050122687075
7.47873936968484,2.19050055742085
7.49124562281141,2.19049990626719
7.50375187593797,2.19049927304219
7.51625812906453,2.19049865738224
7.5287643821911,2.19049805892767
7.54127063531766,2.19049747732292
7.55377688844422,2.19049691221637
7.56628314157079,2.19049636326048
7.57878939469735,2.19049583011162
7.59129564782391,2.19049531243027
7.60380190095047,2.19049480988052
7.61630815407704,2.19049432212451
7.6288144072036,2.19049384882479
7.64132066033017,2.19049338964896
7.65382691345673,2.19049294426981
7.66633316658329,2.19049251236525
7.67883941970986,2.19049209361835
7.69134567283642,2.19049168771726
7.70385192596298,2.19049129435533
7.71635817908954,2.190490913231
7.72886443221611,2.19049054404788
7.74137068534267,2.19049018651469
7.75387693846923,2.19048984034401
7.7663831915958,2.19048950524768
7.77888944472236,2.19048918094316
7.79139569784892,2.19048886715308
7.80390195097549,2.19048856360527
7.81640820410205,2.19048827003273
7.82891445722861,2.19048798617358
7.84142071035518,2.19048771177115
7.85392696348174,2.19048744657385
7.8664332166083,2.19048719033526
7.87893946973487,2.1904869428142
7.89144572286143,2.19048670377458
7.90395197598799,2.19048647298543
7.91645822911456,2.19048625021856
7.92896448224112,2.19048603524705
7.94147073536768,2.19048582785163
7.95397698849425,2.19048562781749
7.96648324162081,2.1904854349343
7.97898949474737,2.19048524899627
7.99149574787394,2.19048506980199
8.0040020010005,2.19048489715452
8.01650825412706,2.19048473086139
8.02901450725363,2.19048457073465
8.04152076038019,2.19048441659078
8.05402701350675,2.19048426825063
8.06653326663332,2.19048412553965
8.07903951975988,2.19048398828771
8.09154577288644,2.19048385632783
8.10405202601301,2.1904837294925
8.11655827913957,2.19048360762342
8.12906453226613,2.19048349056659
8.1415707853927,2.19048337817136
8.15407703851926,2.19048327029057
8.16658329164582,2.1904831667803
8.17908954477239,2.19048306750011
8.19159579789895,2.19048297231298
8.20410205102551,2.19048288108516
8.21660830415208,2.1904827936864
8.22911455727864,2.19048270998972
8.2416208104052,2.19048262987165
8.25412706353177,2.19048255321206
8.26663331665833,2.19048247989413
8.27913956978489,2.19048240980453
8.29164582291146,2.19048234283304
8.30415207603802,2.19048227886582
8.31665832916458,2.19048221779799
8.32916458229115,2.19048215953146
8.34167083541771,2.1904821039703
8.35417708854427,2.19048205102074
8.36668334167084,2.19048200059116
8.3791895947974,2.19048195259214
8.39169584792396,2.19048190693634
8.40420210105053,2.19048186353869
8.41670835417709,2.1904818223162
8.42921460730365,2.19048178318803
8.44172086043021,2.1904817460756
8.45422711355678,2.19048171090238
8.46673336668334,2.19048167759406
8.4792396198099,2.19048164607847
8.49174587293647,2.19048161628562
8.50425212606303,2.19048158814768
8.51675837918959,2.19048156159892
8.52926463231616,2.19048153657587
8.54177088544272,2.19048151301649
8.55427713856928,2.19048149085192
8.56678339169585,2.19048147002628
8.57928964482241,2.19048145048944
8.59179589794898,2.1904814321924
8.60430215107554,2.19048141508709
8.6168084042021,2.19048139912654
8.62931465732867,2.19048138426479
8.64182091045523,2.19048137045692
8.65432716358179,2.19048135765908
8.66683341670835,2.1904813458284
8.67933966983492,2.19048133492305
8.69184592296148,2.19048132490231
8.70435217608804,2.19048131572639
8.71685842921461,2.19048130735662
8.72936468234117,2.19048129975532
8.74187093546773,2.19048129288585
8.7543771885943,2.19048128671265
8.76688344172086,2.19048128120112
8.77938969484742,2.19048127631777
8.79189594797399,2.19048127203008
8.80440220110055,2.19048126830661
8.81690845422711,2.19048126511696
8.82941470735368,2.19048126243172
8.84192096048024,2.19048126022257
8.8544272136068,2.19048125846207
8.86693346673337,2.19048125712773
8.87943971985993,2.19048125619977
8.89194597298649,2.19048125565875
8.90445222611306,2.19048125548572
8.91695847923962,2.19048125566206
8.92946473236618,2.19048125616958
8.94197098549275,2.19048125699052
8.95447723861931,2.19048125810745
8.96698349174587,2.19048125950346
8.97948974487244,2.19048126116191
8.991995997999,2.19048126306663
9.00450225112556,2.19048126520188
9.01700850425213,2.19048126755227
9.02951475737869,2.19048127010284
9.04202101050525,2.19048127283901
9.05452726363182,2.19048127574662
9.06703351675838,2.19048127881192
9.07953976988494,2.19048128202154
9.09204602301151,2.19048128536254
9.10455227613807,2.19048128882237
9.11705852926463,2.19048129238885
9.1295647823912,2.19048129605028
9.14207103551776,2.19048129979527
9.15457728864432,2.19048130361385
9.16708354177089,2.19048130750032
9.17958979489745,2.19048131144849
9.19209604802401,2.1904813154522
9.20460230115058,2.19048131950541
9.21710855427714,2.19048132360224
9.2296148074037,2.19048132773693
9.24212106053026,2.19048133190383
9.25462731365683,2.19048133609746
9.26713356678339,2.19048134031246
9.27963981990995,2.19048134454358
9.29214607303652,2.19048134878578
9.30465232616308,2.19048135303409
9.31715857928964,2.19048135728369
9.32966483241621,2.19048136152986
9.34217108554277,2.19048136576812
9.35467733866933,2.19048136999403
9.3671835917959,2.1904813742033
9.37968984492246,2.19048137839181
9.39219609804903,2.19048138255552
9.40470235117559,2.19048138669058
9.41720860430215,2.19048139079327
9.42971485742871,2.19048139485996
9.44222111055528,2.19048139888729
9.45472736368184,2.19048140287353
9.4672336168084,2.19048140681799
9.47973986993497,2.1904814107198
9.49224612306153,2.19048141457816
9.50475237618809,2.19048141839227
9.51725862931466,2.19048142216131
9.52976488244122,2.19048142588454
9.54227113556778,2.19048142956116
9.55477738869435,2.1904814331904
9.56728364182091,2.19048143677152
9.57978989494747,2.1904814403038
9.59229614807404,2.19048144378647
9.6048024012006,2.19048144721883
9.61730865432716,2.19048145060019
9.62981490745373,2.19048145392982
9.64232116058029,2.19048145720704
9.65482741370685,2.1904814604312
9.66733366683342,2.19048146360159
9.67983991995998,2.1904814667176
9.69234617308654,2.19048146977855
9.70485242621311,2.19048147278383
9.71735867933967,2.1904814757328
9.72986493246623,2.1904814786248
9.7423711855928,2.19048148145934
9.75487743871936,2.19048148423582
9.76738369184592,2.19048148695518
9.77988994497249,2.19048148961849
9.79239619809905,2.1904814922267
9.80490245122561,2.19048149478068
9.81740870435218,2.19048149728127
9.82991495747874,2.19048149972929
9.8424212106053,2.19048150212555
9.85492746373187,2.19048150447075
9.86743371685843,2.19048150676572
9.87993996998499,2.19048150901111
9.89244622311156,2.19048151120762
9.90495247623812,2.19048151335591
9.91745872936468,2.19048151545657
9.92996498249125,2.19048151751022
9.94247123561781,2.19048151951743
9.95497748874437,2.19048152147877
9.96748374187094,2.19048152339468
9.9799899949975,2.19048152526571
9.99249624812406,2.1904815270923
10.0050025012506,2.19048152887487
10.0175087543772,2.19048153061381
10.0300150075038,2.19048153230951
10.0425212606303,2.19048153396231
10.0550275137569,2.19048153557254
10.0675337668834,2.19048153714049
10.08004002001,2.19048153866638
10.0925462731366,2.19048154015049
10.1050525262631,2.19048154159329
10.1175587793897,2.19048154299655
10.1300650325163,2.1904815443613
10.1425712856428,2.19048154568856
10.1550775387694,2.19048154697923
10.1675837918959,2.19048154823429
10.1800900450225,2.19048154945462
10.1925962981491,2.1904815506411
10.2051025512756,2.1904815517946
10.2176088044022,2.19048155291595
10.2301150575288,2.19048155400588
10.2426213106553,2.19048155506523
10.2551275637819,2.19048155609477
10.2676338169085,2.19048155709511
10.280140070035,2.19048155806701
10.2926463231616,2.19048155901112
10.3051525762881,2.19048155992809
10.3176588294147,2.19048156081851
10.3301650825413,2.19048156168297
10.3426713356678,2.19048156252202
10.3551775887944,2.19048156333621
10.367683841921,2.19048156412605
10.3801900950475,2.19048156489197
10.3926963481741,2.19048156563447
10.4052026013007,2.19048156635392
10.4177088544272,2.19048156705078
10.4302151075538,2.19048156772539
10.4427213606803,2.19048156837806
10.4552276138069,2.19048156900915
10.4677338669335,2.19048156961891
10.48024012006,2.19048157020764
10.4927463731866,2.19048157077559
10.5052526263132,2.19048157132359
10.5177588794397,2.19048157185293
10.5302651325663,2.19048157236415
10.5427713856928,2.19048157285775
10.5552776388194,2.19048157333437
10.567783891946,2.19048157379444
10.5802901450725,2.19048157423853
10.5927963981991,2.19048157466715
10.6053026513257,2.19048157508072
10.6178089044522,2.19048157547979
10.6303151575788,2.19048157586477
10.6428214107054,2.1904815762361
10.6553276638319,2.19048157659422
10.6678339169585,2.19048157693962
10.680340170085,2.19048157727259
10.6928464232116,2.19048157759362
10.7053526763382,2.19048157790299
10.7178589294647,2.19048157820113
10.7303651825913,2.19048157848837
10.7428714357179,2.19048157876509
10.7553776888444,2.19048157903156
10.767883941971,2.19048157928808
10.7803901950975,2.19048157953499
10.7928964482241,2.19048157977255
10.8054027013507,2.19048158000102
10.8179089544772,2.19048158022069
10.8304152076038,2.19048158043175
10.8429214607304,2.1904815806345
10.8554277138569,2.19048158082907
10.8679339669835,2.19048158101573
10.8804402201101,2.19048158119465
10.8929464732366,2.19048158136596
10.9054527263632,2.19048158152988
10.9179589794897,2.19048158168654
10.9304652326163,2.19048158183604
10.9429714857429,2.19048158197855
10.9554777388694,2.19048158211413
10.967983991996,2.19048158224294
10.9804902451226,2.19048158236583
10.9929964982491,2.19048158248336
11.0055027513757,2.19048158259571
11.0180090045023,2.190481582703
11.0305152576288,2.1904815828054
11.0430215107554,2.19048158290306
11.0555277638819,2.19048158299614
11.0680340170085,2.19048158308478
11.0805402701351,2.19048158316907
11.0930465232616,2.19048158324924
11.1055527763882,2.19048158332538
11.1180590295148,2.19048158339761
11.1305652826413,2.1904815834661
11.1430715357679,2.19048158353094
11.1555777888944,2.19048158359229
11.168084042021,2.19048158365025
11.1805902951476,2.19048158370497
11.1930965482741,2.19048158375655
11.2056028014007,2.1904815838051
11.2181090545273,2.19048158385075
11.2306153076538,2.19048158389363
11.2431215607804,2.19048158393379
11.255627813907,2.19048158397139
11.2681340670335,2.19048158400651
11.2806403201601,2.19048158403925
11.2931465732866,2.19048158406973
11.3056528264132,2.19048158409801
11.3181590795398,2.19048158412421
11.3306653326663,2.19048158414843
11.3431715857929,2.19048158417073
11.3556778389195,2.19048158419122
11.368184092046,2.19048158420995
11.3806903451726,2.19048158422704
11.3931965982992,2.19048158424255
11.4057028514257,2.19048158425653
11.4182091045523,2.19048158426909
11.4307153576788,2.19048158428031
11.4432216108054,2.19048158429021
11.455727863932,2.19048158429888
11.4682341170585,2.19048158430638
11.4807403701851,2.19048158431279
11.4932466233117,2.19048158431812
11.5057528764382,2.19048158432247
11.5182591295648,2.19048158432585
11.5307653826913,2.19048158432837
11.5432716358179,2.19048158433002
11.5557778889445,2.19048158433085
11.568284142071,2.19048158433094
11.5807903951976,2.19048158433077
11.5932966483242,2.19048158433151
11.6058029014507,2.19048158433309
11.6183091545773,2.1904815843354
11.6308154077039,2.19048158433837
11.6433216608304,2.19048158434188
11.655827913957,2.19048158434587
11.6683341670835,2.19048158435025
11.6808404202101,2.1904815843549
11.6933466733367,2.19048158435977
11.7058529264632,2.19048158436478
11.7183591795898,2.19048158436986
11.7308654327164,2.19048158437494
11.7433716858429,2.19048158437991
11.7558779389695,2.19048158438477
11.768384192096,2.1904815843894
11.7808904452226,2.19048158439379
11.7933966983492,2.19048158439784
11.8059029514757,2.19048158440152
11.8184092046023,2.19048158440479
11.8309154577289,2.19048158440756
11.8434217108554,2.19048158440984
11.855927963982,2.19048158441154
11.8684342171086,2.19048158441264
11.8809404702351,2.19048158441312
11.8934467233617,2.19048158441292
11.9059529764882,2.19048158441203
11.9184592296148,2.19048158441039
11.9309654827414,2.19048158440802
11.9434717358679,2.19048158440488
11.9559779889945,2.19048158440094
11.9684842421211,2.19048158439621
11.9809904952476,2.19048158439067
11.9934967483742,2.19048158438429
12.0060030015007,2.1904815843771
12.0185092546273,2.19048158436904
12.0310155077539,2.19048158436016
12.0435217608804,2.19048158435047
12.056028014007,2.19048158433991
12.0685342671336,2.19048158432855
12.0810405202601,2.19048158431639
12.0935467733867,2.19048158430343
12.1060530265133,2.19048158428969
12.1185592796398,2.1904815842752
12.1310655327664,2.19048158425998
12.1435717858929,2.19048158424407
12.1560780390195,2.19048158422746
12.1685842921461,2.1904815842102
12.1810905452726,2.19048158419236
12.1935967983992,2.1904815841739
12.2061030515258,2.19048158415495
12.2186093046523,2.19048158413548
12.2311155577789,2.19048158411562
12.2436218109055,2.19048158409534
12.256128064032,2.19048158407472
12.2686343171586,2.19048158405384
12.2811405702851,2.19048158403271
12.2936468234117,2.19048158401144
12.3061530765383,2.19048158399005
12.3186593296648,2.19048158396868
12.3311655827914,2.1904815839473
12.343671835918,2.19048158392607
12.3561780890445,2.19048158390504
12.3686843421711,2.19048158388425
12.3811905952976,2.19048158386383
12.3936968484242,2.19048158384388
12.4062031015508,2.19048158382441
12.4187093546773,2.19048158380559
12.4312156078039,2.19048158378747
12.4437218609305,2.19048158377018
12.456228114057,2.19048158375377
12.4687343671836,2.19048158373842
12.4812406203102,2.19048158372415
12.4937468734367,2.19048158371116
12.5062531265633,2.19048158369948
12.5187593796898,2.19048158368925
12.5312656328164,2.19048158368062
12.543771885943,2.19048158367369
12.5562781390695,2.19048158366857
12.5687843921961,2.19048158366527
12.5812906453227,2.19048158366257
12.5937968984492,2.19048158365993
12.6063031515758,2.19048158365729
12.6188094047024,2.19048158365476
12.6313156578289,2.1904815836522
12.6438219109555,2.19048158364973
12.656328164082,2.19048158364731
12.6688344172086,2.19048158364498
12.6813406703352,2.19048158364269
12.6938469234617,2.19048158364052
12.7063531765883,2.19048158363837
12.7188594297149,2.19048158363633
12.7313656828414,2.19048158363438
12.743871935968,2.19048158363249
12.7563781890945,2.19048158363073
12.7688844422211,2.19048158362899
12.7813906953477,2.19048158362742
12.7938969484742,2.19048158362592
12.8064032016008,2.1904815836245
12.8189094547274,2.19048158362318
12.8314157078539,2.19048158362202
12.8439219609805,2.19048158362091
12.8564282141071,2.19048158361988
12.8689344672336,2.190481583619
12.8814407203602,2.19048158361824
12.8939469734867,2.19048158361755
12.9064532266133,2.19048158361701
12.9189594797399,2.19048158361656
12.9314657328664,2.19048158361622
12.943971985993,2.19048158361599
12.9564782391196,2.19048158361585
12.9689844922461,2.19048158361585
12.9814907453727,2.19048158361593
12.9939969984993,2.19048158361613
13.0065032516258,2.19048158361645
13.0190095047524,2.19048158361684
13.0315157578789,2.19048158361738
13.0440220110055,2.19048158361801
13.0565282641321,2.19048158361869
13.0690345172586,2.19048158361949
13.0815407703852,2.19048158362042
13.0940470235118,2.19048158362142
13.1065532766383,2.19048158362253
13.1190595297649,2.19048158362369
13.1315657828914,2.19048158362494
13.144072036018,2.19048158362628
13.1565782891446,2.19048158362773
13.1690845422711,2.19048158362921
13.1815907953977,2.19048158363077
13.1940970485243,2.19048158363239
13.2066033016508,2.19048158363407
13.2191095547774,2.19048158363583
13.231615807904,2.19048158363759
13.2441220610305,2.1904815836395
13.2566283141571,2.19048158364137
13.2691345672836,2.19048158364328
13.2816408204102,2.19048158364524
13.2941470735368,2.19048158364723
13.3066533266633,2.19048158364922
13.3191595797899,2.19048158365123
13.3316658329165,2.19048158365328
13.344172086043,2.19048158365527
13.3566783391696,2.19048158365729
13.3691845922961,2.19048158365931
13.3816908454227,2.19048158366127
13.3941970985493,2.19048158366323
13.4067033516758,2.19048158366516
13.4192096048024,2.19048158366701
13.431715857929,2.19048158366886
13.4442221110555,2.19048158367062
13.4567283641821,2.19048158367229
13.4692346173087,2.19048158367394
13.4817408704352,2.19048158367548
13.4942471235618,2.1904815836769
13.5067533766883,2.19048158367821
13.5192596298149,2.19048158367949
13.5317658829415,2.19048158368059
13.544272136068,2.19048158368153
13.5567783891946,2.19048158368236
13.5692846423212,2.19048158368301
13.5817908954477,2.19048158368346
13.5942971485743,2.19048158368381
13.6068034017008,2.19048158368398
13.6193096548274,2.190481583684
13.631815907954,2.19048158368389
13.6443221610805,2.19048158368366
13.6568284142071,2.19048158368335
13.6693346673337,2.1904815836829
13.6818409204602,2.19048158368233
13.6943471735868,2.1904815836817
13.7068534267134,2.19048158368099
13.7193596798399,2.1904815836802
13.7318659329665,2.19048158367931
13.744372186093,2.19048158367841
13.7568784392196,2.19048158367744
13.7693846923462,2.19048158367639
13.7818909454727,2.19048158367536
13.7943971985993,2.19048158367423
13.8069034517259,2.19048158367312
13.8194097048524,2.19048158367198
13.831915957979,2.19048158367082
13.8444222111056,2.19048158366965
13.8569284642321,2.19048158366849
13.8694347173587,2.19048158366729
13.8819409704852,2.19048158366613
13.8944472236118,2.19048158366499
13.9069534767384,2.19048158366385
13.9194597298649,2.19048158366274
13.9319659829915,2.19048158366169
13.9444722361181,2.19048158366064
13.9569784892446,2.19048158365962
13.9694847423712,2.19048158365868
13.9819909954977,2.19048158365774
13.9944972486243,2.19048158365689
14.0070035017509,2.19048158365607
14.0195097548774,2.1904815836553
14.032016008004,2.19048158365462
14.0445222611306,2.19048158365396
14.0570285142571,2.19048158365339
14.0695347673837,2.19048158365291
14.0820410205103,2.19048158365248
14.0945472736368,2.19048158365214
14.1070535267634,2.19048158365186
14.1195597798899,2.19048158365169
14.1320660330165,2.19048158365158
14.1445722861431,2.19048158365155
14.1570785392696,2.19048158365166
14.1695847923962,2.1904815836518
14.1820910455228,2.19048158365203
14.1945972986493,2.1904815836524
14.2071035517759,2.19048158365283
14.2196098049025,2.19048158365337
14.232116058029,2.19048158365399
14.2446223111556,2.1904815836547
14.2571285642821,2.19048158365555
14.2696348174087,2.19048158365646
14.2821410705353,2.19048158365746
14.2946473236618,2.19048158365857
14.3071535767884,2.19048158365982
14.319659829915,2.19048158366112
14.3321660830415,2.19048158366252
14.3446723361681,2.19048158366405
14.3571785892946,2.19048158366564
14.3696848424212,2.19048158366732
14.3821910955478,2.19048158366914
14.3946973486743,2.19048158367102
14.4072036018009,2.19048158367301
14.4197098549275,2.19048158367508
14.432216108054,2.19048158367721
14.4447223611806,2.19048158367946
14.4572286143072,2.19048158368182
14.4697348674337,2.1904815836842
14.4822411205603,2.1904815836867
14.4947473736868,2.19048158368929
14.5072536268134,2.19048158369193
14.51975987994,2.19048158369466
14.5322661330665,2.19048158369748
14.5447723861931,2.19048158370035
14.5572786393197,2.19048158370327
14.5697848924462,2.19048158370629
14.5822911455728,2.1904815837093
14.5947973986993,2.19048158371243
14.6073036518259,2.19048158371555
14.6198099049525,2.19048158371876
14.632316158079,2.19048158372198
14.6448224112056,2.19048158372527
14.6573286643322,2.1904815837286
14.6698349174587,2.19048158373192
14.6823411705853,2.19048158373531
14.6948474237119,2.19048158373866
14.7073536768384,2.19048158374207
14.719859929965,2.19048158374548
14.7323661830915,2.19048158374886
14.7448724362181,2.19048158375227
14.7573786893447,2.19048158375566
14.7698849424712,2.19048158375907
14.7823911955978,2.19048158376242
14.7948974487244,2.19048158376575
14.8074037018509,2.19048158376904
14.8199099549775,2.19048158377234
14.8324162081041,2.19048158377549
14.8449224612306,2.19048158377868
14.8574287143572,2.19048158378178
14.8699349674837,2.19048158378482
14.8824412206103,2.19048158378777
14.8949474737369,2.19048158379061
14.9074537268634,2.1904815837934
14.91995997999,2.1904815837961
14.9324662331166,2.19048158379866
14.9449724862431,2.19048158380113
14.9574787393697,2.19048158380349
14.9699849924962,2.19048158380571
14.9824912456228,2.19048158380772
14.9949974987494,2.19048158380969
15.0075037518759,2.19048158381142
15.0200100050025,2.19048158381301
15.0325162581291,2.19048158381446
15.0450225112556,2.19048158381568
15.0575287643822,2.19048158381673
15.0700350175088,2.19048158381756
15.0825412706353,2.19048158381818
15.0950475237619,2.19048158381858
15.1075537768884,2.19048158381872
15.120060030015,2.19048158381864
15.1325662831416,2.1904815838183
15.1450725362681,2.19048158381767
15.1575787893947,2.19048158381676
15.1700850425213,2.19048158381563
15.1825912956478,2.19048158381412
15.1950975487744,2.19048158381233
15.2076038019009,2.1904815838102
15.2201100550275,2.19048158380772
15.2326163081541,2.19048158380494
15.2451225612806,2.19048158380176
15.2576288144072,2.19048158379829
15.2701350675338,2.19048158379437
15.2826413206603,2.19048158379002
15.2951475737869,2.19048158378536
15.3076538269135,2.19048158378018
15.32016008004,2.19048158377461
15.3326663331666,2.19048158376856
15.3451725862931,2.19048158376211
15.3576788394197,2.19048158375512
15.3701850925463,2.1904815837481
15.3826913456728,2.19048158374125
15.3951975987994,2.19048158373465
15.407703851926,2.19048158372829
15.4202101050525,2.19048158372206
15.4327163581791,2.19048158371612
15.4452226113057,2.19048158371032
15.4577288644322,2.19048158370475
15.4702351175588,2.19048158369932
15.4827413706853,2.19048158369407
15.4952476238119,2.19048158368904
15.5077538769385,2.19048158368412
15.520260130065,2.1904815836794
15.5327663831916,2.19048158367485
15.5452726363182,2.19048158367042
15.5577788894447,2.19048158366613
15.5702851425713,2.19048158366203
15.5827913956978,2.19048158365803
15.5952976488244,2.19048158365419
15.607803901951,2.1904815836505
15.6203101550775,2.19048158364689
15.6328164082041,2.19048158364339
15.6453226613307,2.19048158364004
15.6578289144572,2.19048158363685
15.6703351675838,2.19048158363373
15.6828414207104,2.19048158363071
15.6953476738369,2.19048158362787
15.7078539269635,2.19048158362503
15.72036018009,2.19048158362236
15.7328664332166,2.1904815836198
15.7453726863432,2.1904815836173
15.7578789394697,2.19048158361488
15.7703851925963,2.19048158361258
15.7828914457229,2.19048158361034
15.7953976988494,2.19048158360823
15.807903951976,2.19048158360619
15.8204102051026,2.1904815836042
15.8329164582291,2.19048158360235
15.8454227113557,2.19048158360053
15.8579289644822,2.1904815835988
15.8704352176088,2.19048158359715
15.8829414707354,2.19048158359558
15.8954477238619,2.19048158359408
15.9079539769885,2.19048158359266
15.9204602301151,2.19048158359132
15.9329664832416,2.19048158359004
15.9454727363682,2.19048158358882
15.9579789894947,2.19048158358771
15.9704852426213,2.19048158358663
15.9829914957479,2.19048158358567
15.9954977488744,2.19048158358476
16.008004002001,2.1904815835839
16.0205102551276,2.19048158358314
16.0330165082541,2.19048158358245
16.0455227613807,2.19048158358183
16.0580290145073,2.19048158358129
16.0705352676338,2.19048158358083
16.0830415207604,2.19048158358044
16.0955477738869,2.19048158358009
16.1080540270135,2.19048158357987
16.1205602801401,2.19048158357973
16.1330665332666,2.19048158357964
16.1455727863932,2.19048158357964
16.1580790395198,2.19048158357975
16.1705852926463,2.19048158357992
16.1830915457729,2.19048158358018
16.1955977988994,2.19048158358055
16.208104052026,2.190481583581
16.2206103051526,2.19048158358154
16.2331165582791,2.1904815835822
16.2456228114057,2.19048158358297
16.2581290645323,2.19048158358382
16.2706353176588,2.19048158358476
16.2831415707854,2.19048158358586
16.295647823912,2.19048158358706
16.3081540770385,2.19048158358837
16.3206603301651,2.19048158358981
16.3331665832916,2.19048158359135
16.3456728364182,2.190481583593
16.3581790895448,2.19048158359482
16.3706853426713,2.19048158359678
16.3831915957979,2.19048158359888
16.3956978489245,2.1904815836011
16.408204102051,2.19048158360349
16.4207103551776,2.19048158360602
16.4332166083042,2.19048158360872
16.4457228614307,2.19048158361159
16.4582291145573,2.1904815836146
16.4707353676838,2.19048158361778
16.4832416208104,2.19048158362119
16.495747873937,2.19048158362477
16.5082541270635,2.19048158362853
16.5207603801901,2.19048158363245
16.5332666333167,2.19048158363663
16.5457728864432,2.19048158364097
16.5582791395698,2.19048158364552
16.5707853926963,2.19048158365035
16.5832916458229,2.19048158365536
16.5957978989495,2.19048158366058
16.608304152076,2.19048158366607
16.6208104052026,2.19048158367167
16.6333166583292,2.19048158367715
16.6458229114557,2.19048158368258
16.6583291645823,2.19048158368795
16.6708354177089,2.19048158369324
16.6833416708354,2.19048158369841
16.695847923962,2.19048158370356
16.7083541770885,2.19048158370856
16.7208604302151,2.19048158371348
16.7333666833417,2.19048158371831
16.7458729364682,2.19048158372308
16.7583791895948,2.19048158372772
16.7708854427214,2.19048158373226
16.7833916958479,2.19048158373676
16.7958979489745,2.1904815837411
16.8084042021011,2.19048158374534
16.8209104552276,2.19048158374952
16.8334167083542,2.19048158375355
16.8459229614807,2.1904815837575
16.8584292146073,2.19048158376131
16.8709354677339,2.19048158376501
16.8834417208604,2.19048158376862
16.895947973987,2.19048158377208
16.9084542271136,2.19048158377549
16.9209604802401,2.19048158377873
16.9334667333667,2.19048158378186
16.9459729864932,2.19048158378487
16.9584792396198,2.1904815837878
16.9709854927464,2.19048158379059
16.9834917458729,2.19048158379323
16.9959979989995,2.19048158379579
17.0085042521261,2.1904815837982
17.0210105052526,2.19048158380048
17.0335167583792,2.19048158380266
17.0460230115058,2.19048158380471
17.0585292646323,2.19048158380662
17.0710355177589,2.19048158380841
17.0835417708854,2.19048158381008
17.096048024012,2.19048158381162
17.1085542771386,2.19048158381304
17.1210605302651,2.19048158381435
17.1335667833917,2.19048158381551
17.1460730365183,2.19048158381653
17.1585792896448,2.19048158381747
17.1710855427714,2.19048158381824
17.183591795898,2.19048158381889
17.1960980490245,2.19048158381943
17.2086043021511,2.19048158381983
17.2211105552776,2.19048158382012
17.2336168084042,2.19048158382029
17.2461230615308,2.19048158382029
17.2586293146573,2.1904815838202
17.2711355677839,2.19048158381997
17.2836418209105,2.19048158381963
17.296148074037,2.19048158381918
17.3086543271636,2.19048158381858
17.3211605802901,2.19048158381784
17.3336668334167,2.19048158381702
17.3461730865433,2.19048158381608
17.3586793396698,2.190481583815
17.3711855927964,2.19048158381381
17.383691845923,2.19048158381253
17.3961980990495,2.19048158381111
17.4087043521761,2.1904815838096
17.4212106053027,2.19048158380792
17.4337168584292,2.19048158380619
17.4462231115558,2.19048158380431
17.4587293646823,2.19048158380235
17.4712356178089,2.19048158380025
17.4837418709355,2.19048158379806
17.496248124062,2.19048158379576
17.5087543771886,2.1904815837934
17.5212606303152,2.19048158379093
17.5337668834417,2.19048158378831
17.5462731365683,2.19048158378564
17.5587793896948,2.19048158378286
17.5712856428214,2.19048158377998
17.583791895948,2.19048158377706
17.5962981490745,2.19048158377399
17.6088044022011,2.19048158377083
17.6213106553277,2.19048158376759
17.6338169084542,2.19048158376432
17.6463231615808,2.19048158376094
17.6588294147074,2.1904815837575
17.6713356678339,2.19048158375398
17.6838419209605,2.1904815837504
17.696348174087,2.1904815837467
17.7088544272136,2.19048158374301
17.7213606803402,2.1904815837392
17.7338669334667,2.19048158373533
17.7463731865933,2.19048158373141
17.7588794397199,2.19048158372749
17.7713856928464,2.19048158372345
17.783891945973,2.19048158371942
17.7963981990995,2.19048158371527
17.8089044522261,2.19048158371115
17.8214107053527,2.19048158370697
17.8339169584792,2.19048158370276
17.8464232116058,2.1904815836985
17.8589294647324,2.19048158369421
17.8714357178589,2.19048158368972
17.8839419709855,2.19048158368486
17.8964482241121,2.19048158367951
17.9089544772386,2.19048158367383
17.9214607303652,2.19048158366769
17.9339669834917,2.1904815836613
17.9464732366183,2.1904815836545
17.9589794897449,2.19048158364743
17.9714857428714,2.19048158364009
17.983991995998,2.19048158363248
17.9964982491246,2.1904815836246
18.0090045022511,2.19048158361647
18.0215107553777,2.19048158360812
18.0340170085043,2.19048158359962
18.0465232616308,2.19048158359092
18.0590295147574,2.19048158358211
18.0715357678839,2.19048158357313
18.0840420210105,2.19048158356401
18.0965482741371,2.1904815835548
18.1090545272636,2.19048158354551
18.1215607803902,2.19048158353618
18.1340670335168,2.19048158352675
18.1465732866433,2.19048158351728
18.1590795397699,2.19048158350779
18.1715857928964,2.1904815834983
18.184092046023,2.19048158348883
18.1965982991496,2.19048158347937
18.2091045522761,2.1904815834699
18.2216108054027,2.19048158346058
18.2341170585293,2.19048158345132
18.2466233116558,2.19048158344208
18.2591295647824,2.19048158343293
18.271635817909,2.19048158342392
18.2841420710355,2.19048158341499
18.2966483241621,2.19048158340621
18.3091545772886,2.19048158339757
18.3216608304152,2.19048158338907
18.3341670835418,2.19048158338074
18.3466733366683,2.19048158337262
18.3591795897949,2.19048158336463
18.3716858429215,2.19048158335687
18.384192096048,2.19048158334931
18.3966983491746,2.19048158334198
18.4092046023012,2.19048158333484
18.4217108554277,2.19048158332797
18.4342171085543,2.19048158332134
18.4467233616808,2.19048158331495
18.4592296148074,2.19048158330881
18.471735867934,2.19048158330295
18.4842421210605,2.19048158329741
18.4967483741871,2.19048158329213
18.5092546273137,2.19048158328712
18.5217608804402,2.19048158328243
18.5342671335668,2.19048158327806
18.5467733866933,2.19048158327396
18.5592796398199,2.19048158327021
18.5717858929465,2.19048158326677
18.584292146073,2.19048158326368
18.5967983991996,2.19048158326092
18.6093046523262,2.19048158325847
18.6218109054527,2.1904815832564
18.6343171585793,2.19048158325469
18.6468234117059,2.1904815832533
18.6593296648324,2.19048158325225
18.671835917959,2.19048158325157
18.6843421710855,2.19048158325128
18.6968484242121,2.19048158325134
18.7093546773387,2.19048158325177
18.7218609304652,2.19048158325259
18.7343671835918,2.19048158325373
18.7468734367184,2.19048158325526
18.7593796898449,2.1904815832572
18.7718859429715,2.19048158325947
18.7843921960981,2.19048158326214
18.7968984492246,2.19048158326518
18.8094047023512,2.19048158326859
18.8219109554777,2.1904815832724
18.8344172086043,2.19048158327655
18.8469234617309,2.1904815832811
18.8594297148574,2.19048158328602
18.871935967984,2.1904815832913
18.8844422211106,2.19048158329693
18.8969484742371,2.19048158330298
18.9094547273637,2.19048158330935
18.9219609804902,2.19048158331609
18.9344672336168,2.19048158332322
18.9469734867434,2.19048158333067
18.9594797398699,2.19048158333848
18.9719859929965,2.19048158334667
18.9844922461231,2.19048158335517
18.9969984992496,2.190481583364
19.0095047523762,2.19048158337321
19.0220110055028,2.19048158338273
19.0345172586293,2.19048158339254
19.0470235117559,2.19048158340269
19.0595297648824,2.19048158341317
19.072036018009,2.19048158342395
19.0845422711356,2.190481583435
19.0970485242621,2.1904815834464
19.1095547773887,2.19048158345805
19.1220610305153,2.19048158346996
19.1345672836418,2.19048158348218
19.1470735367684,2.19048158349463
19.1595797898949,2.19048158350734
19.1720860430215,2.19048158352032
19.1845922961481,2.19048158353354
19.1970985492746,2.19048158354693
19.2096048024012,2.1904815835606
19.2221110555278,2.19048158357444
19.2346173086543,2.19048158358848
19.2471235617809,2.19048158360272
19.2596298149075,2.19048158361713
19.272136068034,2.19048158363171
19.2846423211606,2.19048158364643
19.2971485742871,2.19048158366132
19.3096548274137,2.1904815836763
19.3221610805403,2.19048158369142
19.3346673336668,2.19048158370663
19.3471735867934,2.19048158372195
19.35967983992,2.19048158373735
19.3721860930465,2.19048158375278
19.3846923461731,2.1904815837683
19.3971985992996,2.19048158378385
19.4097048524262,2.19048158379937
19.4222111055528,2.19048158381494
19.4347173586793,2.19048158383052
19.4472236118059,2.19048158384606
19.4597298649325,2.19048158386158
19.472236118059,2.19048158387704
19.4847423711856,2.19048158389242
19.4972486243122,2.19048158390771
19.5097548774387,2.19048158392616
19.5222611305653,2.19048158394975
19.5347673836918,2.19048158397823
19.5472736368184,2.19048158401139
19.559779889945,2.19048158404885
19.5722861430715,2.19048158409046
19.5847923961981,2.19048158413597
19.5972986493247,2.19048158418502
19.6098049024512,2.19048158423749
19.6223111555778,2.19048158429308
19.6348174087044,2.19048158435155
19.6473236618309,2.19048158441271
19.6598299149575,2.19048158447626
19.672336168084,2.19048158454208
19.6848424212106,2.19048158460984
19.6973486743372,2.19048158467942
19.7098549274637,2.19048158475056
19.7223611805903,2.19048158482309
19.7348674337169,2.19048158489676
19.7473736868434,2.19048158497139
19.75987993997,2.19048158504683
19.7723861930965,2.19048158512285
19.7848924462231,2.19048158519925
19.7973986993497,2.19048158527588
19.8099049524762,2.19048158535259
19.8224112056028,2.19048158542913
19.8349174587294,2.19048158550538
19.8474237118559,2.19048158558121
19.8599299649825,2.19048158565641
19.8724362181091,2.19048158573085
19.8849424712356,2.19048158580435
19.8974487243622,2.19048158587682
19.9099549774887,2.19048158594805
19.9224612306153,2.19048158601797
19.9349674837419,2.19048158608641
19.9474737368684,2.19048158615323
19.959979989995,2.19048158621831
19.9724862431216,2.19048158628152
19.9849924962481,2.1904815863428
19.9974987493747,2.19048158640203
20.0100050025013,2.19048158645904
20.0225112556278,2.19048158651378
20.0350175087544,2.19048158656611
20.0475237618809,2.19048158661599
20.0600300150075,2.19048158666322
20.0725362681341,2.19048158670785
20.0850425212606,2.19048158674971
20.0975487743872,2.19048158678879
20.1100550275138,2.19048158682494
20.1225612806403,2.19048158685814
20.1350675337669,2.1904815868883
20.1475737868934,2.19048158691535
20.16008004002,2.19048158693931
20.1725862931466,2.19048158696003
20.1850925462731,2.19048158697754
20.1975987993997,2.19048158699172
20.2101050525263,2.19048158700255
20.2226113056528,2.19048158701008
20.2351175587794,2.19048158701415
20.247623811906,2.19048158701483
20.2601300650325,2.19048158701204
20.2726363181591,2.19048158700582
20.2851425712856,2.1904815869961
20.2976488244122,2.19048158698291
20.3101550775388,2.1904815869662
20.3226613306653,2.19048158694599
20.3351675837919,2.19048158692229
20.3476738369185,2.19048158689509
20.360180090045,2.19048158686445
20.3726863431716,2.19048158683032
20.3851925962982,2.1904815867928
20.3976988494247,2.19048158675179
20.4102051025513,2.19048158670745
20.4227113556778,2.19048158665973
20.4352176088044,2.19048158660868
20.447723861931,2.1904815865544
20.4602301150575,2.19048158649684
20.4727363681841,2.19048158643614
20.4852426213107,2.1904815863723
20.4977488744372,2.19048158630537
20.5102551275638,2.19048158623542
20.5227613806903,2.19048158616255
20.5352676338169,2.1904815860868
20.5477738869435,2.1904815860083
20.56028014007,2.19048158592705
20.5727863931966,2.19048158584317
20.5852926463232,2.19048158575671
20.5977988994497,2.19048158566787
20.6103051525763,2.19048158557666
20.6228114057029,2.19048158548318
20.6353176588294,2.19048158538752
20.647823911956,2.19048158528986
20.6603301650825,2.19048158519027
20.6728364182091,2.19048158508886
20.6853426713357,2.19048158498575
20.6978489244622,2.1904815848811
20.7103551775888,2.190481584775
20.7228614307154,2.19048158466759
20.7353676838419,2.19048158455905
20.7478739369685,2.19048158444957
20.760380190095,2.19048158433912
20.7728864432216,2.19048158422797
20.7853926963482,2.1904815841163
20.7978989494747,2.1904815840042
20.8104052026013,2.19048158389185
20.8229114557279,2.19048158377947
20.8354177088544,2.19048158366718
20.847923961981,2.19048158355517
20.8604302151076,2.19048158344361
20.8729364682341,2.19048158333274
20.8854427213607,2.19048158322269
20.8979489744872,2.19048158311367
20.9104552276138,2.19048158300589
20.9229614807404,2.19048158289959
20.9354677338669,2.19048158279486
20.9479739869935,2.190481582692
20.9604802401201,2.19048158259127
20.9729864932466,2.19048158249277
20.9854927463732,2.19048158239679
20.9979989994997,2.19048158230359
21.0105052526263,2.19048158221332
21.0230115057529,2.1904815821263
21.0355177588794,2.19048158204271
21.048024012006,2.19048158196281
21.0605302651326,2.19048158188687
21.0730365182591,2.19048158181513
21.0855427713857,2.19048158174786
21.0980490245123,2.19048158168528
21.1105552776388,2.19048158162772
21.1230615307654,2.1904815815754
21.1355677838919,2.19048158152862
21.1480740370185,2.19048158148584
21.1605802901451,2.19048158144511
21.1730865432716,2.1904815814064
21.1855927963982,2.19048158136985
21.1980990495248,2.19048158133555
21.2106053026513,2.19048158130352
21.2231115557779,2.19048158127381
21.2356178089045,2.1904815812465
21.248124062031,2.19048158122169
21.2606303151576,2.19048158119935
21.2731365682841,2.19048158117954
21.2856428214107,2.19048158116232
21.2981490745373,2.19048158114768
21.3106553276638,2.19048158113566
21.3231615807904,2.19048158112628
21.335667833917,2.19048158111957
21.3481740870435,2.19048158111548
21.3606803401701,2.19048158111403
21.3731865932966,2.19048158111528
21.3856928464232,2.19048158111912
21.3981990995498,2.19048158112557
21.4107053526763,2.19048158113466
21.4232116058029,2.19048158114629
21.4357178589295,2.19048158116044
21.448224112056,2.1904815811771
21.4607303651826,2.1904815811962
21.4732366183092,2.19048158121765
21.4857428714357,2.1904815812415
21.4982491245623,2.19048158126759
21.5107553776888,2.1904815812959
21.5232616308154,2.19048158132634
21.535767883942,2.19048158135885
21.5482741370685,2.1904815813933
21.5607803901951,2.19048158142965
21.5732866433217,2.19048158146779
21.5857928964482,2.19048158150758
21.5982991495748,2.19048158154897
21.6108054027014,2.19048158159183
21.6233116558279,2.19048158163599
21.6358179089545,2.19048158168138
21.648324162081,2.19048158172788
21.6608304152076,2.19048158177532
21.6733366683342,2.19048158182358
21.6858429214607,2.19048158187246
21.6983491745873,2.19048158192189
21.7108554277139,2.19048158197168
21.7233616808404,2.19048158202165
21.735867933967,2.19048158207161
21.7483741870935,2.19048158212146
21.7608804402201,2.19048158217097
21.7733866933467,2.19048158221992
21.7858929464732,2.19048158226821
21.7983991995998,2.19048158231553
21.8109054527264,2.19048158236177
21.8234117058529,2.1904815824067
21.8359179589795,2.19048158245005
21.8484242121061,2.19048158249166
21.8609304652326,2.19048158253131
21.8734367183592,2.19048158256874
21.8859429714857,2.1904815826037
21.8984492246123,2.19048158263595
21.9109554777389,2.19048158266529
21.9234617308654,2.19048158269229
21.935967983992,2.19048158271823
21.9484742371186,2.19048158274316
21.9609804902451,2.19048158276712
21.9734867433717,2.19048158279017
21.9859929964983,2.19048158281245
21.9984992496248,2.19048158283391
22.0110055027514,2.19048158285466
22.0235117558779,2.19048158287478
22.0360180090045,2.19048158289428
22.0485242621311,2.19048158291321
22.0610305152576,2.19048158293165
22.0735367683842,2.19048158294964
22.0860430215108,2.19048158296721
22.0985492746373,2.19048158298438
22.1110555277639,2.1904815830012
22.1235617808904,2.19048158301777
22.136068034017,2.19048158303403
22.1485742871436,2.19048158305009
22.1610805402701,2.19048158306595
22.1735867933967,2.19048158308161
22.1860930465233,2.1904815830971
22.1985992996498,2.1904815831125
22.2111055527764,2.19048158312779
22.223611805903,2.19048158314297
22.2361180590295,2.19048158315809
22.2486243121561,2.19048158317318
22.2611305652826,2.19048158318819
22.2736368184092,2.19048158320317
22.2861430715358,2.19048158321814
22.2986493246623,2.19048158323309
22.3111555777889,2.19048158324802
22.3236618309155,2.19048158326294
22.336168084042,2.1904815832778
22.3486743371686,2.19048158329267
22.3611805902951,2.19048158330753
22.3736868434217,2.19048158332234
22.3861930965483,2.19048158333709
22.3986993496748,2.19048158335175
22.4112056028014,2.19048158336642
22.423711855928,2.19048158338094
22.4362181090545,2.19048158339538
22.4487243621811,2.19048158340968
22.4612306153077,2.1904815834238
22.4737368684342,2.19048158343776
22.4862431215608,2.19048158345149
22.4987493746873,2.19048158346502
22.5112556278139,2.19048158347826
22.5237618809405,2.19048158349116
22.536268134067,2.19048158350375
22.5487743871936,2.19048158351598
22.5612806403202,2.19048158352771
22.5737868934467,2.19048158353903
22.5862931465733,2.19048158354983
22.5987993996998,2.19048158356006
22.6113056528264,2.19048158356969
22.623811905953,2.19048158357862
22.6363181590795,2.1904815835868
22.6488244122061,2.19048158359425
22.6613306653327,2.19048158360084
22.6738369184592,2.19048158360656
22.6863431715858,2.19048158361127
22.6988494247124,2.19048158361531
22.7113556778389,2.19048158361912
22.7238619309655,2.19048158362276
22.736368184092,2.19048158362622
22.7488744372186,2.19048158362949
22.7613806903452,2.19048158363262
22.7738869434717,2.19048158363563
22.7863931965983,2.19048158363853
22.7988994497249,2.1904815836412
22.8114057028514,2.19048158364376
22.823911955978,2.1904815836462
22.8364182091046,2.19048158364856
22.8489244622311,2.19048158365078
22.8614307153577,2.19048158365294
22.8739369684842,2.19048158365493
22.8864432216108,2.19048158365686
22.8989494747374,2.19048158365877
22.9114557278639,2.19048158366056
22.9239619809905,2.19048158366226
22.9364682341171,2.19048158366388
22.9489744872436,2.19048158366547
22.9614807403702,2.19048158366701
22.9739869934967,2.19048158366849
22.9864932466233,2.19048158366988
22.9989994997499,2.19048158367124
23.0115057528764,2.19048158367261
23.024012006003,2.19048158367391
23.0365182591296,2.19048158367517
23.0490245122561,2.19048158367642
23.0615307653827,2.19048158367758
23.0740370185093,2.1904815836788
23.0865432716358,2.19048158367997
23.0990495247624,2.19048158368111
23.1115557778889,2.19048158368221
23.1240620310155,2.19048158368332
23.1365682841421,2.19048158368443
23.1490745372686,2.19048158368551
23.1615807903952,2.19048158368656
23.1740870435218,2.19048158368764
23.1865932966483,2.19048158368867
23.1990995497749,2.19048158368969
23.2116058029015,2.19048158369071
23.224112056028,2.19048158369176
23.2366183091546,2.19048158369273
23.2491245622811,2.19048158369378
23.2616308154077,2.19048158369478
23.2741370685343,2.19048158369577
23.2866433216608,2.19048158369674
23.2991495747874,2.19048158369768
23.311655827914,2.19048158369864
23.3241620810405,2.19048158369955
23.3366683341671,2.19048158370043
23.3491745872936,2.19048158370134
23.3616808404202,2.19048158370219
23.3741870935468,2.19048158370302
23.3866933466733,2.19048158370384
23.3991995997999,2.19048158370464
23.4117058529265,2.19048158370538
23.424212106053,2.19048158370606
23.4367183591796,2.19048158370677
23.4492246123062,2.19048158370737
23.4617308654327,2.19048158370794
23.4742371185593,2.19048158370848
23.4867433716858,2.19048158370893
23.4992496248124,2.1904815837093
23.511755877939,2.19048158370967
23.5242621310655,2.1904815837099
23.5367683841921,2.19048158371007
23.5492746373187,2.19048158371018
23.5617808904452,2.19048158371018
23.5742871435718,2.1904815837101
23.5867933966984,2.19048158370987
23.5992996498249,2.19048158370961
23.6118059029515,2.19048158370916
23.624312156078,2.19048158370876
23.6368184092046,2.19048158370845
23.6493246623312,2.19048158370825
23.6618309154577,2.19048158370813
23.6743371685843,2.19048158370811
23.6868434217109,2.19048158370819
23.6993496748374,2.19048158370833
23.711855927964,2.19048158370853
23.7243621810905,2.19048158370882
23.7368684342171,2.19048158370916
23.7493746873437,2.19048158370953
23.7618809404702,2.19048158370998
23.7743871935968,2.19048158371046
23.7868934467234,2.19048158371098
23.7993996998499,2.19048158371152
23.8119059529765,2.19048158371211
23.8244122061031,2.19048158371271
23.8369184592296,2.19048158371334
23.8494247123562,2.19048158371399
23.8619309654827,2.19048158371464
23.8744372186093,2.1904815837153
23.8869434717359,2.19048158371598
23.8994497248624,2.19048158371663
23.911955977989,2.19048158371729
23.9244622311156,2.19048158371794
23.9369684842421,2.19048158371857
23.9494747373687,2.19048158371919
23.9619809904952,2.19048158371982
23.9744872436218,2.19048158372038
23.9869934967484,2.19048158372095
23.9994997498749,2.19048158372146
24.0120060030015,2.19048158372198
24.0245122561281,2.19048158372246
24.0370185092546,2.19048158372291
24.0495247623812,2.19048158372328
24.0620310155078,2.19048158372368
24.0745372686343,2.19048158372399
24.0870435217609,2.19048158372425
24.0995497748874,2.19048158372451
24.112056028014,2.1904815837247
24.1245622811406,2.19048158372482
24.1370685342671,2.1904815837249
24.1495747873937,2.19048158372499
24.1620810405203,2.19048158372496
24.1745872936468,2.19048158372493
24.1870935467734,2.19048158372479
24.1995997998999,2.19048158372462
24.2121060530265,2.19048158372439
24.2246123061531,2.19048158372414
24.2371185592796,2.19048158372379
24.2496248124062,2.1904815837234
24.2621310655328,2.19048158372297
24.2746373186593,2.19048158372246
24.2871435717859,2.19048158372189
24.2996498249125,2.19048158372127
24.312156078039,2.19048158372061
24.3246623311656,2.19048158371987
24.3371685842921,2.19048158371913
24.3496748374187,2.19048158371828
24.3621810905453,2.1904815837174
24.3746873436718,2.19048158371649
24.3871935967984,2.1904815837155
24.399699849925,2.1904815837145
24.4122061030515,2.19048158371339
24.4247123561781,2.19048158371226
24.4372186093047,2.19048158371109
24.4497248624312,2.19048158370987
24.4622311155578,2.19048158370867
24.4747373686843,2.1904815837074
24.4872436218109,2.19048158370606
24.4997498749375,2.19048158370472
24.512256128064,2.19048158370333
24.5247623811906,2.19048158370191
24.5372686343172,2.19048158370055
24.5497748874437,2.19048158369907
24.5622811405703,2.19048158369759
24.5747873936968,2.19048158369608
24.5872936468234,2.19048158369458
24.59979989995,2.19048158369304
24.6123061530765,2.19048158369151
24.6248124062031,2.19048158369006
24.6373186593297,2.19048158368852
24.6498249124562,2.19048158368702
24.6623311655828,2.19048158368551
24.6748374187094,2.190481583684
24.6873436718359,2.19048158368253
24.6998499249625,2.19048158368108
24.712356178089,2.19048158367971
24.7248624312156,2.19048158367832
24.7373686843422,2.19048158367696
24.7498749374687,2.19048158367562
24.7623811905953,2.19048158367437
24.7748874437219,2.1904815836732
24.7873936968484,2.19048158367204
24.799899949975,2.19048158367096
24.8124062031015,2.19048158366991
24.8249124562281,2.19048158366894
24.8374187093547,2.19048158366812
24.8499249624812,2.19048158366735
24.8624312156078,2.19048158366667
24.8749374687344,2.19048158366604
24.8874437218609,2.19048158366556
24.8999499749875,2.19048158366519
24.9124562281141,2.1904815836649
24.9249624812406,2.19048158366482
24.9374687343672,2.19048158366482
24.9499749874937,2.19048158366496
24.9624812406203,2.19048158366525
24.9749874937469,2.19048158366567
24.9874937468734,2.19048158366627
25,2.19048158366707


==> Data/Follower_2_velocity.csv <==
time,velocity
0,16
0.0100050025012506,16.0587617569436
0.0200100050025013,16.1169863216835
0.0300150075037519,16.1746708815081
0.0400200100050025,16.2318124363721
0.0500250125062531,16.288407804018
0.0600300150075038,16.3444536075271
0.0700350175087544,16.3999462713665
0.080040020010005,16.454882009854
0.0900450225112556,16.5092568243532
0.100050025012506,16.5630664873536
0.110055027513757,16.616306542462
0.120060030015008,16.668972282837
0.130065032516258,16.7210587477946
0.140070035017509,16.7725607166256
0.150075037518759,16.823472696495
0.16008004002001,16.8737889040754
0.170085042521261,16.9235032539356
0.180090045022511,16.9726093553224
0.190095047523762,17.0211004918939
0.200100050025012,17.0689696086648
0.210105052526263,17.1162092902695
0.220110055027514,17.1628117575978
0.230115057528764,17.2087688447799
0.240120060030015,17.2540719828073
0.250125062531266,17.2987121722304
0.260130065032516,17.3426799768276
0.270135067533767,17.3859654986883
0.280140070035018,17.4285583554892
0.290145072536268,17.4704476479428
0.300150075037519,17.5116219505172
0.310155077538769,17.552069280201
0.32016008004002,17.5917770674891
0.330165082541271,17.6307321178103
0.340170085042521,17.6689205982262
0.350175087543772,17.7063279984204
0.360180090045022,17.7429390866654
0.370185092546273,17.7787378775097
0.380190095047524,17.8137076015906
0.390195097548774,17.8478306567929
0.400200100050025,17.8810885500404
0.410205102551276,17.9134618713562
0.420210105052526,17.944930235818
0.430215107553777,17.9754722148531
0.440220110055028,18.0050652942049
0.450225112556278,18.0336858109835
0.460230115057529,18.0613088706332
0.470235117558779,18.087908286091
0.48024012006003,18.1134565062041
0.490245122561281,18.1379245120602
0.500250125062531,18.1612817386302
0.510255127563782,18.1834959834553
0.520260130065032,18.2045332764612
0.530265132566283,18.2243577848555
0.540270135067534,18.2429316851494
0.550275137568784,18.2602150039407
0.560280140070035,18.2761654973496
0.570285142571286,18.2907384650341
0.580290145072536,18.3038865701319
0.590295147573787,18.3155596571484
0.600300150075038,18.3257045011029
0.610305152576288,18.3342646002971
0.620310155077539,18.3411798764534
0.630315157578789,18.3463863977686
0.64032016008004,18.3498160386578
0.650325162581291,18.3513961137203
0.660330165082541,18.3510489742276
0.670335167583792,18.3486915474981
0.680340170085043,18.3442348401143
0.690345172586293,18.337583372662
0.700350175087544,18.3286345602367
0.710355177588794,18.3172780317736
0.720360180090045,18.3033948606227
0.730365182591296,18.2868567532113
0.740370185092546,18.2675251279226
0.750375187593797,18.2452501516415
0.760380190095048,18.2198696991333
0.770385192596298,18.1912082508282
0.780390195097549,18.1590757748423
0.790395197598799,18.1232665970196
0.80040020010005,18.0835583187777
0.810405202601301,18.0397108409037
0.820410205102551,17.9914655795473
0.830415207603802,17.9385449796751
0.840420210105053,17.8806524590717
0.850425212606303,17.817472943146
0.860430215107554,17.7486741743092
0.870435217608804,17.6739089938204
0.880440220110055,17.5928188024255
0.890445222611306,17.5050383847704
0.900450225112556,17.4102022424021
0.910455227613807,17.3079525099845
0.920460230115058,17.1979484179689
0.930465232616308,17.0798771301314
0.940470235117559,16.9534656297164
0.950475237618809,16.8184931702944
0.96048024012006,16.6748036804705
0.970485242621311,16.5223174300046
0.980490245122561,16.3610412449435
0.990495247623812,16.1910766494023
1.00050025012506,16.0126254397778
1.01050525262631,15.8259923913599
1.02051025512756,15.6315850334853
1.03051525762881,15.429910613759
1.04052026013006,15.221570525575
1.05052526263132,15.0072525856722
1.06053026513257,14.7877215555084
1.07053526763382,14.5638082919144
1.08054027013507,14.3363978524806
1.09054527263632,14.1064168306883
1.10055027513757,13.8748201244822
1.11055527763882,13.6425773300682
1.12056028014007,13.4106589413228
1.13056528264132,13.1800225582864
1.14057028514257,12.9515993344258
1.15057528764382,12.7262809554736
1.16058029014507,12.5049074431429
1.17058529264632,12.288256114626
1.18059029514757,12.077032010585
1.19059529764882,11.8718600803923
1.20060030015008,11.6732793330194
1.21060530265133,11.4817391029537
1.22061030515258,11.2975974806632
1.23061530765383,11.1211218545228
1.24062031015508,10.9524914293659
1.25062531265633,10.7918015055601
1.26063031515758,10.6390692349007
1.27063531765883,10.4942405434509
1.28064032016008,10.3571978819113
1.29064532266133,10.2277684776269
1.30065032516258,10.1057327784792
1.31065532766383,9.99083281303356
1.32066033016508,9.88278024622237
1.33066533266633,9.78126393739153
1.34067033516758,9.68595687867072
1.35067533766883,9.59652242026098
1.36068034017009,9.51261973986911
1.37068534267134,9.43390854455
1.38069034517259,9.36005302190099
1.39069534767384,9.29072507928888
1.40070035017509,9.22560692434744
1.41070535267634,9.16439304938193
1.42071035517759,9.10679168797872
1.43071535767884,9.05252581217006
1.44072036018009,9.00133373746287
1.45072536268134,8.95296940031059
1.46073036518259,8.90720236342668
1.47073536768384,8.86381760758498
1.48074037018509,8.82261514828075
1.49074537268634,8.78340952649477
1.50075037518759,8.74602920235031
1.51075537768884,8.71031588179753
1.5207603801901,8.6761238038102
1.53076538269135,8.64331900474056
1.5407703851926,8.61177857464247
1.55077538769385,8.58138992397971
1.5607803901951,8.5520500629226
1.57078539269635,8.52366490742738
1.5807903951976,8.49614860873793
1.59079539769885,8.4694229222649
1.6008004002001,8.44341660526659
1.61080540270135,8.41806485226602
1.6208104052026,8.3933087661669
1.63081540770385,8.36909486631886
1.6408204102051,8.34537462972326
1.65082541270635,8.32210406610131
1.6608304152076,8.29924332591352
1.67083541770885,8.27675633887438
1.68084042021011,8.254610481143
1.69084542271136,8.23277626974943
1.70085042521261,8.21122708243682
1.71085542771386,8.18993890098245
1.72086043021511,8.16889007643246
1.73086543271636,8.1480611144038
1.74087043521761,8.12743447944159
1.75087543771886,8.10699441683511
1.76088044022011,8.08672678980907
1.77088544272136,8.0666189295137
1.78089044522261,8.04665950613563
1.79089544772386,8.02683839611097
1.80090045022511,8.00714658106953
1.81090545272636,7.98757603996674
1.82091045522761,7.96811965755123
1.83091545772886,7.94877114094645
1.84092046023012,7.92952494762892
1.85092546273137,7.91037620737278
1.86093046523262,7.89132067179422
1.87093546773387,7.87235464142498
1.88094047023512,7.85347492877027
1.89094547273637,7.83467880716767
1.90095047523762,7.815963960863
1.91095547773887,7.79732845120687
1.92096048024012,7.77877068827066
1.93096548274137,7.76028939036093
1.94097048524262,7.74188355535147
1.95097548774387,7.72355243193934
1.96098049024512,7.70529550695194
1.97098549274637,7.68711247686589
1.98099049524762,7.66900322666886
1.99099549774887,7.65096781000614
2.00100050025013,7.63300643348712
2.01100550275138,7.61511945180396
2.02101050525263,7.59730734523455
2.03101550775388,7.57957070850826
2.04102051025513,7.56191023929324
2.05102551275638,7.5443267252944
2.06103051525763,7.52682104046744
2.07103551775888,7.50939413993828
2.08104052026013,7.4920470454188
2.09104552276138,7.47478083699053
2.10105052526263,7.45759664460546
2.11105552776388,7.44049565879762
2.12106053026513,7.42347911157621
2.13106553276638,7.40654827077409
2.14107053526763,7.38970443380572
2.15107553776888,7.37294893903772
2.16108054027013,7.35628315081145
2.17108554277139,7.33970845130281
2.18109054527264,7.3232262403776
2.19109554777389,7.30683794847461
2.20110055027514,7.29054501502335
2.21110555277639,7.27434888465907
2.22111055527764,7.25825102414559
2.23111555777889,7.2422529067136
2.24112056028014,7.22635600317006
2.25112556278139,7.21056180141865
2.26113056528264,7.19487178910772
2.27113556778389,7.17928744862535
2.28114057028514,7.16381027714723
2.29114557278639,7.14844175782707
2.30115057528764,7.1331833796689
2.31115557778889,7.11803663422158
2.32116058029015,7.10300299528946
2.3311655827914,7.08808394718976
2.34117058529265,7.07328095645233
2.3511755877939,7.05859549483972
2.36118059029515,7.04402901668498
2.3711855927964,7.0295829757829
2.38119059529765,7.01525881879854
2.3911955977989,7.00105798026284
2.40120060030015,6.98698188792967
2.4112056028014,6.97303195348294
2.42121060530265,6.95920958910305
2.4312156078039,6.94551618962549
2.44122061030515,6.93195313795686
2.4512256128064,6.91852181020241
2.46123061530765,6.90522356485173
2.4712356178089,6.89205975349925
2.48124062031015,6.87903171333395
2.49124562281141,6.86614076771509
2.50125062531266,6.8533882240177
2.51125562781391,6.84077538419214
2.52126063031516,6.8283035319059
2.53126563281641,6.81597393102992
2.54127063531766,6.80378784027987
2.55127563781891,6.79174649924542
2.56128064032016,6.77985113370599
2.57128564282141,6.76810295503739
2.58129064532266,6.75650315569008
2.59129564782391,6.74505291838123
2.60130065032516,6.733753405053
2.61130565282641,6.72260576462361
2.62131065532766,6.71161112964854
2.63131565782891,6.70077061842311
2.64132066033017,6.69008532416147
2.65132566283142,6.6795563340794
2.66133066533267,6.66918471424257
2.67133566783392,6.65897151312198
2.68134067033517,6.64891776366371
2.69134567283642,6.63902448127364
2.70135067533767,6.62929266448989
2.71135567783892,6.61972328992191
2.72136068034017,6.61031732733933
2.73136568284142,6.6010757158537
2.74137068534267,6.59199938609284
2.75137568784392,6.58308924711375
2.76138069034517,6.57434618994477
2.77138569284642,6.56577109142494
2.78139069534767,6.55736480235999
2.79139569784892,6.54912816082729
2.80140070035018,6.54106198767526
2.81140570285143,6.53316708134408
2.82141070535268,6.52544422535962
2.83141570785393,6.51789418235919
2.84142071035518,6.51051769635435
2.85142571285643,6.5033154935724
2.86143071535768,6.4962882799133
2.87143571785893,6.48943674859458
2.88144072036018,6.48276155985681
2.89144572286143,6.4762633711404
2.90145072536268,6.46994281004252
2.91145572786393,6.46380049191407
2.92146073036518,6.45783700846202
2.93146573286643,6.45205293341061
2.94147073536768,6.44644882132067
2.95147573786893,6.44102520820979
2.96148074037019,6.43578260930813
2.97148574287144,6.43072153116179
2.98149074537269,6.42584243334411
2.99149574787394,6.42114578919585
3.00150075037519,6.41663202992423
3.01150575287644,6.41230158144688
3.02151075537769,6.40815483924579
3.03151575787894,6.40419218921244
3.04152076038019,6.40041400128357
3.05152576288144,6.39682061213053
3.06153076538269,6.39341234127222
3.07153576788394,6.39018948637839
3.08154077038519,6.38715235087748
3.09154577288644,6.38430117749752
3.10155077538769,6.3816362153707
3.11155577788894,6.37915769946181
3.1215607803902,6.37686582776044
3.13156578289145,6.37476069958224
3.1415707853927,6.37284308691011
3.15157578789395,6.37111262647429
3.1615807903952,6.36956893987198
3.17158579289645,6.36821279373036
3.1815907953977,6.36704419760285
3.19159579789895,6.3660632064583
3.2016008004002,6.36526986536737
3.21160580290145,6.36466420766819
3.2216108054027,6.36424625703662
3.23161580790395,6.36401601170762
3.2416208104052,6.36397345511049
3.25162581290645,6.36411854805731
3.2616308154077,6.36445123119651
3.27163581790895,6.36497145449174
3.2816408204102,6.36567910527297
3.29164582291146,6.3665740776556
3.30165082541271,6.36765625376494
3.31165582791396,6.36892548292278
3.32166083041521,6.37038160195037
3.33166583291646,6.37202443186446
3.34167083541771,6.37385377721473
3.35167583791896,6.37586942144111
3.36168084042021,6.37807113298206
3.37168584292146,6.38045866097657
3.38169084542271,6.38303173874793
3.39169584792396,6.38579008209583
3.40170085042521,6.38873339007722
3.41170585292646,6.39186134495629
3.42171085542771,6.39517360903936
3.43171585792896,6.39866983790368
3.44172086043022,6.40234965948435
3.45172586293147,6.40621269288836
3.46173086543272,6.4102585359532
3.47173586793397,6.41448677876649
3.48174087043522,6.41889698030536
3.49174587293647,6.42348869788925
3.50175087543772,6.42826146845619
3.51175587793897,6.43321481332052
3.52176088044022,6.43834823827966
3.53176588294147,6.44366123457526
3.54177088544272,6.44915327878818
3.55177588794397,6.45482383215186
3.56178089044522,6.4606723412972
3.57178589294647,6.46669823846185
3.58179089544772,6.47290094158299
3.59179589794897,6.47927985440898
3.60180090045022,6.48583436668181
3.61180590295148,6.49256385430624
3.62181090545273,6.49946767947941
3.63181590795398,6.50654519083083
3.64182091045523,6.51379572390791
3.65182591295648,6.52121860207924
3.66183091545773,6.52881313456521
3.67183591795898,6.53657861791968
3.68184092046023,6.54451433579351
3.69184592296148,6.55261955973522
3.70185092546273,6.56089354756616
3.71185592796398,6.56933555101192
3.72186093046523,6.57794480195103
3.73186593296648,6.58672052809185
3.74187093546773,6.59566193464533
3.75187593796898,6.60476823082052
3.76188094047024,6.61403860073495
3.77188594297149,6.62347222851193
3.78189094547274,6.63306827464845
3.79189594797399,6.64282590545161
3.80190095047524,6.65274426138671
3.81190595297649,6.66282248631853
3.82191095547774,6.67305969940561
3.83191595797899,6.68345502493422
3.84192096048024,6.69400756602708
3.85192596298149,6.70471642448288
3.86193096548274,6.71558068623264
3.87193596798399,6.72659943223031
3.88194097048524,6.73777173357663
3.89194597298649,6.74909665102385
3.90195097548774,6.76057324126102
3.91195597798899,6.77220054575207
3.92196098049025,6.78397760622055
3.9319659829915,6.7959034449858
3.94197098549275,6.80797709005926
3.951975987994,6.82019755077637
3.96198099049525,6.83256383455482
3.9719859929965,6.84507494053929
3.98199099549775,6.85772985726308
3.991995997999,6.87052757361767
4.00200100050025,6.88346706088661
4.0120060030015,6.89654729486565
4.02201100550275,6.90976723855979
4.032016008004,6.92312584543586
4.04202101050525,6.93662207308509
4.0520260130065,6.95025486160253
4.06203101550775,6.96402315196556
4.072036018009,6.97792587788568
4.08204102051026,6.99196196283426
4.09204602301151,7.00613033380517
4.10205102551276,7.02042990142682
4.11205602801401,7.0348595776636
4.12206103051526,7.04941827027874
4.13206603301651,7.06410487396612
4.14207103551776,7.07891828577581
4.15207603801901,7.0938573969807
4.16208104052026,7.10892108722393
4.17208604302151,7.12410823802684
4.18209104552276,7.13941772594477
4.19209604802401,7.15484841596726
4.20210105052526,7.17039917420369
4.21210605302651,7.18606886338317
4.22211105552776,7.20185633418563
4.23211605802901,7.21776043767284
4.24212106053027,7.23378002301817
4.25212606303152,7.24991392696041
4.26213106553277,7.26616098586814
4.27213606803402,7.28252003525199
4.28214107053527,7.29898989797584
4.29214607303652,7.31556939569448
4.30215107553777,7.33225734984014
4.31215607803902,7.34905256968979
4.32216108054027,7.36595386180142
4.33216608304152,7.38296003239686
4.34217108554277,7.40006987820231
4.35217608804402,7.41728219006826
4.36218109054527,7.43459575653847
4.37218609304652,7.45200936334344
4.38219109554777,7.4695217853743
4.39219609804902,7.48713179231082
4.40220110055028,7.50483815399967
4.41220610305153,7.52263963284607
4.42221110555278,7.54053498036093
4.43221610805403,7.55852294630218
4.44222111055528,7.57660227468533
4.45222611305653,7.59477170497768
4.46223111555778,7.61302996590066
4.47223611805903,7.63137577985145
4.48224112056028,7.64980786733832
4.49224612306153,7.66832494110749
4.50225112556278,7.68692570257488
4.51225612806403,7.70560884769699
4.52226113056528,7.72437306510094
4.53226613306653,7.74321704013728
4.54227113556778,7.76213944631335
4.55227613806903,7.7811389463728
4.56228114057028,7.80021419894543
4.57228614307154,7.81936385159704
4.58229114557279,7.83858654764854
4.59229614807404,7.85788091940646
4.60230115057529,7.87724558507663
4.61230615307654,7.89667915798866
4.62231115557779,7.91618023935274
4.63231615807904,7.93574742478629
4.64232116058029,7.95537929823617
4.65232616308154,7.97507442835655
4.66233116558279,7.99483137614689
4.67233616808404,8.01464869030631
4.68234117058529,8.03452491271038
4.69234617308654,8.05445856974781
4.70235117558779,8.07444817771892
4.71235617808904,8.09449223810194
4.72236118059029,8.11458924035377
4.73236618309155,8.13473766352337
4.7423711855928,8.15493597129087
4.75237618809405,8.17518261739228
4.7623811905953,8.19547603918727
4.77238619309655,8.21581466369107
4.7823911955978,8.23619690070939
4.79239619809905,8.25662114475582
4.8024012006003,8.27708577856279
4.81240620310155,8.2975891695923
4.8224112056028,8.31812967024011
4.83241620810405,8.33870561702113
4.8424212106053,8.35931533377709
4.85242621310655,8.37995712450169
4.8624312156078,8.40062928312138
4.87243621810905,8.42133008589732
4.88244122061031,8.44205778883742
4.89244622311156,8.46281063424769
4.90245122561281,8.48358684833106
4.91245622811406,8.50438464104617
4.92246123061531,8.52520220631829
4.93246623311656,8.5460377192365
4.94247123561781,8.56688933980567
4.95247623811906,8.587755210106
4.96248124062031,8.60863345570886
4.97248624312156,8.62952218524644
4.98249124562281,8.6504194891695
4.99249624812406,8.67132344311371
5.00250125062531,8.69223210184968
5.01250625312656,8.71314350809917
5.02251125562781,8.73405568097724
5.03251625812906,8.75496663014749
5.04252126063032,8.77587434092705
5.05252626313157,8.7967767877314
5.06253126563282,8.81767192741904
5.07253626813407,8.83855769231618
5.08254127063532,8.85943200514086
5.09254627313657,8.88029276977807
5.10255127563782,8.90113787628448
5.11255627813907,8.92196519504576
5.12256128064032,8.94277258616613
5.13256628314157,8.96355789027187
5.14257128564282,8.98431893223179
5.15257628814407,9.00505352214819
5.16258129064532,9.02575945223137
5.17258629314657,9.04643450370206
5.18259129564782,9.06707644154521
5.19259629814907,9.08768302080141
5.20260130065033,9.10825197649681
5.21260630315158,9.12878103885209
5.22261130565283,9.14926791575343
5.23261630815408,9.16971031007657
5.24262131065533,9.19010591170255
5.25262631315658,9.21045239165106
5.26263131565783,9.23074741514319
5.27263631815908,9.25098863616959
5.28264132066033,9.27117369722714
5.29264632316158,9.29130023496022
5.30265132566283,9.31136587152846
5.31265632816408,9.33136822433505
5.32266133066533,9.35130489948294
5.33266633316658,9.37117349745832
5.34267133566783,9.39097161185796
5.35267633816908,9.41069682960668
5.36268134067033,9.43034673061924
5.37268634317159,9.449918891779
5.38269134567284,9.46941088088067
5.39269634817409,9.4888202638817
5.40270135067534,9.5081446065006
5.41270635317659,9.52738146620418
5.42271135567784,9.54652840494072
5.43271635817909,9.5655829803018
5.44272136068034,9.58454274703161
5.45272636318159,9.60340525584547
5.46273136568284,9.62216807398976
5.47273636818409,9.6408287453254
5.48274137068534,9.65938483845229
5.49274637318659,9.67783390805491
5.50275137568784,9.6961735296505
5.51275637818909,9.71440126131307
5.52276138069035,9.73251468813689
5.5327663831916,9.75051138259242
5.54277138569285,9.76838893285547
5.5527763881941,9.78614493209139
5.56278139069535,9.80377698416182
5.5727863931966,9.82128268852847
5.58279139569785,9.83865967715306
5.5927963981991,9.85590556275376
5.60280140070035,9.87301799263365
5.6128064032016,9.88999461094109
5.62281140570285,9.90683308344945
5.6328164082041,9.92353107980898
5.64282141070535,9.94008629216006
5.6528264132066,9.95649641451449
5.66283141570785,9.97275916397365
5.6728364182091,9.98887227475085
5.68284142071036,10.0048334990817
5.69284642321161,10.0206406029379
5.70285142571286,10.036291352423
5.71285642821411,10.0517835638716
5.72286143071536,10.06711504115
5.73286643321661,10.0822836301329
5.74287143571786,10.097287184513
5.75287643821911,10.1121235946302
5.76288144072036,10.1267907422085
5.77288644322161,10.1412865639573
5.78289144572286,10.1556089912463
5.79289644822411,10.1697560072197
5.80290145072536,10.1837255869754
5.81290645322661,10.1975157620892
5.82291145572786,10.2111245611914
5.83291645822911,10.2245500540602
5.84292146073037,10.2377903325663
5.85292646323162,10.2508435150565
5.86293146573287,10.2637077525447
5.87293646823412,10.2763812141548
5.88294147073537,10.2888621048093
5.89294647323662,10.3011486508765
5.90295147573787,10.3132391135928
5.91295647823912,10.3251317747203
5.92296148074037,10.3368249676278
5.93296648324162,10.3483170382772
5.94297148574287,10.3596063635472
5.95297648824412,10.3706913602398
5.96298149074537,10.3815704658433
5.97298649324662,10.392242154904
5.98299149574787,10.4027049423109
5.99299649824912,10.4129573631262
6.00300150075037,10.4229979992248
6.01300650325163,10.4328254646542
6.02301150575288,10.4424383930729
6.03301650825413,10.451835457234
6.04302151075538,10.4610153762315
6.05302651325663,10.4699768846804
6.06303151575788,10.4787187672986
6.07303651825913,10.4872398493627
6.08304152076038,10.4955389892229
6.09304652326163,10.5036150568687
6.10305152576288,10.5114669794077
6.11305652826413,10.5190937153317
6.12306153076538,10.5264942665444
6.13306653326663,10.5336676555511
6.14307153576788,10.5406129752905
6.15307653826913,10.5473293080588
6.16308154077038,10.5538158246998
6.17308654327164,10.5600716787361
6.18309154577289,10.5660961223351
6.19309654827414,10.5718884054919
6.20310155077539,10.5774477888997
6.21310655327664,10.5827736424566
6.22311155577789,10.5878653062664
6.23311655827914,10.5927222050602
6.24312156078039,10.5973437694196
6.25312656328164,10.6017294845669
6.26313156578289,10.6058788937581
6.27313656828414,10.6097915719485
6.28314157078539,10.6134668509516
6.29314657328664,10.6169045875943
6.30315157578789,10.620104660578
6.31315657828914,10.6230665065205
6.3231615807904,10.6257899212517
6.33316658329165,10.6282746878486
6.3431715857929,10.6305206170221
6.35317658829415,10.6325275711206
6.3631815907954,10.6342954360471
6.37318659329665,10.6358241523808
6.3831915957979,10.6371136656522
6.39319659829915,10.6381639943476
6.4032016008004,10.6389751559262
6.41320660330165,10.6395472466444
6.4232116058029,10.6398803639516
6.43321660830415,10.6399746558313
6.4432216108054,10.6398302898967
6.45322661330665,10.6394474755862
6.4632316158079,10.6388264734121
6.47323661830915,10.6379675660858
6.48324162081041,10.636871056808
6.49324662331166,10.6355373210952
6.50325162581291,10.6339667244852
6.51325662831416,10.6321597004374
6.52326163081541,10.6301166841054
6.53326663331666,10.627838173777
6.54327163581791,10.6253246738272
6.55327663831916,10.622576738019
6.56328164082041,10.6195949398359
6.57328664332166,10.61637989903
6.58329164582291,10.6129322518742
6.59329664832416,10.609252673403
6.60330165082541,10.6053418690662
6.61330665332666,10.6012005637596
6.62331165582791,10.5968295238311
6.63331665832916,10.5922295402821
6.64332166083042,10.5874014308812
6.65332666333167,10.5823460493885
6.66333166583292,10.5770642695112
6.67333666833417,10.5715569959387
6.68334167083542,10.5658251602815
6.69334667333667,10.5598697196078
6.70335167583792,10.5536916567551
6.71335667833917,10.5472919893395
6.72336168084042,10.5406717500007
6.73336668334167,10.5338320010476
6.74337168584292,10.526773826431
6.75337668834417,10.5194983402145
6.76338169084542,10.5120066734524
6.77338669334667,10.5042999892517
6.78339169584792,10.4963794654783
6.79339669834917,10.4882463101049
6.80340170085042,10.4799017460089
6.81340670335168,10.4713470262973
6.82341170585293,10.462583417469
6.83341670835418,10.4536122147138
6.84342171085543,10.4444347272417
6.85342671335668,10.4350522907061
6.86343171585793,10.4254662553148
6.87343671835918,10.4156779958668
6.88344172086043,10.4056889019892
6.89344672336168,10.3955003860961
6.90345172586293,10.3851138756765
6.91345672836418,10.3745308191966
6.92346173086543,10.3637526804217
6.93346673336668,10.3527809424752
6.94347173586793,10.3416171038533
6.95347673836918,10.3302626810472
6.96348174087044,10.3187192056067
6.97348674337169,10.3069882263305
6.98349174587294,10.2950713061292
6.99349674837419,10.2829700249782
7.00350175087544,10.2706859756401
7.01350675337669,10.258220767652
7.02351175587794,10.2455760228217
7.03351675837919,10.2327533778828
7.04352176088044,10.2197544836812
7.05352676338169,10.2065810031932
7.06353176588294,10.1932346142916
7.07353676838419,10.1797170053255
7.08354177088544,10.1660298790661
7.09354677338669,10.1521749485888
7.10355177588794,10.1381539406037
7.11355677838919,10.1239685917634
7.12356178089045,10.109620650766
7.1335667833917,10.0951118779766
7.14357178589295,10.0804440433998
7.1535767883942,10.0656189290742
7.16358179089545,10.0506383254597
7.1735867933967,10.0355040348612
7.18359179589795,10.0202178677613
7.1935967983992,10.0047816449806
7.20360180090045,9.98919719719339
7.2136068034017,9.97346636311096
7.22361180590295,9.95759099178594
7.2336168084042,9.94157293917599
7.24362181090545,9.92541407119352
7.2536268134067,9.90911626097613
7.26363181590795,9.89268138994614
7.2736368184092,9.8761113484967
7.28364182091046,9.85940803293099
7.29364682341171,9.84257334873106
7.30365182591296,9.82560920719084
7.31365682841421,9.80851752726858
7.32366183091546,9.79130023575872
7.33366683341671,9.77395926468096
7.34367183591796,9.75649655424693
7.35367683841921,9.73891404954755
7.36368184092046,9.72121370253583
7.37368684342171,9.70339747217763
7.38369184592296,9.68546732186742
7.39369684842421,9.66742522231692
7.40370185092546,9.64927314840063
7.41370685342671,9.63101308102426
7.42371185592796,9.61264700746782
7.43371685842921,9.59417691850345
7.44372186093047,9.57560481129824
7.45372686343172,9.55693268693523
7.46373186593297,9.53816255156451
7.47373686843422,9.51929641703268
7.48374187093547,9.50033629797314
7.49374687343672,9.48128421406672
7.50375187593797,9.46214218986066
7.51375687843922,9.44291225298375
7.52376188094047,9.42359643620411
7.53376688344172,9.40419677447702
7.54377188594297,9.38471530724724
7.55377688844422,9.36515407864546
7.56378189094547,9.34551513439482
7.57378689344672,9.32580052407776
7.58379189594797,9.30601230119638
7.59379689844922,9.28615252147475
7.60380190095047,9.26622324450132
7.61380690345173,9.24622653101124
7.62381190595298,9.22616444544455
7.63381690845423,9.20603905578877
7.64382191095548,9.18585243028847
7.65382691345673,9.16560663992268
7.66383191595798,9.1453037595239
7.67383691845923,9.1249458641443
7.68384192096048,9.10453503109662
7.69384692346173,9.08407333949671
7.70385192596298,9.06356287035519
7.71385692846423,9.04300570667506
7.72386193096548,9.02240393063125
7.73386693346673,9.00175962726089
7.74387193596798,8.98107488370188
7.75387693846923,8.96035178531268
7.76388194097049,8.93959241896272
7.77388694347174,8.91879887439927
7.78389194597299,8.89797323949788
7.79389694847424,8.87711760222813
7.80390195097549,8.85623405268083
7.81390695347674,8.83532468016458
7.82391195597799,8.81439157347458
7.83391695847924,8.7934368207867
7.84392196098049,8.77246251128117
7.85392696348174,8.75147073356331
7.86393196598299,8.73046357274743
7.87393696848424,8.70944311583354
7.88394197098549,8.68841144981053
7.89394697348674,8.66737065681771
7.90395197598799,8.646322819291
7.91395697848924,8.62527002077243
7.9239619809905,8.6042143400323
7.93396698349175,8.58315785340888
7.943971985993,8.56210263883857
7.95397698849425,8.5410507701373
7.9639819909955,8.52000431735407
7.97398699349675,8.49896534994874
7.983991995998,8.47793593539494
7.99399699849925,8.45691813707484
8.0040020010005,8.43591401388398
8.01400700350175,8.41492562493408
8.024012006003,8.39395502590998
8.03401700850425,8.3730042645041
8.0440220110055,8.3520753885955
8.05402701350675,8.33117044394194
8.064032016008,8.31029146806457
8.07403701850926,8.28944049409983
8.08404202101051,8.26861955576078
8.09404702351176,8.24783067910436
8.10405202601301,8.2270758837505
8.11405702851426,8.20635718669795
8.12406203101551,8.18567660125338
8.13406703351676,8.16503613400188
8.14407203601801,8.14443778254267
8.15407703851926,8.12388354402573
8.16408204102051,8.10337541040943
8.17408704352176,8.08291536262074
8.18409204602301,8.06250537581787
8.19409704852426,8.04214742464252
8.20410205102551,8.02184347353622
8.21410705352676,8.00159547920502
8.22411205602801,7.98140539053092
8.23411705852926,7.96127515389587
8.24412206103051,7.94120670811888
8.25412706353177,7.92120197895181
8.26413206603302,7.9012628857707
8.27413706853427,7.88139134629615
8.28414207103552,7.86158926635535
8.29414707353677,7.84185854351822
8.30415207603802,7.82220106282921
8.31415707853927,7.80261870685037
8.32416208104052,7.78311334995533
8.33416708354177,7.7636868540896
8.34417208604302,7.7443410750086
8.35417708854427,7.72507785380993
8.36418209104552,7.70589902379001
8.37418709354677,7.68680641570496
8.38419209604802,7.66780184453371
8.39419709854927,7.64888711789796
8.40420210105053,7.63006402714066
8.41420710355178,7.61133435790043
8.42421210605303,7.59269988422854
8.43421710855428,7.57416237336888
8.44422211105553,7.55572358105706
8.45422711355678,7.53738524535728
8.46423211605803,7.51914909862918
8.47423711855928,7.50101685701721
8.48424212106053,7.48299023079904
8.49424712356178,7.4650709188568
8.50425212606303,7.44726060530104
8.51425712856428,7.42956096339307
8.52426213106553,7.41197365040427
8.53426713356678,7.39450031852083
8.54427213606803,7.37714259699175
8.55427713856928,7.35990211360309
8.56428214107054,7.34278047357575
8.57428714357179,7.32577927124993
8.58429214607304,7.3089000981726
8.59429714857429,7.29214452308628
8.60430215107554,7.27551410075332
8.61430715357679,7.25901037710156
8.62431215607804,7.24263487678043
8.63431715857929,7.22638912322976
8.64432216108054,7.21027461216767
8.65432716358179,7.19429282908879
8.66433216608304,7.17844524965194
8.67433716858429,7.16273333123171
8.68434217108554,7.14715851933574
8.69434717358679,7.1317222422498
8.70435217608804,7.1164259176881
8.71435717858929,7.10127093828748
8.72436218109054,7.08625868486028
8.7343671835918,7.07139053407106
8.74437218609305,7.05666783371833
8.7543771885943,7.0420919255494
8.76438219109555,7.02766413256683
8.7743871935968,7.01338575570183
8.78439219609805,6.99925808469387
8.7943971985993,6.98528239404661
8.80440220110055,6.97145993557727
8.8144072036018,6.95779196420628
8.82441220610305,6.94427969589241
8.8344172086043,6.93092434573222
8.84442221110555,6.91772710320556
8.8544272136068,6.90468914646981
8.86443221610805,6.89181163440334
8.87443721860931,6.87909569793401
8.88444222111056,6.86654246830281
8.89444722361181,6.8541530582448
8.90445222611306,6.84192855313353
8.91445722861431,6.82987002436779
8.92446223111556,6.81797853550264
8.93446723361681,6.80625511325965
8.94447223611806,6.79470078924705
8.95447723861931,6.78331656420883
8.96448224112056,6.77210340975983
8.97448724362181,6.76106230838071
8.98449224612306,6.75019420984464
8.99449724862431,6.73950004760114
9.00450225112556,6.7289807330826
9.01450725362681,6.71863715052841
9.02451225612806,6.70847019160102
9.03451725862931,6.69848071350494
9.04452226113056,6.68866955174802
9.05452726363182,6.67903753625958
9.06453226613307,6.66958547117277
9.07453726863432,6.66031414275389
9.08454227113557,6.65122431034043
9.09454727363682,6.64231673801231
9.10455227613807,6.63359214694781
9.11455727863932,6.62505125386443
9.12456228114057,6.61669474840887
9.13456728364182,6.60852331151845
9.14457228614307,6.60053759806091
9.15457728864432,6.59273825079762
9.16458229114557,6.58512587368634
9.17458729364682,6.57770108211484
9.18459229614807,6.57046445116233
9.19459729864932,6.56341655232665
9.20460230115058,6.55655790395056
9.21460730365183,6.54988906581779
9.22461230615308,6.54341052502733
9.23461730865433,6.53712276782187
9.24462231115558,6.53102627503714
9.25462731365683,6.5251214914851
9.26463231615808,6.51940885142282
9.27463731865933,6.51388876262168
9.28464232116058,6.50856161753285
9.29464732366183,6.50342779620079
9.30465232616308,6.49848765113588
9.31465732866433,6.49374152221404
9.32466233116558,6.48918972663344
9.33466733366683,6.48483256367674
9.34467233616808,6.48067031365879
9.35467733866933,6.47670323903967
9.36468234117059,6.47293158214053
9.37468734367184,6.46935557275651
9.38469234617309,6.46597540574247
9.39469734867434,6.46279127671635
9.40470235117559,6.45980333283869
9.41470735367684,6.457011671238
9.42471235617809,6.45441688705087
9.43471735867934,6.45201871749685
9.44472236118059,6.4498168297557
9.45472736368184,6.44781182446434
9.46473236618309,6.44600368478889
9.47473736868434,6.44439243390229
9.48474237118559,6.442978092942
9.49474737368684,6.4417606627077
9.50475237618809,6.44074013074765
9.51475737868934,6.43991646586334
9.52476238119059,6.43928961757553
9.53476738369185,6.43885951898745
9.5447723861931,6.43862607372486
9.55477738869435,6.43858918988927
9.5647823911956,6.43874877201315
9.57478739369685,6.43910464536723
9.5847923961981,6.43965667693158
9.59479739869935,6.44040468300557
9.6048024012006,6.44134848810157
9.61480740370185,6.44248787027576
9.6248124062031,6.44382261349954
9.63481740870435,6.44535247781689
9.6448224112056,6.44707720448511
9.65482741370685,6.44899651920816
9.6648324162081,6.45111013360114
9.67483741870936,6.45341773924207
9.68484242121061,6.4559190122371
9.69484742371186,6.45861361320251
9.70485242621311,6.46150118618258
9.71485742871436,6.46458135874973
9.72486243121561,6.46785374262019
9.73486743371686,6.47131793371607
9.74487243621811,6.47497351214469
9.75487743871936,6.4788200422879
9.76488244122061,6.48285707291776
9.77488744372186,6.48708413726112
9.78489244622311,6.49150075357324
9.79489744872436,6.4961064265542
9.80490245122561,6.50090063901967
9.81490745372686,6.50588287731607
9.82491245622811,6.51105258361411
9.83491745872936,6.51640920839312
9.84492246123061,6.52195218465175
9.85492746373187,6.52768091688813
9.86493246623312,6.53359481283848
9.87493746873437,6.53969326216609
9.88494247123562,6.54597562873549
9.89494747373687,6.5524412753314
9.90495247623812,6.55908955037019
9.91495747873937,6.56591977627641
9.92496248124062,6.57293127660985
9.93496748374187,6.58012335803577
9.94497248624312,6.5874953035991
9.95497748874437,6.59504639798393
9.96498249124562,6.60277590757028
9.97498749374687,6.6106830772452
9.98499249624812,6.61876715407715
9.99499749874937,6.62702736546861
10.0050025012506,6.63546291950538
10.0150075037519,6.64407302664554
10.0250125062531,6.65285687674379
10.0350175087544,6.66181364238261
10.0450225112556,6.67094249840726
10.0550275137569,6.68024259853961
10.0650325162581,6.68971308111865
10.0750375187594,6.69935308643333
10.0850425212606,6.70916173352195
10.0950475237619,6.71913812768149
10.1050525262631,6.72928137569861
10.1150575287644,6.73959056331758
10.1250625312656,6.75006476388799
10.1350675337669,6.7607030517679
10.1450725362681,6.77150448078467
10.1550775387694,6.78246809332001
10.1650825412706,6.7935929323685
10.1750875437719,6.80487802120632
10.1850925462731,6.81632237217528
10.1950975487744,6.82792499801604
10.2051025512756,6.83968489281436
10.2151075537769,6.85160103967101
10.2251125562781,6.86367242198854
10.2351175587794,6.87589800599271
10.2451225612806,6.88827674634849
10.2551275637819,6.90080759778079
10.2651325662831,6.91348950002997
10.2751375687844,6.92632138025182
10.2851425712856,6.9393021647536
10.2951475737869,6.95243076818475
10.3051525762881,6.96570609130223
10.3151575787894,6.97912703231134
10.3251625812906,6.99269248170516
10.3351675837919,7.00640131449372
10.3451725862931,7.02025240208128
10.3551775887944,7.03424461049965
10.3651825912956,7.04837678976621
10.3751875937969,7.06264778568013
10.3851925962981,7.07705643987596
10.3951975987994,7.09160157798641
10.4052026013007,7.10628202098427
10.4152076038019,7.12109658627843
10.4252126063032,7.13604407592386
10.4352176088044,7.15112328628777
10.4452226113057,7.16633301037716
10.4552276138069,7.18167202770378
10.4652326163082,7.19713911007568
10.4752376188094,7.21273302510733
10.4852426213107,7.22845253158754
10.4952476238119,7.24429637683615
10.5052526263132,7.26026330178433
10.5152576288144,7.2763520446166
10.5252626313157,7.29256133011024
10.5352676338169,7.30888987371035
10.5452726363182,7.32533638727827
10.5552776388194,7.34189957537705
10.5652826413207,7.35857813018624
10.5752876438219,7.37537073680985
10.5852926463232,7.39227607410144
10.5952976488244,7.40929281470809
10.6053026513257,7.42641961851316
10.6153076538269,7.44365513706022
10.6253126563282,7.46099801809905
10.6353176588294,7.47844690062071
10.6453226613307,7.49600041079369
10.6553276638319,7.51365716812232
10.6653326663332,7.53141578397926
10.6753376688344,7.54927486471425
10.6853426713357,7.56723300343692
10.6953476738369,7.58528878328225
10.7053526763382,7.60344078199772
10.7153576788394,7.62168756624696
10.7253626813407,7.64002769768923
10.7353676838419,7.65845972466033
10.7453726863432,7.67698218497912
10.7553776888444,7.69559361042501
10.7653826913457,7.71429252082089
10.7753876938469,7.73307743073696
10.7853926963482,7.7519468424857
10.7953976988494,7.77089924466919
10.8054027013507,7.78993312031337
10.8154077038519,7.80904693990167
10.8254127063532,7.82823916779835
10.8354177088544,7.8475082570525
10.8454227113557,7.86685264576549
10.8554277138569,7.88627076426434
10.8654327163582,7.90576103103289
10.8754377188594,7.9253218580346
10.8854427213607,7.94495164293771
10.8954477238619,7.96464877359043
10.9054527263632,7.98441162441352
10.9154577288644,8.00423855887681
10.9254627313657,8.02412793155514
10.9354677338669,8.04407808267847
10.9454727363682,8.0640873446213
10.9554777388694,8.08415403614638
10.9654827413707,8.10427646413629
10.9754877438719,8.12445292209939
10.9854927463732,8.14468169194529
10.9954977488744,8.16496104508496
11.0055027513757,8.18528923935477
11.0155077538769,8.20566452201719
11.0255127563782,8.2260851249106
11.0355177588794,8.24654927240618
11.0455227613807,8.26705517491386
11.0555277638819,8.2876010258941
11.0655327663832,8.30818500905934
11.0755377688844,8.32880529524473
11.0855427713857,8.3494600439467
11.0955477738869,8.37014740069445
11.1055527763882,8.39086549888007
11.1155577788894,8.4116124571537
11.1255627813907,8.43238638586836
11.1355677838919,8.4531853770298
11.1455727863932,8.47400751575731
11.1555777888944,8.49485087321471
11.1655827913957,8.51571350173263
11.1755877938969,8.53659344588561
11.1855927963982,8.55748873735108
11.1955977988994,8.57839739497465
11.2056028014007,8.59931742589084
11.215607803902,8.62024682291388
11.2256128064032,8.64118356849973
11.2356178089045,8.66212563119054
11.2456228114057,8.68307096878893
11.255627813907,8.70401752652098
11.2656328164082,8.72496323727317
11.2756378189095,8.74590602394369
11.2856428214107,8.76684379464993
11.295647823912,8.78777445045326
11.3056528264132,8.80869587605727
11.3156578289145,8.82960595094214
11.3256628314157,8.85050253718114
11.335667833917,8.87138349330352
11.3456728364182,8.89224666001791
11.3556778389195,8.91308987579449
11.3656828414207,8.93391096073608
11.375687843922,8.95470773412642
11.3856928464232,8.97547799669013
11.3956978489245,8.99621954954964
11.4057028514257,9.01693017490053
11.415707853927,9.03760765680128
11.4257128564282,9.05824976048862
11.4357178589295,9.07885425429769
11.4457228614307,9.0994188873013
11.455727863932,9.11994141324998
11.4657328664332,9.14041956731683
11.4757378689345,9.16085109054245
11.4857428714357,9.18123370434292
11.495747873937,9.20156513763492
11.5057528764382,9.22184310146171
11.5157578789395,9.24206531573406
11.5257628814407,9.26222947951018
11.535767883942,9.28233330277799
11.5457728864432,9.30237447941183
11.5557778889445,9.32235071566126
11.5657828914457,9.34225969329112
11.575787893947,9.36209911127399
11.5857928964482,9.38186665301534
11.5957978989495,9.40156001645085
11.6058029014507,9.4211768761173
11.615807903952,9.44071492724304
11.6258129064532,9.46017184926738
11.6358179089545,9.4795453349699
11.6458229114557,9.49883306470634
11.655827913957,9.51803273843737
11.6658329164582,9.53714203399679
11.6758379189595,9.55615865346114
11.6858429214607,9.57508028574324
11.695847923962,9.59390464182648
11.7058529264632,9.61262941191002
11.7158579289645,9.63125231310984
11.7258629314657,9.64977105089437
11.735867933967,9.66818335463331
11.7458729364682,9.6864869361107
11.7558779389695,9.70467953745643
11.7658829414707,9.72275888806604
11.775887943972,9.74072273711123
11.7858929464732,9.75856883774008
11.7958979489745,9.77629495182976
11.8059029514757,9.79389885113546
11.815907953977,9.81137831951441
11.8259129564782,9.82873114861653
11.8359179589795,9.84595514148456
11.8459229614807,9.86304811003663
11.855927963982,9.88000788110896
11.8659329664832,9.89683229005517
11.8759379689845,9.91351918482029
11.8859429714857,9.93006643770247
11.895947973987,9.94647191971656
11.9059529764882,9.96273353018809
11.9159579789895,9.97884917040947
11.9259629814907,9.99481676868043
11.935967983992,10.0106342611071
11.9459729864932,10.02629960395
11.9559779889945,10.0418107750806
11.9659829914957,10.0571657532527
11.975987993997,10.0723625489666
11.9859929964982,10.0873991892611
11.9959979989995,10.102273715511
12.0060030015007,10.1169841957634
12.016008004002,10.1315287095892
12.0260130065033,10.1459053637538
12.0360180090045,10.1601122806909
12.0460230115058,10.1741476062143
12.056028014007,10.1880095101649
12.0660330165083,10.2016961768279
12.0760380190095,10.215205825852
12.0860430215108,10.2285366856463
12.096048024012,10.2416870163983
12.1060530265133,10.2546551073169
12.1160580290145,10.2674392461218
12.1260630315158,10.2800377722793
12.136068034017,10.2924490439161
12.1460730365183,10.3046714457658
12.1560780390195,10.3167033633694
12.1660830415208,10.3285432501314
12.176088044022,10.3401895447635
12.1860930465233,10.3516407402639
12.1960980490245,10.3628953450221
12.2061030515258,10.3739518965093
12.216108054027,10.3848089640401
12.2261130565283,10.3954651392728
12.2361180590295,10.4059190496494
12.2461230615308,10.4161693386972
12.256128064032,10.4262146958063
12.2661330665333,10.4360538205851
12.2761380690345,10.4456854553086
12.2861430715358,10.4551083644029
12.296148074037,10.4643213465229
12.3061530765383,10.4733232249388
12.3161580790395,10.4821128604561
12.3261630815408,10.4906891379068
12.336168084042,10.4990509728076
12.3461730865433,10.5071973250689
12.3561780890445,10.5151271637171
12.3661830915458,10.5228395137973
12.376188094047,10.5303334200384
12.3861930965483,10.5376079550344
12.3961980990495,10.5446622174674
12.4062031015508,10.5514953372658
12.416208104052,10.5581065089483
12.4262131065533,10.5644949152102
12.4362181090545,10.5706598027609
12.4462231115558,10.5766004290935
12.456228114057,10.5823160888361
12.4662331165583,10.5878061190326
12.4762381190595,10.593069909542
12.4862431215608,10.5981068392205
12.496248124062,10.6029163322439
12.5062531265633,10.6074978513366
12.5162581290645,10.611850895502
12.5262631315658,10.6159749951153
12.536268134067,10.619869720069
12.5462731365683,10.6235346603959
12.5562781390695,10.6269694511834
12.5662831415708,10.6301735291382
12.576288144072,10.6331467917508
12.5862931465733,10.635889210962
12.5962981490745,10.6384002407666
12.6063031515758,10.6406797343865
12.616308154077,10.6427274779645
12.6263131565783,10.6445433361408
12.6363181590795,10.6461272238532
12.6463231615808,10.6474790547123
12.656328164082,10.6485987639845
12.6663331665833,10.6494863533531
12.6763381690845,10.6501418208481
12.6863431715858,10.650565231261
12.696348174087,10.6507566558001
12.7063531765883,10.6507161951305
12.7163581790895,10.6504439942985
12.7263631815908,10.6499402274401
12.736368184092,10.6492051072002
12.7463731865933,10.6482388631345
12.7563781890945,10.6470417633464
12.7663831915958,10.6456140930687
12.776388194097,10.6439561780507
12.7863931965983,10.6420683817449
12.7963981990995,10.6399510843811
12.8064032016008,10.6376046981678
12.8164082041021,10.6350296767447
12.8264132066033,10.6322264812103
12.8364182091046,10.6291956318489
12.8464232116058,10.6259376439967
12.8564282141071,10.6224530896002
12.8664332166083,10.6187425476259
12.8764382191096,10.6148066419004
12.8864432216108,10.6106460114898
12.8964482241121,10.6062613273257
12.9064532266133,10.6016532810786
12.9164582291146,10.5968226014977
12.9264632316158,10.5917700424413
12.9364682341171,10.586496382964
12.9464732366183,10.5810024201697
12.9564782391196,10.5752889882548
12.9664832416208,10.5693569369305
12.9764882441221,10.5632071482568
12.9864932466233,10.5568405264251
12.9964982491246,10.5502579992756
13.0065032516258,10.5434605174696
13.0165082541271,10.5364490654311
13.0265132566283,10.5292246367872
13.0365182591296,10.521788260858
13.0465232616308,10.5141409795912
13.0565282641321,10.5062838669772
13.0665332666333,10.4982180105207
13.0765382691346,10.4899445280748
13.0865432716358,10.4814645509752
13.0965482741371,10.4727792402874
13.1065532766383,10.4638897702269
13.1165582791396,10.4547973430126
13.1265632816408,10.445503174767
13.1365682841421,10.4360085077913
13.1465732866433,10.4263145988475
13.1565782891446,10.4164227291807
13.1665832916458,10.4063341949113
13.1765882941471,10.3960503149504
13.1865932966483,10.3855724234592
13.1965982991496,10.3749018757671
13.2066033016508,10.3640400429016
13.2166083041521,10.3529883155411
13.2266133066533,10.3417481002017
13.2366183091546,10.3303208218878
13.2466233116558,10.3187079212516
13.2566283141571,10.3069108568304
13.2666333166583,10.2949311019389
13.2766383191596,10.2827701477275
13.2866433216608,10.2704294988949
13.2966483241621,10.2579106777573
13.3066533266633,10.2452152198158
13.3166583291646,10.2323446763369
13.3266633316658,10.2193006138685
13.3366683341671,10.2060846119801
13.3466733366683,10.1926982661875
13.3566783391696,10.1791431836142
13.3666833416708,10.1654209869352
13.3766883441721,10.1515333102962
13.3866933466733,10.1374818026804
13.3966983491746,10.1232681242802
13.4067033516758,10.1088939485434
13.4167083541771,10.0943609619657
13.4267133566783,10.0796708618393
13.4367183591796,10.0648253588505
13.4467233616808,10.049826173468
13.4567283641821,10.0346750393293
13.4667333666833,10.0193736996312
13.4767383691846,10.0039239092364
13.4867433716858,9.98832743434993
13.4967483741871,9.97258605052458
13.5067533766883,9.95670154510299
13.5167583791896,9.94067571375378
13.5267633816908,9.92451036347619
13.5367683841921,9.90820730994911
13.5467733866933,9.89176837849522
13.5567783891946,9.8751954048404
13.5667833916958,9.85849023201562
13.5767883941971,9.84165471362761
13.5867933966983,9.82469071051454
13.5967983991996,9.80760009254944
13.6068034017008,9.7903847388583
13.6168084042021,9.77304653512267
13.6268134067034,9.75558737658866
13.6368184092046,9.73800916474151
13.6468234117059,9.72031380924408
13.6568284142071,9.70250322810576
13.6668334167084,9.68457934502349
13.6768384192096,9.6665440923117
13.6868434217109,9.64839940775289
13.6968484242121,9.6301472364168
13.7068534267134,9.61178953099552
13.7168584292146,9.59332824887413
13.7268634317159,9.57476535500361
13.7368684342171,9.55610281946492
13.7468734367184,9.53734261853589
13.7568784392196,9.51848673533324
13.7668834417209,9.49953715685784
13.7768884442221,9.48049587621278
13.7868934467234,9.46136489250457
13.7968984492246,9.44214620893918
13.8069034517259,9.42284183491001
13.8169084542271,9.40345378302544
13.8269134567284,9.38398407135414
13.8369184592296,9.36443472357244
13.8469234617309,9.34480776585207
13.8569284642321,9.32510522912059
13.8669334667334,9.30532914919214
13.8769384692346,9.28548156487465
13.8869434717359,9.26556451965381
13.8969484742371,9.24558005902595
13.9069534767384,9.22553023301725
13.9169584792396,9.20541709597416
13.9269634817409,9.18524270323451
13.9369684842421,9.16500911360875
13.9469734867434,9.14471839042993
13.9569784892446,9.1243725978576
13.9669834917459,9.1039738029646
13.9769884942471,9.08352407537235
13.9869934967484,9.0630254870945
13.9969984992496,9.04248011268902
14.0070035017509,9.02189002653141
14.0170085042521,9.00125730645953
14.0270135067534,8.98058403292544
14.0370185092546,8.95987228508428
14.0470235117559,8.93912414413818
14.0570285142571,8.91834169454393
14.0670335167584,8.89752701928656
14.0770385192596,8.87668220190428
14.0870435217609,8.85580932856439
14.0970485242621,8.83491048489843
14.1070535267634,8.81398775637148
14.1170585292646,8.79304322838754
14.1270635317659,8.77207898764646
14.1370685342671,8.75109712056754
14.1470735367684,8.73009971047013
14.1570785392696,8.70908884281215
14.1670835417709,8.68806660319369
14.1770885442721,8.66703507262065
14.1870935467734,8.64599633282288
14.1970985492746,8.62495246674648
14.2071035517759,8.60390555272322
14.2171085542771,8.58285766695064
14.2271135567784,8.56181088754134
14.2371185592796,8.54076728858957
14.2471235617809,8.51972894064028
14.2571285642821,8.49869791390413
14.2671335667834,8.47767627657206
14.2771385692846,8.45666609280533
14.2871435717859,8.43566942262553
14.2971485742871,8.4146883263269
14.3071535767884,8.39372486076448
14.3171585792896,8.37278107495983
14.3271635817909,8.351859018384
14.3371685842921,8.33096073842713
14.3471735867934,8.31008827426609
14.3571785892946,8.28924366095778
14.3671835917959,8.26842893408487
14.3771885942971,8.24764612144824
14.3871935967984,8.22689724454867
14.3971985992996,8.20618432246135
14.4072036018009,8.1855093704788
14.4172086043022,8.16487439711223
14.4272136068034,8.14428140209291
14.4372186093047,8.1237323847997
14.4472236118059,8.10322933941093
14.4572286143072,8.08277424902317
14.4672336168084,8.0623690911468
14.4772386193097,8.0420158426262
14.4872436218109,8.02171646996684
14.4972486243122,8.00147293210768
14.5072536268134,7.98128718015673
14.5172586293147,7.9611611626625
14.5272636318159,7.94109682058068
14.5372686343172,7.92109608185979
14.5472736368184,7.90116086817423
14.5572786393197,7.88129309954552
14.5672836418209,7.86149468402154
14.5772886443222,7.84176752134897
14.5872936468234,7.82211349864064
14.5972986493247,7.80253450053102
14.6073036518259,7.78303240348432
14.6173086543272,7.76360907147792
14.6273136568284,7.74426636224096
14.6373186593297,7.72500611882758
14.6473236618309,7.70583017662936
14.6573286643322,7.68674036845728
14.6673336668334,7.66773851130995
14.6773386693347,7.64882641477298
14.6873436718359,7.63000587206506
14.6973486743372,7.61127867061802
14.7073536768384,7.59264658620328
14.7173586793397,7.574111387863
14.7273636818409,7.55567483303932
14.7373686843422,7.5373386614781
14.7473736868434,7.51910460724073
14.7573786893447,7.50097438819121
14.7673836918459,7.48294971634526
14.7773886943472,7.46503229229026
14.7873936968484,7.44722380170578
14.7973986993497,7.42952591934883
14.8074037018509,7.4119403038737
14.8174087043522,7.39446860895329
14.8274137068534,7.37711246528893
14.8374187093547,7.35987350160335
14.8474237118559,7.34275332458824
14.8574287143572,7.3257535309421
14.8674337168584,7.30887571268197
14.8774387193597,7.29212143912468
14.8874437218609,7.27549226924802
14.8974487243622,7.25898974795306
14.9074537268634,7.2426154072614
14.9174587293647,7.22637075850482
14.9274637318659,7.21025731056112
14.9374687343672,7.19427654330311
14.9474737368684,7.17842993348867
14.9574787393697,7.16271893602341
14.9674837418709,7.14714500893006
14.9774887443722,7.13170957431354
14.9874937468734,7.11641404947634
14.9974987493747,7.10125983831736
15.0075037518759,7.08624831482716
15.0175087543772,7.07138085128677
15.0275137568784,7.0566588047533
15.0375187593797,7.04208351021508
15.0475237618809,7.02765629488821
15.0575287643822,7.01337846460716
15.0675337668834,6.99925131150732
15.0775387693847,6.98527611028124
15.0875437718859,6.97145411475823
15.0975487743872,6.95778656312656
15.1075537768884,6.94427469141484
15.1175587793897,6.93091969985881
15.1275637818909,6.91772279225135
15.1375687843922,6.90468513679481
15.1475737868934,6.89180789960642
15.1575787893947,6.87909222235117
15.1675837918959,6.86653922480122
15.1775887943972,6.85415001320026
15.1875937968984,6.84192568813442
15.1975987993997,6.82986731366478
15.2076038019009,6.81797595052718
15.2176088044022,6.80625262549572
15.2276138069035,6.79469838171628
15.2376188094047,6.78331421522531
15.247623811906,6.77210111679288
15.2576288144072,6.76106004245222
15.2676338169085,6.75019194015121
15.2776388194097,6.73949775507632
15.287643821911,6.72897840138724
15.2976488244122,6.7186347649315
15.3076538269135,6.70846772915048
15.3176588294147,6.69847816087601
15.327663831916,6.68866689010112
15.3376688344172,6.67903474869602
15.3476738369185,6.66958254349385
15.3576788394197,6.66031104867209
15.367683841921,6.65122104852592
15.3776888444222,6.64231327912329
15.3876938469235,6.6335884836875
15.3976988494247,6.62504736455722
15.407703851926,6.61669062377951
15.4177088544272,6.60851893685512
15.4277138569285,6.60053295553233
15.4377188594297,6.59273332507979
15.447723861931,6.58512065694294
15.4577288644322,6.57769555903751
15.4677338669335,6.57045861592007
15.4777388694347,6.56341037708893
15.487743871936,6.55655140162477
15.4977488744372,6.54988220569979
15.5077538769385,6.54340330134624
15.5177588794397,6.53711517499478
15.527763881941,6.53101830208958
15.5377688844422,6.52511311965752
15.5477738869435,6.51940007212026
15.5577788894447,6.51387956159316
15.567783891946,6.50855199147481
15.5777888944472,6.50341773260332
15.5877938969485,6.49847714901783
15.5977988994497,6.49373056477515
15.607803901951,6.48917830020125
15.6178089044522,6.48482065876802
15.6278139069535,6.48065792522028
15.6378189094547,6.47669036824806
15.647823911956,6.4729182250046
15.6578289144572,6.46934171755197
15.6678339169585,6.46596104250802
15.6778389194597,6.46277638980729
15.687843921961,6.45978792689202
15.6978489244622,6.45699572509086
15.7078539269635,6.45440040194557
15.7178589294647,6.45200169927882
15.727863931966,6.44979924808829
15.7378689344672,6.44779368087661
15.7478739369685,6.44598497442015
15.7578789394697,6.44437315430143
15.767883941971,6.44295823994695
15.7778889444722,6.44174020115656
15.7878939469735,6.44071906876565
15.7978989494747,6.43989482785204
15.807903951976,6.43926738603522
15.8179089544772,6.43883668833633
15.8279139569785,6.43860265187933
15.8379189594797,6.4385651749086
15.847923961981,6.43872412636463
15.8579289644822,6.43907938417021
15.8679339669835,6.43963080243357
15.8779389694847,6.44037818852087
15.887943971986,6.44132136092098
15.8979489744872,6.44246011569262
15.9079539769885,6.44379422608308
15.9179589794897,6.44532344883596
15.927963981991,6.44704753546493
15.9379689844922,6.44896620940829
15.9479739869935,6.45107917660625
15.9579789894947,6.45338613559271
15.967983991996,6.45588675882721
15.9779889944972,6.45858070410328
15.9879939969985,6.46146761782158
15.9979989994997,6.46454713753482
16.008004002001,6.46781886242091
16.0180090045023,6.47128239029223
16.0280140070035,6.47493730838329
16.0380190095048,6.47878317581228
16.048024012006,6.48281953948043
16.0580290145073,6.48704594047273
16.0680340170085,6.4914618893
16.0780390195098,6.49606689666379
16.088044022011,6.50086044312974
16.0980490245123,6.50584200431143
16.1080540270135,6.5110110447248
16.1180590295148,6.5163669975128
16.128064032016,6.52190929662989
16.1380690345173,6.52763736258352
16.1480740370185,6.53355058688664
16.1580790395198,6.53964836024341
16.168084042021,6.54593005874764
16.1780890445223,6.55239503160952
16.1880940470235,6.5590426302205
16.1980990495248,6.56587218824639
16.208104052026,6.57288301508642
16.2181090545273,6.58007442140029
16.2281140570285,6.58744570020994
16.2381190595298,6.59499612177473
16.248124062031,6.60272495838178
16.2581290645323,6.61063146321222
16.2681340670335,6.61871486884166
16.2781390695348,6.62697441018699
16.288144072036,6.63540930198249
16.2981490745373,6.64401874044191
16.3081540770385,6.65280192417023
16.3181590795398,6.66175803085027
16.328164082041,6.670886221627
16.3381690845423,6.6801856598321
16.3481740870435,6.68965548750225
16.3581790895448,6.6992948319247
16.368184092046,6.70910282219089
16.3781890945473,6.7190785661181
16.3881940970485,6.72922115833288
16.3981990995498,6.73952969478293
16.408204102051,6.75000325047123
16.4182091045523,6.76064088843031
16.4282141070535,6.771441672526
16.4382191095548,6.78240464629918
16.448224112056,6.79352884214842
16.4582291145573,6.8048132929498
16.4682341170585,6.81625701211183
16.4782391195598,6.82785900222995
16.488244122061,6.83961826624149
16.4982491245623,6.8515337888024
16.5082541270635,6.86360454354404
16.5182591295648,6.8758295043717
16.528264132066,6.8882076285479
16.5382691345673,6.90073786154333
16.5482741370685,6.91341914873114
16.5582791395698,6.92625042136415
16.568284142071,6.93923059776179
16.5782891445723,6.95235859490237
16.5882941470735,6.96563331931513
16.5982991495748,6.97905366314476
16.608304152076,6.99261851562509
16.6183091545773,7.00632675913105
16.6283141570785,7.02017726039778
16.6383191595798,7.03416888223659
16.648324162081,7.04830048260622
16.6583291645823,7.06257090338094
16.6683341670835,7.07697898215054
16.6783391695848,7.09152355250534
16.688344172086,7.1062034321818
16.6983491745873,7.12101743395809
16.7083541770885,7.13596436720455
16.7183591795898,7.15104302636492
16.728364182091,7.16625219969719
16.7383691845923,7.18159067202084
16.7483741870935,7.19705721576557
16.7583791895948,7.21265059460922
16.768384192096,7.22836956741856
16.7783891945973,7.24421288652209
16.7883941970985,7.26017929139695
16.7983991995998,7.2762675142314
16.8084042021011,7.29247628510316
16.8184092046023,7.30880432232395
16.8284142071036,7.32525033303557
16.8384192096048,7.34181302057866
16.8484242121061,7.35849108044982
16.8584292146073,7.37528319980194
16.8684342171086,7.39218805470779
16.8784392196098,7.40920431402714
16.8884442221111,7.42633064349736
16.8984492246123,7.44356569676324
16.9084542271136,7.46090811620843
16.9184592296148,7.47835653995368
16.9284642321161,7.49590959636937
16.9384692346173,7.5135659085813
16.9484742371186,7.53132408657766
16.9584792396198,7.54918273132826
16.9684842421211,7.56714043896678
16.9784892446223,7.58519579551843
16.9884942471236,7.60334737862031
16.9984992496248,7.62159375409007
17.0085042521261,7.63993347883813
17.0185092546273,7.65836510484977
17.0285142571286,7.67688717328432
17.0385192596298,7.69549821375694
17.0485242621311,7.714196746354
17.0585292646323,7.73298128138339
17.0685342671336,7.75185032368508
17.0785392696348,7.77080236642418
17.0885442721361,7.78983588972422
17.0985492746373,7.80894936489586
17.1085542771386,7.82814125244036
17.1185592796398,7.84741000679127
17.1285642821411,7.86675406936794
17.1385692846423,7.88617187030373
17.1485742871436,7.9056618282113
17.1585792896448,7.92522235095464
17.1685842921461,7.9448518390377
17.1785892946473,7.96454867761059
17.1885942971486,7.98431124567117
17.1985992996498,8.00413790850486
17.2086043021511,8.02402701584589
17.2186093046523,8.0439769106378
17.2286143071536,8.06398592199012
17.2386193096548,8.0840523704978
17.2486243121561,8.10417456093386
17.2586293146573,8.12435079114075
17.2686343171586,8.14457934489652
17.2786393196598,8.16485848896049
17.2886443221611,8.18518648302909
17.2986493246623,8.20556157257742
17.3086543271636,8.22598199320002
17.3186593296648,8.24644596426936
17.3286643321661,8.26695169750791
17.3386693346673,8.28749738872847
17.3486743371686,8.30808122303728
17.3586793396698,8.32870137080614
17.3686843421711,8.3493559894081
17.3786893446723,8.37004322538278
17.3886943471736,8.39076121186828
17.3986993496748,8.41150806899863
17.4087043521761,8.43228190492848
17.4187093546773,8.45308081394462
17.4287143571786,8.47390287863836
17.4387193596798,8.49474616824307
17.4487243621811,8.51560873904245
17.4587293646823,8.53648863624034
17.4687343671836,8.55738388938039
17.4787393696848,8.57829252014786
17.4887443721861,8.59921253161829
17.4987493746873,8.62014192145663
17.5087543771886,8.64107866990386
17.5187593796898,8.66202074762495
17.5287643821911,8.68296611191204
17.5387693846923,8.70391270503338
17.5487743871936,8.72485846341327
17.5587793896948,8.74580130549514
17.5687843921961,8.76673914422238
17.5787893946973,8.78766987615404
17.5887943971986,8.8085913918448
17.5987993996998,8.82950156390224
17.6088044022011,8.85039826143644
17.6188094047024,8.87127933630901
17.6288144072036,8.89214263710717
17.6388194097049,8.9129859933183
17.6488244122061,8.93380723364641
17.6588294147074,8.95460416903274
17.6688344172086,8.97537460995327
17.6788394197099,8.99611634664783
17.6888444222111,9.01682717152496
17.6988494247124,9.03750485918751
17.7088544272136,9.05814718666678
17.7188594297149,9.07875190881868
17.7288644322161,9.0993167863378
17.7388694347174,9.11983956271583
17.7488744372186,9.14031798737446
17.7588794397199,9.16074978391339
17.7688844422211,9.18113268750388
17.7788894447224,9.20146441591279
17.7888944472236,9.22174269559384
17.7988994497249,9.24196522732256
17.8089044522261,9.26212972658047
17.8189094547274,9.28223389121112
17.8289144572286,9.30227542859149
17.8389194597299,9.32225202635102
17.8489244622311,9.34216138514057
17.8589294647324,9.36200118962409
17.8689344672336,9.38176913919467
17.8789394697349,9.40146290961572
17.8889444722361,9.42108019539834
17.8989494747374,9.44061867831578
17.9089544772386,9.46007604600848
17.9189594797399,9.47944998520205
17.9289644822411,9.49873818316462
17.9389694847424,9.5179383275957
17.9489744872436,9.53704811278808
17.9589794897449,9.55606522750938
17.9689844922461,9.5749873732212
17.9789894947474,9.59381224369365
17.9889944972486,9.61253754812278
17.9989994997499,9.6311609920697
18.0090045022511,9.64968028729882
18.0190095047524,9.66809315568597
18.0290145072536,9.68639731720262
18.0390195097549,9.70459050582461
18.0490245122561,9.72267045654574
18.0590295147574,9.74063491815833
18.0690345172586,9.75848164163598
18.0790395197599,9.77620839143238
18.0890445222611,9.79381293813124
18.0990495247624,9.81129306281058
18.1090545272636,9.82864655806447
18.1190595297649,9.84587122475882
18.1290645322661,9.86296487862972
18.1390695347674,9.87992534283644
18.1490745372686,9.8967504577164
18.1590795397699,9.91343807137651
18.1690845422711,9.9299860505541
18.1790895447724,9.94639227005666
18.1890945472736,9.96265462876793
18.1990995497749,9.97877102283639
18.2091045522761,9.99473939000146
18.2191095547774,10.0105576529621
18.2291145572786,10.0262237771938
18.2391195597799,10.0417357277142
18.2491245622811,10.0570915050708
18.2591295647824,10.072289100498
18.2691345672836,10.0873265570523
18.2791395697849,10.1022019037725
18.2891445722861,10.1169132157237
18.2991495747874,10.1314585663802
18.3091545772886,10.1458360675905
18.3191595797899,10.1600438370999
18.3291645822911,10.1740800212474
18.3391695847924,10.1879427921327
18.3491745872936,10.2016303412107
18.3591795897949,10.2151408762609
18.3691845922961,10.2284726328624
18.3791895947974,10.2416238658171
18.3891945972986,10.2545928556263
18.3991995997999,10.267377911453
18.4092046023012,10.2799773631293
18.4192096048024,10.2923895582831
18.4292146073037,10.3046128828494
18.4392196098049,10.3166457380773
18.4492246123062,10.3284865513602
18.4592296148074,10.3401337890308
18.4692346173087,10.351585942559
18.4792396198099,10.362841505555
18.4892446223112,10.373899025553
18.4992496248124,10.3847570608593
18.5092546273137,10.3954142139218
18.5192596298149,10.4058691060452
18.5292646323162,10.416120385021
18.5392696348174,10.4261667264291
18.5492746373187,10.4360068471563
18.5592796398199,10.4456394813244
18.5692846423212,10.4550633960303
18.5792896448224,10.4642773900949
18.5892946473237,10.4732802891506
18.5992996498249,10.4820709447099
18.6093046523262,10.4906482393154
18.6193096548274,10.4990111094942
18.6293146573287,10.5071584873214
18.6393196598299,10.5150893722814
18.6493246623312,10.5228027548909
18.6593296648324,10.5302977029485
18.6693346673337,10.5375732892317
18.6793396698349,10.5446285849622
18.6893446723362,10.5514627604345
18.6993496748374,10.5580749976673
18.7093546773387,10.5644644505084
18.7193596798399,10.5706303908552
18.7293646823412,10.5765720963188
18.7393696848424,10.5822888168285
18.7493746873437,10.5877799230233
18.7593796898449,10.593044776374
18.7693846923462,10.5980827690574
18.7793896948474,10.6028933128729
18.7893946973487,10.6074759115374
18.7993996998499,10.6118300318143
18.8094047023512,10.6159552077927
18.8194097048524,10.6198509956191
18.8294147073537,10.6235169989803
18.8394197098549,10.6269529059852
18.8494247123562,10.6301580856734
18.8594297148574,10.6331324362705
18.8694347173587,10.6358759236872
18.8794397198599,10.6383880248279
18.8894447223612,10.640668585262
18.8994497248624,10.6427174163906
18.9094547273637,10.6445343324045
18.9194597298649,10.6461192834731
18.9294647323662,10.6474721833237
18.9394697348674,10.6485929617914
18.9494747373687,10.6494816134365
18.9594797398699,10.6501381504709
18.9694847423712,10.6505626100193
18.9794897448724,10.6507550926018
18.9894947473737,10.6507156985083
18.9994997498749,10.6504445737107
19.0095047523762,10.6499418730878
19.0195097548774,10.6492078104664
19.0295147573787,10.6482426204242
19.0395197598799,10.6470465600339
19.0495247623812,10.6456199216805
19.0595297648824,10.6439630534338
19.0695347673837,10.6420762887594
19.0795397698849,10.639960030641
19.0895447723862,10.6376146830158
19.0995497748874,10.6350406976008
19.1095547773887,10.6322385391937
19.1195597798899,10.6292087199177
19.1295647823912,10.6259517677638
19.1395697848924,10.6224682381093
19.1495747873937,10.6187587218983
19.1595797898949,10.6148238310181
19.1695847923962,10.6106642125002
19.1795897948974,10.6062805326887
19.1895947973987,10.6016734941201
19.1995997998999,10.5968438158786
19.2096048024012,10.5917922548611
19.2196098049025,10.5865195826152
19.2296148074037,10.581026606062
19.239619809905,10.5753141531766
19.2496248124062,10.569383077197
19.2596298149075,10.563234255543
19.2696348174087,10.556868600425
19.27963981991,10.5502870350711
19.2896448224112,10.5434905149421
19.2996498249125,10.5364800127441
19.3096548274137,10.529256533801
19.319659829915,10.5218210977146
19.3296648324162,10.5141747554852
19.3396698349175,10.5063185717913
19.3496748374187,10.498253643287
19.35967983992,10.4899810789439
19.3696848424212,10.4815020185707
19.3796898449225,10.472817615063
19.3896948474237,10.4639290499566
19.399699849925,10.454837518573
19.4097048524262,10.4455442431938
19.4197098549275,10.4360504603224
19.4297148574287,10.426357431815
19.43971985993,10.4164664341809
19.4497248624312,10.4063787676025
19.4597298649325,10.3960957473416
19.4697348674337,10.3856187106349
19.479739869935,10.3749490101604
19.4897448724362,10.3640880189743
19.4997498749375,10.3530371259728
19.5097548774387,10.3417977390663
19.51975987994,10.3303712819495
19.5297648824412,10.3187591964155
19.5397698849425,10.3069629395439
19.5497748874437,10.2949839862227
19.559779889945,10.282823825507
19.5697848924462,10.2704839643054
19.5797898949475,10.2579659227048
19.5897948974487,10.2452712377942
19.59979989995,10.232401460474
19.6098049024512,10.2193581560447
19.6198099049525,10.206142906115
19.6298149074537,10.1927573039934
19.639819909955,10.1792029587287
19.6498249124562,10.165481491081
19.6598299149575,10.15159453698
19.6698349174587,10.1375437435483
19.67983991996,10.123330772201
19.6898449224612,10.1089572961375
19.6998499249625,10.0944250008267
19.7098549274637,10.0797355852527
19.719859929965,10.064890758199
19.7298649324662,10.049892241942
19.7398699349675,10.034741768335
19.7498749374687,10.0194410818277
19.75987993997,10.0039919369381
19.7698849424712,9.98839609898739
19.7798899449725,9.97265534503036
19.7898949474737,9.95677146056229
19.799899949975,9.94074624297648
19.8099049524762,9.92458149788718
19.8199099549775,9.90827904139024
19.8299149574787,9.89184069946442
19.83991995998,9.87526830634915
19.8499249624812,9.85856370679163
19.8599299649825,9.84172875272907
19.8699349674837,9.82476530594136
19.879939969985,9.80767523638592
19.8899449724862,9.79046042202431
19.8999499749875,9.77312275016642
19.9099549774887,9.75566411437995
19.91995997999,9.73808641718584
19.9299649824912,9.72039156825745
19.9399699849925,9.70258148448413
19.9499749874937,9.68465809118207
19.959979989995,9.66662331907449
19.9699849924962,9.64847910672
19.9799899949975,9.63022739952487
19.9899949974987,9.61187014883192
20,9.59340931423937


==> Data/Follower_2_velocity_star.csv <==
time,velocity
0,26
0.0125062531265633,25.9855396325182
0.0250125062531266,25.9696221773372
0.0375187593796898,25.9521679916906
0.0500250125062531,25.9330913027369
0.0625312656328164,25.9122995868585
0.0750375187593797,25.8896930090168
0.087543771885943,25.8651636311309
0.100050025012506,25.8385947154587
0.11255627813907,25.8098597695979
0.125062531265633,25.7788216364452
0.137568784392196,25.7453313381106
0.150075037518759,25.7092268974963
0.162581290645323,25.6703318919344
0.175087543771886,25.6284539424908
0.187593796898449,25.5833828512317
0.200100050025012,25.534888641143
0.212606303151576,25.4827191251703
0.225112556278139,25.4265972611671
0.237618809404702,25.3662179582541
0.250125062531266,25.3012443661858
0.262631315657829,25.2313035412813
0.275137568784392,25.155981168334
0.287643821910955,25.0748153055954
0.300150075037519,24.987288795511
0.312656328164082,24.8928199758031
0.325162581290645,24.7907513200435
0.337668834417209,24.6803355598572
0.350175087543772,24.5607187092386
0.362681340670335,24.4309195759118
0.375187593796898,24.2898054879718
0.387693846923462,24.1360645292908
0.400200100050025,23.9681756036605
0.412706353176588,23.7843794677357
0.425212606303152,23.5826566694052
0.437718859429715,23.3607220261999
0.450225112556278,23.1160491542548
0.462731365682841,22.8459406940289
0.475237618809405,22.5476571721029
0.487743871935968,22.2186072595729
0.500250125062531,21.8565843201526
0.512756378189095,21.4600153510129
0.525262631315658,21.028179599764
0.537768884442221,20.5613637564809
0.550275137568784,20.0609453056384
0.562781390695348,19.5294202943542
0.575287643821911,18.9704011111374
0.587793896948474,18.3885998504071
0.600300150075038,17.7897917408389
0.612806403201601,17.1807336923536
0.625312656328164,16.5690049295154
0.637818909454727,15.9627438958603
0.650325162581291,15.3702767784262
0.662831415707854,14.7996623950425
0.675337668834417,14.2582066674244
0.687843921960981,13.75201727074
0.700350175087544,13.285667935778
0.712856428214107,12.8620214836609
0.72536268134067,12.4822276414449
0.737868934467234,12.1458772500677
0.750375187593797,11.8512691155629
0.76288144072036,11.5957350776708
0.775387693846923,11.3759722031695
0.787893946973487,11.1883436606929
0.80040020010005,11.0291257282167
0.812906453226613,10.8946928598495
0.825412706353177,10.7816432896827
0.83791895947974,10.686873789853
0.850425212606303,10.607614656013
0.862931465732866,10.5414359447012
0.87543771885943,10.4862345560575
0.887943971985993,10.4402097839817
0.900450225112556,10.4018329713455
0.91295647823912,10.3698151728121
0.925462731365683,10.343075360887
0.937968984492246,10.320710676686
0.950475237618809,10.301969513954
0.962981490745373,10.2862277341848
0.975487743871936,10.2729680166398
0.987993996998499,10.261762160573
1.00050025012506,10.2522560684807
1.01300650325163,10.2441571013449
1.02551275637819,10.2372234936331
1.03801900950475,10.2312555323337
1.05052526263132,10.2260882309086
1.06303151575788,10.2215852633339
1.07553776888444,10.2176339479157
1.08804402201101,10.2141411065976
1.10055027513757,10.2110296526096
1.11305652826413,10.2082357757028
1.1255627813907,10.2057066248609
1.13806903451726,10.2033984006234
1.15057528764382,10.2012747812808
1.16308154077039,10.1993056281853
1.17558779389695,10.1974659184599
1.18809404702351,10.1957348648896
1.20060030015008,10.1940951898418
1.21310655327664,10.192532526086
1.2256128064032,10.1910349220105
1.23811905952976,10.1895924326839
1.25062531265633,10.1881967816333
1.26313156578289,10.1868410808907
1.27563781890945,10.1855195991728
1.28814407203602,10.1842275697664
1.30065032516258,10.1829610310697
1.31315657828914,10.1817166941709
1.32566283141571,10.1804918326367
1.33816908454227,10.1792841909025
1.35067533766883,10.1780919088842
1.3631815907954,10.1769134581441
1.37568784392196,10.1757475883027
1.38819409704852,10.1745932834108
1.40070035017509,10.173449725934
1.41320660330165,10.1723162643465
1.42571285642821,10.1711923878383
1.43821910955478,10.1700777060647
1.45072536268134,10.1689719287646
1.4632316158079,10.1678748520681
1.47573786893447,10.1667863461294
1.48824412206103,10.1657063421863
1.50075037518759,10.1646348265141
1.51325662831416,10.1635718306095
1.52576288144072,10.1625174251341
1.53826913456728,10.161471716228
1.55077538769385,10.1604348378419
1.56328164082041,10.1594069512651
1.57578789394697,10.1583882393861
1.58829414707354,10.1573789046026
1.6008004002001,10.1563791678009
1.61330665332666,10.1553892634187
1.62581290645323,10.1544094414401
1.63831915957979,10.1534399625837
1.65082541270635,10.1524810990721
1.66333166583292,10.1515331334235
1.67583791895948,10.1505963557544
1.68834417208604,10.1496710662236
1.70085042521261,10.1487575705392
1.71335667833917,10.1478561826913
1.72586293146573,10.1469672224209
1.7383691845923,10.1460910149009
1.75087543771886,10.1452278920708
1.76338169084542,10.144378189078
1.77588794397199,10.1435422477793
1.78839419709855,10.142720412969
1.80090045022511,10.141913034289
1.81340670335168,10.1411204655863
1.82591295647824,10.1403430631624
1.8384192096048,10.1395811885904
1.85092546273137,10.1388352047017
1.86343171585793,10.1381054789618
1.87593796898449,10.1373923807748
1.88844422211106,10.1366962820597
1.90095047523762,10.1360175581683
1.91345672836418,10.1353565849503
1.92596298149075,10.1347137422827
1.93846923461731,10.1340894100988
1.95097548774387,10.1334839710731
1.96348174087044,10.1328978090886
1.975987993997,10.1323313085139
1.98849424712356,10.1317848562516
2.00100050025013,10.1312588380688
2.01350675337669,10.1307536422543
2.02601300650325,10.1302696560314
2.03851925962981,10.129807267407
2.05102551275638,10.1293668646059
2.06353176588294,10.1289488343748
2.0760380190095,10.1285535646999
2.08854427213607,10.1281814407783
2.10105052526263,10.127832848551
2.11355677838919,10.1275081714897
2.12606303151576,10.1272077918373
2.13856928464232,10.1269320905906
2.15107553776888,10.1266814452894
2.16358179089545,10.1264562329979
2.17608804402201,10.1262568261272
2.18859429714857,10.1260835958927
2.20110055027514,10.1259369091691
2.2136068034017,10.1258171296113
2.22611305652826,10.1257246176194
2.23861930965483,10.1256597281415
2.25112556278139,10.1256228135547
2.26363181590795,10.1256142194548
2.27613806903452,10.1256342882384
2.28864432216108,10.1256833555723
2.30115057528764,10.1257617520414
2.31365682841421,10.1258698023888
2.32616308154077,10.1260078240292
2.33866933466733,10.1261761292878
2.3511755877939,10.126375021481
2.36368184092046,10.1266047986345
2.37618809404702,10.1268657492637
2.38869434717359,10.1271581551567
2.40120060030015,10.127482289098
2.41370685342671,10.1278384150506
2.42621310655328,10.1282267887654
2.43871935967984,10.1286476551545
2.4512256128064,10.1291012513065
2.46373186593297,10.1295878021616
2.47623811905953,10.1301075243145
2.48874437218609,10.1306606219074
2.50125062531266,10.1312472892876
2.51375687843922,10.1318677087887
2.52626313156578,10.1325220510559
2.53876938469235,10.1332104753769
2.55127563781891,10.1339331275105
2.56378189094547,10.1346901422891
2.57628814407204,10.1354816396283
2.5887943971986,10.13630772839
2.60130065032516,10.1371685018525
2.61380690345173,10.1380640414104
2.62631315657829,10.1389944128972
2.63881940970485,10.139959668943
2.65132566283142,10.1409598470428
2.66383191595798,10.1419949699898
2.67633816908454,10.1430650459902
2.68884442221111,10.1441700671222
2.70135067533767,10.1453100113401
2.71385692846423,10.1464848392982
2.7263631815908,10.1476944977642
2.73886943471736,10.1489389154045
2.75137568784392,10.1502180069321
2.76388194097049,10.1515316685828
2.77638819409705,10.1528797822626
2.78889444722361,10.1542622114022
2.80140070035018,10.1556788045235
2.81390695347674,10.1571293919309
2.8264132066033,10.1586137883674
2.83891945972987,10.1601317907617
2.85142571285643,10.1616831798518
2.86393196598299,10.1632677190354
2.87643821910955,10.1648851549782
2.88894447223612,10.1665352175041
2.90145072536268,10.1682176192901
2.91395697848924,10.1699320566694
2.92646323161581,10.1716782085605
2.93896948474237,10.1734557380245
2.95147573786893,10.1752642905941
2.9639819909955,10.1771034964201
2.97648824412206,10.1789729681624
2.98899449724862,10.1808723035695
3.00150075037519,10.1828010830811
3.01400700350175,10.1847588726984
3.02651325662831,10.1867452214329
3.03901950975488,10.1887596643377
3.05152576288144,10.1908017199281
3.064032016008,10.1928708932496
3.07653826913457,10.1949666733915
3.08904452226113,10.1970885364682
3.10155077538769,10.1992359433508
3.11405702851426,10.2014083424287
3.12656328164082,10.2036051676972
3.13906953476738,10.205825841151
3.15157578789395,10.2080697713801
3.16408204102051,10.2103363554335
3.17658829414707,10.2126249780885
3.18909454727364,10.2149350130101
3.2016008004002,10.2172658228652
3.21410705352676,10.2196167596089
3.22661330665333,10.2219871655948
3.23911955977989,10.2243763728525
3.25162581290645,10.2267837052955
3.26413206603302,10.2292084769266
3.27663831915958,10.2316499951435
3.28914457228614,10.2341075579413
3.30165082541271,10.2365804581494
3.31415707853927,10.2390679799043
3.32666333166583,10.241569403407
3.3391695847924,10.2440840012203
3.35167583791896,10.2466110428435
3.36418209104552,10.2491497916264
3.37668834417209,10.2516995083367
3.38919459729865,10.2542594494726
3.40170085042521,10.2568288691269
3.41420710355178,10.2594070192523
3.42671335667834,10.2619931494389
3.4392196098049,10.2645865092879
3.45172586293147,10.2671863462104
3.46423211605803,10.2697919094767
3.47673836918459,10.2724024468318
3.48924462231116,10.2750172090405
3.50175087543772,10.2776354468026
3.51425712856428,10.2802564141481
3.52676338169085,10.2828793672116
3.53926963481741,10.285503565226
3.55177588794397,10.2881282719479
3.56428214107054,10.2907527539986
3.5767883941971,10.2933762845597
3.58929464732366,10.2959981401342
3.60180090045022,10.2986176047632
3.61430715357679,10.3012339674121
3.62681340670335,10.3038465243865
3.63931965982992,10.3064545793295
3.65182591295648,10.3090574425787
3.66433216608304,10.3116544340795
3.6768384192096,10.3142448804376
3.68934467233617,10.3168281189413
3.70185092546273,10.3194034949171
3.71435717858929,10.321970363919
3.72686343171586,10.3245280919449
3.73936968484242,10.3270760542863
3.75187593796898,10.3296136387181
3.76438219109555,10.3321402424091
3.77688844422211,10.3346552753435
3.78939469734867,10.3371581586839
3.80190095047524,10.3396483252908
3.8144072036018,10.3421252215374
3.82691345672836,10.3445883047335
3.83941970985493,10.3470370466486
3.85192596298149,10.3494709310844
3.86443221610805,10.3518894552171
3.87693846923462,10.3542921305389
3.88944472236118,10.3566784806976
3.90195097548774,10.3590480447909
3.91445722861431,10.3614003747878
3.92696348174087,10.3637350369167
3.93946973486743,10.3660516124466
3.951975987994,10.3683496955074
3.96448224112056,10.3706288961676
3.97698849424712,10.3728888380998
3.98949474737369,10.3751291593718
4.00200100050025,10.3773495137098
4.01450725362681,10.379549567971
4.02701350675338,10.38172900486
4.03951975987994,10.3838875213686
4.0520260130065,10.3860248283621
4.06453226613307,10.3881406527022
4.07703851925963,10.3902347344936
4.08954477238619,10.3923068288368
4.10205102551276,10.3943567057727
4.11455727863932,10.3963841484029
4.12706353176588,10.3983889553875
4.13956978489245,10.4003709389871
4.15207603801901,10.4023299249016
4.16458229114557,10.4042657540385
4.17708854427214,10.4061782799029
4.1895947973987,10.4080673698946
4.20210105052526,10.4099329055991
4.21460730365183,10.4117747806418
4.22711355677839,10.4135929026838
4.23961980990495,10.4153871923557
4.25212606303152,10.4171575820092
4.26463231615808,10.4189040177613
4.27713856928464,10.4206264575462
4.28964482241121,10.4223248707697
4.30215107553777,10.4239992399681
4.31465732866433,10.425649558501
4.3271635817909,10.427275830887
4.33966983491746,10.4288780739154
4.35217608804402,10.4304563143432
4.36468234117059,10.4320105896301
4.37718859429715,10.4335409485762
4.38969484742371,10.4350474491596
4.40220110055028,10.436530159452
4.41470735367684,10.4379891579503
4.4272136068034,10.4394245315602
4.43971985992996,10.4408363765341
4.45222611305653,10.44222479869
4.46473236618309,10.4435899114863
4.47723861930965,10.4449318368658
4.48974487243622,10.4462507055426
4.50225112556278,10.447546655111
4.51475737868934,10.4488198306888
4.52726363181591,10.4500703854286
4.53976988494247,10.4512984786328
4.55227613806903,10.452504276094
4.5647823911956,10.4536879509233
4.57728864432216,10.4548496817144
4.58979489744872,10.4559896525031
4.60230115057529,10.4571080538551
4.61480740370185,10.4582050812706
4.62731365682841,10.4592809347057
4.63981990995498,10.4603358196734
4.65232616308154,10.4613699462413
4.6648324162081,10.4623835280628
4.67733866933467,10.4633767831722
4.68984492246123,10.4643499338874
4.70235117558779,10.4653032054124
4.71485742871436,10.4662368260848
4.72736368184092,10.4671510281232
4.73986993496748,10.4680460461755
4.75237618809405,10.4689221169993
4.76488244122061,10.4697794803081
4.77738869434717,10.4706183781571
4.78989494747374,10.4714390539693
4.8024012006003,10.4722417528504
4.81490745372686,10.4730267221499
4.82741370685343,10.4737942101689
4.83991995997999,10.4745444659073
4.85242621310655,10.4752777397277
4.86493246623312,10.4759942830532
4.87743871935968,10.4766943473975
4.88994497248624,10.4773781844378
4.90245122561281,10.4780460467059
4.91495747873937,10.4786981867287
4.92746373186593,10.4793348565045
4.9399699849925,10.4799563077245
4.95247623811906,10.4805627922813
4.96498249124562,10.4811545612791
4.97748874437219,10.4817318647685
4.98999499749875,10.4822949520252
5.00250125062531,10.4828440718931
5.01500750375188,10.4833794718651
5.02751375687844,10.4839013979161
5.040020010005,10.4844100947526
5.05252626313157,10.4849058061392
5.06503251625813,10.4853887740737
5.07753876938469,10.4858592386325
5.09004502251126,10.4863174381248
5.10255127563782,10.4867636095112
5.11505752876438,10.487197987707
5.12756378189095,10.487620805367
5.14007003501751,10.4880322929354
5.15257628814407,10.4884326790871
5.16508254127064,10.4888221903462
5.1775887943972,10.4892010507081
5.19009504752376,10.4895694816359
5.20260130065033,10.4899277023028
5.21510755377689,10.490275929745
5.22761380690345,10.4906143783244
5.24012006003001,10.4909432596626
5.25262631315658,10.4912627826659
5.26513256628314,10.4915731538645
5.27763881940971,10.4918745772409
5.29014507253627,10.4921672539055
5.30265132566283,10.4924513820882
5.31515757878939,10.4927271571792
5.32766383191596,10.4929947720445
5.34017008504252,10.4932544168088
5.35267633816908,10.4935062786455
5.36518259129565,10.4937505417748
5.37768884442221,10.4939873874823
5.39019509754877,10.4942169943771
5.40270135067534,10.4944395383163
5.4152076038019,10.4946551922013
5.42771385692846,10.4948641259744
5.44022011005503,10.4950665066182
5.45272636318159,10.4952624982596
5.46523261630815,10.4954522623547
5.47773886943472,10.495635957484
5.49024512256128,10.4958137393291
5.50275137568784,10.495985760673
5.51525762881441,10.4961521714005
5.52776388194097,10.4963131185999
5.54027013506753,10.4964687467079
5.5527763881941,10.4966191973553
5.56528264132066,10.4967646094053
5.57778889444722,10.4969051189532
5.59029514757379,10.4970408593269
5.60280140070035,10.4971719610878
5.61530765382691,10.4972985522313
5.62781390695348,10.4974207581088
5.64032016008004,10.4975387013952
5.6528264132066,10.4976525022163
5.66533266633317,10.4977622781485
5.67783891945973,10.4978681442192
5.69034517258629,10.4979702129062
5.70285142571286,10.4980685941384
5.71535767883942,10.4981633953251
5.72786393196598,10.4982547217814
5.74037018509255,10.4983426761401
5.75287643821911,10.49842735863
5.76538269134567,10.4985088672467
5.77788894447224,10.4985872977529
5.7903951975988,10.4986627436779
5.80290145072536,10.4987352963183
5.81540770385193,10.4988050447371
5.82791395697849,10.4988720757865
5.84042021010505,10.4989364742974
5.85292646323162,10.4989983228113
5.86543271635818,10.4990577018491
5.87793896948474,10.4991146899895
5.89044522261131,10.4991693638689
5.90295147573787,10.4992217981816
5.91545772886443,10.4992720656821
5.927963981991,10.4993202372542
5.94047023511756,10.4993663817619
5.95297648824412,10.4994105662746
5.96548274137069,10.499452856162
5.97798899449725,10.4994933150947
5.99049524762381,10.4995320050442
6.00300150075037,10.4995689862941
6.01550775387694,10.4996043174546
6.0280140070035,10.4996380553608
6.04052026013006,10.4996702553334
6.05302651325663,10.4997009712177
6.06553276638319,10.4997302553827
6.07803901950976,10.499758158722
6.09054527263632,10.4997847306791
6.10305152576288,10.4998100191755
6.11555777888944,10.4998340706591
6.12806403201601,10.4998569303044
6.14057028514257,10.4998786420169
6.15307653826913,10.4998992484334
6.1655827913957,10.499918790923
6.17808904452226,10.4999373096153
6.19059529764882,10.4999548432691
6.20310155077539,10.4999714294738
6.21560780390195,10.4999871047405
6.22811405702851,10.5000019045014
6.24062031015508,10.5000158631104
6.25312656328164,10.5000290138504
6.2656328164082,10.5000413889214
6.27813906953477,10.5000530193619
6.29064532266133,10.5000639352729
6.30315157578789,10.5000741658502
6.31565782891446,10.5000837393831
6.32816408204102,10.5000926832555
6.34067033516758,10.5001010239582
6.35317658829415,10.5001087870373
6.36568284142071,10.500115997089
6.37818909454727,10.5001226779483
6.39069534767384,10.5001288526998
6.4032016008004,10.5001345436768
6.41570785392696,10.5001397724621
6.42821410705353,10.5001445599013
6.44072036018009,10.5001489260359
6.45322661330665,10.5001528901301
6.46573286643322,10.5001564708294
6.47823911955978,10.5001596861663
6.49074537268634,10.5001625535599
6.50325162581291,10.5001650898162
6.51575787893947,10.5001673111384
6.52826413206603,10.5001692330728
6.5407703851926,10.5001708705105
6.55327663831916,10.5001722378425
6.56578289144572,10.5001733489673
6.57828914457229,10.5001742172903
6.59079539769885,10.500174855724
6.60330165082541,10.5001752766933
6.61580790395198,10.5001754921164
6.62831415707854,10.5001755133412
6.6408204102051,10.5001753513051
6.65332666333167,10.5001750165566
6.66583291645823,10.5001745192553
6.67833916958479,10.5001738691719
6.69084542271136,10.5001730756882
6.70335167583792,10.5001721478081
6.71585792896448,10.5001710940718
6.72836418209105,10.5001699226398
6.74087043521761,10.5001686413721
6.75337668834417,10.5001672578282
6.76588294147074,10.5001657792674
6.7783891945973,10.5001642126485
6.79089544772386,10.5001625646318
6.80340170085042,10.5001608415756
6.81590795397699,10.5001590494593
6.82841420710355,10.5001571940054
6.84092046023012,10.5001552807101
6.85342671335668,10.5001533148433
6.86593296648324,10.5001513014486
6.87843921960981,10.5001492453435
6.89094547273637,10.5001471511208
6.90345172586293,10.500145023143
6.91595797898949,10.5001428654749
6.92846423211606,10.5001406819901
6.94097048524262,10.5001384763973
6.95347673836918,10.5001362522396
6.96598299149575,10.5001340128946
6.97848924462231,10.5001317615746
6.99099549774887,10.5001295013268
7.00350175087544,10.5001272350379
7.016008004002,10.5001249653709
7.02851425712856,10.5001226948201
7.04102051025513,10.5001204257638
7.05352676338169,10.5001181604636
7.06603301650825,10.5001159010649
7.07853926963482,10.5001136495966
7.09104552276138,10.5001114079713
7.10355177588794,10.5001091779865
7.11605802901451,10.500106961317
7.12856428214107,10.5001047594633
7.14107053526763,10.5001025738305
7.1535767883942,10.5001004057457
7.16608304152076,10.5000982564582
7.17858929464732,10.5000961271396
7.19109554777389,10.5000940188832
7.20360180090045,10.5000919327046
7.21610805402701,10.5000898695421
7.22861430715358,10.5000878302534
7.24112056028014,10.5000858155664
7.2536268134067,10.5000838261403
7.26613306653327,10.5000818625852
7.27863931965983,10.5000799254631
7.29114557278639,10.5000780152871
7.30365182591296,10.5000761325218
7.31615807903952,10.5000742775832
7.32866433216608,10.5000724508386
7.34117058529265,10.5000706526086
7.35367683841921,10.5000688831438
7.36618309154577,10.5000671426137
7.37868934467234,10.500065431157
7.3911955977989,10.5000637488853
7.40370185092546,10.5000620958832
7.41620810405203,10.500060472208
7.42871435717859,10.5000588778902
7.44122061030515,10.5000573129329
7.45372686343172,10.5000557773121
7.46623311655828,10.5000542709774
7.47873936968484,10.5000527938401
7.49124562281141,10.50005134575
7.50375187593797,10.5000499265384
7.51625812906453,10.5000485360245
7.5287643821911,10.5000471740154
7.54127063531766,10.5000458403058
7.55377688844422,10.5000445346784
7.56628314157079,10.5000432569039
7.57878939469735,10.5000420067404
7.59129564782391,10.5000407839343
7.60380190095047,10.5000395882198
7.61630815407704,10.5000384193049
7.6288144072036,10.5000372768604
7.64132066033017,10.500036160552
7.65382691345673,10.5000350700429
7.66633316658329,10.5000340049937
7.67883941970986,10.5000329650626
7.69134567283642,10.5000319499052
7.70385192596298,10.5000309591747
7.71635817908954,10.5000299925219
7.72886443221611,10.5000290495949
7.74137068534267,10.5000281300396
7.75387693846923,10.500027233498
7.7663831915958,10.5000263595907
7.77888944472236,10.5000255079242
7.79139569784892,10.5000246781075
7.80390195097549,10.5000238697528
7.81640820410205,10.5000230824752
7.82891445722861,10.5000223158932
7.84142071035518,10.5000215696279
7.85392696348174,10.5000208433038
7.8664332166083,10.5000201365485
7.87893946973487,10.5000194489923
7.89144572286143,10.500018780269
7.90395197598799,10.5000181300152
7.91645822911456,10.5000174978671
7.92896448224112,10.5000168834465
7.94147073536768,10.5000162863742
7.95397698849425,10.5000157062771
7.96648324162081,10.5000151427871
7.97898949474737,10.500014595542
7.99149574787394,10.5000140641849
8.0040020010005,10.5000135483645
8.01650825412706,10.5000130477352
8.02901450725363,10.5000125619566
8.04152076038019,10.5000120906941
8.05402701350675,10.5000116336186
8.06653326663332,10.5000111904064
8.07903951975988,10.5000107607395
8.09154577288644,10.5000103443034
8.10405202601301,10.5000099407749
8.11655827913957,10.5000095498337
8.12906453226613,10.5000091711659
8.1415707853927,10.5000088044637
8.15407703851926,10.5000084494248
8.16658329164582,10.5000081057531
8.17908954477239,10.5000077731581
8.19159579789895,10.5000074513553
8.20410205102551,10.5000071400658
8.21660830415208,10.5000068390169
8.22911455727864,10.5000065479413
8.2416208104052,10.500006266578
8.25412706353177,10.5000059946715
8.26663331665833,10.5000057319724
8.27913956978489,10.5000054782368
8.29164582291146,10.5000052332267
8.30415207603802,10.5000049966962
8.31665832916458,10.5000047684037
8.32916458229115,10.5000045481175
8.34167083541771,10.5000043356105
8.35417708854427,10.5000041306605
8.36668334167084,10.50000393305
8.3791895947974,10.5000037425662
8.39169584792396,10.5000035590012
8.40420210105053,10.5000033821519
8.41670835417709,10.5000032118198
8.42921460730365,10.5000030478113
8.44172086043021,10.5000028899375
8.45422711355678,10.5000027380144
8.46673336668334,10.5000025918626
8.4792396198099,10.5000024513075
8.49174587293647,10.5000023161794
8.50425212606303,10.5000021863133
8.51675837918959,10.500002061549
8.52926463231616,10.5000019417309
8.54177088544272,10.500001826707
8.55427713856928,10.5000017163062
8.56678339169585,10.5000016103764
8.57928964482241,10.5000015087773
8.59179589794898,10.5000014113717
8.60430215107554,10.5000013180251
8.6168084042021,10.5000012286061
8.62931465732867,10.5000011429862
8.64182091045523,10.5000010610399
8.65432716358179,10.5000009826443
8.66683341670835,10.50000090768
8.67933966983492,10.5000008360299
8.69184592296148,10.5000007675802
8.70435217608804,10.50000070222
8.71685842921461,10.5000006398413
8.72936468234117,10.500000580339
8.74187093546773,10.5000005236109
8.7543771885943,10.5000004695577
8.76688344172086,10.5000004180831
8.77938969484742,10.5000003690939
8.79189594797399,10.5000003224994
8.80440220110055,10.5000002782122
8.81690845422711,10.5000002361478
8.82941470735368,10.5000001962243
8.84192096048024,10.5000001583631
8.8544272136068,10.5000001224763
8.86693346673337,10.5000000884806
8.87943971985993,10.5000000563089
8.89194597298649,10.5000000258953
8.90445222611306,10.4999999971755
8.91695847923962,10.4999999700864
8.92946473236618,10.4999999445663
8.94197098549275,10.499999920555
8.95447723861931,10.4999998979937
8.96698349174587,10.4999998768248
8.97948974487244,10.4999998569922
8.991995997999,10.4999998384411
9.00450225112556,10.4999998211183
9.01700850425213,10.4999998049718
9.02951475737869,10.499999789951
9.04202101050525,10.4999997760067
9.05452726363182,10.4999997630911
9.06703351675838,10.4999997511578
9.07953976988494,10.4999997401616
9.09204602301151,10.4999997300591
9.10455227613807,10.4999997208079
9.11705852926463,10.499999712367
9.1295647823912,10.4999997046971
9.14207103551776,10.4999996977599
9.15457728864432,10.4999996915183
9.16708354177089,10.4999996859386
9.17958979489745,10.4999996809922
9.19209604802401,10.4999996766513
9.20460230115058,10.4999996728886
9.21710855427714,10.4999996696776
9.2296148074037,10.4999996669924
9.24212106053026,10.4999996648074
9.25462731365683,10.4999996630979
9.26713356678339,10.4999996618397
9.27963981990995,10.4999996610092
9.29214607303652,10.4999996605833
9.30465232616308,10.4999996605397
9.31715857928964,10.4999996608565
9.32966483241621,10.4999996615125
9.34217108554277,10.4999996624871
9.35467733866933,10.4999996637602
9.3671835917959,10.4999996653124
9.37968984492246,10.499999667125
9.39219609804903,10.4999996691796
9.40470235117559,10.4999996714586
9.41720860430215,10.4999996739449
9.42971485742871,10.4999996766222
9.44222111055528,10.4999996794745
9.45472736368184,10.4999996824875
9.4672336168084,10.4999996856509
9.47973986993497,10.4999996889551
9.49224612306153,10.4999996923907
9.50475237618809,10.4999996959484
9.51725862931466,10.4999996996194
9.52976488244122,10.4999997033947
9.54227113556778,10.4999997072657
9.55477738869435,10.499999711224
9.56728364182091,10.4999997152611
9.57978989494747,10.4999997193691
9.59229614807404,10.49999972354
9.6048024012006,10.499999727766
9.61730865432716,10.4999997320397
9.62981490745373,10.4999997363537
9.64232116058029,10.4999997407007
9.65482741370685,10.4999997450738
9.66733366683342,10.4999997494662
9.67983991995998,10.4999997538713
9.69234617308654,10.4999997582825
9.70485242621311,10.4999997626937
9.71735867933967,10.4999997670988
9.72986493246623,10.4999997714918
9.7423711855928,10.4999997758672
9.75487743871936,10.4999997802194
9.76738369184592,10.499999784545
9.77988994497249,10.4999997888425
9.79239619809905,10.4999997931106
9.80490245122561,10.4999997973478
9.81740870435218,10.4999998015527
9.82991495747874,10.4999998057239
9.8424212106053,10.4999998098599
9.85492746373187,10.4999998139595
9.86743371685843,10.4999998180212
9.87993996998499,10.4999998220435
9.89244622311156,10.4999998260252
9.90495247623812,10.4999998299648
9.91745872936468,10.4999998338609
9.92996498249125,10.4999998377121
9.94247123561781,10.4999998415172
9.95497748874437,10.4999998452746
9.96748374187094,10.499999848983
9.9799899949975,10.4999998526411
9.99249624812406,10.4999998562475
10.0050025012506,10.4999998598008
10.0175087543772,10.4999998632997
10.0300150075038,10.4999998667427
10.0425212606303,10.4999998701287
10.0550275137569,10.4999998734562
10.0675337668834,10.4999998767238
10.08004002001,10.4999998799303
10.0925462731366,10.4999998830742
10.1050525262631,10.4999998861549
10.1175587793897,10.4999998891739
10.1300650325163,10.4999998921325
10.1425712856428,10.499999895032
10.1550775387694,10.4999998978734
10.1675837918959,10.4999999006577
10.1800900450225,10.499999903386
10.1925962981491,10.4999999060593
10.2051025512756,10.4999999086785
10.2176088044022,10.4999999112445
10.2301150575288,10.499999913758
10.2426213106553,10.49999991622
10.2551275637819,10.499999918631
10.2676338169085,10.4999999209919
10.280140070035,10.4999999233032
10.2926463231616,10.4999999255656
10.3051525762881,10.4999999277795
10.3176588294147,10.4999999299457
10.3301650825413,10.4999999320644
10.3426713356678,10.499999934136
10.3551775887944,10.4999999361611
10.367683841921,10.4999999381398
10.3801900950475,10.4999999400725
10.3926963481741,10.4999999419594
10.4052026013007,10.4999999438007
10.4177088544272,10.4999999455965
10.4302151075538,10.4999999473469
10.4427213606803,10.4999999490519
10.4552276138069,10.4999999507116
10.4677338669335,10.4999999523259
10.48024012006,10.4999999538947
10.4927463731866,10.4999999554179
10.5052526263132,10.4999999568968
10.5177588794397,10.4999999583338
10.5302651325663,10.4999999597302
10.5427713856928,10.4999999610872
10.5552776388194,10.4999999624059
10.567783891946,10.4999999636876
10.5802901450725,10.4999999649333
10.5927963981991,10.499999966144
10.6053026513257,10.4999999673207
10.6178089044522,10.4999999684646
10.6303151575788,10.4999999695764
10.6428214107054,10.4999999706572
10.6553276638319,10.4999999717078
10.6678339169585,10.499999972729
10.680340170085,10.4999999737216
10.6928464232116,10.4999999746864
10.7053526763382,10.4999999756242
10.7178589294647,10.4999999765356
10.7303651825913,10.4999999774212
10.7428714357179,10.4999999782818
10.7553776888444,10.4999999791178
10.767883941971,10.4999999799298
10.7803901950975,10.4999999807183
10.7928964482241,10.4999999814838
10.8054027013507,10.4999999822267
10.8179089544772,10.4999999829475
10.8304152076038,10.4999999836464
10.8429214607304,10.4999999843238
10.8554277138569,10.4999999849799
10.8679339669835,10.4999999856151
10.8804402201101,10.4999999862295
10.8929464732366,10.4999999868233
10.9054527263632,10.4999999873967
10.9179589794897,10.4999999879497
10.9304652326163,10.4999999884824
10.9429714857429,10.4999999889948
10.9554777388694,10.4999999894869
10.967983991996,10.4999999899588
10.9804902451226,10.4999999904124
10.9929964982491,10.4999999908494
11.0055027513757,10.4999999912703
11.0180090045023,10.4999999916756
11.0305152576288,10.4999999920659
11.0430215107554,10.4999999924418
11.0555277638819,10.4999999928036
11.0680340170085,10.499999993152
11.0805402701351,10.4999999934874
11.0930465232616,10.4999999938103
11.1055527763882,10.4999999941212
11.1180590295148,10.4999999944204
11.1305652826413,10.4999999947085
11.1430715357679,10.4999999949857
11.1555777888944,10.4999999952527
11.168084042021,10.4999999955096
11.1805902951476,10.4999999957569
11.1930965482741,10.499999995995
11.2056028014007,10.4999999962241
11.2181090545273,10.4999999964447
11.2306153076538,10.499999996657
11.2431215607804,10.4999999968614
11.255627813907,10.4999999970581
11.2681340670335,10.4999999972473
11.2806403201601,10.4999999974294
11.2931465732866,10.4999999976047
11.3056528264132,10.4999999977732
11.3181590795398,10.4999999979353
11.3306653326663,10.4999999980911
11.3431715857929,10.4999999982408
11.3556778389195,10.4999999983846
11.368184092046,10.4999999985227
11.3806903451726,10.4999999986552
11.3931965982992,10.4999999987822
11.4057028514257,10.4999999989039
11.4182091045523,10.4999999990203
11.4307153576788,10.4999999991316
11.4432216108054,10.4999999992377
11.455727863932,10.4999999993388
11.4682341170585,10.4999999994349
11.4807403701851,10.4999999995261
11.4932466233117,10.4999999996123
11.5057528764382,10.4999999996936
11.5182591295648,10.4999999997699
11.5307653826913,10.4999999998412
11.5432716358179,10.4999999999075
11.5557778889445,10.4999999999687
11.568284142071,10.5000000000248
11.5807903951976,10.5000000000768
11.5932966483242,10.5000000001275
11.6058029014507,10.500000000177
11.6183091545773,10.5000000002252
11.6308154077039,10.5000000002721
11.6433216608304,10.5000000003177
11.655827913957,10.5000000003619
11.6683341670835,10.5000000004047
11.6808404202101,10.5000000004462
11.6933466733367,10.5000000004862
11.7058529264632,10.5000000005247
11.7183591795898,10.5000000005618
11.7308654327164,10.5000000005974
11.7433716858429,10.5000000006315
11.7558779389695,10.500000000664
11.768384192096,10.500000000695
11.7808904452226,10.5000000007245
11.7933966983492,10.5000000007524
11.8059029514757,10.5000000007788
11.8184092046023,10.5000000008036
11.8309154577289,10.5000000008268
11.8434217108554,10.5000000008484
11.855927963982,10.5000000008685
11.8684342171086,10.5000000008869
11.8809404702351,10.5000000009038
11.8934467233617,10.5000000009191
11.9059529764882,10.5000000009329
11.9184592296148,10.5000000009451
11.9309654827414,10.5000000009558
11.9434717358679,10.5000000009649
11.9559779889945,10.5000000009725
11.9684842421211,10.5000000009786
11.9809904952476,10.5000000009832
11.9934967483742,10.5000000009863
12.0060030015007,10.5000000009879
12.0185092546273,10.5000000009882
12.0310155077539,10.500000000987
12.0435217608804,10.5000000009844
12.056028014007,10.5000000009805
12.0685342671336,10.5000000009752
12.0810405202601,10.5000000009687
12.0935467733867,10.5000000009608
12.1060530265133,10.5000000009518
12.1185592796398,10.5000000009415
12.1310655327664,10.5000000009301
12.1435717858929,10.5000000009175
12.1560780390195,10.5000000009039
12.1685842921461,10.5000000008892
12.1810905452726,10.5000000008736
12.1935967983992,10.500000000857
12.2061030515258,10.5000000008394
12.2186093046523,10.5000000008211
12.2311155577789,10.5000000008019
12.2436218109055,10.5000000007819
12.256128064032,10.5000000007613
12.2686343171586,10.50000000074
12.2811405702851,10.5000000007182
12.2936468234117,10.5000000006958
12.3061530765383,10.500000000673
12.3186593296648,10.5000000006497
12.3311655827914,10.5000000006262
12.343671835918,10.5000000006023
12.3561780890445,10.5000000005783
12.3686843421711,10.5000000005541
12.3811905952976,10.5000000005299
12.3936968484242,10.5000000005057
12.4062031015508,10.5000000004816
12.4187093546773,10.5000000004576
12.4312156078039,10.5000000004339
12.4437218609305,10.5000000004105
12.456228114057,10.5000000003875
12.4687343671836,10.500000000365
12.4812406203102,10.5000000003431
12.4937468734367,10.5000000003219
12.5062531265633,10.5000000003014
12.5187593796898,10.5000000002817
12.5312656328164,10.500000000263
12.543771885943,10.5000000002453
12.5562781390695,10.5000000002287
12.5687843921961,10.5000000002134
12.5812906453227,10.5000000001989
12.5937968984492,10.500000000185
12.6063031515758,10.5000000001718
12.6188094047024,10.5000000001591
12.6313156578289,10.5000000001471
12.6438219109555,10.5000000001356
12.656328164082,10.5000000001247
12.6688344172086,10.5000000001143
12.6813406703352,10.5000000001043
12.6938469234617,10.5000000000949
12.7063531765883,10.5000000000859
12.7188594297149,10.5000000000773
12.7313656828414,10.5000000000691
12.743871935968,10.5000000000614
12.7563781890945,10.500000000054
12.7688844422211,10.5000000000469
12.7813906953477,10.5000000000402
12.7938969484742,10.5000000000339
12.8064032016008,10.5000000000278
12.8189094547274,10.500000000022
12.8314157078539,10.5000000000165
12.8439219609805,10.5000000000113
12.8564282141071,10.5000000000063
12.8689344672336,10.5000000000015
12.8814407203602,10.4999999999969
12.8939469734867,10.4999999999926
12.9064532266133,10.4999999999884
12.9189594797399,10.4999999999845
12.9314657328664,10.4999999999807
12.943971985993,10.499999999977
12.9564782391196,10.4999999999735
12.9689844922461,10.4999999999702
12.9814907453727,10.499999999967
12.9939969984993,10.4999999999639
13.0065032516258,10.4999999999609
13.0190095047524,10.4999999999581
13.0315157578789,10.4999999999553
13.0440220110055,10.4999999999527
13.0565282641321,10.4999999999501
13.0690345172586,10.4999999999476
13.0815407703852,10.4999999999453
13.0940470235118,10.499999999943
13.1065532766383,10.4999999999407
13.1190595297649,10.4999999999386
13.1315657828914,10.4999999999365
13.144072036018,10.4999999999345
13.1565782891446,10.4999999999326
13.1690845422711,10.4999999999307
13.1815907953977,10.4999999999289
13.1940970485243,10.4999999999272
13.2066033016508,10.4999999999256
13.2191095547774,10.499999999924
13.231615807904,10.4999999999225
13.2441220610305,10.4999999999211
13.2566283141571,10.4999999999197
13.2691345672836,10.4999999999185
13.2816408204102,10.4999999999174
13.2941470735368,10.4999999999163
13.3066533266633,10.4999999999154
13.3191595797899,10.4999999999145
13.3316658329165,10.4999999999138
13.344172086043,10.4999999999132
13.3566783391696,10.4999999999128
13.3691845922961,10.4999999999125
13.3816908454227,10.4999999999123
13.3941970985493,10.4999999999123
13.4067033516758,10.4999999999124
13.4192096048024,10.4999999999128
13.431715857929,10.4999999999133
13.4442221110555,10.4999999999141
13.4567283641821,10.499999999915
13.4692346173087,10.4999999999162
13.4817408704352,10.4999999999176
13.4942471235618,10.4999999999193
13.5067533766883,10.4999999999213
13.5192596298149,10.4999999999236
13.5317658829415,10.4999999999261
13.544272136068,10.499999999929
13.5567783891946,10.4999999999316
13.5692846423212,10.4999999999328
13.5817908954477,10.4999999999328
13.5942971485743,10.4999999999315
13.6068034017008,10.499999999929
13.6193096548274,10.4999999999255
13.631815907954,10.4999999999209
13.6443221610805,10.4999999999153
13.6568284142071,10.4999999999088
13.6693346673337,10.4999999999014
13.6818409204602,10.4999999998933
13.6943471735868,10.4999999998844
13.7068534267134,10.4999999998748
13.7193596798399,10.4999999998646
13.7318659329665,10.4999999998539
13.744372186093,10.4999999998426
13.7568784392196,10.4999999998309
13.7693846923462,10.4999999998187
13.7818909454727,10.4999999998062
13.7943971985993,10.4999999997934
13.8069034517259,10.4999999997803
13.8194097048524,10.499999999767
13.831915957979,10.4999999997535
13.8444222111056,10.49999999974
13.8569284642321,10.4999999997263
13.8694347173587,10.4999999997126
13.8819409704852,10.4999999996989
13.8944472236118,10.4999999996852
13.9069534767384,10.4999999996717
13.9194597298649,10.4999999996582
13.9319659829915,10.499999999645
13.9444722361181,10.4999999996319
13.9569784892446,10.499999999619
13.9694847423712,10.4999999996065
13.9819909954977,10.4999999995942
13.9944972486243,10.4999999995823
14.0070035017509,10.4999999995707
14.0195097548774,10.4999999995595
14.032016008004,10.4999999995487
14.0445222611306,10.4999999995384
14.0570285142571,10.4999999995286
14.0695347673837,10.4999999995193
14.0820410205103,10.4999999995105
14.0945472736368,10.4999999995023
14.1070535267634,10.4999999994946
14.1195597798899,10.4999999994875
14.1320660330165,10.499999999481
14.1445722861431,10.4999999994752
14.1570785392696,10.49999999947
14.1695847923962,10.4999999994655
14.1820910455228,10.4999999994617
14.1945972986493,10.4999999994585
14.2071035517759,10.4999999994561
14.2196098049025,10.4999999994544
14.232116058029,10.4999999994535
14.2446223111556,10.4999999994532
14.2571285642821,10.4999999994538
14.2696348174087,10.499999999455
14.2821410705353,10.4999999994571
14.2946473236618,10.4999999994599
14.3071535767884,10.4999999994636
14.319659829915,10.4999999994679
14.3321660830415,10.4999999994731
14.3446723361681,10.4999999994791
14.3571785892946,10.4999999994858
14.3696848424212,10.4999999994934
14.3821910955478,10.4999999995017
14.3946973486743,10.4999999995108
14.4072036018009,10.4999999995206
14.4197098549275,10.4999999995313
14.432216108054,10.4999999995427
14.4447223611806,10.4999999995548
14.4572286143072,10.4999999995677
14.4697348674337,10.4999999995814
14.4822411205603,10.4999999995958
14.4947473736868,10.4999999996108
14.5072536268134,10.4999999996266
14.51975987994,10.4999999996431
14.5322661330665,10.4999999996603
14.5447723861931,10.4999999996781
14.5572786393197,10.4999999996965
14.5697848924462,10.4999999997156
14.5822911455728,10.4999999997353
14.5947973986993,10.4999999997555
14.6073036518259,10.4999999997763
14.6198099049525,10.4999999997977
14.632316158079,10.4999999998195
14.6448224112056,10.4999999998419
14.6573286643322,10.4999999998647
14.6698349174587,10.4999999998879
14.6823411705853,10.4999999999116
14.6948474237119,10.4999999999356
14.7073536768384,10.49999999996
14.719859929965,10.4999999999846
14.7323661830915,10.5000000000096
14.7448724362181,10.5000000000348
14.7573786893447,10.5000000000602
14.7698849424712,10.5000000000858
14.7823911955978,10.5000000001116
14.7948974487244,10.5000000001374
14.8074037018509,10.5000000001633
14.8199099549775,10.5000000001892
14.8324162081041,10.5000000002151
14.8449224612306,10.500000000241
14.8574287143572,10.5000000002667
14.8699349674837,10.5000000002923
14.8824412206103,10.5000000003177
14.8949474737369,10.5000000003428
14.9074537268634,10.5000000003677
14.91995997999,10.5000000003922
14.9324662331166,10.5000000004163
14.9449724862431,10.50000000044
14.9574787393697,10.5000000004632
14.9699849924962,10.5000000004858
14.9824912456228,10.5000000005078
14.9949974987494,10.5000000005292
15.0075037518759,10.5000000005499
15.0200100050025,10.5000000005697
15.0325162581291,10.5000000005888
15.0450225112556,10.5000000006069
15.0575287643822,10.5000000006241
15.0700350175088,10.5000000006403
15.0825412706353,10.5000000006554
15.0950475237619,10.5000000006693
15.1075537768884,10.5000000006821
15.120060030015,10.5000000006936
15.1325662831416,10.5000000007037
15.1450725362681,10.5000000007124
15.1575787893947,10.5000000007196
15.1700850425213,10.5000000007253
15.1825912956478,10.5000000007293
15.1950975487744,10.5000000007316
15.2076038019009,10.5000000007322
15.2201100550275,10.5000000007309
15.2326163081541,10.5000000007277
15.2451225612806,10.5000000007225
15.2576288144072,10.5000000007152
15.2701350675338,10.5000000007057
15.2826413206603,10.500000000694
15.2951475737869,10.5000000006799
15.3076538269135,10.5000000006635
15.32016008004,10.5000000006445
15.3326663331666,10.500000000623
15.3451725862931,10.5000000005988
15.3576788394197,10.5000000005719
15.3701850925463,10.5000000005451
15.3826913456728,10.5000000005209
15.3951975987994,10.5000000004991
15.407703851926,10.5000000004796
15.4202101050525,10.5000000004622
15.4327163581791,10.5000000004467
15.4452226113057,10.5000000004331
15.4577288644322,10.5000000004212
15.4702351175588,10.5000000004109
15.4827413706853,10.5000000004021
15.4952476238119,10.5000000003946
15.5077538769385,10.5000000003884
15.520260130065,10.5000000003832
15.5327663831916,10.5000000003791
15.5452726363182,10.5000000003759
15.5577788894447,10.5000000003735
15.5702851425713,10.5000000003718
15.5827913956978,10.5000000003707
15.5952976488244,10.5000000003701
15.607803901951,10.50000000037
15.6203101550775,10.5000000003702
15.6328164082041,10.5000000003706
15.6453226613307,10.5000000003712
15.6578289144572,10.5000000003719
15.6703351675838,10.5000000003725
15.6828414207104,10.5000000003732
15.6953476738369,10.5000000003737
15.7078539269635,10.500000000374
15.72036018009,10.5000000003741
15.7328664332166,10.5000000003739
15.7453726863432,10.5000000003733
15.7578789394697,10.5000000003723
15.7703851925963,10.5000000003708
15.7828914457229,10.5000000003688
15.7953976988494,10.5000000003663
15.807903951976,10.5000000003631
15.8204102051026,10.5000000003593
15.8329164582291,10.5000000003549
15.8454227113557,10.5000000003498
15.8579289644822,10.5000000003439
15.8704352176088,10.5000000003373
15.8829414707354,10.5000000003299
15.8954477238619,10.5000000003218
15.9079539769885,10.5000000003128
15.9204602301151,10.5000000003031
15.9329664832416,10.5000000002925
15.9454727363682,10.5000000002811
15.9579789894947,10.5000000002689
15.9704852426213,10.5000000002559
15.9829914957479,10.500000000242
15.9954977488744,10.5000000002274
16.008004002001,10.5000000002119
16.0205102551276,10.5000000001957
16.0330165082541,10.5000000001787
16.0455227613807,10.5000000001609
16.0580290145073,10.5000000001425
16.0705352676338,10.5000000001233
16.0830415207604,10.5000000001035
16.0955477738869,10.5000000000831
16.1080540270135,10.500000000062
16.1205602801401,10.5000000000404
16.1330665332666,10.5000000000183
16.1455727863932,10.4999999999958
16.1580790395198,10.4999999999728
16.1705852926463,10.4999999999495
16.1830915457729,10.4999999999258
16.1955977988994,10.499999999902
16.208104052026,10.4999999998779
16.2206103051526,10.4999999998537
16.2331165582791,10.4999999998295
16.2456228114057,10.4999999998053
16.2581290645323,10.4999999997812
16.2706353176588,10.4999999997573
16.2831415707854,10.4999999997336
16.295647823912,10.4999999997103
16.3081540770385,10.4999999996874
16.3206603301651,10.499999999665
16.3331665832916,10.4999999996432
16.3456728364182,10.4999999996222
16.3581790895448,10.4999999996019
16.3706853426713,10.4999999995826
16.3831915957979,10.4999999995643
16.3956978489245,10.4999999995471
16.408204102051,10.4999999995312
16.4207103551776,10.4999999995166
16.4332166083042,10.4999999995035
16.4457228614307,10.4999999994921
16.4582291145573,10.4999999994823
16.4707353676838,10.4999999994744
16.4832416208104,10.4999999994685
16.495747873937,10.4999999994647
16.5082541270635,10.4999999994632
16.5207603801901,10.4999999994641
16.5332666333167,10.4999999994676
16.5457728864432,10.4999999994737
16.5582791395698,10.4999999994827
16.5707853926963,10.4999999994947
16.5832916458229,10.4999999995099
16.5957978989495,10.4999999995284
16.608304152076,10.4999999995504
16.6208104052026,10.4999999995733
16.6333166583292,10.4999999995942
16.6458229114557,10.4999999996133
16.6583291645823,10.4999999996306
16.6708354177089,10.4999999996462
16.6833416708354,10.4999999996603
16.695847923962,10.4999999996729
16.7083541770885,10.4999999996842
16.7208604302151,10.4999999996942
16.7333666833417,10.499999999703
16.7458729364682,10.4999999997108
16.7583791895948,10.4999999997175
16.7708854427214,10.4999999997234
16.7833916958479,10.4999999997284
16.7958979489745,10.4999999997327
16.8084042021011,10.4999999997364
16.8209104552276,10.4999999997394
16.8334167083542,10.499999999742
16.8459229614807,10.4999999997441
16.8584292146073,10.4999999997458
16.8709354677339,10.4999999997472
16.8834417208604,10.4999999997484
16.895947973987,10.4999999997494
16.9084542271136,10.4999999997503
16.9209604802401,10.4999999997511
16.9334667333667,10.4999999997519
16.9459729864932,10.4999999997527
16.9584792396198,10.4999999997537
16.9709854927464,10.4999999997547
16.9834917458729,10.499999999756
16.9959979989995,10.4999999997575
17.0085042521261,10.4999999997592
17.0210105052526,10.4999999997613
17.0335167583792,10.4999999997636
17.0460230115058,10.4999999997664
17.0585292646323,10.4999999997695
17.0710355177589,10.4999999997731
17.0835417708854,10.4999999997772
17.096048024012,10.4999999997817
17.1085542771386,10.4999999997867
17.1210605302651,10.4999999997922
17.1335667833917,10.4999999997983
17.1460730365183,10.4999999998049
17.1585792896448,10.499999999812
17.1710855427714,10.4999999998198
17.183591795898,10.4999999998281
17.1960980490245,10.4999999998369
17.2086043021511,10.4999999998464
17.2211105552776,10.4999999998564
17.2336168084042,10.499999999867
17.2461230615308,10.4999999998782
17.2586293146573,10.4999999998899
17.2711355677839,10.4999999999021
17.2836418209105,10.4999999999149
17.296148074037,10.4999999999282
17.3086543271636,10.4999999999421
17.3211605802901,10.4999999999564
17.3336668334167,10.4999999999711
17.3461730865433,10.4999999999863
17.3586793396698,10.5000000000019
17.3711855927964,10.5000000000179
17.383691845923,10.5000000000342
17.3961980990495,10.5000000000508
17.4087043521761,10.5000000000677
17.4212106053027,10.5000000000848
17.4337168584292,10.5000000001021
17.4462231115558,10.5000000001196
17.4587293646823,10.5000000001371
17.4712356178089,10.5000000001547
17.4837418709355,10.5000000001723
17.496248124062,10.5000000001899
17.5087543771886,10.5000000002073
17.5212606303152,10.5000000002246
17.5337668834417,10.5000000002416
17.5462731365683,10.5000000002583
17.5587793896948,10.5000000002747
17.5712856428214,10.5000000002906
17.583791895948,10.5000000003061
17.5962981490745,10.5000000003209
17.6088044022011,10.5000000003352
17.6213106553277,10.5000000003486
17.6338169084542,10.5000000003613
17.6463231615808,10.5000000003731
17.6588294147074,10.5000000003839
17.6713356678339,10.5000000003937
17.6838419209605,10.5000000004023
17.696348174087,10.5000000004096
17.7088544272136,10.5000000004156
17.7213606803402,10.5000000004202
17.7338669334667,10.5000000004232
17.7463731865933,10.5000000004246
17.7588794397199,10.5000000004243
17.7713856928464,10.5000000004221
17.783891945973,10.5000000004179
17.7963981990995,10.5000000004117
17.8089044522261,10.5000000004032
17.8214107053527,10.5000000003925
17.8339169584792,10.5000000003794
17.8464232116058,10.5000000003637
17.8589294647324,10.5000000003453
17.8714357178589,10.5000000003269
17.8839419709855,10.5000000003121
17.8964482241121,10.500000000301
17.9089544772386,10.5000000002932
17.9214607303652,10.5000000002886
17.9339669834917,10.500000000287
17.9464732366183,10.5000000002882
17.9589794897449,10.500000000292
17.9714857428714,10.5000000002982
17.983991995998,10.5000000003067
17.9964982491246,10.5000000003173
18.0090045022511,10.5000000003297
18.0215107553777,10.5000000003439
18.0340170085043,10.5000000003597
18.0465232616308,10.5000000003769
18.0590295147574,10.5000000003953
18.0715357678839,10.5000000004149
18.0840420210105,10.5000000004354
18.0965482741371,10.5000000004567
18.1090545272636,10.5000000004788
18.1215607803902,10.5000000005013
18.1340670335168,10.5000000005243
18.1465732866433,10.5000000005475
18.1590795397699,10.5000000005709
18.1715857928964,10.5000000005943
18.184092046023,10.5000000006176
18.1965982991496,10.5000000006407
18.2091045522761,10.5000000006635
18.2216108054027,10.5000000006859
18.2341170585293,10.5000000007078
18.2466233116558,10.500000000729
18.2591295647824,10.5000000007495
18.271635817909,10.5000000007692
18.2841420710355,10.5000000007879
18.2966483241621,10.5000000008057
18.3091545772886,10.5000000008224
18.3216608304152,10.5000000008379
18.3341670835418,10.5000000008523
18.3466733366683,10.5000000008653
18.3591795897949,10.5000000008769
18.3716858429215,10.5000000008872
18.384192096048,10.5000000008959
18.3966983491746,10.5000000009031
18.4092046023012,10.5000000009087
18.4217108554277,10.5000000009127
18.4342171085543,10.500000000915
18.4467233616808,10.5000000009155
18.4592296148074,10.5000000009143
18.471735867934,10.5000000009112
18.4842421210605,10.5000000009064
18.4967483741871,10.5000000008997
18.5092546273137,10.5000000008911
18.5217608804402,10.5000000008806
18.5342671335668,10.5000000008682
18.5467733866933,10.5000000008538
18.5592796398199,10.5000000008375
18.5717858929465,10.5000000008193
18.584292146073,10.5000000007992
18.5967983991996,10.5000000007771
18.6093046523262,10.5000000007531
18.6218109054527,10.5000000007271
18.6343171585793,10.5000000006993
18.6468234117059,10.5000000006696
18.6593296648324,10.500000000638
18.671835917959,10.5000000006046
18.6843421710855,10.5000000005693
18.6968484242121,10.5000000005323
18.7093546773387,10.5000000004935
18.7218609304652,10.5000000004531
18.7343671835918,10.500000000411
18.7468734367184,10.5000000003672
18.7593796898449,10.5000000003219
18.7718859429715,10.5000000002751
18.7843921960981,10.5000000002269
18.7968984492246,10.5000000001773
18.8094047023512,10.5000000001263
18.8219109554777,10.5000000000742
18.8344172086043,10.5000000000208
18.8469234617309,10.4999999999663
18.8594297148574,10.4999999999108
18.871935967984,10.4999999998544
18.8844422211106,10.4999999997972
18.8969484742371,10.4999999997392
18.9094547273637,10.4999999996805
18.9219609804902,10.4999999996213
18.9344672336168,10.4999999995616
18.9469734867434,10.4999999995015
18.9594797398699,10.4999999994413
18.9719859929965,10.4999999993809
18.9844922461231,10.4999999993205
18.9969984992496,10.4999999992602
19.0095047523762,10.4999999992001
19.0220110055028,10.4999999991404
19.0345172586293,10.4999999990812
19.0470235117559,10.4999999990227
19.0595297648824,10.4999999989649
19.072036018009,10.499999998908
19.0845422711356,10.4999999988522
19.0970485242621,10.4999999987977
19.1095547773887,10.4999999987445
19.1220610305153,10.4999999986928
19.1345672836418,10.4999999986428
19.1470735367684,10.4999999985947
19.1595797898949,10.4999999985485
19.1720860430215,10.4999999985046
19.1845922961481,10.4999999984631
19.1970985492746,10.4999999984241
19.2096048024012,10.4999999983879
19.2221110555278,10.4999999983546
19.2346173086543,10.4999999983244
19.2471235617809,10.4999999982975
19.2596298149075,10.4999999982741
19.272136068034,10.4999999982545
19.2846423211606,10.4999999982387
19.2971485742871,10.4999999982271
19.3096548274137,10.4999999982199
19.3221610805403,10.4999999982172
19.3346673336668,10.4999999982193
19.3471735867934,10.4999999982263
19.35967983992,10.4999999982387
19.3721860930465,10.4999999982565
19.3846923461731,10.49999999828
19.3971985992996,10.4999999983094
19.4097048524262,10.499999998345
19.4222111055528,10.4999999983871
19.4347173586793,10.4999999984358
19.4472236118059,10.4999999984915
19.4597298649325,10.4999999985544
19.472236118059,10.4999999986247
19.4847423711856,10.4999999987027
19.4972486243122,10.4999999987887
19.5097548774387,10.4999999988709
19.5222611305653,10.4999999989415
19.5347673836918,10.4999999990013
19.5472736368184,10.4999999990507
19.559779889945,10.4999999990904
19.5722861430715,10.499999999121
19.5847923961981,10.4999999991432
19.5972986493247,10.4999999991573
19.6098049024512,10.4999999991642
19.6223111555778,10.4999999991641
19.6348174087044,10.4999999991579
19.6473236618309,10.4999999991458
19.6598299149575,10.4999999991285
19.672336168084,10.4999999991065
19.6848424212106,10.4999999990802
19.6973486743372,10.4999999990502
19.7098549274637,10.4999999990168
19.7223611805903,10.4999999989807
19.7348674337169,10.4999999989421
19.7473736868434,10.4999999989015
19.75987993997,10.4999999988594
19.7723861930965,10.4999999988161
19.7848924462231,10.4999999987721
19.7973986993497,10.4999999987278
19.8099049524762,10.4999999986834
19.8224112056028,10.4999999986394
19.8349174587294,10.4999999985962
19.8474237118559,10.4999999985539
19.8599299649825,10.4999999985131
19.8724362181091,10.4999999984739
19.8849424712356,10.4999999984367
19.8974487243622,10.4999999984018
19.9099549774887,10.4999999983695
19.9224612306153,10.49999999834
19.9349674837419,10.4999999983135
19.9474737368684,10.4999999982903
19.959979989995,10.4999999982707
19.9724862431216,10.4999999982549
19.9849924962481,10.499999998243
19.9974987493747,10.4999999982352
20.0100050025013,10.4999999982318
20.0225112556278,10.4999999982329
20.0350175087544,10.4999999982386
20.0475237618809,10.4999999982491
20.0600300150075,10.4999999982646
20.0725362681341,10.4999999982851
20.0850425212606,10.4999999983108
20.0975487743872,10.4999999983418
20.1100550275138,10.4999999983781
20.1225612806403,10.4999999984198
20.1350675337669,10.499999998467
20.1475737868934,10.4999999985197
20.16008004002,10.4999999985781
20.1725862931466,10.499999998642
20.1850925462731,10.4999999987115
20.1975987993997,10.4999999987866
20.2101050525263,10.4999999988673
20.2226113056528,10.4999999989536
20.2351175587794,10.4999999990455
20.247623811906,10.4999999991428
20.2601300650325,10.4999999992456
20.2726363181591,10.4999999993537
20.2851425712856,10.4999999994672
20.2976488244122,10.4999999995858
20.3101550775388,10.4999999997095
20.3226613306653,10.4999999998382
20.3351675837919,10.4999999999718
20.3476738369185,10.50000000011
20.360180090045,10.5000000002528
20.3726863431716,10.5000000003999
20.3851925962982,10.5000000005513
20.3976988494247,10.5000000007067
20.4102051025513,10.5000000008659
20.4227113556778,10.5000000010287
20.4352176088044,10.5000000011948
20.447723861931,10.5000000013641
20.4602301150575,10.5000000015363
20.4727363681841,10.5000000017112
20.4852426213107,10.5000000018883
20.4977488744372,10.5000000020676
20.5102551275638,10.5000000022486
20.5227613806903,10.5000000024311
20.5352676338169,10.5000000026147
20.5477738869435,10.5000000027991
20.56028014007,10.500000002984
20.5727863931966,10.5000000031691
20.5852926463232,10.5000000033538
20.5977988994497,10.5000000035379
20.6103051525763,10.500000003721
20.6228114057029,10.5000000039027
20.6353176588294,10.5000000040825
20.647823911956,10.50000000426
20.6603301650825,10.5000000044348
20.6728364182091,10.5000000046065
20.6853426713357,10.5000000047745
20.6978489244622,10.5000000049384
20.7103551775888,10.5000000050976
20.7228614307154,10.5000000052518
20.7353676838419,10.5000000054004
20.7478739369685,10.5000000055429
20.760380190095,10.5000000056787
20.7728864432216,10.5000000058073
20.7853926963482,10.5000000059281
20.7978989494747,10.5000000060405
20.8104052026013,10.500000006144
20.8229114557279,10.500000006238
20.8354177088544,10.5000000063219
20.847923961981,10.500000006395
20.8604302151076,10.5000000064568
20.8729364682341,10.5000000065065
20.8854427213607,10.5000000065435
20.8979489744872,10.5000000065672
20.9104552276138,10.5000000065769
20.9229614807404,10.5000000065719
20.9354677338669,10.5000000065514
20.9479739869935,10.5000000065148
20.9604802401201,10.5000000064613
20.9729864932466,10.5000000063903
20.9854927463732,10.5000000063009
20.9979989994997,10.5000000061924
21.0105052526263,10.500000006064
21.0230115057529,10.5000000059149
21.0355177588794,10.5000000057444
21.048024012006,10.5000000055516
21.0605302651326,10.5000000053357
21.0730365182591,10.5000000050959
21.0855427713857,10.5000000048313
21.0980490245123,10.500000004541
21.1105552776388,10.5000000042243
21.1230615307654,10.5000000038801
21.1355677838919,10.5000000035077
21.1480740370185,10.5000000031265
21.1605802901451,10.5000000027613
21.1730865432716,10.5000000024119
21.1855927963982,10.5000000020777
21.1980990495248,10.5000000017585
21.2106053026513,10.5000000014537
21.2231115557779,10.5000000011631
21.2356178089045,10.5000000008862
21.248124062031,10.5000000006227
21.2606303151576,10.5000000003723
21.2731365682841,10.5000000001344
21.2856428214107,10.4999999999088
21.2981490745373,10.4999999996952
21.3106553276638,10.4999999994931
21.3231615807904,10.4999999993022
21.335667833917,10.4999999991222
21.3481740870435,10.4999999989528
21.3606803401701,10.4999999987936
21.3731865932966,10.4999999986443
21.3856928464232,10.4999999985046
21.3981990995498,10.4999999983741
21.4107053526763,10.4999999982526
21.4232116058029,10.4999999981397
21.4357178589295,10.4999999980352
21.448224112056,10.4999999979387
21.4607303651826,10.49999999785
21.4732366183092,10.4999999977688
21.4857428714357,10.4999999976948
21.4982491245623,10.4999999976277
21.5107553776888,10.4999999975673
21.5232616308154,10.4999999975132
21.535767883942,10.4999999974653
21.5482741370685,10.4999999974233
21.5607803901951,10.4999999973869
21.5732866433217,10.4999999973558
21.5857928964482,10.49999999733
21.5982991495748,10.499999997309
21.6108054027014,10.4999999972927
21.6233116558279,10.4999999972809
21.6358179089545,10.4999999972733
21.648324162081,10.4999999972697
21.6608304152076,10.4999999972699
21.6733366683342,10.4999999972738
21.6858429214607,10.499999997281
21.6983491745873,10.4999999972915
21.7108554277139,10.499999997305
21.7233616808404,10.4999999973214
21.735867933967,10.4999999973404
21.7483741870935,10.4999999973619
21.7608804402201,10.4999999973858
21.7733866933467,10.4999999974118
21.7858929464732,10.4999999974398
21.7983991995998,10.4999999974696
21.8109054527264,10.4999999975012
21.8234117058529,10.4999999975343
21.8359179589795,10.4999999975688
21.8484242121061,10.4999999976046
21.8609304652326,10.4999999976415
21.8734367183592,10.4999999976795
21.8859429714857,10.4999999977184
21.8984492246123,10.4999999977581
21.9109554777389,10.4999999977985
21.9234617308654,10.4999999978386
21.935967983992,10.4999999978771
21.9484742371186,10.4999999979141
21.9609804902451,10.4999999979499
21.9734867433717,10.4999999979845
21.9859929964983,10.499999998018
21.9984992496248,10.4999999980506
22.0110055027514,10.4999999980824
22.0235117558779,10.4999999981135
22.0360180090045,10.4999999981439
22.0485242621311,10.4999999981738
22.0610305152576,10.4999999982033
22.0735367683842,10.4999999982324
22.0860430215108,10.4999999982612
22.0985492746373,10.4999999982899
22.1110555277639,10.4999999983184
22.1235617808904,10.4999999983469
22.136068034017,10.4999999983753
22.1485742871436,10.4999999984039
22.1610805402701,10.4999999984325
22.1735867933967,10.4999999984613
22.1860930465233,10.4999999984903
22.1985992996498,10.4999999985195
22.2111055527764,10.499999998549
22.223611805903,10.4999999985788
22.2361180590295,10.4999999986089
22.2486243121561,10.4999999986393
22.2611305652826,10.4999999986701
22.2736368184092,10.4999999987012
22.2861430715358,10.4999999987326
22.2986493246623,10.4999999987644
22.3111555777889,10.4999999987966
22.3236618309155,10.499999998829
22.336168084042,10.4999999988618
22.3486743371686,10.4999999988948
22.3611805902951,10.4999999989281
22.3736868434217,10.4999999989616
22.3861930965483,10.4999999989953
22.3986993496748,10.4999999990291
22.4112056028014,10.499999999063
22.423711855928,10.499999999097
22.4362181090545,10.4999999991309
22.4487243621811,10.4999999991647
22.4612306153077,10.4999999991984
22.4737368684342,10.4999999992318
22.4862431215608,10.499999999265
22.4987493746873,10.4999999992978
22.5112556278139,10.49999999933
22.5237618809405,10.4999999993617
22.536268134067,10.4999999993928
22.5487743871936,10.4999999994231
22.5612806403202,10.4999999994525
22.5737868934467,10.4999999994809
22.5862931465733,10.4999999995082
22.5987993996998,10.4999999995342
22.6113056528264,10.4999999995589
22.623811905953,10.4999999995822
22.6363181590795,10.4999999996037
22.6488244122061,10.4999999996236
22.6613306653327,10.4999999996415
22.6738369184592,10.4999999996573
22.6863431715858,10.4999999996709
22.6988494247124,10.4999999996828
22.7113556778389,10.499999999694
22.7238619309655,10.4999999997046
22.736368184092,10.4999999997147
22.7488744372186,10.4999999997242
22.7613806903452,10.4999999997332
22.7738869434717,10.4999999997418
22.7863931965983,10.4999999997499
22.7988994497249,10.4999999997575
22.8114057028514,10.4999999997648
22.823911955978,10.4999999997718
22.8364182091046,10.4999999997784
22.8489244622311,10.4999999997847
22.8614307153577,10.4999999997908
22.8739369684842,10.4999999997966
22.8864432216108,10.4999999998022
22.8989494747374,10.4999999998075
22.9114557278639,10.4999999998127
22.9239619809905,10.4999999998178
22.9364682341171,10.4999999998227
22.9489744872436,10.4999999998274
22.9614807403702,10.4999999998321
22.9739869934967,10.4999999998367
22.9864932466233,10.4999999998412
22.9989994997499,10.4999999998457
23.0115057528764,10.4999999998501
23.024012006003,10.4999999998545
23.0365182591296,10.4999999998588
23.0490245122561,10.4999999998632
23.0615307653827,10.4999999998676
23.0740370185093,10.4999999998719
23.0865432716358,10.4999999998763
23.0990495247624,10.4999999998807
23.1115557778889,10.4999999998852
23.1240620310155,10.4999999998897
23.1365682841421,10.4999999998942
23.1490745372686,10.4999999998988
23.1615807903952,10.4999999999035
23.1740870435218,10.4999999999081
23.1865932966483,10.4999999999129
23.1990995497749,10.4999999999176
23.2116058029015,10.4999999999225
23.224112056028,10.4999999999273
23.2366183091546,10.4999999999322
23.2491245622811,10.4999999999372
23.2616308154077,10.4999999999421
23.2741370685343,10.4999999999471
23.2866433216608,10.4999999999521
23.2991495747874,10.4999999999571
23.311655827914,10.4999999999621
23.3241620810405,10.4999999999671
23.3366683341671,10.499999999972
23.3491745872936,10.4999999999769
23.3616808404202,10.4999999999818
23.3741870935468,10.4999999999866
23.3866933466733,10.4999999999913
23.3991995997999,10.4999999999959
23.4117058529265,10.5000000000004
23.424212106053,10.5000000000047
23.4367183591796,10.5000000000089
23.4492246123062,10.5000000000129
23.4617308654327,10.5000000000167
23.4742371185593,10.5000000000203
23.4867433716858,10.5000000000236
23.4992496248124,10.5000000000267
23.511755877939,10.5000000000295
23.5242621310655,10.5000000000319
23.5367683841921,10.5000000000341
23.5492746373187,10.5000000000358
23.5617808904452,10.5000000000371
23.5742871435718,10.500000000038
23.5867933966984,10.5000000000384
23.5992996498249,10.5000000000383
23.6118059029515,10.5000000000377
23.624312156078,10.5000000000369
23.6368184092046,10.5000000000365
23.6493246623312,10.5000000000363
23.6618309154577,10.5000000000363
23.6743371685843,10.5000000000366
23.6868434217109,10.5000000000371
23.6993496748374,10.5000000000378
23.711855927964,10.5000000000386
23.7243621810905,10.5000000000396
23.7368684342171,10.5000000000407
23.7493746873437,10.500000000042
23.7618809404702,10.5000000000434
23.7743871935968,10.500000000045
23.7868934467234,10.5000000000466
23.7993996998499,10.5000000000482
23.8119059529765,10.50000000005
23.8244122061031,10.5000000000518
23.8369184592296,10.5000000000537
23.8494247123562,10.5000000000556
23.8619309654827,10.5000000000575
23.8744372186093,10.5000000000595
23.8869434717359,10.5000000000614
23.8994497248624,10.5000000000633
23.911955977989,10.5000000000652
23.9244622311156,10.5000000000671
23.9369684842421,10.500000000069
23.9494747373687,10.5000000000708
23.9619809904952,10.5000000000726
23.9744872436218,10.5000000000743
23.9869934967484,10.5000000000759
23.9994997498749,10.5000000000775
24.0120060030015,10.500000000079
24.0245122561281,10.5000000000804
24.0370185092546,10.5000000000817
24.0495247623812,10.5000000000829
24.0620310155078,10.500000000084
24.0745372686343,10.500000000085
24.0870435217609,10.5000000000859
24.0995497748874,10.5000000000867
24.112056028014,10.5000000000873
24.1245622811406,10.5000000000878
24.1370685342671,10.5000000000882
24.1495747873937,10.5000000000884
24.1620810405203,10.5000000000885
24.1745872936468,10.5000000000885
24.1870935467734,10.5000000000883
24.1995997998999,10.500000000088
24.2121060530265,10.5000000000875
24.2246123061531,10.5000000000869
24.2371185592796,10.5000000000862
24.2496248124062,10.5000000000852
24.2621310655328,10.5000000000842
24.2746373186593,10.500000000083
24.2871435717859,10.5000000000816
24.2996498249125,10.5000000000801
24.312156078039,10.5000000000785
24.3246623311656,10.5000000000767
24.3371685842921,10.5000000000747
24.3496748374187,10.5000000000727
24.3621810905453,10.5000000000704
24.3746873436718,10.5000000000681
24.3871935967984,10.5000000000656
24.399699849925,10.500000000063
24.4122061030515,10.5000000000602
24.4247123561781,10.5000000000573
24.4372186093047,10.5000000000543
24.4497248624312,10.5000000000512
24.4622311155578,10.500000000048
24.4747373686843,10.5000000000447
24.4872436218109,10.5000000000413
24.4997498749375,10.5000000000378
24.512256128064,10.5000000000342
24.5247623811906,10.5000000000305
24.5372686343172,10.5000000000268
24.5497748874437,10.500000000023
24.5622811405703,10.5000000000191
24.5747873936968,10.5000000000152
24.5872936468234,10.5000000000112
24.59979989995,10.5000000000072
24.6123061530765,10.5000000000032
24.6248124062031,10.4999999999992
24.6373186593297,10.4999999999952
24.6498249124562,10.4999999999912
24.6623311655828,10.4999999999872
24.6748374187094,10.4999999999832
24.6873436718359,10.4999999999792
24.6998499249625,10.4999999999753
24.712356178089,10.4999999999715
24.7248624312156,10.4999999999677
24.7373686843422,10.4999999999641
24.7498749374687,10.4999999999605
24.7623811905953,10.499999999957
24.7748874437219,10.4999999999537
24.7873936968484,10.4999999999504
24.799899949975,10.4999999999474
24.8124062031015,10.4999999999445
24.8249124562281,10.4999999999418
24.8374187093547,10.4999999999393
24.8499249624812,10.4999999999369
24.8624312156078,10.4999999999349
24.8749374687344,10.499999999933
24.8874437218609,10.4999999999314
24.8999499749875,10.4999999999301
24.9124562281141,10.4999999999291
24.9249624812406,10.4999999999284
24.9374687343672,10.499999999928
24.9499749874937,10.4999999999279
24.9624812406203,10.4999999999282
24.9749874937469,10.4999999999289
24.9874937468734,10.49999999993
25,10.4999999999315


==> Data/Follower_3_headway.csv <==
time,headway
0,8
0.0100050025012506,7.94015849429204
0.0200100050025013,7.88069223286636
0.0300150075037519,7.821598537935
0.0400200100050025,7.76287470841988
0.0500250125062531,7.70451801953261
0.0600300150075038,7.646525720768
0.0700350175087544,7.58889503439323
0.080040020010005,7.53162315318122
0.0900450225112556,7.47470724078391
0.100050025012506,7.41814442928629
0.110055027513757,7.36193181734063
0.120060030015008,7.30606646710155
0.130065032516258,7.25054540414839
0.140070035017509,7.19536561664659
0.150075037518759,7.14052405193639
0.16008004002001,7.08601761363847
0.170085042521261,7.03184315989891
0.180090045022511,6.97799750372696
0.190095047523762,6.924477409504
0.200100050025012,6.87127958986678
0.210105052526263,6.81840070228715
0.220110055027514,6.76583734905678
0.230115057528764,6.71358607467857
0.240120060030015,6.66164336343073
0.250125062531266,6.61000563334508
0.260130065032516,6.55866923596184
0.270135067533767,6.5076304541404
0.280140070035018,6.45688549787472
0.290145072536268,6.40643050061525
0.300150075037519,6.35626151752183
0.310155077538769,6.30637452061576
0.32016008004002,6.25676539556594
0.330165082541271,6.20742993701726
0.340170085042521,6.15836384867074
0.350175087543772,6.10956273511751
0.360180090045022,6.06102209782523
0.370185092546273,6.01273733152252
0.380190095047524,5.9647037232734
0.390195097548774,5.91691644324193
0.400200100050025,5.86937053848611
0.410205102551276,5.82206093144268
0.420210105052526,5.77498241515902
0.430215107553777,5.72812964487195
0.440220110055028,5.68149713137492
0.450225112556278,5.63507923822148
0.460230115057529,5.58887017201693
0.470235117558779,5.54286397730494
0.48024012006003,5.4970545299545
0.490245122561281,5.45143552683893
0.500250125062531,5.40600047965825
0.510255127563782,5.36074270775611
0.520260130065032,5.31565532552948
0.530265132566283,5.27073123646226
0.540270135067534,5.22596312218162
0.550275137568784,5.1813434291803
0.560280140070035,5.13686436208262
0.570285142571286,5.09251786753733
0.580290145072536,5.04829562187746
0.590295147573787,5.00418901953785
0.600300150075038,4.9601891543232
0.610305152576288,4.91628680681743
0.620310155077539,4.87247242351103
0.630315157578789,4.82873610054714
0.64032016008004,4.78506756066983
0.650325162581291,4.74145613190575
0.660330165082541,4.69789072774543
0.670335167583792,4.65435980989873
0.680340170085043,4.61085135977039
0.690345172586293,4.56735285528233
0.700350175087544,4.52385122827908
0.710355177588794,4.48033282650291
0.720360180090045,4.43678336809562
0.730365182591296,4.39318789535682
0.740370185092546,4.3495307205589
0.750375187593797,4.30579536854489
0.760380190095048,4.26196451392748
0.770385192596298,4.21801991151684
0.780390195097549,4.17394232296382
0.790395197598799,4.12971143852697
0.80040020010005,4.08530579469982
0.810405202601301,4.04070268923277
0.820410205102551,3.9958780974344
0.830415207603802,3.95080659080015
0.840420210105053,3.90546126468177
0.850425212606303,3.8598136794235
0.860430215107554,3.81383382416283
0.870435217608804,3.76749011217546
0.880440220110055,3.72074941955194
0.890445222611306,3.67357718169249
0.900450225112556,3.62593756155558
0.910455227613807,3.57779370548689
0.920460230115058,3.52910810326447
0.930465232616308,3.47984306625155
0.940470235117559,3.42996133344308
0.950475237618809,3.37942681238495
0.96048024012006,3.32820545536746
0.970485242621311,3.27626626153619
0.980490245122561,3.22358238951326
0.990495247623812,3.17013235628523
1.00050025012506,3.1159012907667
1.01050525262631,3.06088220640989
1.02051025512756,3.00507725184208
1.03051525762881,2.94849889968261
1.04052026013006,2.89117103387646
1.05052526263132,2.83312989855003
1.06053026513257,2.77442487432571
1.07053526763382,2.71511905467488
1.08054027013507,2.65528959733511
1.09054527263632,2.59502783215411
1.10055027513757,2.53443911114246
1.11055527763882,2.47364239127974
1.12056028014007,2.41276954521889
1.13056528264132,2.35196440031233
1.14057028514257,2.29138150868658
1.15057528764382,2.23118465501516
1.16058029014507,2.17154511396024
1.17058529264632,2.11263966835642
1.18059029514757,2.05464840601891
1.19059529764882,1.99775231650913
1.20060030015008,1.94213071587199
1.21060530265133,1.8879585352966
1.22061030515258,1.83540352100142
1.23061530765383,1.78462340551125
1.24062031015508,1.73576312247516
1.25062531265633,1.6889521505151
1.26063031515758,1.64430208390556
1.27063531765883,1.60190453093876
1.28064032016008,1.56182944106795
1.29064532266133,1.52412395187077
1.30065032516258,1.48881183069739
1.31065532766383,1.45589355338273
1.32066033016508,1.42534703184153
1.33066533266633,1.39712896357092
1.34067033516758,1.37117673539244
1.35067533766883,1.34741078413088
1.36068034017009,1.32573728770209
1.37068534267134,1.30605105097025
1.38069034517259,1.28823844613974
1.39069534767384,1.27218027829339
1.40070035017509,1.25775446665631
1.41070535267634,1.24483845679067
1.42071035517759,1.23331130669545
1.43071535767884,1.22305541751955
1.44072036018009,1.21395790346488
1.45072536268134,1.20591161557098
1.46073036518259,1.19881584855645
1.47073536768384,1.19257676829041
1.48074037018509,1.18710760353933
1.49074537268634,1.18232864488877
1.50075037518759,1.17816709304929
1.51075537768884,1.17455679425918
1.5207603801901,1.17143789588207
1.53076538269135,1.16875645035727
1.5407703851926,1.16646398999507
1.55077538769385,1.1645170905795
1.5607803901951,1.16287693754438
1.57078539269635,1.1615089049199
1.5807903951976,1.16038215364347
1.59079539769885,1.1594692540396
1.6008004002001,1.15874583510451
1.61080540270135,1.15819026167262
1.6208104052026,1.15778333960609
1.63081540770385,1.15750804827993
1.6408204102051,1.15734929913106
1.65082541270635,1.15729371870719
1.6608304152076,1.1573294544384
1.67083541770885,1.15744600130379
1.68084042021011,1.1576340475785
1.69084542271136,1.15788533787786
1.70085042521261,1.15819255152036
1.71085542771386,1.15854919499878
1.72086043021511,1.15894950690766
1.73086543271636,1.15938837368055
1.74087043521761,1.15986125548668
1.75087543771886,1.16036412048243
1.76088044022011,1.16089338709474
1.77088544272136,1.16144587284418
1.78089044522261,1.16201874922455
1.79089544772386,1.1626095020845
1.80090045022511,1.16321589631935
1.81090545272636,1.16383594495126
1.82091045522761,1.16446788165156
1.83091545772886,1.16511013651673
1.84092046023012,1.16576131467119
1.85092546273137,1.1664201772544
1.86093046523262,1.16708562458509
1.87093546773387,1.16775668140168
1.88094047023512,1.16843248352097
1.89094547273637,1.16911226612707
1.90095047523762,1.16979535349647
1.91095547773887,1.17048114960366
1.92096048024012,1.17116912987582
1.93096548274137,1.17185883410271
1.94097048524262,1.17254985960661
1.95097548774387,1.17324185559372
1.96098049024512,1.17393451790184
1.97098549274637,1.1746275843312
1.98099049524762,1.17532083067277
1.99099549774887,1.17601406676619
2.00100050025013,1.17670713327592
2.01100550275138,1.1773998987278
2.02101050525263,1.17809225675945
2.03101550775388,1.17878412394536
2.04102051025513,1.17947543733843
2.05102551275638,1.18016615276568
2.06103051525763,1.1808562429382
2.07103551775888,1.18154569590501
2.08104052026013,1.18223451383832
2.09104552276138,1.18292271147663
2.10105052526263,1.18361031513564
2.11105552776388,1.18429736162178
2.12106053026513,1.18498389728616
2.13106553276638,1.18566997729832
2.14107053526763,1.18635566468352
2.15107553776888,1.18704102966279
2.16108054027013,1.18772614925691
2.17108554277139,1.1884111063929
2.18109054527264,1.18909598955074
2.19109554777389,1.18978089230707
2.20110055027514,1.19046591280215
2.21110555277639,1.19115115349319
2.22111055527764,1.19183672067912
2.23111555777889,1.19252272416574
2.24112056028014,1.19320927712012
2.25112556278139,1.1938964956397
2.26113056528264,1.19458449854085
2.27113556778389,1.19527340720411
2.28114057028514,1.19596334532306
2.29114557278639,1.19665443870893
2.30115057528764,1.19734681498415
2.31115557778889,1.19804060382781
2.32116058029015,1.19873593638158
2.3311655827914,1.19943294529507
2.34117058529265,1.20013176467242
2.3511755877939,1.20083252985882
2.36118059029515,1.20153537735841
2.3711855927964,1.20224044466146
2.38119059529765,1.20294787040848
2.3911955977989,1.20365779401128
2.40120060030015,1.20437035572101
2.4112056028014,1.20508569650945
2.42121060530265,1.20580395810509
2.4312156078039,1.20652528277554
2.44122061030515,1.20724981338196
2.4512256128064,1.20797769324876
2.46123061530765,1.20870906621164
2.4712356178089,1.20944407648775
2.48124062031015,1.21018286865112
2.49124562281141,1.21092558759852
2.50125062531266,1.21167237847136
2.51125562781391,1.21242338676345
2.52126063031516,1.21317875810902
2.53126563281641,1.21393863832728
2.54127063531766,1.21470317333692
2.55127563781891,1.21547250930551
2.56128064032016,1.2162467924118
2.57128564282141,1.21702616890264
2.58129064532266,1.21781078510623
2.59129564782391,1.2186007873335
2.60130065032516,1.21939632191825
2.61130565282641,1.22019753519575
2.62131065532766,1.22100457344247
2.63131565782891,1.22181758288564
2.64132066033017,1.22263670966399
2.65132566283142,1.22346209983303
2.66133066533267,1.22429389932238
2.67133566783392,1.22513225397504
2.68134067033517,1.22597730949376
2.69134567283642,1.22682921142022
2.70135067533767,1.22768810513808
2.71135567783892,1.22855413584696
2.72136068034017,1.22942744852447
2.73136568284142,1.23030818802311
2.74137068534267,1.23119649896046
2.75137568784392,1.23209252571849
2.76138069034517,1.23299641245452
2.77138569284642,1.23390830307301
2.78139069534767,1.23482834125883
2.79139569784892,1.235756670425
2.80140070035018,1.23669343367516
2.81140570285143,1.23763877390275
2.82141070535268,1.23859283370301
2.83141570785393,1.23955575538325
2.84142071035518,1.24052768095124
2.85142571285643,1.24150875210616
2.86143071535768,1.24249911024073
2.87143571785893,1.24349889641761
2.88144072036018,1.24450825142591
2.89144572286143,1.24552731566994
2.90145072536268,1.24655622921128
2.91145572786393,1.24759513187431
2.92146073036518,1.24864416306865
2.93146573286643,1.24970346187118
2.94147073536768,1.25077316700354
2.95147573786893,1.25185341682764
2.96148074037019,1.25294434934846
2.97148574287144,1.25404610220419
2.98149074537269,1.25515881271274
2.99149574787394,1.25628261772924
3.00150075037519,1.25741765373734
3.01150575287644,1.25856405697279
3.02151075537769,1.25972196316817
3.03151575787894,1.26089150770477
3.04152076038019,1.26207282562729
3.05152576288144,1.26326605158608
3.06153076538269,1.26447131981121
3.07153576788394,1.26568876409813
3.08154077038519,1.26691851782979
3.09154577288644,1.26816071399927
3.10155077538769,1.2694154852032
3.11155577788894,1.27068296355008
3.1215607803902,1.27196328080539
3.13156578289145,1.27325656802429
3.1415707853927,1.27456295782913
3.15157578789395,1.27588258227925
3.1615807903952,1.27721556891089
3.17158579289645,1.27856204617105
3.1815907953977,1.27992214409506
3.19159579789895,1.28129599191356
3.2016008004002,1.28268371826802
3.21160580290145,1.28408545128549
3.2216108054027,1.28550131878126
3.23161580790395,1.28693144941937
3.2416208104052,1.28837596479018
3.25162581290645,1.28983499113124
3.2616308154077,1.29130865941784
3.27163581790895,1.29279709464488
3.2816408204102,1.29430042100938
3.29164582291146,1.29581876285236
3.30165082541271,1.2973522440922
3.31165582791396,1.29890098826846
3.32166083041521,1.30046511851742
3.33166583291646,1.30204475749317
3.34167083541771,1.30364002737862
3.35167583791896,1.30525104984754
3.36168084042021,1.30687794617532
3.37168584292146,1.30852083726584
3.38169084542271,1.31017984332435
3.39169584792396,1.31185508420852
3.40170085042521,1.31354667933494
3.41170585292646,1.31525474740727
3.42171085542771,1.31697940683929
3.43171585792896,1.31872077546842
3.44172086043022,1.32047897063515
3.45172586293147,1.32225410914331
3.46173086543272,1.3240463073212
3.47173586793397,1.32585568093284
3.48174087043522,1.32768234527904
3.49174587293647,1.32952641505784
3.50175087543772,1.33138800445372
3.51175587793897,1.33326722709985
3.52176088044022,1.33516419607383
3.53176588294147,1.3370790238894
3.54177088544272,1.33901182249249
3.55177588794397,1.34096270325167
3.56178089044522,1.34293177694916
3.57178589294647,1.34491915377283
3.58179089544772,1.34692494330764
3.59179589794897,1.34894925452643
3.60180090045022,1.35099219578053
3.61180590295148,1.35305387478987
3.62181090545273,1.35513439863266
3.63181590795398,1.35723387373443
3.64182091045523,1.35935240585703
3.65182591295648,1.36149010008983
3.66183091545773,1.36364706084034
3.67183591795898,1.36582339179689
3.68184092046023,1.36801919597973
3.69184592296148,1.37023457565244
3.70185092546273,1.37246963235661
3.71185592796398,1.37472446684438
3.72186093046523,1.37699917915619
3.73186593296648,1.37929386849757
3.74187093546773,1.38160863335645
3.75187593796898,1.38394357130119
3.76188094047024,1.38629877916633
3.77188594297149,1.38867435286037
3.78189094547274,1.39107038752899
3.79189594797399,1.39348697730178
3.80190095047524,1.39592421552548
3.81190595297649,1.39838219453253
3.82191095547774,1.40086100584417
3.83191595797899,1.40336073983918
3.84192096048024,1.40588148606278
3.85192596298149,1.40842333297479
3.86193096548274,1.41098636807216
3.87193596798399,1.41357067773228
3.88194097048524,1.41617634727088
3.89194597298649,1.41880346093443
3.90195097548774,1.42145210181355
3.91195597798899,1.42412235185953
3.92196098049025,1.42681429180076
3.9319659829915,1.42952800126388
3.94197098549275,1.43226355846906
3.951975987994,1.43502104051087
3.96198099049525,1.43780052312052
3.9719859929965,1.44060208072576
3.98199099549775,1.44342578636429
3.991995997999,1.44627171165461
4.00200100050025,1.44913992689437
4.0120060030015,1.45203050072536
4.02201100550275,1.45494350043809
4.032016008004,1.45787899175272
4.04202101050525,1.46083703872729
4.0520260130065,1.46381770387655
4.06203101550775,1.46682104800552
4.072036018009,1.46984713027555
4.08204102051026,1.47289600803474
4.09204602301151,1.47596773683982
4.10205102551276,1.47906237051562
4.11205602801401,1.48217996078569
4.12206103051526,1.48532055761826
4.13206603301651,1.48848420900788
4.14207103551776,1.49167096074169
4.15207603801901,1.49488085669176
4.16208104052026,1.49811393854334
4.17208604302151,1.50137024568416
4.18209104552276,1.50464981537309
4.19209604802401,1.5079526825935
4.20210105052526,1.51127887975217
4.21210605302651,1.51462843698787
4.22211105552776,1.5180013819988
4.23211605802901,1.52139773973099
4.24212106053027,1.52481753266829
4.25212606303152,1.52826078055755
4.26213106553277,1.53172750035385
4.27213606803402,1.53521770621109
4.28214107053527,1.53873140945511
4.29214607303652,1.54226861825014
4.30215107553777,1.54582933788954
4.31215607803902,1.54941357051804
4.32216108054027,1.55302131497099
4.33216608304152,1.55665256686136
4.34217108554277,1.5603073184906
4.35217608804402,1.56398555863448
4.36218109054527,1.56768727252577
4.37218609304652,1.57141244184423
4.38219109554777,1.57516104449485
4.39219609804902,1.5789330546775
4.40220110055028,1.58272844245869
4.41220610305153,1.586547174189
4.42221110555278,1.59038921208534
4.43221610805403,1.59425451394401
4.44222111055528,1.59814303359986
4.45222611305653,1.60205472029945
4.46223111555778,1.60598951880319
4.47223611805903,1.60994736948331
4.48224112056028,1.61392820766912
4.49224612306153,1.61793196414482
4.50225112556278,1.62195856479737
4.51225612806403,1.6260079302935
4.52226113056528,1.63007997626867
4.53226613306653,1.63417461309669
4.54227113556778,1.63829174577387
4.55227613806903,1.64243127384302
4.56228114057028,1.64659309111832
4.57228614307154,1.65077708587158
4.58229114557279,1.65498314024525
4.59229614807404,1.65921113073887
4.60230115057529,1.66346092760857
4.61230615307654,1.66773239470738
4.62231115557779,1.67202538988198
4.63231615807904,1.67633976418147
4.64232116058029,1.68067536223748
4.65232616308154,1.6850320219848
4.66233116558279,1.68940957431984
4.67233616808404,1.69380784334163
4.68234117058529,1.69822664576549
4.69234617308654,1.7026657913006
4.70235117558779,1.7071250822733
4.71235617808904,1.71160431331119
4.72236118059029,1.71610327158449
4.73236618309155,1.72062173620489
4.7423711855928,1.7251594788029
4.75237618809405,1.72971626254635
4.7623811905953,1.73429184275071
4.77238619309655,1.73888596621136
4.7823911955978,1.74349837154459
4.79239619809905,1.74812878871806
4.8024012006003,1.7527769387334
4.81240620310155,1.75744253439444
4.8224112056028,1.76212527888348
4.83241620810405,1.76682486712767
4.8424212106053,1.77154098414094
4.85242621310655,1.77627330622566
4.8624312156078,1.78102149999472
4.87243621810905,1.78578522265698
4.88244122061031,1.79056412205783
4.89244622311156,1.7953578359182
4.90245122561281,1.80016599261623
4.91245622811406,1.80498820999154
4.92246123061531,1.8098240966529
4.93246623311656,1.81467325059698
4.94247123561781,1.81953525998441
4.95247623811906,1.82440970242346
4.96248124062031,1.82929614561969
4.97248624312156,1.83419414636031
4.98249124562281,1.83910325160977
4.99249624812406,1.84402299711968
5.00250125062531,1.8489529089712
5.01250625312656,1.85389250168846
5.02251125562781,1.85884128002792
5.03251625812906,1.86379873739018
5.04252126063032,1.86876435695032
5.05252626313157,1.87373761091285
5.06253126563282,1.87871796077476
5.07253626813407,1.88370485759147
5.08254127063532,1.8886977411729
5.09254627313657,1.8936960412796
5.10255127563782,1.89869917622397
5.11255627813907,1.90370655437848
5.12256128064032,1.90871757297014
5.13256628314157,1.91373161894166
5.14257128564282,1.91874806866619
5.15257628814407,1.923766287903
5.16258129064532,1.92878563248999
5.17258629314657,1.93380544723681
5.18259129564782,1.93882506763486
5.19259629814907,1.94384381821726
5.20260130065033,1.94886101435786
5.21260630315158,1.95387596083061
5.22261130565283,1.95888795346188
5.23261630815408,1.96389627781762
5.24262131065533,1.96890021067025
5.25262631315658,1.97389901908985
5.26263131565783,1.97889196142752
5.27263631815908,1.98387828696226
5.28264132066033,1.988857236251
5.29264632316158,1.99382804172043
5.30265132566283,1.99878992711323
5.31265632816408,2.00374210868015
5.32266133066533,2.00868379437205
5.33266633316658,2.01361418523223
5.34267133566783,2.01853247450438
5.35267633816908,2.02343784915617
5.36268134067033,2.02832948859187
5.37268634317159,2.03320656682347
5.38269134567284,2.03806825106749
5.39269634817409,2.0429137031446
5.40270135067534,2.04774207938127
5.41270635317659,2.05255253105582
5.42271135567784,2.0573442045352
5.43271635817909,2.06211624235214
5.44272136068034,2.06686778220986
5.45272636318159,2.07159795903351
5.46273136568284,2.07630590370458
5.47273636818409,2.08099074490286
5.48274137068534,2.08565160833205
5.49274637318659,2.09028761830402
5.50275137568784,2.09489789642979
5.51275637818909,2.0994815642777
5.52276138069035,2.10403774174438
5.5327663831916,2.10856554896876
5.54277138569285,2.11306410569509
5.5527763881941,2.11753253267033
5.56278139069535,2.12196995099941
5.5727863931966,2.12637548391736
5.58279139569785,2.13074825594271
5.5927963981991,2.13508739430639
5.60280140070035,2.13939202892049
5.6128064032016,2.1436612929326
5.62281140570285,2.14789432358418
5.6328164082041,2.15209026185918
5.64282141070535,2.15624825374328
5.6528264132066,2.16036745049448
5.66283141570785,2.16444700859874
5.6728364182091,2.16848609077431
5.68284142071036,2.17248386721234
5.69284642321161,2.17643951389187
5.70285142571286,2.18035221541739
5.71285642821411,2.1842211636455
5.72286143071536,2.18804555964386
5.73286643321661,2.19182461251792
5.74287143571786,2.195557541692
5.75287643821911,2.19924357570458
5.76288144072036,2.20288195421262
5.77288644322161,2.20647192690012
5.78289144572286,2.21001275547474
5.79289644822411,2.21350371231598
5.80290145072536,2.21694408291825
5.81290645322661,2.2203331645591
5.82291145572786,2.22367026794085
5.83291645822911,2.22695471682358
5.84292146073037,2.23018584904503
5.85292646323162,2.23336301617548
5.86293146573287,2.23648558489542
5.87293646823412,2.23955293615479
5.88294147073537,2.24256446702537
5.89294647323662,2.24551958930871
5.90295147573787,2.24841773154344
5.91295647823912,2.25125833829314
5.92296148074037,2.25404087085722
5.93296648324162,2.25676480766901
5.94297148574287,2.25942964437154
5.95297648824412,2.26203489419515
5.96298149074537,2.26458008835283
5.97298649324662,2.2670647760932
5.98299149574787,2.26948852518539
5.99299649824912,2.27185092197435
6.00300150075037,2.27415157198823
6.01300650325163,2.27639009980868
6.02301150575288,2.27856614913804
6.03301650825413,2.28067938357886
6.04302151075538,2.28272948592699
6.05302651325663,2.28471615947204
6.06303151575788,2.28663912698451
6.07303651825913,2.28849813185828
6.08304152076038,2.29029293776177
6.09304652326163,2.29202332881268
6.10305152576288,2.29368910957525
6.11305652826413,2.29529010523473
6.12306153076538,2.29682616160171
6.13306653326663,2.29829714533165
6.14307153576788,2.29970294391995
6.15307653826913,2.30104346587092
6.16308154077038,2.30231864038907
6.17308654327164,2.30352841752493
6.18309154577289,2.30467276827365
6.19309654827414,2.30575168471143
6.20310155077539,2.30676517923104
6.21310655327664,2.30771328506864
6.22311155577789,2.30859605642244
6.23311655827914,2.30941356779599
6.24312156078039,2.31016591435573
6.25312656328164,2.31085321139545
6.26313156578289,2.31147559459404
6.27313656828414,2.31203322016182
6.28314157078539,2.31252626316005
6.29314657328664,2.31295491826684
6.30315157578789,2.31331940176545
6.31315657828914,2.31361994910028
6.3231615807904,2.31385681391259
6.33316658329165,2.31403026912221
6.3431715857929,2.31414060651056
6.35317658829415,2.31418813599662
6.3631815907954,2.31417318625835
6.37318659329665,2.31409610414011
6.3831915957979,2.31395725367913
6.39319659829915,2.31375701687078
6.4032016008004,2.31349579287282
6.41320660330165,2.31317399760181
6.4232116058029,2.31279206335862
6.43321660830415,2.31235044010831
6.4432216108054,2.31184959346902
6.45322661330665,2.31129000192868
6.4632316158079,2.31067216063982
6.47323661830915,2.3099965799728
6.48324162081041,2.30926378496559
6.49324662331166,2.30847431407796
6.50325162581291,2.30762872043888
6.51325662831416,2.30672756967551
6.52326163081541,2.30577144082247
6.53326663331666,2.30476092494521
6.54327163581791,2.30369662546507
6.55327663831916,2.30257915741294
6.56328164082041,2.30140914716278
6.57328664332166,2.30018723146267
6.58329164582291,2.29891405802366
6.59329664832416,2.29759028402226
6.60330165082541,2.29621657626718
6.61330665332666,2.29479361075231
6.62331165582791,2.29332207169563
6.63331665832916,2.29180265212801
6.64332166083042,2.29023605155028
6.65332666333167,2.28862297837208
6.66333166583292,2.2869641467198
6.67333666833417,2.28526027669958
6.68334167083542,2.28351209535639
6.69334667333667,2.28172033409682
6.70335167583792,2.27988573017001
6.71335667833917,2.27800902531165
6.72336168084042,2.27609096420507
6.73336668334167,2.27413229611107
6.74337168584292,2.27213377403498
6.75337668834417,2.27009615201924
6.76338169084542,2.26802018808305
6.77338669334667,2.26590664089812
6.78339169584792,2.26375627135216
6.79339669834917,2.26156984065459
6.80340170085042,2.25934811139334
6.81340670335168,2.25709184543263
6.82341170585293,2.25480180538263
6.83341670835418,2.2524787520307
6.84342171085543,2.25012344640012
6.85342671335668,2.24773664700802
6.86343171585793,2.24531911151075
6.87343671835918,2.24287159442382
6.88344172086043,2.24039484881352
6.89344672336168,2.23788962359075
6.90345172586293,2.2353566658191
6.91345672836418,2.23279671758863
6.92346173086543,2.23021051846661
6.93346673336668,2.22759880239539
6.94347173586793,2.2249623002205
6.95347673836918,2.22230173647619
6.96348174087044,2.21961783207751
6.97348674337169,2.21691130104133
6.98349174587294,2.21418285318185
6.99349674837419,2.21143319096012
7.00350175087544,2.20866301201824
7.01350675337669,2.20587300631883
7.02351175587794,2.20306385832857
7.03351675837919,2.20023624465662
7.04352176088044,2.19739083569073
7.05352676338169,2.19452829388956
7.06353176588294,2.19164927479633
7.07353676838419,2.188754425974
7.08354177088544,2.1858443874995
7.09354677338669,2.18291979127458
7.10355177588794,2.1799812614429
7.11355677838919,2.17702941358453
7.12356178089045,2.1740648554591
7.1335667833917,2.17108818584859
7.14357178589295,2.16809999565417
7.1535767883942,2.16510086659266
7.16358179089545,2.16209137222466
7.1735867933967,2.15907207708904
7.18359179589795,2.15604353692817
7.1935967983992,2.15300629900522
7.20360180090045,2.14996090106298
7.2136068034017,2.14690787281443
7.22361180590295,2.14384773418102
7.2336168084042,2.14078099692826
7.24362181090545,2.13770816346797
7.2536268134067,2.13462972733127
7.26363181590795,2.1315461735827
7.2736368184092,2.1284579776408
7.28364182091046,2.12536560705979
7.29364682341171,2.1222695197625
7.30365182591296,2.11917016545383
7.31365682841421,2.11606798513054
7.32366183091546,2.1129634107088
7.33366683341671,2.10985686636646
7.34367183591796,2.1067487669177
7.35367683841921,2.10363951947037
7.36368184092046,2.10052952259706
7.37368684342171,2.09741916636147
7.38369184592296,2.09430883341926
7.39369684842421,2.09119889756312
7.40370185092546,2.08808972533758
7.41370685342671,2.08498167528479
7.42371185592796,2.08187509794035
7.43371685842921,2.07877033698392
7.44372186093047,2.07566772786707
7.45372686343172,2.07256759922586
7.46373186593297,2.06947027249256
7.47373686843422,2.06637606156474
7.48374187093547,2.06328527413255
7.49374687343672,2.06019821046362
7.50375187593797,2.05711516436654
7.51375687843922,2.05403642342799
7.52376188094047,2.05096226822121
7.53376688344172,2.04789297368121
7.54377188594297,2.04482880835179
7.55377688844422,2.04177003460624
7.56378189094547,2.03871690957708
7.57378689344672,2.03566968408073
7.58379189594797,2.03262860368667
7.59379689844922,2.02959390874134
7.60380190095047,2.02656583382503
7.61380690345173,2.02354460890604
7.62381190595298,2.02053045874754
7.63381690845423,2.01752360305537
7.64382191095548,2.01452425736223
7.65382691345673,2.01153263211275
7.66383191595798,2.00854893345318
7.67383691845923,2.0055733635475
7.68384192096048,2.00260611985401
7.69384692346173,1.99964739616173
7.70385192596298,1.9966973823464
7.71385692846423,1.99375626416501
7.72386193096548,1.99082422413375
7.73386693346673,1.98790144099748
7.74387193596798,1.98498808992857
7.75387693846923,1.98208434325083
7.76388194097049,1.97919036965629
7.77388694347174,1.97630633483669
7.78389194597299,1.97343240187084
7.79389694847424,1.97056873047191
7.80390195097549,1.96771547786775
7.81390695347674,1.96487279876475
7.82391195597799,1.96204084495047
7.83391695847924,1.95921976605499
7.84392196098049,1.95640970933105
7.85392696348174,1.95361081950919
7.86393196598299,1.9508232394716
7.87393696848424,1.94804710984987
7.88394197098549,1.94528256910918
7.89394697348674,1.94252975417485
7.90395197598799,1.93978879980065
7.91395697848924,1.93705983894604
7.9239619809905,1.9343430032547
7.93396698349175,1.93163842229574
7.943971985993,1.92894622422713
7.95397698849425,1.92626653596005
7.9639819909955,1.92359948256169
7.97398699349675,1.92094518796068
7.983991995998,1.91830377488202
7.99399699849925,1.91567536446708
8.0040020010005,1.91306007691717
8.01400700350175,1.91045803127572
8.024012006003,1.90786934523759
8.03401700850425,1.90529413573663
8.0440220110055,1.90273251857494
8.05402701350675,1.90018460840584
8.064032016008,1.89765051930382
8.07403701850926,1.89513036419298
8.08404202101051,1.89262425508951
8.09404702351176,1.89013230346085
8.10405202601301,1.88765461972623
8.11405702851426,1.88519131358579
8.12406203101551,1.88274249416656
8.13406703351676,1.88030826964576
8.14407203601801,1.87788874768489
8.15407703851926,1.87548403532428
8.16408204102051,1.87309423866294
8.17408704352176,1.87071946358859
8.18409204602301,1.86835981519056
8.19409704852426,1.86601539779176
8.20410205102551,1.86368631549722
8.21410705352676,1.86137267167348
8.22411205602801,1.85907456910842
8.23411705852926,1.85679211016141
8.24412206103051,1.85452539657874
8.25412706353177,1.85227452976327
8.26413206603302,1.85003961046646
8.27413706853427,1.84782073888884
8.28414207103552,1.84561801496016
8.29414707353677,1.84343153807209
8.30415207603802,1.8412614069707
8.31415707853927,1.83910772013201
8.32416208104052,1.83697057543287
8.33416708354177,1.83485007050619
8.34417208604302,1.83274630220944
8.35417708854427,1.83065936721487
8.36418209104552,1.82858936158335
8.37418709354677,1.82653638099224
8.38419209604802,1.82450052056046
8.39419709854927,1.82248187507296
8.40420210105053,1.82048053893835
8.41420710355178,1.81849660584759
8.42421210605303,1.81653016921107
8.43421710855428,1.81458132180719
8.44422211105553,1.81265015615616
8.45422711355678,1.81073676434843
8.46423211605803,1.80884123776904
8.47423711855928,1.8069636674814
8.48424212106053,1.80510414389362
8.49424712356178,1.80326275714131
8.50425212606303,1.80143959694459
8.51425712856428,1.79963475224585
8.52426213106553,1.79784831182629
8.53426713356678,1.79608036345839
8.54427213606803,1.79433099511225
8.55427713856928,1.79260029362781
8.56428214107054,1.79088834570216
8.57428714357179,1.78919523733925
8.58429214607304,1.78752105409504
8.59429714857429,1.78586588109034
8.60430215107554,1.78422980266818
8.61430715357679,1.78261290298053
8.62431215607804,1.78101526522271
8.63431715857929,1.77943697254706
8.64432216108054,1.7778781073188
8.65432716358179,1.77633875116461
8.66433216608304,1.7748189854865
8.67433716858429,1.77331889076291
8.68434217108554,1.77183854734419
8.69434717358679,1.77037803467937
8.70435217608804,1.768937431866
8.71435717858929,1.76751681725649
8.72436218109054,1.76611626875393
8.7343671835918,1.76473586350791
8.74437218609305,1.76337567832269
8.7543771885943,1.76203578922654
8.76438219109555,1.76071627188952
8.7743871935968,1.75941720109076
8.78439219609805,1.75813865121182
8.7943971985993,1.75688069602099
8.80440220110055,1.75564340861223
8.8144072036018,1.75442686156104
8.82441220610305,1.75323112664815
8.8344172086043,1.75205627534071
8.84442221110555,1.750902378185
8.8544272136068,1.74976950545741
8.86443221610805,1.7486577266592
8.87443721860931,1.7475671106539
8.88444222111056,1.74649772569563
8.89444722361181,1.7454496393071
8.90445222611306,1.74442291858769
8.91445722861431,1.74341762984733
8.92446223111556,1.74243383889598
8.93446723361681,1.7414716109396
8.94447223611806,1.74053101040569
8.95447723861931,1.73961210118595
8.96448224112056,1.73871494654301
8.97448724362181,1.73783960908406
8.98449224612306,1.73698615074309
8.99449724862431,1.73615463294814
9.00450225112556,1.7353451163886
9.01450725362681,1.73455766122358
9.02451225612806,1.73379232675542
9.03451725862931,1.7330491718652
9.04452226113056,1.73232825464395
9.05452726363182,1.73162963267607
9.06453226613307,1.73095336278591
9.07453726863432,1.7302995012202
9.08454227113557,1.72966810358383
9.09454727363682,1.72905922478891
9.10455227613807,1.72847291907975
9.11455727863932,1.72790924021054
9.12456228114057,1.72736824108429
9.13456728364182,1.72684997409962
9.14457228614307,1.72635449089563
9.15457728864432,1.72588184248208
9.16458229114557,1.72543207927866
9.17458729364682,1.72500525094212
9.18459229614807,1.72460140650303
9.19459729864932,1.7242205943775
9.20460230115058,1.7238628621612
9.21460730365183,1.72352825702239
9.22461230615308,1.7232168252844
9.23461730865433,1.72292861268495
9.24462231115558,1.72266366421334
9.25462731365683,1.72242202432101
9.26463231615808,1.72220373656226
9.27463731865933,1.7220088439978
9.28464232116058,1.72183738890138
9.29464732366183,1.72168941285875
9.30465232616308,1.72156495676597
9.31465732866433,1.72146406083823
9.32466233116558,1.72138676461161
9.33466733366683,1.72133310684228
9.34467233616808,1.72130312567103
9.35467733866933,1.7212968583997
9.36468234117059,1.72131434165195
9.37468734367184,1.7213556113267
9.38469234617309,1.72142070266752
9.39469734867434,1.72150964997198
9.40470235117559,1.72162248700529
9.41470735367684,1.72175924622053
9.42471235617809,1.72191996107291
9.43471735867934,1.72210466452563
9.44472236118059,1.72231338532264
9.45472736368184,1.72254615229573
9.46473236618309,1.72280299511624
9.47473736868434,1.72308394222813
9.48474237118559,1.72338902125229
9.49474737368684,1.72371825901553
9.50475237618809,1.7240716814442
9.51475737868934,1.72444931364318
9.52476238119059,1.72485118005322
9.53476738369185,1.72527730424693
9.5447723861931,1.72572770974789
9.55477738869435,1.72620241460977
9.5647823911956,1.72670143996098
9.57478739369685,1.72722480919214
9.5847923961981,1.72777254078659
9.59479739869935,1.72834465271488
9.6048024012006,1.72894116207571
9.61480740370185,1.72956208516115
9.6248124062031,1.73020743741311
9.63481740870435,1.73087723336396
9.6448224112056,1.73157148639474
9.65482741370685,1.73229020913044
9.6648324162081,1.73303341308078
9.67483741870936,1.73380110882078
9.68484242121061,1.73459330580637
9.69484742371186,1.7354100128931
9.70485242621311,1.73625123730028
9.71485742871436,1.73711698530852
9.72486243121561,1.73800726259265
9.73486743371686,1.7389220731981
9.74487243621811,1.73986142032385
9.75487743871936,1.74082530605598
9.76488244122061,1.74181373125742
9.77488744372186,1.74282669570906
9.78489244622311,1.74386419797921
9.79489744872436,1.74492623542862
9.80490245122561,1.74601280434165
9.81490745372686,1.74712389958026
9.82491245622811,1.7482595149403
9.83491745872936,1.74941964286482
9.84492246123061,1.75060427450008
9.85492746373187,1.75181339976979
9.86493246623312,1.75304700705342
9.87493746873437,1.75430508370223
9.88494247123562,1.75558761555003
9.89494747373687,1.75689458686897
9.90495247623812,1.75822598088823
9.91495747873937,1.75958177920475
9.92496248124062,1.76096196178476
9.93496748374187,1.76236650742455
9.94497248624312,1.76379539333188
9.95497748874437,1.76524859499881
9.96498249124562,1.76672608661173
9.97498749374687,1.76822784070974
9.98499249624812,1.76975382805081
9.99499749874937,1.77130401803737
10.0050025012506,1.77287837834835
10.0150075037519,1.77447687478146
10.0250125062531,1.77609947167798
10.0350175087544,1.7777461315743
10.0450225112556,1.77941681512627
10.0550275137569,1.78111148138666
10.0650325162581,1.78283008752891
10.0750375187594,1.78457258871555
10.0850425212606,1.78633893848563
10.0950475237619,1.78812908837875
10.1050525262631,1.78994298791932
10.1150575287644,1.79178058470357
10.1250625312656,1.79364182454106
10.1350675337669,1.79552665085836
10.1450725362681,1.79743500521974
10.1550775387694,1.79936682724755
10.1650825412706,1.80132205410438
10.1750875437719,1.80330062099773
10.1850925462731,1.80530246107814
10.1950975487744,1.80732750495031
10.2051025512756,1.80937568117309
10.2151075537769,1.81144691612158
10.2251125562781,1.81354113354155
10.2351175587794,1.81565825503881
10.2451225612806,1.81779819990257
10.2551275637819,1.81996088470569
10.2651325662831,1.82214622378838
10.2751375687844,1.82435412903138
10.2851425712856,1.82658450951484
10.2951475737869,1.82883727199105
10.3051525762881,1.83111232059227
10.3151575787894,1.83340955659264
10.3251625812906,1.83572887882207
10.3351675837919,1.83807018330337
10.3451725862931,1.84043336322087
10.3551775887944,1.84281830909238
10.3651825912956,1.84522490851184
10.3751875937969,1.84765304623627
10.3851925962981,1.85010260408488
10.3951975987994,1.85257346091818
10.4052026013007,1.85506549265344
10.4152076038019,1.85757857210365
10.4252126063032,1.8601125690287
10.4352176088044,1.86266735013382
10.4452226113057,1.86524277888658
10.4552276138069,1.86783871557299
10.4652326163082,1.87045501732268
10.4752376188094,1.87309153790457
10.4852426213107,1.87574812774419
10.4952476238119,1.878424634037
10.5052526263132,1.88112090051152
10.5152576288144,1.88383676731489
10.5252626313157,1.88657207136713
10.5352676338169,1.88932664600509
10.5452726363182,1.8921003207122
10.5552776388194,1.89489292178074
10.5652826413207,1.89770427167564
10.5752876438219,1.90053418905728
10.5852926463232,1.90338248907358
10.5952976488244,1.9062489829752
10.6053026513257,1.90913347818062
10.6153076538269,1.91203577846248
10.6253126563282,1.91495568337685
10.6353176588294,1.91789298880946
10.6453226613307,1.92084748667405
10.6553276638319,1.92381896471105
10.6653326663332,1.92680720677214
10.6753376688344,1.92981199253197
10.6853426713357,1.93283309753777
10.6953476738369,1.93587029342302
10.7053526763382,1.93892334717806
10.7153576788394,1.94199202189255
10.7253626813407,1.94507607638646
10.7353676838419,1.94817526500999
10.7453726863432,1.95128933797531
10.7553776888444,1.95441804085152
10.7653826913457,1.95756111512684
10.7753876938469,1.96071829762957
10.7853926963482,1.96388932083461
10.7953976988494,1.96707391268676
10.8054027013507,1.97027179660935
10.8154077038519,1.97348269153733
10.8254127063532,1.97670631160128
10.8354177088544,1.97994236664495
10.8454227113557,1.98319056172662
10.8554277138569,1.98645059725121
10.8654327163582,1.9897221690521
10.8754377188594,1.99300496791138
10.8854427213607,1.99629868051288
10.8954477238619,1.99960298831516
10.9054527263632,2.00291756822591
10.9154577288644,2.00624209251741
10.9254627313657,2.00957622814394
10.9354677338669,2.01291963817441
10.9454727363682,2.01627198002726
10.9554777388694,2.01963290687556
10.9654827413707,2.02300206692195
10.9754877438719,2.02637910338662
10.9854927463732,2.02976365524361
10.9954977488744,2.03315535576023
11.0055027513757,2.0365538344018
11.0155077538769,2.03995871505073
11.0255127563782,2.0433696172279
11.0355177588794,2.0467861556055
11.0455227613807,2.05020793997829
11.0555277638819,2.05363457570192
11.0655327663832,2.05706566301848
11.0755377688844,2.06050079778794
11.0855427713857,2.06393957077059
11.0955477738869,2.06738156864118
11.1055527763882,2.07082637305263
11.1155577788894,2.07427356126104
11.1255627813907,2.07772270572576
11.1355677838919,2.08117337474148
11.1455727863932,2.08462513169982
11.1555777888944,2.08807753612872
11.1655827913957,2.09153014262775
11.1755877938969,2.09498250185995
11.1855927963982,2.09843416007774
11.1955977988994,2.10188465895658
11.2056028014007,2.10533353682133
11.215607803902,2.10878032695315
11.2256128064032,2.11222455959583
11.2356178089045,2.11566575995619
11.2456228114057,2.11910345065928
11.255627813907,2.12253714913032
11.2656328164082,2.12596637037308
11.2756378189095,2.12939062466651
11.2856428214107,2.13280941962523
11.295647823912,2.13622225871703
11.3056528264132,2.13962864253128
11.3156578289145,2.14302806829855
11.3256628314157,2.14642002995059
11.335667833917,2.14980401852903
11.3456728364182,2.15317952205751
11.3556778389195,2.15654602584559
11.3656828414207,2.15990301236326
11.375687843922,2.163249961651
11.3856928464232,2.16658635115895
11.3956978489245,2.16991165613301
11.4057028514257,2.17322534952066
11.415707853927,2.17652690229782
11.4257128564282,2.17981578346222
11.4357178589295,2.18309146023537
11.4457228614307,2.18635339826251
11.455727863932,2.18960106157844
11.4657328664332,2.19283391309393
11.4757378689345,2.1960514141854
11.4857428714357,2.19925302567741
11.495747873937,2.20243820693059
11.5057528764382,2.20560641734494
11.5157578789395,2.20875711494747
11.5257628814407,2.21188975831157
11.535767883942,2.21500380497058
11.5457728864432,2.2180987131437
11.5557778889445,2.221173940485
11.5657828914457,2.22422894557222
11.575787893947,2.22726318722687
11.5857928964482,2.2302761250541
11.5957978989495,2.23326721942574
11.6058029014507,2.23623593184158
11.615807903952,2.23918172524124
11.6258129064532,2.24210406362917
11.6358179089545,2.2450024130309
11.6458229114557,2.24787624090469
11.655827913957,2.25072501711325
11.6658329164582,2.25354821327139
11.6758379189595,2.25634530412135
11.6858429214607,2.25911576629937
11.695847923962,2.26185907948052
11.7058529264632,2.26457472651684
11.7158579289645,2.26726219341934
11.7258629314657,2.2699209695413
11.735867933967,2.27255054769512
11.7458729364682,2.27515042474565
11.7558779389695,2.27772010165141
11.7658829414707,2.28025908306694
11.775887943972,2.28276687869634
11.7858929464732,2.28524300223224
11.7958979489745,2.2876869726007
11.8059029514757,2.29009831354416
11.815907953977,2.29247655410487
11.8259129564782,2.29482122871093
11.8359179589795,2.29713187720446
11.8459229614807,2.29940804549818
11.855927963982,2.30164928537407
11.8659329664832,2.3038551544431
11.8759379689845,2.30602521733481
11.8859429714857,2.30815904450961
11.895947973987,2.31025621383105
11.9059529764882,2.31231630942959
11.9159579789895,2.31433892320723
11.9259629814907,2.31632365364354
11.935967983992,2.31827010734025
11.9459729864932,2.32017789791915
11.9559779889945,2.32204664735025
11.9659829914957,2.32387598509486
11.975987993997,2.32566554911284
11.9859929964982,2.32741498529646
11.9959979989995,2.3291239482848
12.0060030015007,2.33079210107621
12.016008004002,2.33241911567048
12.0260130065033,2.33400467276046
12.0360180090045,2.33554846219002
12.0460230115058,2.3370501829678
12.056028014007,2.33850954357108
12.0660330165083,2.33992626166426
12.0760380190095,2.34130006483338
12.0860430215108,2.34263069024716
12.096048024012,2.34391788469181
12.1060530265133,2.34516140550595
12.1160580290145,2.34636101924407
12.1260630315158,2.34751650312282
12.136068034017,2.34862764511738
12.1460730365183,2.3496942424663
12.1560780390195,2.35071610409966
12.1660830415208,2.35169304842357
12.176088044022,2.35262490521541
12.1860930465233,2.35351151455679
12.1960980490245,2.3543527275886
12.2061030515258,2.35514840609666
12.216108054027,2.35589842312656
12.2261130565283,2.35660266225216
12.2361180590295,2.35726101863568
12.2461230615308,2.35787339799272
12.256128064032,2.35843971763714
12.2661330665333,2.35895990573528
12.2761380690345,2.35943390186719
12.2861430715358,2.35986165658115
12.296148074037,2.36024313209633
12.3061530765383,2.36057830115462
12.3161580790395,2.36086714857561
12.3261630815408,2.36110967005536
12.336168084042,2.36130587211063
12.3461730865433,2.36145577358558
12.3561780890445,2.36155940383242
12.3661830915458,2.36161680325118
12.376188094047,2.3616280241247
12.3861930965483,2.36159312948234
12.3961980990495,2.36151219366056
12.4062031015508,2.36138530188717
12.416208104052,2.36121255045579
12.4262131065533,2.36099404681391
12.4362181090545,2.36072990923769
12.4462231115558,2.36042026688244
12.456228114057,2.36006525966535
12.4662331165583,2.35966503795781
12.4762381190595,2.35921976307021
12.4862431215608,2.3587296069762
12.496248124062,2.35819475180989
12.5062531265633,2.35761539023385
12.5162581290645,2.35699172506285
12.5262631315658,2.35632396921856
12.536268134067,2.35561234567125
12.5462731365683,2.35485708717627
12.5562781390695,2.35405843683475
12.5662831415708,2.35321664526548
12.576288144072,2.35233197388192
12.5862931465733,2.35140469474429
12.5962981490745,2.35043508886724
12.6063031515758,2.34942344536607
12.616308154077,2.34837006252123
12.6263131565783,2.34727524689055
12.6363181590795,2.34613931402232
12.6463231615808,2.34496258796324
12.656328164082,2.34374540076377
12.6663331665833,2.34248809253806
12.6763381690845,2.34119101135811
12.6863431715858,2.33985451278804
12.696348174087,2.33847895989859
12.7063531765883,2.33706472537844
12.7163581790895,2.33561218626481
12.7263631815908,2.33412172508763
12.736368184092,2.33259373382425
12.7463731865933,2.33102861005958
12.7563781890945,2.32942675808894
12.7663831915958,2.32778858823818
12.776388194097,2.32611451638391
12.7863931965983,2.32440496404485
12.7963981990995,2.32266035833779
12.8064032016008,2.32088113142649
12.8164082041021,2.31906772086084
12.8264132066033,2.31722056871787
12.8364182091046,2.31534012163704
12.8464232116058,2.31342683056258
12.8564282141071,2.31148115062244
12.8664332166083,2.30950354068504
12.8764382191096,2.30749446331168
12.8864432216108,2.30545438482883
12.8964482241121,2.30338377493723
12.9064532266133,2.30128310463208
12.9164582291146,2.29915284995737
12.9264632316158,2.29699348780626
12.9364682341171,2.29480549815122
12.9464732366183,2.29258936274378
12.9564782391196,2.29034556542985
12.9664832416208,2.28807459146371
12.9764882441221,2.28577692774579
12.9864932466233,2.28345306211614
12.9964982491246,2.28110348253568
13.0065032516258,2.27872868062713
13.0165082541271,2.27632914504321
13.0265132566283,2.27390536627389
13.0365182591296,2.27145783621809
13.0465232616308,2.26898704466267
13.0565282641321,2.26649348192083
13.0665332666333,2.26397763855452
13.0765382691346,2.26144000294519
13.0865432716358,2.25888106428295
13.0965482741371,2.25630130918977
13.1065532766383,2.2537012244152
13.1165582791396,2.25108129400773
13.1265632816408,2.24844200190516
13.1365682841421,2.24578382839758
13.1465732866433,2.24310725391503
13.1565782891446,2.24041275517102
13.1665832916458,2.23770080780295
13.1765882941471,2.23497188396661
13.1865932966483,2.23222645444447
13.1965982991496,2.22946498601057
13.2066033016508,2.22668794404724
13.2166083041521,2.22389578946942
13.2266133066533,2.22108898161261
13.2366183091546,2.21826797507487
13.2466233116558,2.21543322261331
13.2566283141571,2.21258517202426
13.2666333166583,2.20972426902401
13.2766383191596,2.20685095420647
13.2866433216608,2.20396566577362
13.2966483241621,2.20106883677516
13.3066533266633,2.19816089746119
13.3166583291646,2.19524227303
13.3266633316658,2.19231338540025
13.3366683341671,2.18937465162696
13.3466733366683,2.18642648500449
13.3566783391696,2.18346929416447
13.3666833416708,2.18050348357207
13.3766883441721,2.17752945308789
13.3866933466733,2.17454759825462
13.3966983491746,2.1715583098776
13.4067033516758,2.1685619744525
13.4167083541771,2.16555897356957
13.4267133566783,2.16254968450653
13.4367183591796,2.15953447960665
13.4467233616808,2.15651372672788
13.4567283641821,2.15348778900704
13.4667333666833,2.15045702466871
13.4767383691846,2.14742178766701
13.4867433716858,2.14438242665196
13.4967483741871,2.14133928621055
13.5067533766883,2.13829270564369
13.5167583791896,2.13524301997232
13.5267633816908,2.13219055942062
13.5367683841921,2.12913564929283
13.5467733866933,2.12607861081996
13.5567783891946,2.12301975985183
13.5667833916958,2.11995940841483
13.5767883941971,2.11689786342009
13.5867933966983,2.11383542743938
13.5967983991996,2.11077239879523
13.6068034017008,2.10770907072178
13.6168084042021,2.10464573286195
13.6268134067034,2.10158266976568
13.6368184092046,2.09852016206936
13.6468234117059,2.0954584862008
13.6568284142071,2.0923979138397
13.6668334167084,2.08933871328554
13.6768384192096,2.08628114798067
13.6868434217109,2.0832254777411
13.6968484242121,2.0801719584492
13.7068534267134,2.07712084151109
13.7168584292146,2.07407237523527
13.7268634317159,2.07102680344082
13.7368684342171,2.06798436648444
13.7468734367184,2.06494530126277
13.7568784392196,2.06190984041423
13.7668834417209,2.05887821376903
13.7768884442221,2.05585064718628
13.7868934467234,2.05282736310031
13.7968984492246,2.04980858107008
13.8069034517259,2.04679451668119
13.8169084542271,2.04378538284602
13.8269134567284,2.04078138922857
13.8369184592296,2.03778274203239
13.8469234617309,2.03478964510475
13.8569284642321,2.03180229880613
13.8669334667334,2.02882090075231
13.8769384692346,2.02584564611159
13.8869434717359,2.02287672671018
13.8969484742371,2.01991433219362
13.9069534767384,2.01695864952569
13.9169584792396,2.01400986277091
13.9269634817409,2.01106815410152
13.9369684842421,2.00813370286529
13.9469734867434,2.00520668604923
13.9569784892446,2.00228727881029
13.9669834917459,1.99937565352111
13.9769884942471,1.99647198070167
13.9869934967484,1.99357642892311
13.9969984992496,1.99068916426211
14.0070035017509,1.98781035126238
14.0170085042521,1.98494015242045
14.0270135067534,1.98207872809505
14.0370185092546,1.97922623731966
14.0470235117559,1.97638283702702
14.0570285142571,1.97354868238502
14.0670335167584,1.97072392734503
14.0770385192596,1.96790872376789
14.0870435217609,1.96510322213121
14.0970485242621,1.96230757165795
14.1070535267634,1.95952191965561
14.1170585292646,1.95674641231376
14.1270635317659,1.95398119451725
14.1370685342671,1.95122640946299
14.1470735367684,1.94848219941399
14.1570785392696,1.94574870529536
14.1670835417709,1.94302606656846
14.1770885442721,1.94031442190911
14.1870935467734,1.93761390862464
14.1970985492746,1.93492466278045
14.2071035517759,1.9322468197672
14.2171085542771,1.92958051358056
14.2271135567784,1.92692587722469
14.2371185592796,1.92428304301941
14.2471235617809,1.92165214196989
14.2571285642821,1.91903330427486
14.2671335667834,1.91642665942415
14.2771385692846,1.91383233566943
14.2871435717859,1.91125046063478
14.2971485742871,1.90868116118681
14.3071535767884,1.90612456302962
14.3171585792896,1.90358079142523
14.3271635817909,1.9010499707681
14.3371685842921,1.89853222443865
14.3471735867934,1.89602767546936
14.3571785892946,1.89353644594239
14.3671835917959,1.8910586571111
14.3771885942971,1.8885944298242
14.3871935967984,1.88614388404207
14.3971985992996,1.88370713901659
14.4072036018009,1.88128431349914
14.4172086043022,1.87887552544053
14.4272136068034,1.87648089219869
14.4372186093047,1.87410053055
14.4472236118059,1.87173455644179
14.4572286143072,1.86938308547971
14.4672336168084,1.86704623251659
14.4772386193097,1.86472411160996
14.4872436218109,1.86241683653954
14.4972486243122,1.86012452035655
14.5072536268134,1.85784727535176
14.5172586293147,1.8555852134496
14.5272636318159,1.8533384458521
14.5372686343172,1.85110708328961
14.5472736368184,1.84889123575998
14.5572786393197,1.84669101270572
14.5672836418209,1.84450652308367
14.5772886443222,1.8423378752229
14.5872936468234,1.84018517678533
14.5972986493247,1.83804853494325
14.6073036518259,1.8359280562443
14.6173086543272,1.83382384671273
14.6273136568284,1.83173601165862
14.6373186593297,1.82966465598548
14.6473236618309,1.82760988384047
14.6573286643322,1.82557179885738
14.6673336668334,1.8235505040265
14.6773386693347,1.82154610181155
14.6873436718359,1.81955869422279
14.6973486743372,1.81758838233694
14.7073536768384,1.81563526682866
14.7173586793397,1.81369944771311
14.7273636818409,1.81178102444551
14.7373686843422,1.80988009604613
14.7473736868434,1.80799676047114
14.7573786893447,1.80613111553819
14.7673836918459,1.804283258052
14.7773886943472,1.80245328443797
14.7873936968484,1.80064129058607
14.7973986993497,1.79884737150194
14.8074037018509,1.79707162191733
14.8174087043522,1.79531413529548
14.8274137068534,1.79357500532194
14.8374187093547,1.79185432430093
14.8474237118559,1.79015218438909
14.8574287143572,1.7884686766777
14.8674337168584,1.78680389200322
14.8774387193597,1.78515792030819
14.8874437218609,1.78353085105626
14.8974487243622,1.78192277296941
14.9074537268634,1.78033377416145
14.9174587293647,1.77876394213848
14.9274637318659,1.77721336363621
14.9374687343672,1.77568212486604
14.9474737368684,1.77417031100356
14.9574787393697,1.77267800706831
14.9674837418709,1.77120529701172
14.9774887443722,1.76975226441579
14.9874937468734,1.76831899198611
14.9974987493747,1.76690556193114
15.0075037518759,1.76551205564591
15.0175087543772,1.76413855390122
15.0275137568784,1.76278513678307
15.0375187593797,1.76145188373643
15.0475237618809,1.76013887346117
15.0575287643822,1.75884618416303
15.0675337668834,1.75757389321072
15.0775387693847,1.75632207732943
15.0875437718859,1.75509081254158
15.0975487743872,1.75388017411645
15.1075537768884,1.75269023675688
15.1175587793897,1.75152107438123
15.1275637818909,1.750372760473
15.1375687843922,1.74924536745611
15.1475737868934,1.74813896746481
15.1575787893947,1.7470536316815
15.1675837918959,1.74598943075634
15.1775887943972,1.74494643455338
15.1875937968984,1.74392471228943
15.1975987993997,1.74292433259355
15.2076038019009,1.74194536336223
15.2176088044022,1.74098787152766
15.2276138069035,1.74005192370831
15.2376188094047,1.73913758575071
15.247623811906,1.73824492277348
15.2576288144072,1.7373739992326
15.2676338169085,1.73652487887583
15.2776388194097,1.73569762477973
15.287643821911,1.73489229926824
15.2976488244122,1.73410896418252
15.3076538269135,1.73334768042666
15.3176588294147,1.73260850859866
15.327663831916,1.73189150825418
15.3376688344172,1.7311967383655
15.3476738369185,1.73052425714916
15.3576788394197,1.72987412221475
15.367683841921,1.72924639064719
15.3776888444222,1.72864111863505
15.3876938469235,1.72805836169414
15.3976988494247,1.72749817477822
15.407703851926,1.72696061206594
15.4177088544272,1.72644572708651
15.4277138569285,1.72595357268088
15.4377188594297,1.72548420106749
15.447723861931,1.72503766361268
15.4577288644322,1.72461401117027
15.4677338669335,1.72421329379949
15.4777388694347,1.7238355609942
15.487743871936,1.72348086134068
15.4977488744372,1.72314924289121
15.5077538769385,1.72284075294623
15.5177588794397,1.72255543826505
15.527763881941,1.72229334462737
15.5377688844422,1.72205451734634
15.5477738869435,1.72183900085855
15.5577788894447,1.72164683907654
15.567783891946,1.72147807505785
15.5777888944472,1.72133275121249
15.5877938969485,1.72121090919224
15.5977988994497,1.72111259008459
15.607803901951,1.72103783402216
15.6178089044522,1.72098668049357
15.6278139069535,1.7209591683382
15.6378189094547,1.72095533562755
15.647823911956,1.72097521961902
15.6578289144572,1.72101885730983
15.6678339169585,1.72108628423625
15.6778389194597,1.72117753530283
15.687843921961,1.72129264478264
15.6978489244622,1.72143164591812
15.7078539269635,1.72159457275858
15.7178589294647,1.72178145880525
15.727863931966,1.72199233341266
15.7378689344672,1.72222722571955
15.7478739369685,1.72248616602053
15.7578789394697,1.72276918341198
15.767883941971,1.7230763060125
15.7778889444722,1.72340756120596
15.7878939469735,1.72376297488586
15.7978989494747,1.72414257322362
15.807903951976,1.72454638111492
15.8179089544772,1.72497442260514
15.8279139569785,1.72542672149957
15.8379189594797,1.72590329686025
15.847923961981,1.72640416994166
15.8579289644822,1.72692936410076
15.8679339669835,1.72747889880432
15.8779389694847,1.72805279217992
15.887943971986,1.72865106183033
15.8979489744872,1.72927372441427
15.9079539769885,1.72992079580516
15.9179589794897,1.73059229078434
15.927963981991,1.73128822290641
15.9379689844922,1.73200860586142
15.9479739869935,1.73275345087039
15.9579789894947,1.7335227693942
15.967983991996,1.7343165710225
15.9779889944972,1.73513486472105
15.9879939969985,1.73597765809511
15.9979989994997,1.73684495807893
16.008004002001,1.73773677048359
16.0180090045023,1.73865309962649
16.0280140070035,1.73959394919443
16.0380190095048,1.74055932149892
16.048024012006,1.74154921778688
16.0580290145073,1.74256363804878
16.0680340170085,1.74360258121261
16.0780390195098,1.74466604494205
16.088044022011,1.74575402579917
16.0980490245123,1.7468665189203
16.1080540270135,1.74800351836261
16.1180590295148,1.74916501695274
16.128064032016,1.75035100588767
16.1380690345173,1.75156147548041
16.1480740370185,1.75279641454929
16.1580790395198,1.7540558103954
16.168084042021,1.75533964926146
16.1780890445223,1.75664791586198
16.1880940470235,1.75798059329466
16.1980990495248,1.75933766352779
16.208104052026,1.76071910702706
16.2181090545273,1.76212490251753
16.2281140570285,1.76355502750232
16.2381190595298,1.76500945789965
16.248124062031,1.76648816783911
16.2581290645323,1.76799113023351
16.2681340670335,1.76951831621226
16.2781390695348,1.7710696951351
16.288144072036,1.77264523491917
16.2981490745373,1.77424490183036
16.3081540770385,1.77586866015389
16.3181590795398,1.77751647266919
16.328164082041,1.77918830051651
16.3381690845423,1.78088410259396
16.3481740870435,1.78260383633076
16.3581790895448,1.784347457401
16.368184092046,1.78611491918781
16.3781890945473,1.78790617347586
16.3881940970485,1.78972117020227
16.3981990995498,1.79155985696966
16.408204102051,1.79342217965828
16.4182091045523,1.79530808219309
16.4282141070535,1.79721750611564
16.4382191095548,1.79915039112926
16.448224112056,1.80110667486026
16.4582291145573,1.80308629250212
16.4682341170585,1.80508917729698
16.4782391195598,1.80711526027349
16.488244122061,1.80916446998167
16.4982491245623,1.81123673290882
16.5082541270635,1.81333197317238
16.5182591295648,1.81545011238023
16.528264132066,1.81759106995958
16.5382691345673,1.81975476279771
16.5482741370685,1.82194110526012
16.5582791395698,1.82415000936534
16.568284142071,1.82638138448415
16.5782891445723,1.82863513743381
16.5882941470735,1.83091117244
16.5982991495748,1.83320939107099
16.608304152076,1.83552969219596
16.6183091545773,1.83787197197972
16.6283141570785,1.84023612380828
16.6383191595798,1.84262203830619
16.648324162081,1.84502960320121
16.6583291645823,1.8474587033689
16.6683341670835,1.84990922081512
16.6783391695848,1.85238103450563
16.688344172086,1.85487402044384
16.6983491745873,1.85738805165768
16.7083541770885,1.85992299799999
16.7183591795898,1.86247872624206
16.728364182091,1.86505510006707
16.7383691845923,1.86765197986571
16.7483741870935,1.87026922280354
16.7583791895948,1.87290668285935
16.768384192096,1.87556421060748
16.7783891945973,1.8782416532122
16.7883941970985,1.88093885459523
16.7983991995998,1.88365565517717
16.8084042021011,1.88639189169561
16.8184092046023,1.88914739767992
16.8284142071036,1.89192200300542
16.8384192096048,1.89471553366445
16.8484242121061,1.89752781240611
16.8584292146073,1.90035865808051
16.8684342171086,1.90320788575184
16.8784392196098,1.90607530692267
16.8884442221111,1.9089607290521
16.8984492246123,1.91186395586962
16.9084542271136,1.91478478734385
16.9184592296148,1.91772301918843
16.9284642321161,1.92067844344027
16.9384692346173,1.92365084800687
16.9484742371186,1.92664001672722
16.9584792396198,1.9296457295319
16.9684842421211,1.93266776189964
16.9784892446223,1.93570588540697
16.9884942471236,1.93875986747491
16.9984992496248,1.94182947109027
17.0085042521261,1.94491445508947
17.0185092546273,1.94801457394868
17.0285142571286,1.95112957788382
17.0385192596298,1.95425921271098
17.0485242621311,1.9574032198112
17.0585292646323,1.96056133617728
17.0685342671336,1.96373329424651
17.0785392696348,1.96691882210254
17.0885442721361,1.97011764315926
17.0985492746373,1.97332947644944
17.1085542771386,1.9765540362981
17.1185592796398,1.97979103232024
17.1285642821411,1.98304016979196
17.1385692846423,1.98630114908511
17.1485742871436,1.98957366610134
17.1585792896448,1.99285741196803
17.1685842921461,1.99615207280672
17.1785892946473,1.99945733057595
17.1885942971486,2.00277286201072
17.1985992996498,2.00609833937713
17.2086043021511,2.0094334301285
17.2186093046523,2.012777796591
17.2286143071536,2.01613109696322
17.2386193096548,2.01949298386862
17.2486243121561,2.022863105824
17.2586293146573,2.02624110610512
17.2686343171586,2.02962662325015
17.2786393196598,2.03301929133025
17.2886443221611,2.03641873902382
17.2986493246623,2.03982459088263
17.3086543271636,2.04323646598581
17.3186593296648,2.04665397918785
17.3286643321661,2.05007674029633
17.3386693346673,2.05350435444618
17.3486743371686,2.05693642220211
17.3586793396698,2.06037253913925
17.3686843421711,2.06381229644231
17.3786893446723,2.0672552802022
17.3886943471736,2.07070107245491
17.3986993496748,2.07414925023571
17.4087043521761,2.07759938628968
17.4187093546773,2.08105104843847
17.4287143571786,2.08450380064727
17.4387193596798,2.08795720162865
17.4487243621811,2.09141080673842
17.4587293646823,2.09486416588021
17.4687343671836,2.09831682579818
17.4787393696848,2.10176832800275
17.4887443721861,2.10521821065325
17.4987493746873,2.10866600726905
17.5087543771886,2.11211124757492
17.5187593796898,2.1155534574269
17.5287643821911,2.11899215849766
17.5387693846923,2.12242686933416
17.5487743871936,2.12585710362993
17.5587793896948,2.12928237271115
17.5687843921961,2.13270218329669
17.5787893946973,2.13611603948439
17.5887943971986,2.13952344128398
17.5987993996998,2.1429238860365
17.6088044022011,2.14631686765404
17.6188094047024,2.1497018770508
17.6288144072036,2.15307840225995
17.6388194097049,2.15644592838666
17.6488244122061,2.15980393799484
17.6588294147074,2.16315191090294
17.6688344172086,2.16648932457539
17.6788394197099,2.16981565409083
17.6888444222111,2.17313037243156
17.6988494247124,2.17643295041981
17.7088544272136,2.17972285692707
17.7188594297149,2.1829995591757
17.7288644322161,2.18626252264576
17.7388694347174,2.18951121148618
17.7488744372186,2.19274508805961
17.7588794397199,2.19596361418218
17.7688844422211,2.19916625006334
17.7788894447224,2.20235245566599
17.7888944472236,2.20552168934333
17.7988994497249,2.20867341001903
17.8089044522261,2.21180707536323
17.8189094547274,2.21492214346424
17.8289144572286,2.21801807175063
17.8389194597299,2.221094318426
17.8489244622311,2.2241503415465
17.8589294647324,2.22718559994479
17.8689344672336,2.23019955310625
17.8789394697349,2.23319166128229
17.8889444722361,2.23616138598825
17.8989494747374,2.23910818969537
17.9089544772386,2.24203153673969
17.9189594797399,2.24493089266099
17.9289644822411,2.24780572501325
17.9389694847424,2.25065550339764
17.9489744872436,2.25347969962959
17.9589794897449,2.25627778788572
17.9689844922461,2.25904924502706
17.9789894947474,2.26179355061279
17.9889944972486,2.26451018741599
17.9989994997499,2.26719864109498
18.0090045022511,2.26985840100301
18.0190095047524,2.27248895996357
18.0290145072536,2.27508981459556
18.0390195097549,2.27766046564753
18.0490245122561,2.28020041788722
18.0590295147574,2.28270918072408
18.0690345172586,2.28518626796688
18.0790395197599,2.28763119828687
18.0890445222611,2.29004349541268
18.0990495247624,2.29242268810285
18.1090545272636,2.29476831085199
18.1190595297649,2.2970799033134
18.1290645322661,2.29935701121656
18.1390695347674,2.30159918623315
18.1490745372686,2.3038059861058
18.1590795397699,2.30597697510007
18.1690845422711,2.30811172383522
18.1790895447724,2.31020980981864
18.1890945472736,2.3122708173083
18.1990995497749,2.31429433785712
18.2091045522761,2.31627997007652
18.2191095547774,2.31822732022545
18.2291145572786,2.3201360020247
18.2391195597799,2.32200563714017
18.2491245622811,2.32383585489637
18.2591295647824,2.32562629322257
18.2691345672836,2.32737659779488
18.2791395697849,2.32908642343708
18.2891445722861,2.33075543290798
18.2991495747874,2.33238329818272
18.3091545772886,2.33396969970045
18.3191595797899,2.33551432741967
18.3291645822911,2.33701688013167
18.3391695847924,2.33847706618204
18.3491745872936,2.33989460322678
18.3591795897949,2.34126921887949
18.3691845922961,2.34260064998381
18.3791895947974,2.34388864367216
18.3891945972986,2.34513295657189
18.3991995997999,2.34633335587054
18.4092046023012,2.34748961833574
18.4192096048024,2.34860153199679
18.4292146073037,2.34966889387186
18.4392196098049,2.35069151260373
18.4492246123062,2.35166920687743
18.4592296148074,2.35260180603933
18.4692346173087,2.35348915041783
18.4792396198099,2.35433109113148
18.4892446223112,2.35512749030605
18.4992496248124,2.35587821993079
18.5092546273137,2.35658316443985
18.5192596298149,2.35724221892147
18.5292646323162,2.35785528826793
18.5392696348174,2.35842229040168
18.5492746373187,2.35894315363336
18.5592796398199,2.35941781664226
18.5692846423212,2.35984623060318
18.5792896448224,2.36022835774924
18.5892946473237,2.36056417048283
18.5992996498249,2.36085365373259
18.6093046523262,2.36109680305051
18.6193096548274,2.36129362521865
18.6293146573287,2.36144413879515
18.6393196598299,2.36154837290104
18.6493246623312,2.36160636858421
18.6593296648324,2.36161817772569
18.6693346673337,2.36158386350905
18.6793396698349,2.36150350009146
18.6893446723362,2.36137717273033
18.6993496748374,2.36120497795619
18.7093546773387,2.36098702290687
18.7193596798399,2.36072342576773
18.7293646823412,2.3604143158137
18.7393696848424,2.36005983292489
18.7493746873437,2.35966012761847
18.7593796898449,2.35921536120244
18.7693846923462,2.35872570552135
18.7793896948474,2.35819134285165
18.7893946973487,2.35761246574944
18.7993996998499,2.35698927728563
18.8094047023512,2.35632199032162
18.8194097048524,2.35561082773037
18.8294147073537,2.35485602246285
18.8394197098549,2.35405781735867
18.8494247123562,2.35321646380973
18.8594297148574,2.35233222262553
18.8694347173587,2.35140536605152
18.8794397198599,2.35043617512628
18.8894447223612,2.34942493891094
18.8994497248624,2.34837195567414
18.9094547273637,2.34727753216364
18.9194597298649,2.34614198373515
18.9294647323662,2.34496563463622
18.9394697348674,2.34374881692023
18.9494747373687,2.34249187071657
18.9594797398699,2.34119514421846
18.9694847423712,2.33985899294842
18.9794897448724,2.33848377981468
18.9894947473737,2.33706987786573
18.9994997498749,2.33561766422741
19.0095047523762,2.33412752166981
19.0195097548774,2.33259984187276
19.0295147573787,2.33103502302754
19.0395197598799,2.32943346898389
19.0495247623812,2.32779559014264
19.0595297648824,2.32612180237044
19.0695347673837,2.32441252759781
19.0795397698849,2.32266819277189
19.0895447723862,2.32088923034078
19.0995497748874,2.31907607749352
19.1095547773887,2.31722917684158
19.1195597798899,2.31534897473196
19.1295647823912,2.31343592250752
19.1395697848924,2.31149047511923
19.1495747873937,2.30951309186605
19.1595797898949,2.30750423518469
19.1695847923962,2.30546437145145
19.1795897948974,2.30339396974321
19.1895947973987,2.30129350256263
19.1995997998999,2.29916344476504
19.2096048024012,2.29700427404131
19.2196098049025,2.29481647017681
19.2296148074037,2.29260051506324
19.239619809905,2.29035689265368
19.2496248124062,2.28808608811784
19.2596298149075,2.2857885884805
19.2696348174087,2.28346488143376
19.27963981991,2.28111545637819
19.2896448224112,2.27874080254975
19.2996498249125,2.27634141090292
19.3096548274137,2.27391777144067
19.319659829915,2.27147037557813
19.3296648324162,2.26899971342036
19.3396698349175,2.26650627586926
19.3496748374187,2.26399055258426
19.35967983992,2.26145303309525
19.3696848424212,2.25889420564823
19.3796898449225,2.25631455783522
19.3896948474237,2.25371457570344
19.399699849925,2.25109474412318
19.4097048524262,2.24845554628612
19.4197098549275,2.24579746354857
19.4297148574287,2.24312097563214
19.43971985993,2.24042655970646
19.4497248624312,2.23771469123352
19.4597298649325,2.23498584282314
19.4697348674337,2.23224048475822
19.479739869935,2.22947908471116
19.4897448724362,2.22670210723524
19.4997498749375,2.22391001421082
19.5097548774387,2.22110326419303
19.51975987994,2.21828231264251
19.5297648824412,2.21544761162417
19.5397698849425,2.21259960976806
19.5497748874437,2.20973875214131
19.559779889945,2.20686548005179
19.5697848924462,2.20398023123104
19.5797898949475,2.20108343920111
19.5897948974487,2.19817553403547
19.59979989995,2.19525694106486
19.6098049024512,2.19232808239593
19.6198099049525,2.18938937484586
19.6298149074537,2.18644123223785
19.639819909955,2.18348406267836
19.6498249124562,2.18051827133436
19.6598299149575,2.17754425753211
19.6698349174587,2.17456241734257
19.67983991996,2.17157314134508
19.6898449224612,2.16857681615915
19.6998499249625,2.16557382359014
19.7098549274637,2.16256454061028
19.719859929965,2.15954934012626
19.7298649324662,2.15652858948701
19.7398699349675,2.15350265237916
19.7498749374687,2.15047188675183
19.75987993997,2.1474366467038
19.7698849424712,2.14439728108735
19.7798899449725,2.14135413417159
19.7898949474737,2.13830754579894
19.799899949975,2.1352578505398
19.8099049524762,2.13220537902322
19.8199099549775,2.12915045646824
19.8299149574787,2.12609340401696
19.83991995998,2.12303453791318
19.8499249624812,2.11997416975453
19.8599299649825,2.11691260692695
19.8699349674837,2.1138501517834
19.879939969985,2.11078710268137
19.8899449724862,2.10772375314662
19.8999499749875,2.10466039243821
19.9099549774887,2.10159730556768
19.91995997999,2.09853477293186
19.9299649824912,2.09547307100638
19.9399699849925,2.09241247174376
19.9499749874937,2.08935324307339
19.959979989995,2.08629564885683
19.9699849924962,2.0832399487268
19.9799899949975,2.08018639853751
19.9899949974987,2.07713525000764
20,2.07408675109983


==> Data/Follower_3_headway_star.csv <==
time,headway
0,9
0.0125062531265633,9.02465134593399
0.0250125062531266,9.04857240477021
0.0375187593796898,9.07175046453263
0.0500250125062531,9.09417174817117
0.0625312656328164,9.11582132874385
0.0750375187593797,9.1366830554189
0.087543771885943,9.15673945190207
0.100050025012506,9.17597162773349
0.11255627813907,9.1943591549159
0.125062531265633,9.2118799570432
0.137568784392196,9.22851016609865
0.150075037518759,9.24422398021811
0.162581290645323,9.25899349277451
0.175087543771886,9.27278851711153
0.187593796898449,9.28557637357839
0.200100050025012,9.29732167458955
0.212606303151576,9.30798606033384
0.225112556278139,9.31752792079054
0.237618809404702,9.32590207850476
0.250125062531266,9.33305941893421
0.262631315657829,9.3389464879612
0.275137568784392,9.34350501944198
0.287643821910955,9.34667139512358
0.300150075037519,9.34837602395928
0.312656328164082,9.34854261566409
0.325162581290645,9.34708732422632
0.337668834417209,9.34391774757766
0.350175087543772,9.3389317280348
0.362681340670335,9.33201593186112
0.375187593796898,9.32304414979413
0.387693846923462,9.31187527628402
0.400200100050025,9.29835094447793
0.412706353176588,9.28229278164233
0.425212606303152,9.26349936700166
0.437718859429715,9.24174300207098
0.450225112556278,9.21676661056497
0.462731365682841,9.18828122050747
0.475237618809405,9.15596470211852
0.487743871935968,9.11946251469502
0.500250125062531,9.07839115462754
0.512756378189095,9.03234468549052
0.525262631315658,8.98090422714689
0.537768884442221,8.92364979336358
0.550275137568784,8.86017360021788
0.562781390695348,8.79009402449935
0.575287643821911,8.71306967622496
0.587793896948474,8.62881332726743
0.600300150075038,8.53710550180446
0.612806403201601,8.43780733556923
0.625312656328164,8.33087193617034
0.637818909454727,8.21635308950565
0.650325162581291,8.09440996103276
0.662831415707854,7.96530656359378
0.675337668834417,7.82940526544789
0.687843921960981,7.68715440186821
0.700350175087544,7.53907095700788
0.712856428214107,7.38572004051917
0.72536268134067,7.22769329648106
0.737868934467234,7.06558835825053
0.750375187593797,6.89999105993888
0.76288144072036,6.73146147419466
0.775387693846923,6.56052417971685
0.787893946973487,6.38766258487126
0.80040020010005,6.21331675926662
0.812906453226613,6.037884033066
0.825412706353177,5.86172159965911
0.83791895947974,5.68515043135823
0.850425212606303,5.50845995199371
0.862931465732866,5.33191305046708
0.87543771885943,5.15575115868313
0.887943971985993,4.98019923014502
0.900450225112556,4.80547054143437
0.91295647823912,4.63177131335231
0.925462731365683,4.4593051815896
0.937968984492246,4.288277588137
0.950475237618809,4.11890016699022
0.962981490745373,3.9513951861075
0.975487743871936,3.786000070864
0.987993996998499,3.62297195207402
1.00050025012506,3.46259205619895
1.01300650325163,3.30516957524128
1.02551275637819,3.15104445973936
1.03801900950475,3.00058841319098
1.05052526263132,2.85420334828349
1.06303151575788,2.71231676811808
1.07553776888444,2.57537396920997
1.08804402201101,2.44382748900188
1.10055027513757,2.31812460872501
1.11305652826413,2.1986937980232
1.1255627813907,2.08593076688229
1.13806903451726,1.98018447509687
1.15057528764382,1.88174327673456
1.16308154077039,1.7908214740016
1.17558779389695,1.70754689229626
1.18809404702351,1.63195051520129
1.20060030015008,1.56395953952063
1.21310655327664,1.50339524898656
1.2256128064032,1.44997676141824
1.23811905952976,1.40333099689552
1.25062531265633,1.36300829507405
1.26313156578289,1.32850222160656
1.27563781890945,1.29927149396299
1.28814407203602,1.27476177985408
1.30065032516258,1.25442538714971
1.31315657828914,1.23773744686623
1.32566283141571,1.22420789449767
1.33816908454227,1.21338920721302
1.35067533766883,1.20488033381017
1.3631815907954,1.1983275286333
1.37568784392196,1.19342288991655
1.38819409704852,1.18990136083583
1.40070035017509,1.18753683492585
1.41320660330165,1.18613786299794
1.42571285642821,1.1855433165959
1.43821910955478,1.18561824186983
1.45072536268134,1.1862500424391
1.4632316158079,1.18734505878749
1.47573786893447,1.18882556442418
1.48824412206103,1.1906271688059
1.50075037518759,1.19269659713935
1.51325662831416,1.19498981095342
1.52576288144072,1.19747042739812
1.53826913456728,1.20010839743457
1.55077538769385,1.20287890566536
1.56328164082041,1.20576145676579
1.57578789394697,1.2087391196982
1.58829414707354,1.21179790298496
1.6008004002001,1.21492623911915
1.61330665332666,1.21811456000213
1.62581290645323,1.2213549465189
1.63831915957979,1.22464084045842
1.65082541270635,1.22796680710036
1.66333166583292,1.23132833949163
1.67583791895948,1.23472169776266
1.68834417208604,1.23814377598587
1.70085042521261,1.2415919931545
1.71335667833917,1.24506420269301
1.72586293146573,1.24855861814189
1.7383691845923,1.25207375162878
1.75087543771886,1.25560836289346
1.76338169084542,1.25916141758157
1.77588794397199,1.26273205206911
1.78839419709855,1.26631954499212
1.80090045022511,1.26992329314096
1.81340670335168,1.27354279167712
1.82591295647824,1.27717761783459
1.8384192096048,1.28082741692342
1.85092546273137,1.28449189134079
1.86343171585793,1.28817079071458
1.87593796898449,1.29186390425667
1.88844422211106,1.29557105410006
1.90095047523762,1.29929208967514
1.91345672836418,1.30302688340437
1.92596298149075,1.30677532645689
1.93846923461731,1.3105373258613
1.95097548774387,1.31431280153006
1.96348174087044,1.31810168413481
1.975987993997,1.32190391326997
1.98849424712356,1.32571943550133
2.00100050025013,1.329548203415
2.01350675337669,1.33339017407536
2.02601300650325,1.33724530844589
2.03851925962981,1.34111357018453
2.05102551275638,1.34499492507638
2.06353176588294,1.34888934062101
2.0760380190095,1.35279678510405
2.08854427213607,1.35671722762952
2.10105052526263,1.36065063721033
2.11355677838919,1.36459698290416
2.12606303151576,1.36855623324542
2.13856928464232,1.37252835605531
2.15107553776888,1.37651331827829
2.16358179089545,1.38051108554612
2.17608804402201,1.38452162240293
2.18859429714857,1.38854489180613
2.20110055027514,1.39258085497746
2.2136068034017,1.39662947157729
2.22611305652826,1.40069069915715
2.23861930965483,1.40476449342512
2.25112556278139,1.40885080792988
2.26363181590795,1.41294959319916
2.27613806903452,1.41706079789757
2.28864432216108,1.42118436948338
2.30115057528764,1.42532025182803
2.31365682841421,1.42946838609735
2.32616308154077,1.43362871088584
2.33866933466733,1.43780116198302
2.3511755877939,1.4419856721643
2.36368184092046,1.44618217127858
2.37618809404702,1.45039058617592
2.38869434717359,1.45461084058862
2.40120060030015,1.45884285491223
2.41370685342671,1.46308654621035
2.42621310655328,1.46734182836982
2.43871935967984,1.47160861156531
2.4512256128064,1.47588680225703
2.46373186593297,1.48017630368419
2.47623811905953,1.48447701489154
2.48874437218609,1.48878883132049
2.50125062531266,1.4931116445378
2.51375687843922,1.49744534192595
2.52626313156578,1.50178980683488
2.53876938469235,1.50614491853006
2.55127563781891,1.51051055195389
2.56378189094547,1.51488657748745
2.57628814407204,1.51927286155148
2.5887943971986,1.5236692655025
2.60130065032516,1.52807564643772
2.61380690345173,1.53249185663539
2.62631315657829,1.53691774363613
2.63881940970485,1.54135314996439
2.65132566283142,1.54579791345155
2.66383191595798,1.55025186670137
2.67633816908454,1.55471483715104
2.68884442221111,1.55918664734099
2.70135067533767,1.56366711415919
2.71385692846423,1.56815604940914
2.7263631815908,1.57265325931532
2.73886943471736,1.57715854477545
2.75137568784392,1.58167170073957
2.76388194097049,1.58619251704734
2.77638819409705,1.59072077729638
2.78889444722361,1.59525625961232
2.80140070035018,1.59979873616528
2.81390695347674,1.60434797328855
2.8264132066033,1.60890373111746
2.83891945972987,1.61346576411637
2.85142571285643,1.61803382037165
2.86393196598299,1.62260764191084
2.87643821910955,1.62718696470789
2.88894447223612,1.63177151837457
2.90145072536268,1.63636102629422
2.91395697848924,1.64095520560985
2.92646323161581,1.64555376714808
2.93896948474237,1.65015641522662
2.95147573786893,1.65476284807275
2.9639819909955,1.65937275723714
2.97648824412206,1.66398582809711
2.98899449724862,1.66860173945743
3.00150075037519,1.67322016386994
3.01400700350175,1.67784076730785
3.02651325662831,1.6824632095908
3.03901950975488,1.68708714380479
3.05152576288144,1.6917122171394
3.064032016008,1.69633807003129
3.07653826913457,1.70096433685487
3.08904452226113,1.70559064567867
3.10155077538769,1.71021661839883
3.11405702851426,1.71484187060343
3.12656328164082,1.71946601204917
3.13906953476738,1.72408864614406
3.15157578789395,1.72870937068059
3.16408204102051,1.73332777731895
3.17658829414707,1.73794345197851
3.18909454727364,1.74255597505698
3.2016008004002,1.74716492113197
3.21410705352676,1.7517698594845
3.22661330665333,1.75637035392715
3.23911955977989,1.76096596305905
3.25162581290645,1.76555624042979
3.26413206603302,1.77014073463976
3.27663831915958,1.77471898925734
3.28914457228614,1.77929054361599
3.30165082541271,1.78385493196325
3.31415707853927,1.78841168494634
3.32666333166583,1.79296032833851
3.3391695847924,1.79750038452068
3.35167583791896,1.80203137171825
3.36418209104552,1.80655280478884
3.37668834417209,1.81106419521868
3.38919459729865,1.81556505124982
3.40170085042521,1.82005487828725
3.41420710355178,1.82453317896707
3.42671335667834,1.82899945348848
3.4392196098049,1.83345319983409
3.45172586293147,1.83789391404403
3.46423211605803,1.84232109030928
3.47673836918459,1.84673422159553
3.48924462231116,1.8511327992927
3.50175087543772,1.85551631431563
3.51425712856428,1.859884256451
3.52676338169085,1.8642361155845
3.53926963481741,1.86857138114171
3.55177588794397,1.87288954293837
3.56428214107054,1.87719009132725
3.5767883941971,1.88147251718708
3.58929464732366,1.88573631292578
3.60180090045022,1.88998097181345
3.61430715357679,1.89420598939026
3.62681340670335,1.89841086273212
3.63931965982992,1.90259509161115
3.65182591295648,1.90675817823677
3.66433216608304,1.91089962779415
3.6768384192096,1.91501894888298
3.68934467233617,1.91911565347243
3.70185092546273,1.92318925764985
3.71435717858929,1.9272392815916
3.72686343171586,1.93126525004107
3.73936968484242,1.93526669268618
3.75187593796898,1.93924314427824
3.76438219109555,1.9431941451033
3.77688844422211,1.94711924134448
3.78939469734867,1.95101798496182
3.80190095047524,1.95488993489894
3.8144072036018,1.95873465602671
3.82691345672836,1.96255172112858
3.83941970985493,1.9663407093939
3.85192596298149,1.97010120834475
3.86443221610805,1.97383281288705
3.87693846923462,1.97753512631348
3.88944472236118,1.98120776030471
3.90195097548774,1.9848503352158
3.91445722861431,1.98846248026648
3.92696348174087,1.99204383420313
3.93946973486743,1.99559404466665
3.951975987994,1.99911276972477
3.96448224112056,2.00259967661544
3.97698849424712,2.00605444332995
3.98949474737369,2.00947675787905
4.00200100050025,2.01286631895529
4.01450725362681,2.01622283601174
4.02701350675338,2.01954602954069
4.03951975987994,2.02283563084316
4.0520260130065,2.02609138315728
4.06453226613307,2.02931304033408
4.07703851925963,2.03250036869797
4.08954477238619,2.03565314563175
4.10205102551276,2.03877116083308
4.11455727863932,2.04185421577004
4.12706353176588,2.04490212417403
4.13956978489245,2.0479147116876
4.15207603801901,2.05089181673107
4.16458229114557,2.05383328945489
4.17708854427214,2.05673899298922
4.1895947973987,2.05960880260787
4.20210105052526,2.06244260614514
4.21460730365183,2.06524030406984
4.22711355677839,2.06800180936817
4.23961980990495,2.07072704739807
4.25212606303152,2.0734159564964
4.26463231615808,2.07606848706542
4.27713856928464,2.07868460230732
4.28964482241121,2.08126427791791
4.30215107553777,2.08380750181038
4.31465732866433,2.08631427442485
4.3271635817909,2.08878460854406
4.33966983491746,2.09121852898901
4.35217608804402,2.09361607276333
4.36468234117059,2.09597728917735
4.37718859429715,2.09830223882799
4.38969484742371,2.10059099485018
4.40220110055028,2.10284364148605
4.41470735367684,2.10506027475001
4.4272136068034,2.10724100198919
4.43971985992996,2.10938594184067
4.45222611305653,2.11149522383683
4.46473236618309,2.11356898847857
4.47723861930965,2.11560738717979
4.48974487243622,2.11761058130109
4.50225112556278,2.11957874320869
4.51475737868934,2.1215120549121
4.52726363181591,2.12341070844913
4.53976988494247,2.12527490560531
4.55227613806903,2.12710485762055
4.5647823911956,2.12890078495764
4.57728864432216,2.13066291687574
4.58979489744872,2.13239149193617
4.60230115057529,2.13408675660364
4.61480740370185,2.13574896596229
4.62731365682841,2.13737838319157
4.63981990995498,2.13897527895156
4.65232616308154,2.14053993169801
4.6648324162081,2.142072626884
4.67733866933467,2.14357365727373
4.68984492246123,2.1450433220291
4.70235117558779,2.14648192685581
4.71485742871436,2.14788978392944
4.72736368184092,2.14926721082451
4.73986993496748,2.15061453119376
4.75237618809405,2.15193207395253
4.76488244122061,2.15322017293307
4.77738869434717,2.15447916705464
4.78989494747374,2.15570939953836
4.8024012006003,2.15691121816951
4.81490745372686,2.1580849745432
4.82741370685343,2.15923102391584
4.83991995997999,2.16034972539089
4.85242621310655,2.16144144089744
4.86493246623312,2.16250653544282
4.87743871935968,2.1635453768209
4.88994497248624,2.16455833506014
4.90245122561281,2.16554578259315
4.91495747873937,2.16650809356015
4.92746373186593,2.16744564374602
4.9399699849925,2.16835881065064
4.95247623811906,2.1692479726105
4.96498249124562,2.17011350899885
4.97748874437219,2.17095580005206
4.98999499749875,2.17177522624801
5.00250125062531,2.17257216845323
5.01500750375188,2.17334700752965
5.02751375687844,2.17410012401938
5.040020010005,2.17483189829412
5.05252626313157,2.17554270995399
5.06503251625813,2.17623293766226
5.07753876938469,2.17690295932561
5.09004502251126,2.17755315153215
5.10255127563782,2.17818388933584
5.11505752876438,2.17879554641905
5.12756378189095,2.1793884946311
5.14007003501751,2.17996310379374
5.15257628814407,2.180519741796
5.16508254127064,2.18105877423384
5.1775887943972,2.18158056417265
5.19009504752376,2.18208547226879
5.20260130065033,2.18257385645898
5.21510755377689,2.18304607177049
5.22761380690345,2.18350247034132
5.24012006003001,2.1839434012061
5.25262631315658,2.18436921011523
5.26513256628314,2.18478023956852
5.27763881940971,2.18517682866881
5.29014507253627,2.18555931287641
5.30265132566283,2.18592802404611
5.31515757878939,2.18628329033015
5.32766383191596,2.1866254360401
5.34017008504252,2.18695478163178
5.35267633816908,2.18727164356589
5.36518259129565,2.18757633421433
5.37768884442221,2.18786916183647
5.39019509754877,2.18815043054627
5.40270135067534,2.18842044029591
5.4152076038019,2.18867948669364
5.42771385692846,2.18892786099269
5.44022011005503,2.18916585005175
5.45272636318159,2.18939373630786
5.46523261630815,2.18961179788203
5.47773886943472,2.18982030844926
5.49024512256128,2.19001953706129
5.50275137568784,2.19020974825403
5.51525762881441,2.19039120207423
5.52776388194097,2.19056415395799
5.54027013506753,2.1907288548535
5.5527763881941,2.19088555129444
5.56528264132066,2.19103448522186
5.57778889444722,2.19117589389752
5.59029514757379,2.19131000990579
5.60280140070035,2.19143706140157
5.61530765382691,2.19155727194956
5.62781390695348,2.19167086092174
5.64032016008004,2.19177804309616
5.6528264132066,2.19187902873696
5.66533266633317,2.19197402367743
5.67783891945973,2.19206322938537
5.69034517258629,2.1921468427511
5.70285142571286,2.1922250559195
5.71535767883942,2.19229805694416
5.72786393196598,2.19236602974087
5.74037018509255,2.19242915446254
5.75287643821911,2.19248760713861
5.76538269134567,2.19254155926161
5.77788894447224,2.19259117749241
5.7903951975988,2.19263662462187
5.80290145072536,2.19267805963548
5.81540770385193,2.19271563771337
5.82791395697849,2.19274951023039
5.84042021010505,2.19277982475548
5.85292646323162,2.19280672457926
5.86543271635818,2.19283034908116
5.87793896948474,2.192850834094
5.89044522261131,2.19286831190671
5.90295147573787,2.19288291126436
5.91545772886443,2.19289475725417
5.927963981991,2.19290397107613
5.94047023511756,2.192910670722
5.95297648824412,2.19291497094402
5.96548274137069,2.19291698320015
5.97798899449725,2.19291681559963
5.99049524762381,2.19291457268334
6.00300150075037,2.19291035589648
6.01550775387694,2.19290426378475
6.0280140070035,2.19289639203715
6.04052026013006,2.1928868332317
6.05302651325663,2.19287567669606
6.06553276638319,2.19286300898761
6.07803901950976,2.19284891397935
6.09054527263632,2.19283347285113
6.10305152576288,2.19281676398997
6.11555777888944,2.19279886304653
6.12806403201601,2.19277984319449
6.14057028514257,2.19275977515026
6.15307653826913,2.19273872714923
6.1655827913957,2.19271676477577
6.17808904452226,2.19269395129903
6.19059529764882,2.19267034791456
6.20310155077539,2.19264601363022
6.21560780390195,2.19262100512344
6.22811405702851,2.19259537673855
6.24062031015508,2.19256918085246
6.25312656328164,2.19254246790872
6.2656328164082,2.19251528642323
6.27813906953477,2.19248768286579
6.29064532266133,2.19245970178496
6.30315157578789,2.19243138599362
6.31565782891446,2.1924027765731
6.32816408204102,2.19237391282138
6.34067033516758,2.19234483217245
6.35317658829415,2.19231557056285
6.36568284142071,2.19228616248399
6.37818909454727,2.19225664089272
6.39069534767384,2.19222703709313
6.4032016008004,2.19219738084335
6.41570785392696,2.19216770059609
6.42821410705353,2.19213802350512
6.44072036018009,2.19210837544618
6.45322661330665,2.19207878087941
6.46573286643322,2.19204926301749
6.47823911955978,2.19201984394024
6.49074537268634,2.19199054459638
6.50325162581291,2.19196138476093
6.51575787893947,2.19193238297137
6.52826413206603,2.19190355681923
6.5407703851926,2.19187492298749
6.55327663831916,2.19184649718719
6.56578289144572,2.19181829408557
6.57828914457229,2.19179032731739
6.59079539769885,2.19176260970683
6.60330165082541,2.19173515328553
6.61580790395198,2.19170796930634
6.62831415707854,2.19168106818879
6.6408204102051,2.19165445950311
6.65332666333167,2.19162815214329
6.66583291645823,2.19160215433691
6.67833916958479,2.19157647364732
6.69084542271136,2.1915511168963
6.70335167583792,2.19152609022301
6.71585792896448,2.19150139927588
6.72836418209105,2.19147704918262
6.74087043521761,2.19145304452164
6.75337668834417,2.19142938925737
6.76588294147074,2.19140608677299
6.7783891945973,2.19138314002287
6.79089544772386,2.19136055154106
6.80340170085042,2.19133832344706
6.81590795397699,2.19131645742895
6.82841420710355,2.19129495468449
6.84092046023012,2.19127381606175
6.85342671335668,2.1912530420758
6.86593296648324,2.19123263290899
6.87843921960981,2.1912125883939
6.89094547273637,2.19119290795529
6.90345172586293,2.19117359075046
6.91595797898949,2.19115463572674
6.92846423211606,2.19113604158352
6.94097048524262,2.19111780676266
6.95347673836918,2.19109992938834
6.96598299149575,2.19108240732981
6.97848924462231,2.19106523828185
6.99099549774887,2.19104841976611
7.00350175087544,2.19103194913173
7.016008004002,2.19101582355682
7.02851425712856,2.19100003998968
7.04102051025513,2.19098459523872
7.05352676338169,2.1909694859934
7.06603301650825,2.19095470882422
7.07853926963482,2.19094026018314
7.09104552276138,2.19092613636624
7.10355177588794,2.19091233352266
7.11605802901451,2.1908988477396
7.12856428214107,2.19088567506066
7.14107053526763,2.19087281146122
7.1535767883942,2.19086025284319
7.16608304152076,2.19084799499626
7.17858929464732,2.19083603362211
7.19109554777389,2.19082436439347
7.20360180090045,2.19081298295601
7.21610805402701,2.19080188492826
7.22861430715358,2.19079106590474
7.24112056028014,2.19078052143748
7.2536268134067,2.19077024702824
7.26613306653327,2.19076023817721
7.27863931965983,2.19075049038565
7.29114557278639,2.19074099915606
7.30365182591296,2.19073175999215
7.31615807903952,2.1907227683843
7.32866433216608,2.19071401979078
7.34117058529265,2.19070550968917
7.35367683841921,2.19069723359326
7.36618309154577,2.19068918705245
7.37868934467234,2.19068136563969
7.3911955977989,2.19067376494947
7.40370185092546,2.19066638057249
7.41620810405203,2.19065920811266
7.42871435717859,2.19065224321498
7.44122061030515,2.19064548156632
7.45372686343172,2.19063891889539
7.46623311655828,2.19063255097282
7.47873936968484,2.19062637361348
7.49124562281141,2.19062038265697
7.50375187593797,2.1906145739793
7.51625812906453,2.19060894350758
7.5287643821911,2.1906034872201
7.54127063531766,2.19059820114629
7.55377688844422,2.1905930813667
7.56628314157079,2.19058812401171
7.57878939469735,2.19058332524533
7.59129564782391,2.1905786812749
7.60380190095047,2.1905741883653
7.61630815407704,2.19056984284474
7.6288144072036,2.19056564110241
7.64132066033017,2.19056157958381
7.65382691345673,2.19055765479074
7.66633316658329,2.19055386327517
7.67883941970986,2.19055020163154
7.69134567283642,2.19054666651107
7.70385192596298,2.19054325462267
7.71635817908954,2.190539962733
7.72886443221611,2.19053678766632
7.74137068534267,2.19053372630466
7.75387693846923,2.19053077558904
7.7663831915958,2.19052793251896
7.77888944472236,2.1905251941412
7.79139569784892,2.19052255756185
7.80390195097549,2.19052001994228
7.81640820410205,2.19051757849908
7.82891445722861,2.19051523050405
7.84142071035518,2.19051297328419
7.85392696348174,2.19051080422173
7.8664332166083,2.190508720754
7.87893946973487,2.19050672036384
7.89144572286143,2.19050480059053
7.90395197598799,2.19050295902957
7.91645822911456,2.19050119332866
7.92896448224112,2.19049950118891
7.94147073536768,2.19049788035871
7.95397698849425,2.1904963286367
7.96648324162081,2.1904948438719
7.97898949474737,2.19049342396369
7.99149574787394,2.1904920668583
8.0040020010005,2.19049077054297
8.01650825412706,2.19048953307043
8.02901450725363,2.19048835253848
8.04152076038019,2.19048722708732
8.05402701350675,2.19048615489959
8.06653326663332,2.19048513420039
8.07903951975988,2.19048416325727
8.09154577288644,2.19048324038144
8.10405202601301,2.19048236393166
8.11655827913957,2.19048153230435
8.12906453226613,2.19048074392632
8.1415707853927,2.19047999726983
8.15407703851926,2.19047929087581
8.16658329164582,2.19047862331946
8.17908954477239,2.19047799320953
8.19159579789895,2.1904773991884
8.20410205102551,2.19047683993202
8.21660830415208,2.19047631414996
8.22911455727864,2.19047582058536
8.2416208104052,2.19047535801496
8.25412706353177,2.19047492524912
8.26663331665833,2.19047452113175
8.27913956978489,2.19047414454036
8.29164582291146,2.19047379437231
8.30415207603802,2.19047346958311
8.31665832916458,2.19047316917609
8.32916458229115,2.1904728921746
8.34167083541771,2.19047263762667
8.35417708854427,2.19047240460495
8.36668334167084,2.1904721922067
8.3791895947974,2.19047199955388
8.39169584792396,2.19047182579308
8.40420210105053,2.19047167009549
8.41670835417709,2.19047153165697
8.42921460730365,2.19047140969805
8.44172086043021,2.19047130346382
8.45422711355678,2.19047121222385
8.46673336668334,2.19047113526776
8.4792396198099,2.19047107193603
8.49174587293647,2.1904710215974
8.50425212606303,2.19047098363686
8.51675837918959,2.19047095745562
8.52926463231616,2.19047094247117
8.54177088544272,2.19047093811784
8.55427713856928,2.19047094385527
8.56678339169585,2.19047095914848
8.57928964482241,2.19047098347515
8.59179589794898,2.19047101633022
8.60430215107554,2.19047105722613
8.6168084042021,2.19047110569257
8.62931465732867,2.19047116127678
8.64182091045523,2.19047122355272
8.65432716358179,2.19047129212571
8.66683341670835,2.19047136661442
8.67933966983492,2.19047144664897
8.69184592296148,2.19047153187091
8.70435217608804,2.19047162193331
8.71685842921461,2.19047171650067
8.72936468234117,2.19047181524898
8.74187093546773,2.19047191786566
8.7543771885943,2.19047202404961
8.76688344172086,2.19047213351124
8.77938969484742,2.19047224597233
8.79189594797399,2.190472361166
8.80440220110055,2.19047247884463
8.81690845422711,2.19047259878208
8.82941470735368,2.19047272076018
8.84192096048024,2.19047284456782
8.8544272136068,2.19047297000107
8.86693346673337,2.19047309685917
8.87943971985993,2.19047322494679
8.89194597298649,2.19047335407633
8.90445222611306,2.19047348406789
8.91695847923962,2.19047361474928
8.92946473236618,2.19047374595598
8.94197098549275,2.1904738775312
8.95447723861931,2.190474009326
8.96698349174587,2.19047414120789
8.97948974487244,2.19047427305765
8.991995997999,2.19047440476066
9.00450225112556,2.19047453620684
9.01700850425213,2.1904746672906
9.02951475737869,2.19047479791087
9.04202101050525,2.1904749279711
9.05452726363182,2.19047505737923
9.06703351675838,2.19047518604775
9.07953976988494,2.19047531389359
9.09204602301151,2.19047544083827
9.10455227613807,2.19047556680778
9.11705852926463,2.19047569173267
9.1295647823912,2.19047581555444
9.14207103551776,2.19047593822452
9.15457728864432,2.19047605969598
9.16708354177089,2.19047617992025
9.17958979489745,2.19047629885189
9.19209604802401,2.19047641644813
9.20460230115058,2.19047653266877
9.21710855427714,2.19047664747607
9.2296148074037,2.19047676083491
9.24212106053026,2.19047687271265
9.25462731365683,2.19047698307919
9.26713356678339,2.190477091907
9.27963981990995,2.19047719917104
9.29214607303652,2.19047730485003
9.30465232616308,2.19047740893221
9.31715857928964,2.19047751140941
9.32966483241621,2.19047761227459
9.34217108554277,2.19047771152168
9.35467733866933,2.19047780914569
9.3671835917959,2.1904779051427
9.37968984492246,2.19047799950984
9.39219609804903,2.19047809224527
9.40470235117559,2.19047818334823
9.41720860430215,2.19047827281898
9.42971485742871,2.19047836065883
9.44222111055528,2.1904784468701
9.45472736368184,2.19047853145457
9.4672336168084,2.19047861441464
9.47973986993497,2.19047869575859
9.49224612306153,2.19047877549848
9.50475237618809,2.19047885364672
9.51725862931466,2.19047893021602
9.52976488244122,2.1904790052193
9.54227113556778,2.19047907866987
9.55477738869435,2.19047915058121
9.56728364182091,2.19047922096715
9.57978989494747,2.1904792898417
9.59229614807404,2.19047935721929
9.6048024012006,2.1904794231145
9.61730865432716,2.19047948754228
9.62981490745373,2.19047955051775
9.64232116058029,2.19047961205641
9.65482741370685,2.19047967217412
9.66733366683342,2.19047973089
9.67983991995998,2.1904797882261
9.69234617308654,2.19047984420439
9.70485242621311,2.19047989884662
9.71735867933967,2.19047995217439
9.72986493246623,2.19048000420906
9.7423711855928,2.19048005497184
9.75487743871936,2.19048010448364
9.76738369184592,2.1904801527638
9.77988994497249,2.19048019983124
9.79239619809905,2.19048024570493
9.80490245122561,2.19048029040366
9.81740870435218,2.19048033394611
9.82991495747874,2.19048037635075
9.8424212106053,2.19048041763595
9.85492746373187,2.19048045781992
9.86743371685843,2.19048049692194
9.87993996998499,2.19048053496412
9.89244622311156,2.19048057196818
9.90495247623812,2.19048060795546
9.91745872936468,2.19048064294707
9.92996498249125,2.19048067696365
9.94247123561781,2.19048071002561
9.95497748874437,2.19048074215301
9.96748374187094,2.19048077336556
9.9799899949975,2.19048080368268
9.99249624812406,2.19048083312337
10.0050025012506,2.19048086170643
10.0175087543772,2.1904808894502
10.0300150075038,2.19048091637279
10.0425212606303,2.1904809424919
10.0550275137569,2.19048096782497
10.0675337668834,2.19048099238906
10.08004002001,2.19048101620091
10.0925462731366,2.19048103927831
10.1050525262631,2.19048106164036
10.1175587793897,2.19048108330385
10.1300650325163,2.19048110428585
10.1425712856428,2.19048112460315
10.1550775387694,2.19048114427225
10.1675837918959,2.19048116330929
10.1800900450225,2.19048118173006
10.1925962981491,2.19048119955006
10.2051025512756,2.19048121678445
10.2176088044022,2.19048123344807
10.2301150575288,2.1904812495554
10.2426213106553,2.19048126512061
10.2551275637819,2.19048128015756
10.2676338169085,2.19048129467974
10.280140070035,2.19048130870036
10.2926463231616,2.19048132223227
10.3051525762881,2.19048133528798
10.3176588294147,2.19048134787968
10.3301650825413,2.19048136001928
10.3426713356678,2.19048137171954
10.3551775887944,2.19048138299439
10.367683841921,2.19048139385603
10.3801900950475,2.19048140431642
10.3926963481741,2.19048141438731
10.4052026013007,2.1904814240802
10.4177088544272,2.19048143340636
10.4302151075538,2.19048144237684
10.4427213606803,2.19048145100243
10.4552276138069,2.19048145929371
10.4677338669335,2.19048146726104
10.48024012006,2.19048147491451
10.4927463731866,2.19048148226398
10.5052526263132,2.19048148931844
10.5177588794397,2.19048149608624
10.5302651325663,2.19048150257616
10.5427713856928,2.19048150879675
10.5552776388194,2.19048151475624
10.567783891946,2.19048152046268
10.5802901450725,2.19048152592389
10.5927963981991,2.19048153114734
10.6053026513257,2.19048153614037
10.6178089044522,2.19048154091003
10.6303151575788,2.19048154546459
10.6428214107054,2.19048154981276
10.6553276638319,2.19048155396108
10.6678339169585,2.190481557916
10.680340170085,2.19048156168384
10.6928464232116,2.19048156527076
10.7053526763382,2.19048156868284
10.7178589294647,2.19048157192601
10.7303651825913,2.1904815750061
10.7428714357179,2.19048157792876
10.7553776888444,2.1904815806996
10.767883941971,2.19048158332403
10.7803901950975,2.19048158580736
10.7928964482241,2.1904815881548
10.8054027013507,2.19048159037139
10.8179089544772,2.19048159246209
10.8304152076038,2.19048159443173
10.8429214607304,2.19048159628495
10.8554277138569,2.19048159802637
10.8679339669835,2.1904815996604
10.8804402201101,2.19048160119137
10.8929464732366,2.19048160262346
10.9054527263632,2.19048160396076
10.9179589794897,2.1904816052072
10.9304652326163,2.19048160636659
10.9429714857429,2.19048160744263
10.9554777388694,2.19048160843892
10.967983991996,2.19048160935901
10.9804902451226,2.19048161020942
10.9929964982491,2.1904816109937
11.0055027513757,2.19048161171396
11.0180090045023,2.1904816123723
11.0305152576288,2.19048161297074
11.0430215107554,2.19048161351134
11.0555277638819,2.1904816139961
11.0680340170085,2.190481614427
11.0805402701351,2.19048161480605
11.0930465232616,2.19048161513514
11.1055527763882,2.19048161541623
11.1180590295148,2.19048161565122
11.1305652826413,2.19048161584199
11.1430715357679,2.19048161599041
11.1555777888944,2.19048161609828
11.168084042021,2.19048161616746
11.1805902951476,2.1904816161997
11.1930965482741,2.19048161619681
11.2056028014007,2.19048161616053
11.2181090545273,2.19048161609258
11.2306153076538,2.19048161599467
11.2431215607804,2.19048161586849
11.255627813907,2.1904816157157
11.2681340670335,2.19048161553793
11.2806403201601,2.19048161533684
11.2931465732866,2.19048161511397
11.3056528264132,2.19048161487093
11.3181590795398,2.19048161460927
11.3306653326663,2.19048161433051
11.3431715857929,2.19048161403617
11.3556778389195,2.19048161372774
11.368184092046,2.19048161340669
11.3806903451726,2.19048161307445
11.3931965982992,2.19048161273246
11.4057028514257,2.19048161238211
11.4182091045523,2.19048161202477
11.4307153576788,2.19048161166181
11.4432216108054,2.19048161129457
11.455727863932,2.19048161092437
11.4682341170585,2.190481610552
11.4807403701851,2.19048161017753
11.4932466233117,2.190481609801
11.5057528764382,2.19048160942241
11.5182591295648,2.1904816090418
11.5307653826913,2.19048160865924
11.5432716358179,2.19048160827482
11.5557778889445,2.1904816078886
11.568284142071,2.1904816075007
11.5807903951976,2.19048160711074
11.5932966483242,2.19048160671778
11.6058029014507,2.19048160632207
11.6183091545773,2.19048160592385
11.6308154077039,2.19048160552346
11.6433216608304,2.19048160512122
11.655827913957,2.19048160471743
11.6683341670835,2.19048160431245
11.6808404202101,2.19048160390662
11.6933466733367,2.19048160350029
11.7058529264632,2.1904816030938
11.7183591795898,2.19048160268754
11.7308654327164,2.19048160228191
11.7433716858429,2.19048160187728
11.7558779389695,2.19048160147405
11.768384192096,2.19048160107265
11.7808904452226,2.19048160067346
11.7933966983492,2.19048160027698
11.8059029514757,2.19048159988358
11.8184092046023,2.19048159949375
11.8309154577289,2.19048159910794
11.8434217108554,2.19048159872662
11.855927963982,2.19048159835027
11.8684342171086,2.19048159797937
11.8809404702351,2.19048159761444
11.8934467233617,2.19048159725595
11.9059529764882,2.19048159690448
11.9184592296148,2.19048159656049
11.9309654827414,2.19048159622454
11.9434717358679,2.19048159589721
11.9559779889945,2.190481595579
11.9684842421211,2.19048159527044
11.9809904952476,2.1904815949699
11.9934967483742,2.19048159467643
12.0060030015007,2.19048159438982
12.0185092546273,2.19048159410991
12.0310155077539,2.19048159383649
12.0435217608804,2.19048159356936
12.056028014007,2.19048159330839
12.0685342671336,2.19048159305339
12.0810405202601,2.19048159280418
12.0935467733867,2.19048159256063
12.1060530265133,2.19048159232258
12.1185592796398,2.19048159208988
12.1310655327664,2.19048159186241
12.1435717858929,2.19048159164002
12.1560780390195,2.1904815914226
12.1685842921461,2.19048159121003
12.1810905452726,2.19048159100218
12.1935967983992,2.19048159079897
12.2061030515258,2.19048159060027
12.2186093046523,2.19048159040602
12.2311155577789,2.19048159021611
12.2436218109055,2.19048159003044
12.256128064032,2.19048158984897
12.2686343171586,2.19048158967163
12.2811405702851,2.19048158949833
12.2936468234117,2.19048158932902
12.3061530765383,2.19048158916368
12.3186593296648,2.19048158900222
12.3311655827914,2.19048158884465
12.343671835918,2.19048158869086
12.3561780890445,2.19048158854092
12.3686843421711,2.19048158839476
12.3811905952976,2.19048158825235
12.3936968484242,2.19048158811371
12.4062031015508,2.19048158797884
12.4187093546773,2.19048158784774
12.4312156078039,2.19048158772041
12.4437218609305,2.19048158759689
12.456228114057,2.19048158747715
12.4687343671836,2.19048158736128
12.4812406203102,2.19048158724868
12.4937468734367,2.19048158713872
12.5062531265633,2.19048158703114
12.5187593796898,2.19048158692571
12.5312656328164,2.19048158682216
12.543771885943,2.19048158672021
12.5562781390695,2.19048158661967
12.5687843921961,2.19048158652032
12.5812906453227,2.19048158642339
12.5937968984492,2.19048158632927
12.6063031515758,2.19048158623785
12.6188094047024,2.19048158614903
12.6313156578289,2.1904815860627
12.6438219109555,2.19048158597876
12.656328164082,2.19048158589713
12.6688344172086,2.19048158581772
12.6813406703352,2.19048158574044
12.6938469234617,2.1904815856652
12.7063531765883,2.19048158559194
12.7188594297149,2.19048158552059
12.7313656828414,2.19048158545107
12.743871935968,2.19048158538334
12.7563781890945,2.19048158531733
12.7688844422211,2.190481585253
12.7813906953477,2.1904815851903
12.7938969484742,2.19048158512919
12.8064032016008,2.19048158506963
12.8189094547274,2.1904815850116
12.8314157078539,2.19048158495504
12.8439219609805,2.19048158489996
12.8564282141071,2.19048158484635
12.8689344672336,2.19048158479416
12.8814407203602,2.19048158474342
12.8939469734867,2.19048158469411
12.9064532266133,2.19048158464622
12.9189594797399,2.19048158459977
12.9314657328664,2.19048158455476
12.943971985993,2.1904815845112
12.9564782391196,2.19048158446915
12.9689844922461,2.19048158442862
12.9814907453727,2.19048158438962
12.9939969984993,2.1904815843522
13.0065032516258,2.19048158431639
13.0190095047524,2.19048158428224
13.0315157578789,2.19048158424978
13.0440220110055,2.1904815842191
13.0565282641321,2.19048158419024
13.0690345172586,2.19048158416285
13.0815407703852,2.19048158413655
13.0940470235118,2.19048158411131
13.1065532766383,2.19048158408707
13.1190595297649,2.19048158406378
13.1315657828914,2.19048158404142
13.144072036018,2.19048158401993
13.1565782891446,2.1904815839993
13.1690845422711,2.19048158397949
13.1815907953977,2.19048158396043
13.1940970485243,2.19048158394216
13.2066033016508,2.19048158392455
13.2191095547774,2.19048158390765
13.231615807904,2.1904815838914
13.2441220610305,2.19048158387575
13.2566283141571,2.19048158386072
13.2691345672836,2.19048158384626
13.2816408204102,2.19048158383234
13.2941470735368,2.19048158381896
13.3066533266633,2.19048158380609
13.3191595797899,2.1904815837937
13.3316658329165,2.19048158378178
13.344172086043,2.19048158377034
13.3566783391696,2.19048158375929
13.3691845922961,2.19048158374869
13.3816908454227,2.19048158373852
13.3941970985493,2.19048158372874
13.4067033516758,2.19048158371932
13.4192096048024,2.19048158371032
13.431715857929,2.19048158370168
13.4442221110555,2.19048158369341
13.4567283641821,2.19048158368552
13.4692346173087,2.19048158367798
13.4817408704352,2.19048158367082
13.4942471235618,2.19048158366402
13.5067533766883,2.1904815836576
13.5192596298149,2.19048158365149
13.5317658829415,2.19048158364578
13.544272136068,2.19048158364046
13.5567783891946,2.19048158363555
13.5692846423212,2.190481583631
13.5817908954477,2.19048158362691
13.5942971485743,2.19048158362318
13.6068034017008,2.19048158361983
13.6193096548274,2.1904815836169
13.631815907954,2.19048158361434
13.6443221610805,2.19048158361213
13.6568284142071,2.19048158361031
13.6693346673337,2.19048158360886
13.6818409204602,2.19048158360781
13.6943471735868,2.19048158360707
13.7068534267134,2.19048158360675
13.7193596798399,2.19048158360681
13.7318659329665,2.19048158360727
13.744372186093,2.19048158360812
13.7568784392196,2.19048158360934
13.7693846923462,2.19048158361102
13.7818909454727,2.19048158361306
13.7943971985993,2.19048158361559
13.8069034517259,2.19048158361858
13.8194097048524,2.19048158362202
13.831915957979,2.19048158362591
13.8444222111056,2.19048158363026
13.8569284642321,2.19048158363492
13.8694347173587,2.19048158363995
13.8819409704852,2.19048158364527
13.8944472236118,2.19048158365086
13.9069534767384,2.19048158365672
13.9194597298649,2.19048158366277
13.9319659829915,2.190481583669
13.9444722361181,2.19048158367539
13.9569784892446,2.19048158368193
13.9694847423712,2.19048158368855
13.9819909954977,2.19048158369526
13.9944972486243,2.190481583702
14.0070035017509,2.19048158370879
14.0195097548774,2.19048158371555
14.032016008004,2.19048158372232
14.0445222611306,2.19048158372905
14.0570285142571,2.1904815837357
14.0695347673837,2.1904815837423
14.0820410205103,2.19048158374878
14.0945472736368,2.19048158375514
14.1070535267634,2.19048158376137
14.1195597798899,2.19048158376745
14.1320660330165,2.19048158377333
14.1445722861431,2.19048158377907
14.1570785392696,2.19048158378456
14.1695847923962,2.19048158378988
14.1820910455228,2.19048158379499
14.1945972986493,2.19048158379982
14.2071035517759,2.19048158380443
14.2196098049025,2.1904815838088
14.232116058029,2.19048158381287
14.2446223111556,2.19048158381671
14.2571285642821,2.1904815838202
14.2696348174087,2.19048158382347
14.2821410705353,2.19048158382643
14.2946473236618,2.19048158382907
14.3071535767884,2.1904815838314
14.319659829915,2.19048158383345
14.3321660830415,2.19048158383521
14.3446723361681,2.19048158383663
14.3571785892946,2.19048158383774
14.3696848424212,2.19048158383856
14.3821910955478,2.19048158383907
14.3946973486743,2.19048158383924
14.4072036018009,2.19048158383913
14.4197098549275,2.19048158383873
14.432216108054,2.19048158383802
14.4447223611806,2.19048158383703
14.4572286143072,2.19048158383575
14.4697348674337,2.19048158383418
14.4822411205603,2.19048158383237
14.4947473736868,2.19048158383026
14.5072536268134,2.1904815838279
14.51975987994,2.19048158382532
14.5322661330665,2.19048158382247
14.5447723861931,2.19048158381943
14.5572786393197,2.19048158381619
14.5697848924462,2.1904815838127
14.5822911455728,2.19048158380912
14.5947973986993,2.19048158380531
14.6073036518259,2.19048158380139
14.6198099049525,2.19048158379729
14.632316158079,2.19048158379312
14.6448224112056,2.19048158378882
14.6573286643322,2.19048158378445
14.6698349174587,2.19048158378004
14.6823411705853,2.19048158377558
14.6948474237119,2.19048158377115
14.7073536768384,2.19048158376665
14.719859929965,2.19048158376225
14.7323661830915,2.1904815837579
14.7448724362181,2.19048158375358
14.7573786893447,2.19048158374943
14.7698849424712,2.19048158374537
14.7823911955978,2.1904815837415
14.7948974487244,2.19048158373781
14.8074037018509,2.19048158373434
14.8199099549775,2.1904815837311
14.8324162081041,2.1904815837282
14.8449224612306,2.19048158372559
14.8574287143572,2.19048158372294
14.8699349674837,2.19048158371942
14.8824412206103,2.19048158371498
14.8949474737369,2.19048158370975
14.9074537268634,2.19048158370376
14.91995997999,2.19048158369714
14.9324662331166,2.19048158368992
14.9449724862431,2.19048158368219
14.9574787393697,2.19048158367406
14.9699849924962,2.19048158366553
14.9824912456228,2.19048158365678
14.9949974987494,2.19048158364774
15.0075037518759,2.19048158363861
15.0200100050025,2.19048158362935
15.0325162581291,2.19048158362006
15.0450225112556,2.19048158361082
15.0575287643822,2.19048158360167
15.0700350175088,2.19048158359266
15.0825412706353,2.19048158358382
15.0950475237619,2.19048158357526
15.1075537768884,2.19048158356702
15.120060030015,2.19048158355909
15.1325662831416,2.19048158355159
15.1450725362681,2.19048158354451
15.1575787893947,2.19048158353792
15.1700850425213,2.19048158353181
15.1825912956478,2.19048158352629
15.1950975487744,2.1904815835214
15.2076038019009,2.19048158351708
15.2201100550275,2.19048158351345
15.2326163081541,2.19048158351052
15.2451225612806,2.19048158350833
15.2576288144072,2.1904815835068
15.2701350675338,2.19048158350608
15.2826413206603,2.19048158350623
15.2951475737869,2.19048158350708
15.3076538269135,2.19048158350884
15.32016008004,2.1904815835114
15.3326663331666,2.19048158351487
15.3451725862931,2.19048158351919
15.3576788394197,2.19048158352442
15.3701850925463,2.1904815835301
15.3826913456728,2.19048158353598
15.3951975987994,2.19048158354201
15.407703851926,2.19048158354821
15.4202101050525,2.19048158355457
15.4327163581791,2.19048158356111
15.4452226113057,2.19048158356773
15.4577288644322,2.19048158357452
15.4702351175588,2.19048158358137
15.4827413706853,2.19048158358837
15.4952476238119,2.19048158359536
15.5077538769385,2.19048158360246
15.520260130065,2.19048158360951
15.5327663831916,2.19048158361659
15.5452726363182,2.19048158362364
15.5577788894447,2.1904815836306
15.5702851425713,2.19048158363745
15.5827913956978,2.19048158364416
15.5952976488244,2.19048158365067
15.607803901951,2.19048158365695
15.6203101550775,2.19048158366294
15.6328164082041,2.19048158366869
15.6453226613307,2.19048158367403
15.6578289144572,2.19048158367892
15.6703351675838,2.19048158368341
15.6828414207104,2.19048158368733
15.6953476738369,2.19048158369068
15.7078539269635,2.19048158369341
15.72036018009,2.1904815836954
15.7328664332166,2.19048158369665
15.7453726863432,2.19048158369705
15.7578789394697,2.1904815836966
15.7703851925963,2.19048158369515
15.7828914457229,2.19048158369262
15.7953976988494,2.1904815836894
15.807903951976,2.19048158368611
15.8204102051026,2.19048158368273
15.8329164582291,2.19048158367929
15.8454227113557,2.19048158367579
15.8579289644822,2.19048158367224
15.8704352176088,2.19048158366871
15.8829414707354,2.19048158366513
15.8954477238619,2.19048158366158
15.9079539769885,2.19048158365806
15.9204602301151,2.1904815836545
15.9329664832416,2.19048158365104
15.9454727363682,2.1904815836476
15.9579789894947,2.19048158364424
15.9704852426213,2.19048158364095
15.9829914957479,2.19048158363773
15.9954977488744,2.19048158363458
16.008004002001,2.19048158363157
16.0205102551276,2.19048158362861
16.0330165082541,2.1904815836258
16.0455227613807,2.1904815836231
16.0580290145073,2.19048158362051
16.0705352676338,2.19048158361804
16.0830415207604,2.19048158361574
16.0955477738869,2.19048158361355
16.1080540270135,2.19048158361147
16.1205602801401,2.19048158360957
16.1330665332666,2.19048158360781
16.1455727863932,2.19048158360619
16.1580790395198,2.19048158360471
16.1705852926463,2.1904815836034
16.1830915457729,2.19048158360224
16.1955977988994,2.19048158360121
16.208104052026,2.19048158360036
16.2206103051526,2.19048158359962
16.2331165582791,2.19048158359905
16.2456228114057,2.1904815835986
16.2581290645323,2.19048158359831
16.2706353176588,2.19048158359817
16.2831415707854,2.19048158359811
16.295647823912,2.19048158359823
16.3081540770385,2.19048158359843
16.3206603301651,2.19048158359877
16.3331665832916,2.19048158359922
16.3456728364182,2.19048158359982
16.3581790895448,2.19048158360044
16.3706853426713,2.19048158360121
16.3831915957979,2.19048158360201
16.3956978489245,2.19048158360292
16.408204102051,2.19048158360388
16.4207103551776,2.19048158360491
16.4332166083042,2.19048158360593
16.4457228614307,2.19048158360704
16.4582291145573,2.19048158360815
16.4707353676838,2.19048158360928
16.4832416208104,2.19048158361034
16.495747873937,2.19048158361144
16.5082541270635,2.19048158361247
16.5207603801901,2.19048158361349
16.5332666333167,2.19048158361443
16.5457728864432,2.19048158361531
16.5582791395698,2.19048158361608
16.5707853926963,2.19048158361673
16.5832916458229,2.19048158361727
16.5957978989495,2.19048158361767
16.608304152076,2.1904815836179
16.6208104052026,2.19048158361807
16.6333166583292,2.19048158361841
16.6458229114557,2.19048158361886
16.6583291645823,2.1904815836194
16.6708354177089,2.19048158362
16.6833416708354,2.19048158362071
16.695847923962,2.19048158362148
16.7083541770885,2.19048158362233
16.7208604302151,2.19048158362318
16.7333666833417,2.19048158362369
16.7458729364682,2.19048158362358
16.7583791895948,2.19048158362295
16.7708854427214,2.19048158362176
16.7833916958479,2.19048158362008
16.7958979489745,2.19048158361798
16.8084042021011,2.19048158361545
16.8209104552276,2.19048158361255
16.8334167083542,2.19048158360931
16.8459229614807,2.19048158360579
16.8584292146073,2.19048158360198
16.8709354677339,2.19048158359792
16.8834417208604,2.19048158359365
16.895947973987,2.19048158358922
16.9084542271136,2.19048158358459
16.9209604802401,2.1904815835799
16.9334667333667,2.19048158357509
16.9459729864932,2.19048158357023
16.9584792396198,2.19048158356532
16.9709854927464,2.19048158356037
16.9834917458729,2.19048158355548
16.9959979989995,2.19048158355062
17.0085042521261,2.19048158354579
17.0210105052526,2.1904815835411
17.0335167583792,2.1904815835365
17.0460230115058,2.19048158353201
17.0585292646323,2.19048158352766
17.0710355177589,2.19048158352351
17.0835417708854,2.19048158351953
17.096048024012,2.19048158351578
17.1085542771386,2.19048158351222
17.1210605302651,2.1904815835089
17.1335667833917,2.19048158350586
17.1460730365183,2.19048158350307
17.1585792896448,2.19048158350057
17.1710855427714,2.19048158349841
17.183591795898,2.19048158349651
17.1960980490245,2.19048158349497
17.2086043021511,2.19048158349375
17.2211105552776,2.19048158349287
17.2336168084042,2.19048158349236
17.2461230615308,2.19048158349221
17.2586293146573,2.19048158349241
17.2711355677839,2.19048158349304
17.2836418209105,2.19048158349403
17.296148074037,2.1904815834954
17.3086543271636,2.19048158349719
17.3211605802901,2.19048158349938
17.3336668334167,2.19048158350193
17.3461730865433,2.19048158350495
17.3586793396698,2.19048158350836
17.3711855927964,2.19048158351217
17.383691845923,2.19048158351637
17.3961980990495,2.19048158352101
17.4087043521761,2.19048158352604
17.4212106053027,2.19048158353152
17.4337168584292,2.19048158353735
17.4462231115558,2.19048158354363
17.4587293646823,2.19048158355025
17.4712356178089,2.1904815835573
17.4837418709355,2.19048158356472
17.496248124062,2.19048158357253
17.5087543771886,2.19048158358072
17.5212606303152,2.19048158358925
17.5337668834417,2.19048158359817
17.5462731365683,2.19048158360738
17.5587793896948,2.19048158361693
17.5712856428214,2.19048158362685
17.583791895948,2.19048158363702
17.5962981490745,2.19048158364751
17.6088044022011,2.19048158365831
17.6213106553277,2.19048158366934
17.6338169084542,2.19048158368065
17.6463231615808,2.19048158369216
17.6588294147074,2.19048158370393
17.6713356678339,2.19048158371589
17.6838419209605,2.190481583728
17.696348174087,2.19048158374034
17.7088544272136,2.19048158375276
17.7213606803402,2.19048158376535
17.7338669334667,2.19048158377802
17.7463731865933,2.19048158379078
17.7588794397199,2.19048158380357
17.7713856928464,2.19048158381642
17.783891945973,2.19048158382927
17.7963981990995,2.19048158384211
17.8089044522261,2.19048158385488
17.8214107053527,2.19048158386761
17.8339169584792,2.1904815838802
17.8464232116058,2.1904815838927
17.8589294647324,2.19048158390504
17.8714357178589,2.19048158391738
17.8839419709855,2.19048158392985
17.8964482241121,2.19048158394253
17.9089544772386,2.19048158395526
17.9214607303652,2.19048158396811
17.9339669834917,2.19048158398087
17.9464732366183,2.19048158399363
17.9589794897449,2.19048158400628
17.9714857428714,2.19048158401873
17.983991995998,2.19048158403101
17.9964982491246,2.190481584043
18.0090045022511,2.19048158405468
18.0215107553777,2.19048158406596
18.0340170085043,2.19048158407685
18.0465232616308,2.19048158408725
18.0590295147574,2.19048158409706
18.0715357678839,2.19048158410629
18.0840420210105,2.19048158411491
18.0965482741371,2.19048158412278
18.1090545272636,2.19048158412988
18.1215607803902,2.19048158413619
18.1340670335168,2.19048158414162
18.1465732866433,2.19048158414608
18.1590795397699,2.19048158414955
18.1715857928964,2.19048158415197
18.184092046023,2.1904815841533
18.1965982991496,2.19048158415342
18.2091045522761,2.19048158415231
18.2216108054027,2.19048158414989
18.2341170585293,2.19048158414608
18.2466233116558,2.19048158414088
18.2591295647824,2.19048158413474
18.271635817909,2.19048158412775
18.2841420710355,2.19048158412002
18.2966483241621,2.19048158411158
18.3091545772886,2.19048158410254
18.3216608304152,2.19048158409285
18.3341670835418,2.19048158408259
18.3466733366683,2.19048158407185
18.3591795897949,2.19048158406062
18.3716858429215,2.19048158404897
18.384192096048,2.19048158403697
18.3966983491746,2.19048158402458
18.4092046023012,2.19048158401193
18.4217108554277,2.190481583999
18.4342171085543,2.19048158398584
18.4467233616808,2.19048158397251
18.4592296148074,2.19048158395901
18.471735867934,2.1904815839454
18.4842421210605,2.1904815839317
18.4967483741871,2.19048158391794
18.5092546273137,2.19048158390416
18.5217608804402,2.19048158389037
18.5342671335668,2.19048158387662
18.5467733866933,2.19048158386292
18.5592796398199,2.19048158384931
18.5717858929465,2.1904815838358
18.584292146073,2.19048158382242
18.5967983991996,2.19048158380917
18.6093046523262,2.19048158379613
18.6218109054527,2.19048158378322
18.6343171585793,2.19048158377052
18.6468234117059,2.19048158375807
18.6593296648324,2.19048158374588
18.671835917959,2.19048158373388
18.6843421710855,2.19048158372217
18.6968484242121,2.19048158371075
18.7093546773387,2.19048158369958
18.7218609304652,2.19048158368872
18.7343671835918,2.19048158367818
18.7468734367184,2.19048158366792
18.7593796898449,2.190481583658
18.7718859429715,2.19048158364836
18.7843921960981,2.19048158363907
18.7968984492246,2.19048158363009
18.8094047023512,2.19048158362142
18.8219109554777,2.19048158361306
18.8344172086043,2.19048158360505
18.8469234617309,2.19048158359735
18.8594297148574,2.19048158358996
18.871935967984,2.19048158358285
18.8844422211106,2.19048158357606
18.8969484742371,2.19048158356955
18.9094547273637,2.19048158356333
18.9219609804902,2.19048158355736
18.9344672336168,2.19048158355164
18.9469734867434,2.19048158354619
18.9594797398699,2.19048158354096
18.9719859929965,2.19048158353593
18.9844922461231,2.19048158353112
18.9969984992496,2.19048158352646
19.0095047523762,2.19048158352197
19.0220110055028,2.19048158351762
19.0345172586293,2.19048158351339
19.0470235117559,2.19048158350927
19.0595297648824,2.1904815835052
19.072036018009,2.19048158350117
19.0845422711356,2.19048158349716
19.0970485242621,2.19048158349312
19.1095547773887,2.19048158348906
19.1220610305153,2.19048158348494
19.1345672836418,2.1904815834807
19.1470735367684,2.19048158347636
19.1595797898949,2.19048158347181
19.1720860430215,2.19048158346703
19.1845922961481,2.19048158346251
19.1970985492746,2.19048158345981
19.2096048024012,2.19048158345885
19.2221110555278,2.19048158345944
19.2346173086543,2.19048158346141
19.2471235617809,2.19048158346459
19.2596298149075,2.19048158346885
19.272136068034,2.190481583474
19.2846423211606,2.19048158347991
19.2971485742871,2.19048158348645
19.3096548274137,2.19048158349347
19.3221610805403,2.19048158350085
19.3346673336668,2.19048158350853
19.3471735867934,2.19048158351634
19.35967983992,2.19048158352419
19.3721860930465,2.19048158353203
19.3846923461731,2.19048158353976
19.3971985992996,2.19048158354727
19.4097048524262,2.19048158355457
19.4222111055528,2.19048158356148
19.4347173586793,2.19048158356807
19.4472236118059,2.19048158357421
19.4597298649325,2.19048158357987
19.472236118059,2.1904815835851
19.4847423711856,2.19048158358981
19.4972486243122,2.19048158359402
19.5097548774387,2.19048158359445
19.5222611305653,2.1904815835891
19.5347673836918,2.19048158357819
19.5472736368184,2.19048158356199
19.559779889945,2.19048158354082
19.5722861430715,2.19048158351487
19.5847923961981,2.19048158348446
19.5972986493247,2.19048158344992
19.6098049024512,2.19048158341141
19.6223111555778,2.19048158336932
19.6348174087044,2.19048158332387
19.6473236618309,2.19048158327539
19.6598299149575,2.19048158322417
19.672336168084,2.19048158317051
19.6848424212106,2.19048158311466
19.6973486743372,2.19048158305699
19.7098549274637,2.19048158299779
19.7223611805903,2.19048158293734
19.7348674337169,2.19048158287598
19.7473736868434,2.19048158281402
19.75987993997,2.19048158275177
19.7723861930965,2.19048158268953
19.7848924462231,2.19048158262768
19.7973986993497,2.19048158256652
19.8099049524762,2.19048158250638
19.8224112056028,2.19048158244763
19.8349174587294,2.19048158239053
19.8474237118559,2.19048158233551
19.8599299649825,2.19048158228284
19.8724362181091,2.19048158223291
19.8849424712356,2.19048158218607
19.8974487243622,2.19048158214267
19.9099549774887,2.19048158210305
19.9224612306153,2.19048158206712
19.9349674837419,2.19048158203483
19.9474737368684,2.19048158200613
19.959979989995,2.190481581981
19.9724862431216,2.19048158195938
19.9849924962481,2.19048158194116
19.9974987493747,2.19048158192635
20.0100050025013,2.1904815819149
20.0225112556278,2.19048158190668
20.0350175087544,2.19048158190174
20.0475237618809,2.1904815819
20.0600300150075,2.19048158190137
20.0725362681341,2.19048158190586
20.0850425212606,2.19048158191333
20.0975487743872,2.19048158192379
20.1100550275138,2.19048158193721
20.1225612806403,2.19048158195346
20.1350675337669,2.19048158197256
20.1475737868934,2.19048158199442
20.16008004002,2.190481582019
20.1725862931466,2.19048158204626
20.1850925462731,2.1904815820761
20.1975987993997,2.19048158210853
20.2101050525263,2.19048158214349
20.2226113056528,2.19048158218087
20.2351175587794,2.19048158222066
20.247623811906,2.19048158226278
20.2601300650325,2.19048158230723
20.2726363181591,2.1904815823539
20.2851425712856,2.19048158240278
20.2976488244122,2.19048158245377
20.3101550775388,2.19048158250686
20.3226613306653,2.19048158256197
20.3351675837919,2.19048158261907
20.3476738369185,2.1904815826781
20.360180090045,2.19048158273898
20.3726863431716,2.19048158280168
20.3851925962982,2.19048158286611
20.3976988494247,2.19048158293231
20.4102051025513,2.19048158300012
20.4227113556778,2.19048158306953
20.4352176088044,2.1904815831405
20.447723861931,2.19048158321294
20.4602301150575,2.19048158328684
20.4727363681841,2.19048158336207
20.4852426213107,2.19048158343867
20.4977488744372,2.19048158351652
20.5102551275638,2.19048158359561
20.5227613806903,2.19048158367582
20.5352676338169,2.19048158375716
20.5477738869435,2.19048158383956
20.56028014007,2.19048158392292
20.5727863931966,2.19048158400727
20.5852926463232,2.19048158409245
20.5977988994497,2.19048158417849
20.6103051525763,2.19048158426529
20.6228114057029,2.1904815843528
20.6353176588294,2.19048158444073
20.647823911956,2.19048158452449
20.6603301650825,2.19048158460285
20.6728364182091,2.19048158467615
20.6853426713357,2.19048158474476
20.6978489244622,2.19048158480908
20.7103551775888,2.19048158486939
20.7228614307154,2.19048158492603
20.7353676838419,2.1904815849793
20.7478739369685,2.19048158502946
20.760380190095,2.19048158507681
20.7728864432216,2.19048158512155
20.7853926963482,2.19048158516389
20.7978989494747,2.19048158520405
20.8104052026013,2.19048158524225
20.8229114557279,2.1904815852786
20.8354177088544,2.19048158531331
20.847923961981,2.19048158534642
20.8604302151076,2.19048158537808
20.8729364682341,2.19048158540841
20.8854427213607,2.19048158543742
20.8979489744872,2.19048158546522
20.9104552276138,2.1904815854918
20.9229614807404,2.19048158551718
20.9354677338669,2.19048158554142
20.9479739869935,2.19048158556441
20.9604802401201,2.19048158558613
20.9729864932466,2.19048158560656
20.9854927463732,2.19048158562558
20.9979989994997,2.19048158564308
21.0105052526263,2.19048158565897
21.0230115057529,2.1904815856731
21.0355177588794,2.19048158568535
21.048024012006,2.19048158569549
21.0605302651326,2.19048158570337
21.0730365182591,2.19048158570877
21.0855427713857,2.19048158571144
21.0980490245123,2.19048158571115
21.1105552776388,2.19048158570763
21.1230615307654,2.19048158570058
21.1355677838919,2.1904815856897
21.1480740370185,2.19048158567645
21.1605802901451,2.19048158566281
21.1730865432716,2.19048158564866
21.1855927963982,2.19048158563376
21.1980990495248,2.19048158561799
21.2106053026513,2.19048158560113
21.2231115557779,2.19048158558303
21.2356178089045,2.19048158556348
21.248124062031,2.19048158554222
21.2606303151576,2.19048158551908
21.2731365682841,2.19048158549379
21.2856428214107,2.19048158546616
21.2981490745373,2.19048158543592
21.3106553276638,2.19048158540278
21.3231615807904,2.19048158536651
21.335667833917,2.19048158532684
21.3481740870435,2.19048158528346
21.3606803401701,2.19048158523611
21.3731865932966,2.19048158518444
21.3856928464232,2.19048158512823
21.3981990995498,2.19048158506951
21.4107053526763,2.1904815850119
21.4232116058029,2.19048158495534
21.4357178589295,2.19048158489963
21.448224112056,2.19048158484469
21.4607303651826,2.19048158479029
21.4732366183092,2.19048158473646
21.4857428714357,2.19048158468297
21.4982491245623,2.19048158462979
21.5107553776888,2.19048158457684
21.5232616308154,2.19048158452404
21.535767883942,2.19048158447134
21.5482741370685,2.19048158441873
21.5607803901951,2.19048158436613
21.5732866433217,2.19048158431355
21.5857928964482,2.19048158426099
21.5982991495748,2.19048158420841
21.6108054027014,2.19048158415592
21.6233116558279,2.19048158410348
21.6358179089545,2.19048158405116
21.648324162081,2.190481583999
21.6608304152076,2.19048158394708
21.6733366683342,2.19048158389546
21.6858429214607,2.19048158384427
21.6983491745873,2.1904815837936
21.7108554277139,2.19048158374352
21.7233616808404,2.19048158369421
21.735867933967,2.19048158364581
21.7483741870935,2.19048158359846
21.7608804402201,2.19048158355227
21.7733866933467,2.19048158350753
21.7858929464732,2.19048158346433
21.7983991995998,2.19048158342292
21.8109054527264,2.19048158338347
21.8234117058529,2.19048158334627
21.8359179589795,2.19048158331154
21.8484242121061,2.19048158327945
21.8609304652326,2.19048158325035
21.8734367183592,2.19048158322445
21.8859429714857,2.19048158320209
21.8984492246123,2.19048158318355
21.9109554777389,2.19048158316915
21.9234617308654,2.19048158315829
21.935967983992,2.19048158314979
21.9484742371186,2.19048158314376
21.9609804902451,2.19048158314015
21.9734867433717,2.19048158313905
21.9859929964983,2.19048158314041
21.9984992496248,2.19048158314436
22.0110055027514,2.1904815831505
22.0235117558779,2.19048158315707
22.0360180090045,2.1904815831638
22.0485242621311,2.19048158317074
22.0610305152576,2.19048158317781
22.0735367683842,2.19048158318512
22.0860430215108,2.19048158319256
22.0985492746373,2.19048158320018
22.1110555277639,2.190481583208
22.1235617808904,2.19048158321593
22.136068034017,2.19048158322406
22.1485742871436,2.1904815832323
22.1610805402701,2.19048158324071
22.1735867933967,2.19048158324927
22.1860930465233,2.19048158325796
22.1985992996498,2.19048158326677
22.2111055527764,2.19048158327573
22.223611805903,2.19048158328479
22.2361180590295,2.19048158329397
22.2486243121561,2.19048158330327
22.2611305652826,2.19048158331265
22.2736368184092,2.19048158332214
22.2861430715358,2.19048158333172
22.2986493246623,2.19048158334135
22.3111555777889,2.19048158335107
22.3236618309155,2.19048158336088
22.336168084042,2.19048158337074
22.3486743371686,2.19048158338063
22.3611805902951,2.19048158339055
22.3736868434217,2.1904815834005
22.3861930965483,2.19048158341047
22.3986993496748,2.19048158342051
22.4112056028014,2.19048158343048
22.423711855928,2.19048158344049
22.4362181090545,2.19048158345043
22.4487243621811,2.19048158346041
22.4612306153077,2.19048158347033
22.4737368684342,2.19048158348019
22.4862431215608,2.19048158349003
22.4987493746873,2.19048158349972
22.5112556278139,2.19048158350941
22.5237618809405,2.19048158351899
22.536268134067,2.19048158352845
22.5487743871936,2.19048158353777
22.5612806403202,2.19048158354704
22.5737868934467,2.19048158355611
22.5862931465733,2.19048158356503
22.5987993996998,2.19048158357378
22.6113056528264,2.19048158358237
22.623811905953,2.19048158359078
22.6363181590795,2.19048158359894
22.6488244122061,2.19048158360692
22.6613306653327,2.19048158361466
22.6738369184592,2.19048158362216
22.6863431715858,2.19048158362941
22.6988494247124,2.19048158363654
22.7113556778389,2.19048158364316
22.7238619309655,2.19048158364933
22.736368184092,2.19048158365504
22.7488744372186,2.19048158366039
22.7613806903452,2.19048158366533
22.7738869434717,2.19048158366994
22.7863931965983,2.1904815836742
22.7988994497249,2.19048158367821
22.8114057028514,2.19048158368196
22.823911955978,2.19048158368545
22.8364182091046,2.19048158368872
22.8489244622311,2.19048158369182
22.8614307153577,2.19048158369472
22.8739369684842,2.19048158369748
22.8864432216108,2.19048158370009
22.8989494747374,2.19048158370259
22.9114557278639,2.19048158370501
22.9239619809905,2.19048158370734
22.9364682341171,2.19048158370961
22.9489744872436,2.1904815837118
22.9614807403702,2.19048158371399
22.9739869934967,2.19048158371612
22.9864932466233,2.19048158371828
22.9989994997499,2.19048158372044
23.0115057528764,2.19048158372257
23.024012006003,2.1904815837247
23.0365182591296,2.19048158372689
23.0490245122561,2.19048158372911
23.0615307653827,2.19048158373135
23.0740370185093,2.19048158373363
23.0865432716358,2.19048158373596
23.0990495247624,2.19048158373832
23.1115557778889,2.19048158374076
23.1240620310155,2.19048158374321
23.1365682841421,2.19048158374574
23.1490745372686,2.19048158374829
23.1615807903952,2.19048158375088
23.1740870435218,2.19048158375352
23.1865932966483,2.19048158375622
23.1990995497749,2.19048158375895
23.2116058029015,2.19048158376168
23.224112056028,2.19048158376441
23.2366183091546,2.19048158376719
23.2491245622811,2.19048158376995
23.2616308154077,2.19048158377268
23.2741370685343,2.19048158377541
23.2866433216608,2.19048158377811
23.2991495747874,2.19048158378075
23.311655827914,2.19048158378334
23.3241620810405,2.19048158378587
23.3366683341671,2.19048158378828
23.3491745872936,2.19048158379059
23.3616808404202,2.19048158379275
23.3741870935468,2.19048158379479
23.3866933466733,2.19048158379661
23.3991995997999,2.19048158379829
23.4117058529265,2.19048158379974
23.424212106053,2.19048158380099
23.4367183591796,2.19048158380193
23.4492246123062,2.19048158380261
23.4617308654327,2.19048158380298
23.4742371185593,2.19048158380301
23.4867433716858,2.19048158380266
23.4992496248124,2.19048158380195
23.511755877939,2.19048158380079
23.5242621310655,2.1904815837992
23.5367683841921,2.19048158379715
23.5492746373187,2.19048158379536
23.5617808904452,2.19048158379394
23.5742871435718,2.19048158379286
23.5867933966984,2.19048158379218
23.5992996498249,2.19048158379175
23.6118059029515,2.19048158379172
23.624312156078,2.19048158379181
23.6368184092046,2.19048158379195
23.6493246623312,2.19048158379218
23.6618309154577,2.19048158379238
23.6743371685843,2.1904815837926
23.6868434217109,2.19048158379286
23.6993496748374,2.19048158379306
23.711855927964,2.19048158379326
23.7243621810905,2.19048158379346
23.7368684342171,2.19048158379357
23.7493746873437,2.19048158379368
23.7618809404702,2.19048158379371
23.7743871935968,2.19048158379366
23.7868934467234,2.19048158379354
23.7993996998499,2.19048158379337
23.8119059529765,2.19048158379309
23.8244122061031,2.19048158379272
23.8369184592296,2.19048158379223
23.8494247123562,2.19048158379167
23.8619309654827,2.19048158379098
23.8744372186093,2.19048158379016
23.8869434717359,2.19048158378925
23.8994497248624,2.1904815837882
23.911955977989,2.19048158378703
23.9244622311156,2.19048158378575
23.9369684842421,2.19048158378433
23.9494747373687,2.19048158378277
23.9619809904952,2.19048158378106
23.9744872436218,2.19048158377925
23.9869934967484,2.19048158377728
23.9994997498749,2.19048158377521
24.0120060030015,2.19048158377299
24.0245122561281,2.19048158377063
24.0370185092546,2.19048158376813
24.0495247623812,2.19048158376557
24.0620310155078,2.19048158376282
24.0745372686343,2.19048158375998
24.0870435217609,2.19048158375702
24.0995497748874,2.19048158375395
24.112056028014,2.19048158375074
24.1245622811406,2.19048158374747
24.1370685342671,2.19048158374409
24.1495747873937,2.19048158374059
24.1620810405203,2.19048158373704
24.1745872936468,2.1904815837334
24.1870935467734,2.19048158372971
24.1995997998999,2.19048158372593
24.2121060530265,2.19048158372212
24.2246123061531,2.19048158371825
24.2371185592796,2.19048158371436
24.2496248124062,2.19048158371044
24.2621310655328,2.19048158370651
24.2746373186593,2.19048158370259
24.2871435717859,2.19048158369867
24.2996498249125,2.19048158369478
24.312156078039,2.19048158369091
24.3246623311656,2.1904815836871
24.3371685842921,2.19048158368332
24.3496748374187,2.19048158367966
24.3621810905453,2.19048158367605
24.3746873436718,2.19048158367255
24.3871935967984,2.19048158366914
24.399699849925,2.19048158366593
24.4122061030515,2.19048158366283
24.4247123561781,2.19048158365993
24.4372186093047,2.1904815836572
24.4497248624312,2.19048158365467
24.4622311155578,2.19048158365234
24.4747373686843,2.19048158365027
24.4872436218109,2.19048158364845
24.4997498749375,2.19048158364689
24.512256128064,2.19048158364564
24.5247623811906,2.19048158364473
24.5372686343172,2.19048158364413
24.5497748874437,2.19048158364393
24.5622811405703,2.19048158364407
24.5747873936968,2.19048158364467
24.5872936468234,2.19048158364566
24.59979989995,2.19048158364711
24.6123061530765,2.19048158364899
24.6248124062031,2.19048158365089
24.6373186593297,2.19048158365288
24.6498249124562,2.19048158365484
24.6623311655828,2.1904815836568
24.6748374187094,2.19048158365882
24.6873436718359,2.19048158366081
24.6998499249625,2.1904815836628
24.712356178089,2.19048158366476
24.7248624312156,2.19048158366672
24.7373686843422,2.19048158366866
24.7498749374687,2.19048158367059
24.7623811905953,2.19048158367247
24.7748874437219,2.19048158367431
24.7873936968484,2.1904815836761
24.799899949975,2.19048158367784
24.8124062031015,2.19048158367954
24.8249124562281,2.19048158368119
24.8374187093547,2.19048158368275
24.8499249624812,2.1904815836842
24.8624312156078,2.1904815836856
24.8749374687344,2.19048158368696
24.8874437218609,2.19048158368815
24.8999499749875,2.19048158368926
24.9124562281141,2.19048158369029
24.9249624812406,2.19048158369117
24.9374687343672,2.19048158369193
24.9499749874937,2.19048158369253
24.9624812406203,2.19048158369301
24.9749874937469,2.19048158369336
24.9874937468734,2.1904815836935
25,2.19048158369353


==> Data/Follower_3_velocity.csv <==
time,velocity
0,22
0.0100050025012506,22.0211229947473
0.0200100050025013,22.0419753491769
0.0300150075037519,22.0625564721741
0.0400200100050025,22.0828657247542
0.0500250125062531,22.1029024168608
0.0600300150075038,22.1226658073158
0.0700350175087544,22.1421551015189
0.080040020010005,22.1613694569476
0.0900450225112556,22.1803079698616
0.100050025012506,22.198969669714
0.110055027513757,22.2173535193609
0.120060030015008,22.2354584172108
0.130065032516258,22.2532831877367
0.140070035017509,22.2708265769287
0.150075037518759,22.2880872526952
0.16008004002001,22.3050637994432
0.170085042521261,22.3217547060371
0.180090045022511,22.3381583649828
0.190095047523762,22.3542730635797
0.200100050025012,22.3700969837211
0.210105052526263,22.3856281947799
0.220110055027514,22.4008646442088
0.230115057528764,22.4158041464636
0.240120060030015,22.4304443770745
0.250125062531266,22.4447828726458
0.260130065032516,22.4588170238211
0.270135067533767,22.4725440450509
0.280140070035018,22.4859609726054
0.290145072536268,22.499064655952
0.300150075037519,22.5118517572498
0.310155077538769,22.524318732947
0.32016008004002,22.5364618113537
0.330165082541271,22.5482769845332
0.340170085042521,22.5597599793942
0.350175087543772,22.5709062571418
0.360180090045022,22.581711004122
0.370185092546273,22.5921690942367
0.380190095047524,22.6022750659522
0.390195097548774,22.6120231210755
0.400200100050025,22.6214070833217
0.410205102551276,22.6304203945129
0.420210105052526,22.6390560663835
0.430215107553777,22.6473066426404
0.440220110055028,22.6551641984611
0.450225112556278,22.662620295584
0.460230115057529,22.6696659254265
0.470235117558779,22.6762915114181
0.48024012006003,22.6824868276053
0.490245122561281,22.6882409989399
0.500250125062531,22.6935424010056
0.510255127563782,22.6983786609024
0.520260130065032,22.7027364926217
0.530265132566283,22.7066018363405
0.540270135067534,22.7099595578539
0.550275137568784,22.7127935584375
0.560280140070035,22.7150865918886
0.570285142571286,22.7168202810877
0.580290145072536,22.7179749534529
0.590295147573787,22.7185294637432
0.600300150075038,22.7184612794667
0.610305152576288,22.7177462340181
0.620310155077539,22.7163584160048
0.630315157578789,22.7142700196104
0.64032016008004,22.7114513305444
0.650325162581291,22.7078702930434
0.660330165082541,22.7034912335808
0.670335167583792,22.6982797063557
0.680340170085043,22.692194368688
0.690345172586293,22.6851925034827
0.700350175087544,22.6772279637095
0.710355177588794,22.6682509664701
0.720360180090045,22.6582077171477
0.730365182591296,22.6470401275141
0.740370185092546,22.634685328565
0.750375187593797,22.6210752763422
0.760380190095048,22.6061362066968
0.770385192596298,22.5897881140426
0.780390195097549,22.5719440436114
0.790395197598799,22.552509514574
0.80040020010005,22.5313816369654
0.810405202601301,22.5084483600866
0.820410205102551,22.4835874305956
0.830415207603802,22.4566653872979
0.840420210105053,22.427536442283
0.850425212606303,22.3960411632305
0.860430215107554,22.3620052540122
0.870435217608804,22.3252379001986
0.880440220110055,22.2855304038824
0.890445222611306,22.2426545222452
0.900450225112556,22.1963606932225
0.910455227613807,22.1463765462705
0.920460230115058,22.092405085842
0.930465232616308,22.0341232853204
0.940470235117559,21.9711805705848
0.950475237618809,21.9031978374733
0.96048024012006,21.8297665510113
0.970485242621311,21.7504485224966
0.980490245122561,21.6647761131339
0.990495247623812,21.5722532690744
1.00050025012506,21.4723572763544
1.01050525262631,21.36454168566
1.02051025512756,21.2482401768933
1.03051525762881,21.122871767528
1.04052026013006,20.9878472495608
1.05052526263132,20.8425771412824
1.06053026513257,20.6864808509362
1.07053526763382,20.518997152763
1.08054027013507,20.3395957987716
1.09054527263632,20.1477899975849
1.10055027513757,19.9431494384192
1.11055527763882,19.7253138385888
1.12056028014007,19.494006273353
1.13056528264132,19.2490464943018
1.14057028514257,18.9903640145161
1.15057528764382,18.7180107060972
1.16058029014507,18.4321731887868
1.17058529264632,18.133184773157
1.18059029514757,17.8215371980132
1.19059529764882,17.4978913119928
1.20060030015008,17.1630870746924
1.21060530265133,16.8181509187722
1.22061030515258,16.4643005285896
1.23061530765383,16.1029447773622
1.24062031015508,15.735677794169
1.25062531265633,15.3642656095022
1.26063031515758,14.9906242644929
1.27063531765883,14.6167888356414
1.28064032016008,14.244873562689
1.29064532266133,13.8770239665649
1.30065032516258,13.5153632898363
1.31065532766383,13.1619358656193
1.32066033016508,12.8186511183007
1.33066533266633,12.4872316685652
1.34067033516758,12.1691692313424
1.35067533766883,11.8656912628472
1.36068034017009,11.5777399436465
1.37068534267134,11.3059645379695
1.38069034517259,11.0507266551526
1.39069534767384,10.8121167633441
1.40070035017509,10.5899799150278
1.41070535267634,10.3839479248822
1.42071035517759,10.1934753304878
1.43071535767884,10.0178765539521
1.44072036018009,9.85636211174243
1.45072536268134,9.70807223432305
1.46073036518259,9.57210677504961
1.47073536768384,9.44755079178393
1.48074037018509,9.33349556921863
1.49074537268634,9.22905521932688
1.50075037518759,9.13337917200869
1.51075537768884,9.04566104579054
1.5207603801901,8.96514441592496
1.53076538269135,8.89112604094964
1.5407703851926,8.82295704609833
1.55077538769385,8.76004256454254
1.5607803901951,8.70184018852024
1.57078539269635,8.64785763209553
1.5807903951976,8.5976498424727
1.59079539769885,8.55081579244503
1.6008004002001,8.50699512680835
1.61080540270135,8.4658647880946
1.6208104052026,8.4271357140982
1.63081540770385,8.39054966988235
1.6408204102051,8.35587625968602
1.65082541270635,8.32291013997319
1.6608304152076,8.29146844059609
1.67083541770885,8.26138841683088
1.68084042021011,8.23252528891592
1.69084542271136,8.20475031951502
1.70085042521261,8.17794905470094
1.71085542771386,8.1520197464639
1.72086043021511,8.12687195529671
1.73086543271636,8.1024252945389
1.74087043521761,8.07860830567607
1.75087543771886,8.05535746442651
1.76088044022011,8.03261629488662
1.77088544272136,8.01033458576682
1.78089044522261,7.9884676895488
1.79089544772386,7.96697590345111
1.80090045022511,7.94582392505476
1.81090545272636,7.92498036422209
1.82091045522761,7.9044173083558
1.83091545772886,7.88410995021519
1.84092046023012,7.86403623814967
1.85092546273137,7.84417658503471
1.86093046523262,7.82451359724046
1.87093546773387,7.80503183699139
1.88094047023512,7.78571761824502
1.89094547273637,7.76655881681644
1.90095047523762,7.74754470303125
1.91095547773887,7.72866579730958
1.92096048024012,7.70991373805903
1.93096548274137,7.69128116535203
1.94097048524262,7.67276161634118
1.95097548774387,7.65434943205193
1.96098049024512,7.63603967498168
1.97098549274637,7.61782805577041
1.98099049524762,7.59971086696078
1.99099549774887,7.58168492356029
2.00100050025013,7.56374750973381
2.01100550275138,7.54589633194937
2.02101050525263,7.52812947697415
2.03101550775388,7.51044537358907
2.04102051025513,7.49284275835898
2.05102551275638,7.47532064460587
2.06103051525763,7.45787829471829
2.07103551775888,7.44051519596687
2.08104052026013,7.4232310384267
2.09104552276138,7.40602569449339
2.10105052526263,7.38889920013139
2.11105552776388,7.37185173915146
2.12106053026513,7.35488362913166
2.13106553276638,7.33799530756323
2.14107053526763,7.32118731912328
2.15107553776888,7.30446030532258
2.16108054027013,7.28781499542422
2.17108554277139,7.27125219797051
2.18109054527264,7.25477278821524
2.19109554777389,7.23837770650821
2.20110055027514,7.22206794937284
2.21110555277639,7.20584456301458
2.22111055527764,7.18970863819921
2.23111555777889,7.17366130594124
2.24112056028014,7.15770373192359
2.25112556278139,7.14183711269039
2.26113056528264,7.12606267252316
2.27113556778389,7.11038165899102
2.28114057028514,7.09479534047119
2.29114557278639,7.07930500322058
2.30115057528764,7.06391194823315
2.31115557778889,7.04861748990414
2.32116058029015,7.03342295294728
2.3311655827914,7.01832967053801
2.34117058529265,7.00333898260849
2.3511755877939,6.98845223405195
2.36118059029515,6.9736707731956
2.3711855927964,6.95899595004342
2.38119059529765,6.94442911559299
2.3911955977989,6.92997162031953
2.40120060030015,6.91562481298519
2.4112056028014,6.90139003925963
2.42121060530265,6.88726864112479
2.4312156078039,6.87326195625605
2.44122061030515,6.85937131652851
2.4512256128064,6.84559804761157
2.46123061530765,6.83194346811884
2.4712356178089,6.81840888889811
2.48124062031015,6.80499561267546
2.49124562281141,6.79170493322681
2.50125062531266,6.77853813453206
2.51125562781391,6.76549649069989
2.52126063031516,6.75258126573878
2.53126563281641,6.73979371223989
2.54127063531766,6.72713507130313
2.55127563781891,6.71460657246676
2.56128064032016,6.70220943299103
2.57128564282141,6.68994485765671
2.58129064532266,6.67781403815432
2.59129564782391,6.6658181529511
2.60130065032516,6.65395836700817
2.61130565282641,6.64223583129707
2.62131065532766,6.63065168271625
2.63131565782891,6.61920704395651
2.64132066033017,6.60790302268884
2.65132566283142,6.59674071152545
2.66133066533267,6.58572118825215
2.67133566783392,6.57484551514751
2.68134067033517,6.56411473886429
2.69134567283642,6.55352989030151
2.70135067533767,6.54309198442161
2.71135567783892,6.53280201971569
2.72136068034017,6.52266097856447
2.73136568284142,6.51266982682428
2.74137068534267,6.50282951340042
2.75137568784392,6.49314097055327
2.76138069034517,6.48360511340402
2.77138569284642,6.47422284013174
2.78139069534767,6.46499503150287
2.79139569784892,6.45592255059168
2.80140070035018,6.44700624319398
2.81140570285143,6.43824693743119
2.82141070535268,6.42964544362933
2.83141570785393,6.42120255431624
2.84142071035518,6.41291904393902
2.85142571285643,6.4047956688669
2.86143071535768,6.39683316722523
2.87143571785893,6.38903225920414
2.88144072036018,6.38139364631505
2.89144572286143,6.37391801155759
2.90145072536268,6.36660601971595
2.91145572786393,6.35945831695698
2.92146073036518,6.35247553095713
2.93146573286643,6.34565827058428
2.94147073536768,6.33900712595425
2.95147573786893,6.33252266843524
2.96148074037019,6.3262054504824
2.97148574287144,6.32005600635068
2.98149074537269,6.31407485066131
2.99149574787394,6.30826247894385
3.00150075037519,6.3026193682985
3.01150575287644,6.29714597667959
3.02151075537769,6.2918427431061
3.03151575787894,6.28671008750894
3.04152076038019,6.28174841167833
3.05152576288144,6.27695809839872
3.06153076538269,6.27233951070145
3.07153576788394,6.26789299188027
3.08154077038519,6.26361886725676
3.09154577288644,6.25951744283003
3.10155077538769,6.25558900423148
3.11155577788894,6.2518338191592
3.1215607803902,6.24825213677885
3.13156578289145,6.24484417785147
3.1415707853927,6.24161018060302
3.15157578789395,6.23855037021728
3.1615807903952,6.23566487460019
3.17158579289645,6.23295382705791
3.1815907953977,6.23041737829111
3.19159579789895,6.22805564878752
3.2016008004002,6.22586873884929
3.21160580290145,6.22385672118141
3.2216108054027,6.22201960778168
3.23161580790395,6.2203572423404
3.2416208104052,6.21887141763936
3.25162581290645,6.21755929775605
3.2616308154077,6.21642219778303
3.27163581790895,6.21546025953612
3.2816408204102,6.21467332014092
3.29164582291146,6.21406127122188
3.30165082541271,6.21362410811167
3.31165582791396,6.21336163976769
3.32166083041521,6.21327378242816
3.33166583291646,6.21336039717795
3.34167083541771,6.2136213435166
3.35167583791896,6.21405644642976
3.36168084042021,6.21466551353572
3.37168584292146,6.21544835688588
3.38169084542271,6.21640474108665
3.39169584792396,6.2175344325352
3.40170085042521,6.21883720300174
3.41170585292646,6.22031275768495
3.42171085542771,6.22196081769811
3.43171585792896,6.22378109108114
3.44172086043022,6.22577325540623
3.45172586293147,6.22793697892304
3.46173086543272,6.23027191415342
3.47173586793397,6.23277769765192
3.48174087043522,6.23545395098334
3.49174587293647,6.23830028023873
3.50175087543772,6.24131627693073
3.51175587793897,6.24450151778681
3.52176088044022,6.24785556491121
3.53176588294147,6.25137796600106
3.54177088544272,6.25506825458446
3.55177588794397,6.25892595018816
3.56178089044522,6.26295055849825
3.57178589294647,6.26714157156688
3.58179089544772,6.27149846801675
3.59179589794897,6.27602071324039
3.60180090045022,6.28070775960052
3.61180590295148,6.28555904663491
3.62181090545273,6.29057400126176
3.63181590795398,6.29575203798286
3.64182091045523,6.3010925591033
3.65182591295648,6.30659495501997
3.66183091545773,6.31225860441659
3.67183591795898,6.31808287441914
3.68184092046023,6.3240671208154
3.69184592296148,6.33021068829129
3.70185092546273,6.33651291057313
3.71185592796398,6.34297311095078
3.72186093046523,6.34959060234368
3.73186593296648,6.35636468754087
3.74187093546773,6.36329465920325
3.75187593796898,6.37037980040563
3.76188094047024,6.37761938491584
3.77188594297149,6.38501267727052
3.78189094547274,6.39255893289286
3.79189594797399,6.40025739858386
3.80190095047524,6.40810731278034
3.81190595297649,6.41610790571031
3.82191095547774,6.42425839956456
3.83191595797899,6.43255800878474
3.84192096048024,6.44100594050412
3.85192596298149,6.44960139458771
3.86193096548274,6.4583435639916
3.87193596798399,6.46723163486432
3.88194097048524,6.47626478700707
3.89194597298649,6.48544219395065
3.90195097548774,6.49476302340378
3.91195597798899,6.50422643734047
3.92196098049025,6.51383159238348
3.9319659829915,6.52357763986343
3.94197098549275,6.53346372622646
3.951975987994,6.54348899342057
3.96198099049525,6.55365257882006
3.9719859929965,6.56395361578166
3.98199099549775,6.57439123359291
3.991995997999,6.58496455796934
4.00200100050025,6.59567271125308
4.0120060030015,6.60651481302293
4.02201100550275,6.61748998046663
4.032016008004,6.62859732586185
4.04202101050525,6.6398359624262
4.0520260130065,6.65120499764871
4.06203101550775,6.66270353770087
4.072036018009,6.67433069098312
4.08204102051026,6.68608556075379
4.09204602301151,6.69796724839598
4.10205102551276,6.70997485965911
4.11205602801401,6.72210749120362
4.12206103051526,6.73436424694585
4.13206603301651,6.74674422667676
4.14207103551776,6.75924652907581
4.15207603801901,6.77187025875879
4.16208104052026,6.78461451158082
4.17208604302151,6.79747839318977
4.18209104552276,6.81046100390501
4.19209604802401,6.82356144751248
4.20210105052526,6.8367788288051
4.21210605302651,6.85011225176498
4.22211105552776,6.86356082646427
4.23211605802901,6.87712365901798
4.24212106053027,6.89079986437127
4.25212606303152,6.90458855086334
4.26213106553277,6.9184888383279
4.27213606803402,6.93249984099046
4.28214107053527,6.94662068266609
4.29214607303652,6.96085048237751
4.30215107553777,6.97518836912678
4.31215607803902,6.98963347051915
4.32216108054027,7.0041849186013
4.33216608304152,7.01884184875204
4.34217108554277,7.03360339853727
4.35217608804402,7.0484687124685
4.36218109054527,7.06343693122346
4.37218609304652,7.07850720971433
4.38219109554777,7.09367869667921
4.39219609804902,7.1089505517836
4.40220110055028,7.12432193356906
4.41220610305153,7.13979200616056
4.42221110555278,7.15535994127917
4.43221610805403,7.17102490647016
4.44222111055528,7.1867860821294
4.45222611305653,7.2026426490318
4.46223111555778,7.21859378779215
4.47223611805903,7.23463869198782
4.48224112056028,7.25077655305706
4.49224612306153,7.26700656464015
4.50225112556278,7.28332793282933
4.51225612806403,7.29973986084726
4.52226113056528,7.31624155428391
4.53226613306653,7.33283223072028
4.54227113556778,7.34951110599559
4.55227613806903,7.36627739705559
4.56228114057028,7.38313033143598
4.57228614307154,7.40006913764938
4.58229114557279,7.41709304321037
4.59229614807404,7.43420128403468
4.60230115057529,7.45139310084917
4.61230615307654,7.46866773107018
4.62231115557779,7.48602441773101
4.63231615807904,7.50346241050703
4.64232116058029,7.52098095677314
4.65232616308154,7.53857930633773
4.66233116558279,7.5562567134667
4.67233616808404,7.57401243602679
4.68234117058529,7.59184572882349
4.69234617308654,7.60975584835382
4.70235117558779,7.62774205750769
4.71235617808904,7.64580361858665
4.72236118059029,7.66393978938518
4.73236618309155,7.68214983193128
4.7423711855928,7.70043300799458
4.75237618809405,7.71878858185989
4.7623811905953,7.73721581264321
4.77238619309655,7.75571395824245
4.7823911955978,7.774282279216
4.79239619809905,7.79292003264656
4.8024012006003,7.81162647497259
4.81240620310155,7.83040085677218
4.8224112056028,7.8492424258944
4.83241620810405,7.86815043095226
4.8424212106053,7.88712411435638
4.85242621310655,7.90616271596353
4.8624312156078,7.92526546782322
4.87243621810905,7.94443159720707
4.88244122061031,7.9636603293735
4.89244622311156,7.98295087988226
4.90245122561281,8.00230246226407
4.91245622811406,8.02171427924629
4.92246123061531,8.04118552396532
4.93246623311656,8.06071538499368
4.94247123561781,8.08030303985189
4.95247623811906,8.09994766002176
4.96248124062031,8.11964840462716
4.97248624312156,8.13940442448243
4.98249124562281,8.1592148561652
4.99249624812406,8.17907882472042
5.00250125062531,8.19899544500513
5.01250625312656,8.21896381730143
5.02251125562781,8.23898303073781
5.03251625812906,8.25905215701891
5.04252126063032,8.27917025784232
5.05252626313157,8.29933637668864
5.06253126563282,8.31954953674069
5.07253626813407,8.33980874930385
5.08254127063532,8.36011300616159
5.09254627313657,8.38046128278624
5.10255127563782,8.40085253268287
5.11255627813907,8.42128569438561
5.12256128064032,8.44175968178206
5.13256628314157,8.46227339230699
5.14257128564282,8.48282569875427
5.15257628814407,8.50341544883951
5.16258129064532,8.52404147135629
5.17258629314657,8.54470257040875
5.18259129564782,8.5653975248583
5.19259629814907,8.58612509004859
5.20260130065033,8.60688399374595
5.21260630315158,8.62767293893018
5.22261130565283,8.6484906004279
5.23261630815408,8.66933562551513
5.24262131065533,8.69020663404542
5.25262631315658,8.71110221450287
5.26263131565783,8.73202092943593
5.27263631815908,8.75296130548718
5.28264132066033,8.77392184568021
5.29264632316158,8.7949010137557
5.30265132566283,8.81589724881712
5.31265632816408,8.83690895591595
5.32266133066533,8.85793449922389
5.33266633316658,8.87897221524652
5.34267133566783,8.90002040403841
5.35267633816908,8.92107733548408
5.36268134067033,8.94214124103337
5.37268634317159,8.96321031997337
5.38269134567284,8.98428273228162
5.39269634817409,9.00535659801285
5.40270135067534,9.0264300057164
5.41270635317659,9.0475010043772
5.42271135567784,9.06856761064195
5.43271635817909,9.08962779754401
5.44272136068034,9.11067950669242
5.45272636318159,9.13172064052559
5.46273136568284,9.1527490551988
5.47273636818409,9.17376257463866
5.48274137068534,9.19475898410629
5.49274637318659,9.21573603020267
5.50275137568784,9.23669142387369
5.51275637818909,9.25762283249169
5.52276138069035,9.27852788937316
5.5327663831916,9.29940418746834
5.54277138569285,9.32024928016842
5.5527763881941,9.34106069043709
5.56278139069535,9.36183589465648
5.5727863931966,9.38257233942737
5.58279139569785,9.4032674341539
5.5927963981991,9.42391854113764
5.60280140070035,9.44452299388886
5.6128064032016,9.46507809114847
5.62281140570285,9.48558109853184
5.6328164082041,9.50602923420857
5.64282141070535,9.52641970219724
5.6528264132066,9.54674965116888
5.66283141570785,9.5670162170872
5.6728364182091,9.58721648678021
5.68284142071036,9.60734752632524
5.69284642321161,9.62740636716807
5.70285142571286,9.64739001512896
5.71285642821411,9.66729544208857
5.72286143071536,9.68711959694651
5.73286643321661,9.70685940094453
5.74287143571786,9.72651174165175
5.75287643821911,9.74607348955568
5.76288144072036,9.76554148807323
5.77288644322161,9.78491256137314
5.78289144572286,9.80418350586448
5.79289644822411,9.82335110385977
5.80290145072536,9.84241212324978
5.81290645322661,9.86136328818785
5.82291145572786,9.88020133673183
5.83291645822911,9.89892297221409
5.84292146073037,9.91752489461222
5.85292646323162,9.93600378648086
5.86293146573287,9.9543563192458
5.87293646823412,9.97257915758905
5.88294147073537,9.99066896138183
5.89294647323662,10.008622362097
5.90295147573787,10.0264360203147
5.91295647823912,10.0441065553969
5.92296148074037,10.0616306133106
5.93296648324162,10.0790048234104
5.94297148574287,10.0962258323526
5.95297648824412,10.1132902593793
5.96298149074537,10.1301947652116
5.97298649324662,10.1469359779223
5.98299149574787,10.1635105674628
5.99299649824912,10.179915180942
6.00300150075037,10.1961464972742
6.01300650325163,10.2122012041711
6.02301150575288,10.2280759914981
6.03301650825413,10.2437675877447
6.04302151075538,10.25927271812
6.05302651325663,10.2745881281015
6.06303151575788,10.289710591387
6.07303651825913,10.304636891744
6.08304152076038,10.3193638402979
6.09304652326163,10.3338882862264
6.10305152576288,10.3482070874262
6.11305652826413,10.3623171453163
6.12306153076538,10.3762153893188
6.13306653326663,10.3898987637787
6.14307153576788,10.4033642521991
6.15307653826913,10.4166088734556
6.16308154077038,10.429629705062
6.17308654327164,10.4424238335182
6.18309154577289,10.4549883818307
6.19309654827414,10.4673205439887
6.20310155077539,10.4794175426534
6.21310655327664,10.4912766228433
6.22311155577789,10.5028950924928
6.23311655827914,10.514270300398
6.24312156078039,10.5253996618149
6.25312656328164,10.5362806434046
6.26313156578289,10.5469107148998
6.27313656828414,10.5572874296886
6.28314157078539,10.5674084113584
6.29314657328664,10.5772713019844
6.30315157578789,10.5868738143809
6.31315657828914,10.5962137265043
6.3231615807904,10.6052888938398
6.33316658329165,10.6140971674798
6.3431715857929,10.622636542509
6.35317658829415,10.6309050289457
6.3631815907954,10.6389006570021
6.37318659329665,10.646621588127
6.3831915957979,10.6540660735136
6.39319659829915,10.6612322840274
6.4032016008004,10.6681186240076
6.41320660330165,10.674723470172
6.4232116058029,10.6810453778218
6.43321660830415,10.6870824081002
6.4432216108054,10.6928337586601
6.45322661330665,10.6982980521375
6.4632316158079,10.7034738537053
6.47323661830915,10.7083599892772
6.48324162081041,10.7129553992594
6.49324662331166,10.7172589873356
6.50325162581291,10.7212698057833
6.51325662831416,10.7249869885604
6.52326163081541,10.7284097103636
6.53326663331666,10.7315372178657
6.54327163581791,10.7343688534231
6.55327663831916,10.736903984454
6.56328164082041,10.7391421320637
6.57328664332166,10.7410828412301
6.58329164582291,10.7427257377831
6.59329664832416,10.7440705080904
6.60330165082541,10.745116946573
6.61330665332666,10.7458648976041
6.62331165582791,10.7463142834739
6.63331665832916,10.7464651161378
6.64332166083042,10.7463174596006
6.65332666333167,10.7458714598944
6.66333166583292,10.7451273458204
6.67333666833417,10.7440854155677
6.68334167083542,10.7427460280067
6.69334667333667,10.7411096275421
6.70335167583792,10.7391767202608
6.71335667833917,10.7369478823887
6.72336168084042,10.7344237821272
6.73336668334167,10.7316051340529
6.74337168584292,10.7284927280403
6.75337668834417,10.7250874201334
6.76338169084542,10.7213901513756
6.77338669334667,10.7174019050002
6.78339169584792,10.7131237492321
6.79339669834917,10.7085568011199
6.80340170085042,10.7037022569282
6.81340670335168,10.6985613631838
6.82341170585293,10.6931354409185
6.83341670835418,10.687425856685
6.84342171085543,10.6814340552323
6.85342671335668,10.6751615224159
6.86343171585793,10.668609815698
6.87343671835918,10.661780537664
6.88344172086043,10.6546753568225
6.89344672336168,10.6472959841512
6.90345172586293,10.6396441957546
6.91345672836418,10.6317218067709
6.92346173086543,10.6235306939759
6.93346673336668,10.6150727724459
6.94347173586793,10.6063500141584
6.95347673836918,10.5973644284268
6.96348174087044,10.5881180775525
6.97348674337169,10.5786130595193
6.98349174587294,10.5688515212503
6.99349674837419,10.5588356439316
7.00350175087544,10.5485676535042
7.01350675337669,10.5380498087255
7.02351175587794,10.5272844089499
7.03351675837919,10.5162737848239
7.04352176088044,10.5050203034917
7.05352676338169,10.4935263618148
7.06353176588294,10.4817943892129
7.07353676838419,10.4698268429643
7.08354177088544,10.4576262094675
7.09354677338669,10.4451950005028
7.10355177588794,10.4325357543556
7.11355677838919,10.4196510313694
7.12356178089045,10.4065434164693
7.1335667833917,10.3932155132659
7.14357178589295,10.3796699472571
7.1535767883942,10.3659093612588
7.16358179089545,10.3519364152693
7.1735867933967,10.337753787424
7.18359179589795,10.3233641679901
7.1935967983992,10.3087702627847
7.20360180090045,10.2939747881741
7.2136068034017,10.2789804736105
7.22361180590295,10.2637900567881
7.2336168084042,10.2484062853473
7.24362181090545,10.2328319153834
7.2536268134067,10.2170697088468
7.26363181590795,10.2011224349653
7.2736368184092,10.1849928659641
7.28364182091046,10.1686837797513
7.29364682341171,10.1521979556146
7.30365182591296,10.1355381755169
7.31365682841421,10.118707223693
7.32366183091546,10.1017078831169
7.33366683341671,10.0845429380032
7.34367183591796,10.0672151696135
7.35367683841921,10.0497273582607
7.36368184092046,10.0320822816946
7.37368684342171,10.0142827136958
7.38369184592296,9.99633142537469
7.39369684842421,9.97823118153557
7.40370185092546,9.95998474288429
7.41370685342671,9.94159486423126
7.42371185592796,9.92306429372127
7.43371685842921,9.90439577399136
7.44372186093047,9.88559203878569
7.45372686343172,9.86665581507427
7.46373186593297,9.84758982208741
7.47373686843422,9.82839676978921
7.48374187093547,9.80907936069517
7.49374687343672,9.78964028657642
7.50375187593797,9.77008223046687
7.51375687843922,9.75040786670473
7.52376188094047,9.73061985814728
7.53376688344172,9.71072085882396
7.54377188594297,9.69071351127158
7.55377688844422,9.67060044794483
7.56378189094547,9.65038429166949
7.57378689344672,9.63006765268306
7.58379189594797,9.60965313091671
7.59379689844922,9.58914331616879
7.60380190095047,9.56854078586474
7.61380690345173,9.54784810734103
7.62381190595298,9.52706783546902
7.63381690845423,9.50620251453914
7.64382191095548,9.48525467857765
7.65382691345673,9.46422684837031
7.66383191595798,9.4431215340911
7.67383691845923,9.42194123605674
7.68384192096048,9.40068844161738
7.69384692346173,9.37936562752222
7.70385192596298,9.35797525966052
7.71385692846423,9.33651979267957
7.72386193096548,9.31500167092199
7.73386693346673,9.29342332612318
7.74387193596798,9.2717871805007
7.75387693846923,9.25009564653104
7.76388194097049,9.22835112363865
7.77388694347174,9.20655600170274
7.78389194597299,9.18471266191174
7.79389694847424,9.16282347288911
7.80390195097549,9.14089079315494
7.81390695347674,9.11891697306248
7.82391195597799,9.0969043515795
7.83391695847924,9.07485525761664
7.84392196098049,9.05277201094614
7.85392696348174,9.03065692200229
7.86393196598299,9.00851229154211
7.87393696848424,8.98634040959644
7.88394197098549,8.96414355878891
7.89394697348674,8.94192401288773
7.90395197598799,8.91968403368369
7.91395697848924,8.89742587647107
7.9239619809905,8.87515178884885
7.93396698349175,8.85286400614492
7.943971985993,8.8305647566946
7.95397698849425,8.80825626254121
7.9639819909955,8.78594073407378
7.97398699349675,8.76362037323027
7.983991995998,8.74129737698378
7.99399699849925,8.71897393156432
8.0040020010005,8.69665221385954
8.01400700350175,8.67433439577916
8.024012006003,8.65202264006873
8.03401700850425,8.6297190995993
8.0440220110055,8.60742592135524
8.05402701350675,8.58514524485434
8.064032016008,8.56287919984384
8.07403701850926,8.54062990841878
8.08404202101051,8.51839948699974
8.09404702351176,8.49619004293533
8.10405202601301,8.47400367333826
8.11405702851426,8.45184247138295
8.12406203101551,8.42970852234823
8.13406703351676,8.40760389900235
8.14407203601801,8.38553067037944
8.15407703851926,8.36349089923592
8.16408204102051,8.34148663574996
8.17408704352176,8.3195199231214
8.18409204602301,8.2975928009547
8.19409704852426,8.27570729711946
8.20410205102551,8.25386542975089
8.21410705352676,8.23206921313608
8.22411205602801,8.21032065268784
8.23411705852926,8.18862174270028
8.24412206103051,8.16697446995822
8.25412706353177,8.14538081614126
8.26413206603302,8.12384275316512
8.27413706853427,8.1023622391028
8.28414207103552,8.08094122905806
8.29414707353677,8.05958167104261
8.30415207603802,8.03828549953693
8.31415707853927,8.01705463893396
8.32416208104052,7.99589100975893
8.33416708354177,7.97479652254227
8.34417208604302,7.9537730764538
8.35417708854427,7.93282255829061
8.36418209104552,7.91194685113414
8.37418709354677,7.89114782871722
8.38419209604802,7.87042735013203
8.39419709854927,7.84978726578719
8.40420210105053,7.82922941681266
8.41420710355178,7.80875563717307
8.42421210605303,7.78836774951455
8.43421710855428,7.76806755990508
8.44422211105553,7.74785686685682
8.45422711355678,7.72773746277866
8.46423211605803,7.70771112733402
8.47423711855928,7.68777962906656
8.48424212106053,7.66794471891278
8.49424712356178,7.64820814074509
8.50425212606303,7.62857163032389
8.51425712856428,7.60903691123614
8.52426213106553,7.58960569400387
8.53426713356678,7.57027967252894
8.54427213606803,7.55106053548808
8.55427713856928,7.53194995417985
8.56428214107054,7.51294959133776
8.57428714357179,7.49406109068971
8.58429214607304,7.47528608969758
8.59429714857429,7.45662621497083
8.60430215107554,7.43808307535068
8.61430715357679,7.41965826911687
8.62431215607804,7.40135337512677
8.63431715857929,7.38316995983117
8.64432216108054,7.36510958478067
8.65432716358179,7.34717379317675
8.66433216608304,7.3293641125168
8.67433716858429,7.31168205708691
8.68434217108554,7.29412912335064
8.69434717358679,7.27670680131713
8.70435217608804,7.25941655931962
8.71435717858929,7.24225985593684
8.72436218109054,7.22523813147911
8.7343671835918,7.20835281167381
8.74437218609305,7.19160531074913
8.7543771885943,7.17499701874356
8.76438219109555,7.15852931713808
8.7743871935968,7.14220357985889
8.78439219609805,7.12602114747951
8.7943971985993,7.10998335625796
8.80440220110055,7.09409151632409
8.8144072036018,7.07834694728605
8.82441220610305,7.06275092683858
8.8344172086043,7.04730472330454
8.84442221110555,7.0320095896796
8.8544272136068,7.01686676193246
8.86443221610805,7.00187745337865
8.87443721860931,6.98704287963322
8.88444222111056,6.97236422146685
8.89444722361181,6.95784265345734
8.90445222611306,6.94347932738676
8.91445722861431,6.92927537412974
8.92446223111556,6.91523190892097
8.93446723361681,6.90135003748401
8.94447223611806,6.88763084889892
8.95447723861931,6.87407540351179
8.96448224112056,6.86068474139318
8.97448724362181,6.84745990568301
8.98449224612306,6.83440190909859
8.99449724862431,6.82151174616008
9.00450225112556,6.80879038660725
9.01450725362681,6.79623879900895
9.02451225612806,6.78385792220641
9.03451725862931,6.7716486779683
9.04452226113056,6.75961197825261
9.05452726363182,6.74774869957286
9.06453226613307,6.73605972338866
9.07453726863432,6.72454589080216
9.08454227113557,6.7132080352253
9.09454727363682,6.70204698170238
9.10455227613807,6.69106351961423
9.11455727863932,6.68025841229369
9.12456228114057,6.66963243734804
9.13456728364182,6.65918633714451
9.14457228614307,6.64892082023753
9.15457728864432,6.63883659982877
9.16458229114557,6.62893436320344
9.17458729364682,6.6192147644745
9.18459229614807,6.60967846557089
9.19459729864932,6.60032609039288
9.20460230115058,6.59115824780309
9.21460730365183,6.58217553094748
9.22461230615308,6.57337850054821
9.23461730865433,6.56476773337552
9.24462231115558,6.55634376549019
9.25462731365683,6.54810709893381
9.26463231615808,6.54005824897145
9.27463731865933,6.53219768655539
9.28464232116058,6.52452587873053
9.29464732366183,6.51704326788973
9.30465232616308,6.50975028177904
9.31465732866433,6.50264732849347
9.32466233116558,6.49573479530353
9.33466733366683,6.48901304973666
9.34467233616808,6.48248245403061
9.35467733866933,6.4761433310257
9.36468234117059,6.46999600315449
9.37468734367184,6.46404076653904
9.38469234617309,6.45827790154206
9.39469734867434,6.4527076677046
9.40470235117559,6.44733031054579
9.41470735367684,6.44214606229001
9.42471235617809,6.43715511909376
9.43471735867934,6.43235769983339
9.44472236118059,6.42775395706024
9.45472736368184,6.42334403573734
9.46473236618309,6.41912808136588
9.47473736868434,6.41510621462534
9.48474237118559,6.41127853496803
9.49474737368684,6.40764513048476
9.50475237618809,6.40420607341365
9.51475737868934,6.40096140098434
9.52476238119059,6.39791115215817
9.53476738369185,6.39505531786401
9.5447723861931,6.39239376640519
9.55477738869435,6.38992759670618
9.5647823911956,6.38765495571163
9.57478739369685,6.38557670438623
9.5847923961981,6.38369279909555
9.59479739869935,6.38200311963357
9.6048024012006,6.3805075709507
9.61480740370185,6.37920601213904
9.6248124062031,6.37809831714407
9.63481740870435,6.37718434934477
9.6448224112056,6.37646393996723
9.65482741370685,6.37593692146561
9.6648324162081,6.37560309173256
9.67483741870936,6.37546224862052
9.68484242121061,6.37551416184914
9.69484742371186,6.37575860105078
9.70485242621311,6.37619533589736
9.71485742871436,6.37682407611362
9.72486243121561,6.37764454032619
9.73486743371686,6.37865644489011
9.74487243621811,6.37985947574373
9.75487743871936,6.38125330941732
9.76488244122061,6.38283761120288
9.77488744372186,6.38461203118798
9.78489244622311,6.38657620272528
9.79489744872436,6.3887297518807
9.80490245122561,6.39107228231334
9.81490745372686,6.39360339832006
9.82491245622811,6.3963226769536
9.83491745872936,6.39922969126271
9.84492246123061,6.40232400675558
9.85492746373187,6.40560515389526
9.86493246623312,6.40907268309893
9.87493746873437,6.41272610782972
9.88494247123562,6.41656493738256
9.89494747373687,6.42058867268643
9.90495247623812,6.42479679674378
9.91495747873937,6.42918879076199
9.92496248124062,6.43376411426605
9.93496748374187,6.43852222343061
9.94497248624312,6.44346256085289
9.95497748874437,6.44858455526961
9.96498249124562,6.45388763374122
9.97498749374687,6.45937120288467
9.98499249624812,6.46503466444173
9.99499749874937,6.47087741212302
10.0050025012506,6.47689882440605
10.0150075037519,6.48309827720348
10.0250125062531,6.48947512996538
10.0350175087544,6.49602873553252
10.0450225112556,6.50275844217725
10.0550275137569,6.50966358189553
10.0650325162581,6.51674348482292
10.0750375187594,6.52399746570137
10.0850425212606,6.53142483901889
10.0950475237619,6.53902490269872
10.1050525262631,6.54679695662118
10.1150575287644,6.55474027943523
10.1250625312656,6.56285415426256
10.1350675337669,6.57113785474078
10.1450725362681,6.57959063807648
10.1550775387694,6.58821176664163
10.1650825412706,6.59700049045713
10.1750875437719,6.60595604645889
10.1850925462731,6.61507767793996
10.1950975487744,6.62436461290029
10.2051025512756,6.63381606992982
10.2151075537769,6.64343127364765
10.2251125562781,6.65320943191715
10.2351175587794,6.66314974664886
10.2451225612806,6.6732514242818
10.2551275637819,6.68351365424756
10.2651325662831,6.69393562345095
10.2751375687844,6.70451652045253
10.2851425712856,6.71525551785478
10.2951475737869,6.72615178954703
10.3051525762881,6.73720450567033
10.3151575787894,6.74841282402337
10.3251625812906,6.75977590728376
10.3351675837919,6.77129290594672
10.3451725862931,6.78296296681571
10.3551775887944,6.79478523880822
10.3651825912956,6.8067588566352
10.3751875937969,6.81888295670449
10.3851925962981,6.83115667319326
10.3951975987994,6.8435791284718
10.4052026013007,6.85614944652879
10.4152076038019,6.86886674881777
10.4252126063032,6.88173014577651
10.4352176088044,6.8947387491349
10.4452226113057,6.9078916685263
10.4552276138069,6.92118800281212
10.4652326163082,6.93462685178665
10.4752376188094,6.94820731364863
10.4852426213107,6.96192847594427
10.4952476238119,6.97578942676775
10.5052526263132,6.98978925303228
10.5152576288144,7.00392703104291
10.5252626313157,7.01820183723342
10.5352676338169,7.03261274730649
10.5452726363182,7.04715882625422
10.5552776388194,7.06183913855923
10.5652826413207,7.07665274846022
10.5752876438219,7.09159870959336
10.5852926463232,7.10667607403498
10.5952976488244,7.12188389381448
10.6053026513257,7.13722121119809
10.6153076538269,7.15268706530289
10.6253126563282,7.16828049470339
10.6353176588294,7.18400053034595
10.6453226613307,7.199846197633
10.6553276638319,7.21581651982544
10.6653326663332,7.23191051678374
10.6753376688344,7.24812719935575
10.6853426713357,7.26446557399755
10.6953476738369,7.28092464709987
10.7053526763382,7.29750341586947
10.7153576788394,7.31420086976322
10.7253626813407,7.33101599652437
10.7353676838419,7.3479477788567
10.7453726863432,7.36499519087063
10.7553776888444,7.38215720005172
10.7653826913457,7.3994327687834
10.7753876938469,7.41682085619222
10.7853926963482,7.43432041041677
10.7953976988494,7.45193037183044
10.8054027013507,7.46964967734753
10.8154077038519,7.48747725661432
10.8254127063532,7.50541202868035
10.8354177088544,7.52345290531376
10.8454227113557,7.54159879049021
10.8554277138569,7.55984858358281
10.8654327163582,7.57820117159524
10.8754377188594,7.59665543091718
10.8854427213607,7.61521023237982
10.8954477238619,7.6338644356614
10.9054527263632,7.65261689415744
10.9154577288644,7.67146644744185
10.9254627313657,7.69041192393815
10.9354677338669,7.70945214474542
10.9454727363682,7.72858591813503
10.9554777388694,7.74781204482252
10.9654827413707,7.76712931048122
10.9754877438719,7.78653648787996
10.9854927463732,7.80603234082178
10.9954977488744,7.82561561834692
11.0055027513757,7.84528506082722
11.0155077538769,7.86503939375679
11.0255127563782,7.88487732519018
11.0355177588794,7.9047975538272
11.0455227613807,7.92479876217489
11.0555277638819,7.94487962229025
11.0655327663832,7.96503879036567
11.0755377688844,7.98527490430417
11.0855427713857,8.00558658846592
11.0955477738869,8.02597245089988
11.1055527763882,8.04643108766518
11.1155577788894,8.0669610745715
11.1255627813907,8.08756097485183
11.1355677838919,8.10822933169132
11.1455727863932,8.12896467005862
11.1555777888944,8.14976550048536
11.1655827913957,8.17063031420703
11.1755877938969,8.1915575863868
11.1855927963982,8.21254577094552
11.1955977988994,8.23359330792126
11.2056028014007,8.25469861727006
11.215607803902,8.27586009430553
11.2256128064032,8.29707611990962
11.2356178089045,8.3183450536957
11.2456228114057,8.3396652385297
11.255627813907,8.36103499278888
11.2656328164082,8.38245261968201
11.2756378189095,8.40391639864587
11.2856428214107,8.42542459015046
11.295647823912,8.44697543179413
11.3056528264132,8.46856713984725
11.3156578289145,8.49019791129352
11.3256628314157,8.51186592097561
11.335667833917,8.53356932212474
11.3456728364182,8.55530624710189
11.3556778389195,8.57707480525792
11.3656828414207,8.59887308559793
11.375687843922,8.62069915373992
11.3856928464232,8.64255105419786
11.3956978489245,8.66442680924675
11.4057028514257,8.68632441817858
11.415707853927,8.7082418600902
11.4257128564282,8.73017708850606
11.4357178589295,8.75212803963111
11.4457228614307,8.77409262110119
11.455727863932,8.79606872601019
11.4657328664332,8.81805421785915
11.4757378689345,8.84004694453736
11.4857428714357,8.86204473109453
11.495747873937,8.88404537267685
11.5057528764382,8.90604664958447
11.5157578789395,8.92804631802559
11.5257628814407,8.95004211581262
11.535767883942,8.97203175552991
11.5457728864432,8.99401293400592
11.5557778889445,9.01598332620864
11.5657828914457,9.03794057834886
11.575787893947,9.05988232198685
11.5857928964482,9.08180616742084
11.5957978989495,9.10370970591439
11.6058029014507,9.12559050839132
11.615807903952,9.1474461274409
11.6258129064532,9.16927409440465
11.6358179089545,9.19107192399971
11.6458229114557,9.21283711253988
11.655827913957,9.23456713448628
11.6658329164582,9.25625945124231
11.6758379189595,9.27791150952151
11.6858429214607,9.29952072359663
11.695847923962,9.32108451000128
11.7058529264632,9.34260025731734
11.7158579289645,9.36406534432497
11.7258629314657,9.38547713255102
11.735867933967,9.40683297249357
11.7458729364682,9.42813019493374
11.7558779389695,9.44936612592158
11.7658829414707,9.47053807025965
11.775887943972,9.49164332322202
11.7858929464732,9.5126791693646
11.7958979489745,9.53364287935296
11.8059029514757,9.5545317135985
11.815907953977,9.57534292810146
11.8259129564782,9.59607376094992
11.8359179589795,9.61672145149168
11.8459229614807,9.63728322475151
11.855927963982,9.65775629692196
11.8659329664832,9.67813788288666
11.8759379689845,9.69842518518477
11.8859429714857,9.71861540681859
11.895947973987,9.73870574116867
11.9059529764882,9.7586933845053
11.9159579789895,9.77857552210379
11.9259629814907,9.7983493454849
11.935967983992,9.81801203615594
11.9459729864932,9.83756078183478
11.9559779889945,9.85699276444361
11.9659829914957,9.87630517198155
11.975987993997,9.89549518826907
11.9859929964982,9.91456000557741
11.9959979989995,9.9334968159672
12.0060030015007,9.95230281041244
12.016008004002,9.97097520181339
12.0260130065033,9.98951118039915
12.0360180090045,10.0079079698165
12.0460230115058,10.026162781807
12.056028014007,10.0442728585749
12.0660330165083,10.062235416452
12.0760380190095,10.0800477151838
12.0860430215108,10.0977070053767
12.096048024012,10.1152105642708
12.1060530265133,10.1325556666669
12.1160580290145,10.1497396063286
12.1260630315158,10.1667596896575
12.136068034017,10.1836132374634
12.1460730365183,10.2002975938244
12.1560780390195,10.2168101150107
12.1660830415208,10.2331481579426
12.176088044022,10.2493091322036
12.1860930465233,10.2652904266751
12.1960980490245,10.281089479077
12.2061030515258,10.2967037363694
12.216108054027,10.3121306674206
12.2261130565283,10.327367770851
12.2361180590295,10.342412557849
12.2461230615308,10.3572625700258
12.256128064032,10.3719153700144
12.2661330665333,10.3863685467512
12.2761380690345,10.4006197231926
12.2861430715358,10.4146665429944
12.296148074037,10.4285066828131
12.3061530765383,10.4421378337534
12.3161580790395,10.4555577262679
12.3261630815408,10.4687641292273
12.336168084042,10.4817548446078
12.3461730865433,10.4945276707268
12.3561780890445,10.5070804833335
12.3661830915458,10.5194111732838
12.376188094047,10.5315176654511
12.3861930965483,10.5433979107902
12.3961980990495,10.5550499127919
12.4062031015508,10.5664717049484
12.416208104052,10.5776613585246
12.4262131065533,10.588616970347
12.4362181090545,10.5993366929318
12.4462231115558,10.6098187095983
12.456228114057,10.6200612494479
12.4662331165583,10.630062589855
12.4762381190595,10.6398210205307
12.4862431215608,10.6493348971644
12.496248124062,10.6586026041894
12.5062531265633,10.6676225721703
12.5162581290645,10.6763932904782
12.5262631315658,10.6849132704257
12.536268134067,10.6931811014211
12.5462731365683,10.7011953847427
12.5562781390695,10.7089547630999
12.5662831415708,10.7164579532191
12.576288144072,10.7237036861914
12.5862931465733,10.7306907916702
12.5962981490745,10.7374180795933
12.6063031515758,10.7438844610859
12.616308154077,10.7500888843009
12.6263131565783,10.7560303270915
12.6363181590795,10.7617078264236
12.6463231615808,10.767120470437
12.656328164082,10.7722674121006
12.6663331665833,10.7771478293329
12.6763381690845,10.7817609631364
12.6863431715858,10.7861061280585
12.696348174087,10.7901826716219
12.7063531765883,10.7939893805821
12.7163581790895,10.7975268998171
12.7263631815908,10.8007939590321
12.736368184092,10.8037902073117
12.7463731865933,10.8065152590961
12.7563781890945,10.8089687302145
12.7663831915958,10.8111503491017
12.776388194097,10.8130598696445
12.7863931965983,10.8146970867172
12.7963981990995,10.8160618644934
12.8064032016008,10.8171540771487
12.8164082041021,10.8179736980786
12.8264132066033,10.8185207334627
12.8364182091046,10.8187952437196
12.8464232116058,10.8187973359836
12.8564282141071,10.8185271779576
12.8664332166083,10.8179849713392
12.8764382191096,10.8171709790598
12.8864432216108,10.8160855204938
12.8964482241121,10.8147289485099
12.9064532266133,10.8131016855948
12.9164582291146,10.8112041850572
12.9264632316158,10.8090369641679
12.9364682341171,10.8066005749597
12.9464732366183,10.8038956314728
12.9564782391196,10.8009227815875
12.9664832416208,10.7976827299261
12.9764882441221,10.7941762350327
12.9864932466233,10.7904040855216
12.9964982491246,10.7863671250273
13.0065032516258,10.7820662354497
13.0165082541271,10.7775023536649
13.0265132566283,10.7726764587204
13.0365182591296,10.7675895638579
13.0465232616308,10.7622427393092
13.0565282641321,10.7566370894262
13.0665332666333,10.7507737643496
13.0765382691346,10.7446539516025
13.0865432716358,10.7382788805773
13.0965482741371,10.7316498243627
13.1065532766383,10.7247680908839
13.1165582791396,10.7176350298045
13.1265632816408,10.7102520255323
13.1365682841421,10.7026204985719
13.1465732866433,10.6947419165403
13.1565782891446,10.6866177673664
13.1665832916458,10.6782495871274
13.1765882941471,10.6696389351577
13.1865932966483,10.6607874136545
13.1965982991496,10.6516966485173
13.2066033016508,10.6423683060232
13.2166083041521,10.6328040750343
13.2266133066533,10.6230056829276
13.2366183091546,10.6129748787279
13.2466233116558,10.6027134470461
13.2566283141571,10.5922231940861
13.2666333166583,10.5815059586078
13.2766383191596,10.5705636007119
13.2866433216608,10.5593980101683
13.2966483241621,10.5480110977381
13.3066533266633,10.5364048010315
13.3166583291646,10.5245810782279
13.3266633316658,10.5125419116892
13.3366683341671,10.5002893037345
13.3466733366683,10.4878252786161
13.3566783391696,10.4751518793861
13.3666833416708,10.4622711695026
13.3766883441721,10.4491852292335
13.3866933466733,10.4358961584816
13.3966983491746,10.4224060716836
13.4067033516758,10.4087171016925
13.4167083541771,10.3948313951321
13.4267133566783,10.380751113677
13.4367183591796,10.366478434905
13.4467233616808,10.3520155474967
13.4567283641821,10.3373646546888
13.4667333666833,10.3225279698607
13.4767383691846,10.3075077196731
13.4867433716858,10.292306139593
13.4967483741871,10.276925476692
13.5067533766883,10.2613679869047
13.5167583791896,10.2456359350041
13.5267633816908,10.2297315955818
13.5367683841921,10.2136572489127
13.5467733866933,10.1974151844524
13.5567783891946,10.1810076965389
13.5667833916958,10.1644370868354
13.5767883941971,10.1477056625705
13.5867933966983,10.1308157357316
13.5967983991996,10.1137696243023
13.6068034017008,10.096569648716
13.6168084042021,10.0792181348638
13.6268134067034,10.0617174107436
13.6368184092046,10.0440698077688
13.6468234117059,10.0262776610342
13.6568284142071,10.0083433060633
13.6668334167084,9.99026908191795
13.6768384192096,9.97205732763366
13.6868434217109,9.95371038397187
13.6968484242121,9.93523059349524
13.7068534267134,9.91662029765122
13.7168584292146,9.89788183970057
13.7268634317159,9.87901756138429
13.7368684342171,9.86002980465852
13.7468734367184,9.84092091191466
13.7568784392196,9.82169322302423
13.7668834417209,9.80234907820558
13.7768884442221,9.78289081533813
13.7868934467234,9.76332077112376
13.7968984492246,9.74364128165932
13.8069034517259,9.72385467947139
13.8169084542271,9.70396329584023
13.8269134567284,9.68396946022388
13.8369184592296,9.66387549889459
13.8469234617309,9.64368373684377
13.8569284642321,9.62339649478663
13.8669334667334,9.60301609139841
13.8769384692346,9.58254484357982
13.8869434717359,9.56198506345422
13.8969484742371,9.54133906074405
13.9069534767384,9.52060914238772
13.9169584792396,9.49979761137907
13.9269634817409,9.47890676833992
13.9369684842421,9.45793890880252
13.9469734867434,9.43689632571659
13.9569784892446,9.41578130952117
13.9669834917459,9.39459614497916
13.9769884942471,9.37334311365104
13.9869934967484,9.35202449481963
13.9969984992496,9.330642562294
14.0070035017509,9.30919958646553
14.0170085042521,9.28769783394916
14.0270135067534,9.26613956744502
14.0370185092546,9.24452704622501
14.0470235117559,9.22286252370256
14.0570285142571,9.20114825067394
14.0670335167584,9.17938647479792
14.0770385192596,9.15757943698049
14.0870435217609,9.13572937509507
14.0970485242621,9.11383852456327
14.1070535267634,9.09190911415605
14.1170585292646,9.06994336842261
14.1270635317659,9.04794350981691
14.1370685342671,9.02591175476123
14.1470735367684,9.00385031488106
14.1570785392696,8.98176139861246
14.1670835417709,8.95964720980036
14.1770885442721,8.93750994724721
14.1870935467734,8.91535180472023
14.1970985492746,8.89317497290561
14.2071035517759,8.87098163771355
14.2171085542771,8.84877397798905
14.2271135567784,8.82655417048622
14.2371185592796,8.8043243877906
14.2471235617809,8.78208679402506
14.2571285642821,8.75984355102789
14.2671335667834,8.73759681732265
14.2771385692846,8.71534874269155
14.2871435717859,8.69310147293257
14.2971485742871,8.67085715170025
14.3071535767884,8.64861791427813
14.3171585792896,8.62638588993747
14.3271635817909,8.60416320635891
14.3371685842921,8.58195198364154
14.3471735867934,8.55975433463276
14.3571785892946,8.53757236969791
14.3671835917959,8.5154081929522
14.3771885942971,8.49326390048484
14.3871935967984,8.47114158418686
14.3971985992996,8.44904333117588
14.4072036018009,8.42697122058091
14.4172086043022,8.40492732434084
14.4272136068034,8.3829137115205
14.4372186093047,8.36093244390815
14.4472236118059,8.33898557255155
14.4572286143072,8.3170751466847
14.4672336168084,8.2952032096385
14.4772386193097,8.2733717925829
14.4872436218109,8.25158292178315
14.4972486243122,8.22983862048477
14.5072536268134,8.20814090051178
14.5172586293147,8.18649176465638
14.5272636318159,8.16489321256904
14.5372686343172,8.14334723587364
14.5472736368184,8.12185581542926
14.5572786393197,8.10042092367764
14.5672836418209,8.07904452944705
14.5772886443222,8.05772859272227
14.5872936468234,8.03647505887026
14.5972986493247,8.01528586885023
14.6073036518259,7.99416295860533
14.6173086543272,7.97310825076019
14.6273136568284,7.95212365940596
14.6373186593297,7.9312110875178
14.6473236618309,7.91037243382616
14.6573286643322,7.88960958717925
14.6673336668334,7.86892442096742
14.6773386693347,7.84831880021754
14.6873436718359,7.82779458604925
14.6973486743372,7.80735362611691
14.7073536768384,7.78699775729501
14.7173586793397,7.76672880105865
14.7273636818409,7.74654857452875
14.7373686843422,7.7264588855911
14.7473736868434,7.70646152737208
14.7573786893447,7.68655828379218
14.7673836918459,7.66675092391333
14.7773886943472,7.64704120679807
14.7873936968484,7.62743088016612
14.7973986993497,7.60792168378975
14.8074037018509,7.58851534228226
14.8174087043522,7.56921356739456
14.8274137068534,7.55001805814158
14.8374187093547,7.53093050411507
14.8474237118559,7.51195258042214
14.8574287143572,7.49308594769009
14.8674337168584,7.47433225759037
14.8774387193597,7.45569314310988
14.8874437218609,7.43717023177136
14.8974487243622,7.41876512816756
14.9074537268634,7.4004794276034
14.9174587293647,7.38231471436287
14.9274637318659,7.36427255927552
14.9374687343672,7.34635451570638
14.9474737368684,7.32856212456994
14.9574787393697,7.3108969086319
14.9674837418709,7.29336038234143
14.9774887443722,7.27595404224922
14.9874937468734,7.25867936890711
14.9974987493747,7.24153783281292
15.0075037518759,7.22453087974997
15.0175087543772,7.20765995186676
15.0275137568784,7.19092646479305
15.0375187593797,7.17433182639415
15.0475237618809,7.15787742634714
15.0575287643822,7.14156463586075
15.0675337668834,7.12539482332159
15.0775387693847,7.10936932695563
15.0875437718859,7.09348947421137
15.0975487743872,7.07775657831568
15.1075537768884,7.06217192714013
15.1175587793897,7.04673679477256
15.1275637818909,7.03145245020794
15.1375687843922,7.01632013464545
15.1475737868934,7.00134107669851
15.1575787893947,6.98651648977442
15.1675837918959,6.97184756037591
15.1775887943972,6.95733546762039
15.1875937968984,6.94298137058231
15.1975987993997,6.92878640475506
15.2076038019009,6.91475170584191
15.2176088044022,6.90087837234239
15.2276138069035,6.88716750260011
15.2376188094047,6.87362016702442
15.247623811906,6.86023742072019
15.2576288144072,6.84702029158903
15.2676338169085,6.83396979963125
15.2776388194097,6.82108695514542
15.287643821911,6.80837273766123
15.2976488244122,6.79582809910626
15.3076538269135,6.78345399985043
15.3176588294147,6.77125135275735
15.327663831916,6.7592210874648
15.3376688344172,6.74736408907064
15.3476738369185,6.73568123665648
15.3576788394197,6.72417337452282
15.367683841921,6.71284133217175
15.3776888444222,6.70168594721352
15.3876938469235,6.69070801165273
15.3976988494247,6.67990830028144
15.407703851926,6.66928758411336
15.4177088544272,6.6588466033107
15.4277138569285,6.64858608533637
15.4377188594297,6.63850673072794
15.447723861931,6.62860923804959
15.4577288644322,6.61889426994507
15.4677338669335,6.60936248069073
15.4777388694347,6.60001449733315
15.487743871936,6.59085094046637
15.4977488744372,6.5818724044743
15.5077538769385,6.57307946319366
15.5177588794397,6.56447266755416
15.527763881941,6.55605257224612
15.5377688844422,6.547819687242
15.5477738869435,6.53977451699095
15.5577788894447,6.53191754250469
15.567783891946,6.52424923391885
15.5777888944472,6.51677003963125
15.5877938969485,6.509480377345
15.5977988994497,6.50238066429887
15.607803901951,6.49547128572967
15.6178089044522,6.48875261878141
15.6278139069535,6.48222501906067
15.6378189094547,6.47588882015859
15.647823911956,6.46974434255782
15.6578289144572,6.46379185633767
15.6678339169585,6.45803169879947
15.6778389194597,6.4524640991148
15.687843921961,6.44708930770076
15.6978489244622,6.44190754500098
15.7078539269635,6.43691903237608
15.7178589294647,6.43212397827239
15.727863931966,6.42752254026539
15.7378689344672,6.42311486636131
15.7478739369685,6.41890109818898
15.7578789394697,6.41488135494008
15.767883941971,6.41105574401938
15.7778889444722,6.40742435565682
15.7878939469735,6.40398725841306
15.7978989494747,6.40074448575167
15.807903951976,6.39769609303003
15.8179089544772,6.39484205312051
15.8279139569785,6.39218225591769
15.8379189594797,6.38971777197448
15.847923961981,6.38744678252739
15.8579289644822,6.3853701301531
15.8679339669835,6.38348779553978
15.8779389694847,6.3817996329043
15.887943971986,6.38030555060848
15.8979489744872,6.37900541930629
15.9079539769885,6.37789911387225
15.9179589794897,6.3769864941588
15.927963981991,6.37626739855528
15.9379689844922,6.37574163288529
15.9479739869935,6.37540903008347
15.9579789894947,6.37526936562609
15.967983991996,6.37532243764556
15.9779889944972,6.37556800272486
15.9879939969985,6.37600580644251
15.9979989994997,6.37663558337796
16.008004002001,6.377457058442
16.0180090045023,6.37846993268877
16.0280140070035,6.37967390099481
16.0380190095048,6.38106863908039
16.048024012006,6.38265381425865
16.0580290145073,6.3844290753802
16.0680340170085,6.38639405816334
16.0780390195098,6.38854838471653
16.088044022011,6.39089166803782
16.0980490245123,6.39342350312649
16.1080540270135,6.39614347489864
16.1180590295148,6.39905115579392
16.128064032016,6.40214610469291
16.1380690345173,6.40542786947297
16.1480740370185,6.40889597963528
16.1580790395198,6.41254996245766
16.168084042021,6.41638932256736
16.1780890445223,6.42041356626379
16.1880940470235,6.42462217524923
16.1980990495248,6.4290146249122
16.208104052026,6.43359038529048
16.2181090545273,6.43834890518547
16.2281140570285,6.44328963182372
16.2381190595298,6.44841199429724
16.248124062031,6.45371541299031
16.2581290645323,6.45919930529609
16.2681340670335,6.46486306884343
16.2781390695348,6.47070609700886
16.288144072036,6.4767277687226
16.2981490745373,6.48292746008835
16.3081540770385,6.48930453400503
16.3181590795398,6.49585833692366
16.328164082041,6.50258822477184
16.3381690845423,6.50949352982754
16.3481740870435,6.51657357249848
16.3581790895448,6.5238276814555
16.368184092046,6.53125516434499
16.3781890945473,6.53885531707494
16.3881940970485,6.54662744330284
16.3981990995498,6.55457082637661
16.408204102051,6.56268473978309
16.4182091045523,6.57096846400714
16.4282141070535,6.57942125905498
16.4382191095548,6.58804237797291
16.448224112056,6.59683107921612
16.4582291145573,6.60578660082832
16.4682341170585,6.61490817756276
16.4782391195598,6.62419504632574
16.488244122061,6.63364642478519
16.4982491245623,6.64326153224743
16.5082541270635,6.65303958296012
16.5182591295648,6.66297977686955
16.528264132066,6.67308132023651
16.5382691345673,6.68334340253705
16.5482741370685,6.69376521227425
16.5582791395698,6.70434593695483
16.568284142071,6.71508474899257
16.5782891445723,6.72598082399743
16.5882941470735,6.73703333203456
16.5982991495748,6.74824143107322
16.608304152076,6.75960428199447
16.6183091545773,6.77112103998825
16.6283141570785,6.78279084918378
16.6383191595798,6.79461285656772
16.648324162081,6.80658620369987
16.6583291645823,6.81871002167494
16.6683341670835,6.83098344404697
16.6783391695848,6.84340559984483
16.688344172086,6.85597560778234
16.6983491745873,6.86869258842922
16.7083541770885,6.88155565906344
16.7183591795898,6.8945639265139
16.728364182091,6.90771649890183
16.7383691845923,6.92101248212119
16.7483741870935,6.93445097149841
16.7583791895948,6.94803106319446
16.768384192096,6.96175185183562
16.7783891945973,6.9756124214677
16.7883941970985,6.98961185657072
16.7983991995998,7.00374924054934
16.8084042021011,7.01802364618398
16.8184092046023,7.03243414622247
16.8284142071036,7.04697981283772
16.8384192096048,7.06165970748313
16.8484242121061,7.07647289079804
16.8584292146073,7.09141842330033
16.8684342171086,7.10649535510189
16.8784392196098,7.12170273428209
16.8884442221111,7.13703960878441
16.8984492246123,7.15250501733503
16.9084542271136,7.16809799487728
16.9184592296148,7.18381757542505
16.9284642321161,7.19966278634682
16.9384692346173,7.21563264848839
16.9484742371186,7.23172617999243
16.9584792396198,7.24794239701598
16.9684842421211,7.2642803058281
16.9784892446223,7.28073890746059
16.9884942471236,7.29731720275923
16.9984992496248,7.31401418517647
17.0085042521261,7.33082883848613
17.0185092546273,7.34776014450671
17.0285142571286,7.36480707973566
17.0385192596298,7.38196861393511
17.0485242621311,7.39924370823086
17.0585292646323,7.41663131783214
17.0685342671336,7.43413039576202
17.0785392696348,7.45173988460452
17.0885442721361,7.46945871748977
17.0985492746373,7.48728582376289
17.1085542771386,7.50522012421067
17.1185592796398,7.52326053358008
17.1285642821411,7.54140595514323
17.1385692846423,7.55965528370364
17.1485742871436,7.57800740938498
17.1585792896448,7.59646121284881
17.1685842921461,7.61501556191167
17.1785892946473,7.63366931674034
17.1885942971486,7.65242132752075
17.1985992996498,7.67127043846233
17.2086043021511,7.69021548033768
17.2186093046523,7.70925527055815
17.2286143071536,7.72838861952235
17.2386193096548,7.74761432428992
17.2486243121561,7.7669311745249
17.2586293146573,7.78633794578819
17.2686343171586,7.80583339819026
17.2786393196598,7.82541628345569
17.2886443221611,7.84508533818965
17.2986493246623,7.86483928993388
17.3086543271636,7.88467685183407
17.3186593296648,7.90459671865006
17.3286643321661,7.92459757494662
17.3386693346673,7.94467808932269
17.3486743371686,7.96483691978951
17.3586793396698,7.98507270772528
17.3686843421711,8.00538407663573
17.3786893446723,8.02576963545288
17.3886943471736,8.04622797673768
17.3986993496748,8.06675768055437
17.4087043521761,8.08735730621884
17.4187093546773,8.1080254009101
17.4287143571786,8.12876049187133
17.4387193596798,8.14956108600944
17.4487243621811,8.17042567663791
17.4587293646823,8.19135273714949
17.4687343671836,8.21234072506779
17.4787393696848,8.23338807595353
17.4887443721861,8.25449321135114
17.4987493746873,8.27565453259465
17.5087543771886,8.2968704162985
17.5187593796898,8.31813922381486
17.5287643821911,8.33945929545206
17.5387693846923,8.36082895424505
17.5487743871936,8.3822464988534
17.5587793896948,8.40371021207541
17.5687843921961,8.42521835188293
17.5787893946973,8.44676915963712
17.5887943971986,8.46836085331903
17.5987993996998,8.48999162607787
17.6088044022011,8.51165965439735
17.6188094047024,8.53336309219095
17.6288144072036,8.55510007101939
17.6388194097049,8.57686870205744
17.6488244122061,8.59866707297098
17.6588294147074,8.62049325067536
17.6688344172086,8.6423452796474
17.6788394197099,8.66422118173744
17.6888444222111,8.68611895824377
17.6988494247124,8.7080365852754
17.7088544272136,8.72997202136399
17.7188594297149,8.75192319667287
17.7288644322161,8.77388802655273
17.7388694347174,8.79586439693681
17.7488744372186,8.81785017798474
17.7588794397199,8.83984321683626
17.7688844422211,8.86184133062779
17.7788894447224,8.88384232172437
17.7888944472236,8.90584396843205
17.7988994497249,8.92784402996826
17.8089044522261,8.9498402400353
17.8189094547274,8.97183031724149
17.8289144572286,8.99381195381871
17.8389194597299,9.01578282344248
17.8489244622311,9.03774057834471
17.8589294647324,9.05968284519123
17.8689344672336,9.08160724073267
17.8789394697349,9.10351134850293
17.8889444722361,9.12539274484544
17.8989494747374,9.14724897697816
17.9089544772386,9.16907758591739
17.9189594797399,9.19087607411914
17.9289644822411,9.21264194328667
17.9389694847424,9.23437266750958
17.9489744872436,9.25606570698328
17.9589794897449,9.27771850367028
17.9689844922461,9.29932848422506
17.9789894947474,9.32089305604024
17.9889944972486,9.34240961456309
17.9989994997499,9.36387553839309
18.0090045022511,9.38528818688608
18.0190095047524,9.40664490927162
18.0290145072536,9.42794303789791
18.0390195097549,9.44917989214828
18.0490245122561,9.47035278302077
18.0590295147574,9.49145900132094
18.0690345172586,9.51249583760667
18.0790395197599,9.53346055770829
18.0890445222611,9.55435042879464
18.0990495247624,9.57516269998059
18.1090545272636,9.59589461352401
18.1190595297649,9.61654340472357
18.1290645322661,9.63710629706915
18.1390695347674,9.65758050714122
18.1490745372686,9.67796325212809
18.1590795397699,9.69825173187929
18.1690845422711,9.71844315464927
18.1790895447724,9.73853470848464
18.1890945472736,9.75852359354193
18.1990995497749,9.77840699135183
18.2091045522761,9.79818209591111
18.2191095547774,9.81784608670148
18.2291145572786,9.83739615221794
18.2391195597799,9.85682947967938
18.2491245622811,9.87614324872108
18.2591295647824,9.89533464593599
18.2691345672836,9.91440086067414
18.2791395697849,9.93333908285344
18.2891445722861,9.95214650901519
18.2991495747874,9.97082034117903
18.3091545772886,9.98935778252448
18.3191595797899,10.0077560577459
18.3291645822911,10.0260123717868
18.3391695847924,10.0441239562914
18.3491745872936,10.0620880484674
18.3591795897949,10.0799018916203
18.3691845922961,10.0975627465213
18.3791895947974,10.1150678776615
18.3891945972986,10.1324145646834
18.3991995997999,10.1496001046866
18.4092046023012,10.1666218049795
18.4192096048024,10.1834769927129
18.4292146073037,10.200162990636
18.4392196098049,10.2166771699577
18.4492246123062,10.2330168843909
18.4592296148074,10.2491795341801
18.4692346173087,10.265162517919
18.4792396198099,10.2809632667209
18.4892446223112,10.2965792280996
18.4992496248124,10.3120078878794
18.5092546273137,10.3272467205789
18.5192596298149,10.3422932413463
18.5292646323162,10.3571450061222
18.5392696348174,10.3717995687877
18.5492746373187,10.3862545149158
18.5592796398199,10.4005074691936
18.5692846423212,10.4145560742641
18.5792896448224,10.4283979979064
18.5892946473237,10.4420309524673
18.5992996498249,10.4554526563771
18.6093046523262,10.4686608747962
18.6193096548274,10.4816533999401
18.6293146573287,10.4944280623216
18.6393196598299,10.5069827060855
18.6493246623312,10.5193152228689
18.6593296648324,10.5314235456876
18.6693346673337,10.5433056260652
18.6793396698349,10.5549594708859
18.6893446723362,10.5663831043673
18.6993496748374,10.5775746057669
18.7093546773387,10.5885320850773
18.7193596798399,10.5992536723127
18.7293646823412,10.609737562517
18.7393696848424,10.6199819725013
18.7493746873437,10.629985173773
18.7593796898449,10.6397454681998
18.7693846923462,10.6492612032097
18.7793896948474,10.6585307685411
18.7893946973487,10.667552600702
18.7993996998499,10.6763251677347
18.8094047023512,10.6848470155974
18.8194097048524,10.6931166939133
18.8294147073537,10.7011328169213
18.8394197098549,10.7088940602337
18.8494247123562,10.7163991220119
18.8594297148574,10.7236467147763
18.8694347173587,10.730635650992
18.8794397198599,10.7373647665649
18.8894447223612,10.7438329935046
18.8994497248624,10.7500392495307
18.9094547273637,10.7559825189654
18.9194597298649,10.761661832437
18.9294647323662,10.7670763043262
18.9394697348674,10.772225048751
18.9494747373687,10.7771072783103
18.9594797398699,10.7817222140103
18.9694847423712,10.7860691694371
18.9794897448724,10.7901475155176
18.9894947473737,10.7939560051519
18.9994997498749,10.7974952920564
19.0095047523762,10.8007641086223
19.0195097548774,10.8037621067434
19.0295147573787,10.8064888795522
19.0395197598799,10.8089440983328
19.0495247623812,10.8111274413661
19.0595297648824,10.8130386707334
19.0695347673837,10.8146775905632
19.0795397698849,10.8160440549859
19.0895447723862,10.8171379704095
19.0995497748874,10.8179592687183
19.1095547773887,10.8185079857234
19.1195597798899,10.8187841533236
19.1295647823912,10.818787901595
19.1395697848924,10.8185193771417
19.1495747873937,10.8179787986253
19.1595797898949,10.8171664266094
19.1695847923962,10.8160825699637
19.1795897948974,10.8147275975794
19.1895947973987,10.8131019134666
19.1995997998999,10.8112059872501
19.2096048024012,10.809040320798
19.2196098049025,10.806605480996
19.2296148074037,10.8039020674294
19.239619809905,10.8009307394041
19.2496248124062,10.7976922001608
19.2596298149075,10.7941871992721
19.2696348174087,10.7904165310979
19.27963981991,10.7863810400958
19.2896448224112,10.7820816098041
19.2996498249125,10.777519169692
19.3096548274137,10.7726946975702
19.319659829915,10.7676092221511
19.3296648324162,10.7622638000895
19.3396698349175,10.7566595416583
19.3496748374187,10.7507975954253
19.35967983992,10.7446791464285
19.3696848424212,10.7383054296393
19.3796898449225,10.7316777101941
19.3896948474237,10.7247973027795
19.399699849925,10.717665550598
19.4097048524262,10.7102838433617
19.4197098549275,10.7026536021183
19.4297148574287,10.6947762863493
19.43971985993,10.6866533924242
19.4497248624312,10.6782864512023
19.4597298649325,10.6696770230483
19.4697348674337,10.6608267124177
19.479739869935,10.6517371436869
19.4897448724362,10.6424099838018
19.4997498749375,10.6328469218907
19.5097548774387,10.6230496845286
19.51975987994,10.6130200211182
19.5297648824412,10.6027597162501
19.5397698849425,10.5922705761159
19.5497748874437,10.5815544395718
19.559779889945,10.5706131666939
19.5697848924462,10.5594486473058
19.5797898949475,10.5480627921836
19.5897948974487,10.5364575389754
19.59979989995,10.52463484591
19.6098049024512,10.5125966953822
19.6198099049525,10.5003450897566
19.6298149074537,10.4878820533403
19.639819909955,10.4752096292325
19.6498249124562,10.4623298809452
19.6598299149575,10.4492448888056
19.6698349174587,10.4359567527711
19.67983991996,10.4224675873294
19.6898449224612,10.4087795254079
19.6998499249625,10.3948947136787
19.7098549274637,10.380815313884
19.719859929965,10.3665435036655
19.7298649324662,10.3520814717747
19.7398699349675,10.3374314215173
19.7498749374687,10.322595566338
19.75987993997,10.3075761329794
19.7698849424712,10.2923753569728
19.7798899449725,10.2769954854665
19.7898949474737,10.261438774463
19.799899949975,10.2457074888085
19.8099049524762,10.2298039031727
19.8199099549775,10.2137302978956
19.8299149574787,10.1974889625162
19.83991995998,10.1810821914453
19.8499249624812,10.1645122864256
19.8599299649825,10.1477815547566
19.8699349674837,10.1308923084947
19.879939969985,10.1138468657097
19.8899449724862,10.0966475469029
19.8999499749875,10.0792966780429
19.9099549774887,10.0617965872007
19.91995997999,10.044149605855
19.9299649824912,10.0263580691842
19.9399699849925,10.008424312778
19.9499749874937,9.99035067577317
19.959979989995,9.97213949727871
19.9699849924962,9.95379311811553
19.9799899949975,9.93531388092497
19.9899949974987,9.91670412719082
20,9.89796620050745


==> Data/Follower_3_velocity_star.csv <==
time,velocity
0,24
0.0125062531265633,24.0434523627227
0.0250125062531266,24.0864230919259
0.0375187593796898,24.1289151850755
0.0500250125062531,24.1709312936517
0.0625312656328164,24.2124737277932
0.0750375187593797,24.2535443979323
0.087543771885943,24.2941448190001
0.100050025012506,24.3342761192658
0.11255627813907,24.3739389932824
0.125062531265633,24.4131336550049
0.137568784392196,24.4518598802388
0.150075037518759,24.4901169028088
0.162581290645323,24.5279033947681
0.175087543771886,24.5652174390331
0.187593796898449,24.6020565123977
0.200100050025012,24.6384173560358
0.212606303151576,24.6742959714899
0.225112556278139,24.709687565231
0.237618809404702,24.7445864006358
0.250125062531266,24.7789857595487
0.262631315657829,24.8128778338803
0.275137568784392,24.8462535658293
0.287643821910955,24.8791025424283
0.300150075037519,24.911412816991
0.312656328164082,24.9431707206616
0.325162581290645,24.974360609306
0.337668834417209,25.0049645447984
0.350175087543772,25.0349620453749
0.362681340670335,25.0643295959378
0.375187593796898,25.0930402139227
0.387693846923462,25.121062832587
0.400200100050025,25.1483615284696
0.412706353176588,25.1748948082173
0.425212606303152,25.2006144536421
0.437718859429715,25.225464573991
0.450225112556278,25.2493803492184
0.462731365682841,25.2722868553687
0.475237618809405,25.2940979842234
0.487743871935968,25.3147157993482
0.500250125062531,25.3340301846263
0.512756378189095,25.3519189955145
0.525262631315658,25.3682489019019
0.537768884442221,25.3828765633181
0.550275137568784,25.3956498045739
0.562781390695348,25.4064096231444
0.575287643821911,25.4149914253939
0.587793896948474,25.4212269102275
0.600300150075038,25.4249459794748
0.612806403201601,25.4259788580956
0.625312656328164,25.4241584161543
0.637818909454727,25.4193224962044
0.650325162581291,25.4113160380283
0.662831415707854,25.3999924035396
0.675337668834417,25.3852138192271
0.687843921960981,25.3668505644519
0.700350175087544,25.3447787161727
0.712856428214107,25.3188766897867
0.72536268134067,25.2890207994494
0.737868934467234,25.2550797353168
0.750375187593797,25.2169095413364
0.76288144072036,25.1743474716499
0.775387693846923,25.1272068029529
0.787893946973487,25.075271430594
0.80040020010005,25.0182907529726
0.812906453226613,24.9559744016252
0.825412706353177,24.8879867989115
0.83791895947974,24.813941103379
0.850425212606303,24.7333921023373
0.862931465732866,24.645828080793
0.87543771885943,24.5506606012431
0.887943971985993,24.4472120033173
0.900450225112556,24.3347002787567
0.91295647823912,24.2122203983172
0.925462731365683,24.0787218539249
0.937968984492246,23.9329824214713
0.950475237618809,23.7735788685183
0.962981490745373,23.5988568938372
0.975487743871936,23.4069048816914
0.987993996998499,23.1955394681226
1.00050025012506,22.9623150487615
1.01300650325163,22.7045723160538
1.02551275637819,22.4195412106887
1.03801900950475,22.1045064735191
1.05052526263132,21.757029187585
1.06303151575788,21.3751976452582
1.07553776888444,20.9578663033715
1.08804402201101,20.5048428926529
1.10055027513757,20.0170037490092
1.11305652826413,19.4963447541517
1.1255627813907,18.9459926026618
1.13806903451726,18.3701985704819
1.15057528764382,17.7743183554601
1.16308154077039,17.1647591757042
1.17558779389695,16.5488610346307
1.18809404702351,15.9346795518805
1.20060030015008,15.3306539470751
1.21310655327664,14.7451717287069
1.2256128064032,14.186073261968
1.23811905952976,13.6601640332249
1.25062531265633,13.1728104042513
1.26313156578289,12.7276816565692
1.27563781890945,12.3266708981498
1.28814407203602,11.9699903634644
1.30065032516258,11.6564048842515
1.31315657828914,11.3835493992665
1.32566283141571,11.1482742264013
1.33816908454227,10.9469719001779
1.35067533766883,10.7758553916578
1.3631815907954,10.6311737628592
1.37568784392196,10.5093641458032
1.38819409704852,10.4071471159898
1.40070035017509,10.3215764333996
1.41320660330165,10.2500549011337
1.42571285642821,10.1903270005539
1.43821910955478,10.1404570160741
1.45072536268134,10.0987992387576
1.4632316158079,10.0639649096964
1.47573786893447,10.0347889842166
1.48824412206103,10.0102986126989
1.50075037518759,9.98968436293162
1.51325662831416,9.97227464664779
1.52576288144072,9.95751342298409
1.53826913456728,9.94494104269111
1.55077538769385,9.93417796829304
1.56328164082041,9.92491105378464
1.57578789394697,9.91688205591865
1.58829414707354,9.90987806119775
1.6008004002001,9.90372353989114
1.61330665332666,9.89827377019478
1.62581290645323,9.89340940722663
1.63831915957979,9.88903200365216
1.65082541270635,9.8850603242367
1.66333166583292,9.88142730822945
1.67583791895948,9.87807757543917
1.68834417208604,9.87496537223294
1.70085042521261,9.872052883428
1.71335667833917,9.86930884477934
1.72586293146573,9.86670740077277
1.7383691845923,9.86422716473915
1.75087543771886,9.86185044430092
1.76338169084542,9.8595626049124
1.77588794397199,9.85735154458012
1.78839419709855,9.85520726018253
1.80090045022511,9.85312148970161
1.81340670335168,9.85108741676259
1.82591295647824,9.84909942660797
1.8384192096048,9.84715290440543
1.85092546273137,9.84524406791882
1.86343171585793,9.84336982846546
1.87593796898449,9.84152767629826
1.88844422211106,9.83971558563467
1.90095047523762,9.83793193562505
1.91345672836418,9.83617544146737
1.92596298149075,9.83444510664405
1.93846923461731,9.8327401676753
1.95097548774387,9.83106006516092
1.96348174087044,9.82940440630603
1.975987993997,9.82777294138063
1.98849424712356,9.82616553695718
2.00100050025013,9.8245821650747
2.01350675337669,9.82302288058778
2.02601300650325,9.82148781409592
2.03851925962981,9.81997715017728
2.05102551275638,9.81849113533596
2.06353176588294,9.81703005298475
2.0760380190095,9.81559423106131
2.08854427213607,9.8141840225043
2.10105052526263,9.81279981516032
2.11355677838919,9.81144201823143
2.12606303151576,9.81011105789956
2.13856928464232,9.80880738311274
2.15107553776888,9.80753145389466
2.16358179089545,9.80628374999364
2.17608804402201,9.80506474555277
2.18859429714857,9.8038749507577
2.20110055027514,9.80271485586298
2.2136068034017,9.801584976321
2.22611305652826,9.80048584293028
2.23861930965483,9.79941794518243
2.25112556278139,9.79838180033366
2.26363181590795,9.79737816669918
2.27613806903452,9.79640721772941
2.28864432216108,9.79546962186478
2.30115057528764,9.79456596777935
2.31365682841421,9.79369677569281
2.32616308154077,9.79286256473745
2.33866933466733,9.79206390633892
2.3511755877939,9.79130131650511
2.36368184092046,9.79057534179417
2.37618809404702,9.7898865125842
2.38869434717359,9.78923536818408
2.40120060030015,9.7886224516294
2.41370685342671,9.78804828242451
2.42621310655328,9.78751339734023
2.43871935967984,9.78701833215621
2.4512256128064,9.78656360208114
2.46373186593297,9.78614973354416
2.47623811905953,9.78577724951968
2.48874437218609,9.78544665526397
2.50125062531266,9.7851584690886
2.51375687843922,9.78491319904407
2.52626313156578,9.78471133866961
2.53876938469235,9.78455339102695
2.55127563781891,9.7844398484421
2.56378189094547,9.784371189227
2.57628814407204,9.78434789916144
2.5887943971986,9.78437045183491
2.60130065032516,9.784439307412
2.61380690345173,9.78455493162372
2.62631315657829,9.78471777666133
2.63881940970485,9.78492828161563
2.65132566283142,9.78518688925678
2.66383191595798,9.78549402781502
2.67633816908454,9.78585011238133
2.68884442221111,9.78625555976147
2.70135067533767,9.78671077178604
2.71385692846423,9.78721613654005
2.7263631815908,9.78777204189266
2.73886943471736,9.78837886082744
2.75137568784392,9.78903695151568
2.76388194097049,9.78974666981248
2.77638819409705,9.79050835747576
2.78889444722361,9.79132233994647
2.80140070035018,9.79218893796384
2.81390695347674,9.79310845968148
2.8264132066033,9.79408119502692
2.83891945972987,9.79510742698065
2.85142571285643,9.79618742702673
2.86393196598299,9.79732144716287
2.87643821910955,9.79850973014439
2.88894447223612,9.7997525076448
2.90145072536268,9.80104999136302
2.91395697848924,9.80240238149275
2.92646323161581,9.80380986677791
2.93896948474237,9.8052726165694
2.95147573786893,9.80679078608564
2.9639819909955,9.80836451784479
2.97648824412206,9.80999393731623
2.98899449724862,9.81167915234356
3.00150075037519,9.81342025587695
3.01400700350175,9.81521732766097
3.02651325662831,9.81707042656265
3.03901950975488,9.81897959401402
3.05152576288144,9.82094485907288
3.064032016008,9.82296623167588
3.07653826913457,9.82504370057943
3.08904452226113,9.82717724060857
3.10155077538769,9.82936680826079
3.11405702851426,9.83161234169967
3.12656328164082,9.83391375918163
3.13906953476738,9.83627096007371
3.15157578789395,9.83868382882994
3.16408204102051,9.84115222882021
3.17658829414707,9.84367600138081
3.18909454727364,9.84625497216274
3.2016008004002,9.84888894575865
3.21410705352676,9.85157770939637
3.22661330665333,9.85432102807295
3.23911955977989,9.85711864589408
3.25162581290645,9.8599702899797
3.26413206603302,9.86287566603811
3.27663831915958,9.8658344600669
3.28914457228614,9.86884633653149
3.30165082541271,9.87191093864046
3.31415707853927,9.87502789188192
3.32666333166583,9.87819679967201
3.3391695847924,9.88141724536528
3.35167583791896,9.88468879069654
3.36418209104552,9.88801097574753
3.37668834417209,9.89138332241816
3.38919459729865,9.89480532971615
3.40170085042521,9.89827647828951
3.41420710355178,9.90179622670268
3.42671335667834,9.90536401053242
3.4392196098049,9.90897924797032
3.45172586293147,9.91264133414175
3.46423211605803,9.91634964638279
3.47673836918459,9.92010353975364
3.48924462231116,9.92390234952154
3.50175087543772,9.92774539051141
3.51425712856428,9.93163195591606
3.52676338169085,9.93556132154473
3.53926963481741,9.93953274111831
3.55177588794397,9.94354545133826
3.56428214107054,9.94759866701019
3.5767883941971,9.95169158591275
3.58929464732366,9.955823386458
3.60180090045022,9.95999322532962
3.61430715357679,9.96420024425525
3.62681340670335,9.9684435647113
3.63931965982992,9.97272229215835
3.65182591295648,9.97703551249403
3.66433216608304,9.98138229698229
3.6768384192096,9.98576169718542
3.68934467233617,9.9901727511364
3.70185092546273,9.9946144792122
3.71435717858929,9.9990858857585
3.72686343171586,10.0035859614639
3.73936968484242,10.0081136792776
3.75187593796898,10.0126680013305
3.76438219109555,10.0172478736517
3.77688844422211,10.0218522306018
3.78939469734867,10.0264799925663
3.80190095047524,10.0311300687647
3.8144072036018,10.0358013557232
3.82691345672836,10.0404927401254
3.83941970985493,10.0452030967298
3.85192596298149,10.0499312921663
3.86443221610805,10.0546761818143
3.87693846923462,10.0594366147318
3.88944472236118,10.0642114295106
3.90195097548774,10.0689994601868
3.91445722861431,10.073799531293
3.92696348174087,10.0786104644993
3.93946973486743,10.0834310731009
3.951975987994,10.0882601691537
3.96448224112056,10.0930965576368
3.97698849424712,10.09793904381
3.98949474737369,10.1027864273707
4.00200100050025,10.1076375096266
4.01450725362681,10.1124910881378
4.02701350675338,10.1173459631108
4.03951975987994,10.1222009332189
4.0520260130065,10.1270548004098
4.06453226613307,10.1319063677486
4.07703851925963,10.136754441907
4.08954477238619,10.1415978332112
4.10205102551276,10.1464353571047
4.11455727863932,10.1512658325538
4.12706353176588,10.1560880886751
4.13956978489245,10.1609009553686
4.15207603801901,10.1657032774334
4.16458229114557,10.1704939009168
4.17708854427214,10.1752716881027
4.1895947973987,10.1800355044996
4.20210105052526,10.1847842328173
4.21460730365183,10.189516760922
4.22711355677839,10.1942319948147
4.23961980990495,10.1989288477494
4.25212606303152,10.2036062516165
4.26463231615808,10.2082631481648
4.27713856928464,10.2128984974746
4.28964482241121,10.2175112730519
4.30215107553777,10.2221004653452
4.31465732866433,10.2266650825218
4.3271635817909,10.2312041478681
4.33966983491746,10.2357167061484
4.35217608804402,10.2402018170162
4.36468234117059,10.2446585621569
4.37718859429715,10.2490860414092
4.38969484742371,10.2534833758235
4.40220110055028,10.2578497039294
4.41470735367684,10.2621841901245
4.4272136068034,10.2664860164536
4.43971985992996,10.2707543884429
4.45222611305653,10.2749885359574
4.46473236618309,10.2791877082909
4.47723861930965,10.2833511803584
4.48974487243622,10.2874782491772
4.50225112556278,10.2915682370997
4.51475737868934,10.2956204857627
4.52726363181591,10.2996343656264
4.53976988494247,10.3036092713917
4.55227613806903,10.3075446201514
4.5647823911956,10.3114398562738
4.57728864432216,10.3152944475203
4.58979489744872,10.3191078881536
4.60230115057529,10.3228796936222
4.61480740370185,10.3266094080507
4.62731365682841,10.3302966019508
4.63981990995498,10.3339408685537
4.65232616308154,10.3375418279835
4.6648324162081,10.3410991237627
4.67733866933467,10.3446124261662
4.68984492246123,10.3480814304252
4.70235117558779,10.3515058561725
4.71485742871436,10.3548854491272
4.72736368184092,10.3582199777397
4.73986993496748,10.3615092365553
4.75237618809405,10.3647530445287
4.76488244122061,10.3679512441446
4.77738869434717,10.3711037034277
4.78989494747374,10.3742103099659
4.8024012006003,10.3772709784424
4.81490745372686,10.3802856466901
4.82741370685343,10.383254273978
4.83991995997999,10.3861768433669
4.85242621310655,10.3890533571384
4.86493246623312,10.3918838414804
4.87743871935968,10.3946683449387
4.88994497248624,10.3974069361175
4.90245122561281,10.4000997030513
4.91495747873937,10.4027467555737
4.92746373186593,10.4053482228616
4.9399699849925,10.407904253062
4.95247623811906,10.4104150131344
4.96498249124562,10.4128806884741
4.97748874437219,10.4153014841188
4.98999499749875,10.4176776188721
5.00250125062531,10.4200093317555
5.01500750375188,10.4222968776
5.02751375687844,10.4245405269929
5.040020010005,10.4267405656348
5.05252626313157,10.4288972943184
5.06503251625813,10.4310110289806
5.07753876938469,10.4330820988903
5.09004502251126,10.4351108466635
5.10255127563782,10.437097628122
5.11505752876438,10.4390428119131
5.12756378189095,10.4409467779748
5.14007003501751,10.4428099168508
5.15257628814407,10.4446326319439
5.16508254127064,10.446415336197
5.1775887943972,10.4481584501616
5.19009504752376,10.4498624067773
5.20260130065033,10.4515276474089
5.21510755377689,10.4531546186744
5.22761380690345,10.4547437780815
5.24012006003001,10.4562955906055
5.25262631315658,10.4578105249257
5.26513256628314,10.4592890584408
5.27763881940971,10.4607316749999
5.29014507253627,10.4621388615182
5.30265132566283,10.4635111108263
5.31515757878939,10.4648489206562
5.32766383191596,10.466152792572
5.34017008504252,10.4674232312704
5.35267633816908,10.4686607443851
5.36518259129565,10.4698658424385
5.37768884442221,10.471039038445
5.39019509754877,10.472180847122
5.40270135067534,10.4732917846438
5.4152076038019,10.4743723683192
5.42771385692846,10.4754231155589
5.44022011005503,10.4764445448783
5.45272636318159,10.4774371746834
5.46523261630815,10.4784015219326
5.47773886943472,10.4793381032702
5.49024512256128,10.4802474351822
5.50275137568784,10.4811300319362
5.51525762881441,10.4819864055811
5.52776388194097,10.4828170672601
5.54027013506753,10.4836225257023
5.5527763881941,10.4844032865116
5.56528264132066,10.4851598522952
5.57778889444722,10.485892723347
5.59029514757379,10.4866023966133
5.60280140070035,10.4872893649777
5.61530765382691,10.4879541172698
5.62781390695348,10.4885971385918
5.64032016008004,10.4892189102258
5.6528264132066,10.4898199088969
5.66533266633317,10.4904006067214
5.67783891945973,10.4909614711166
5.69034517258629,10.4915029644248
5.70285142571286,10.4920255439505
5.71535767883942,10.4925296616985
5.72786393196598,10.4930157643531
5.74037018509255,10.4934842932783
5.75287643821911,10.4939356844117
5.76538269134567,10.4943703676761
5.77788894447224,10.4947887672211
5.7903951975988,10.495191301231
5.80290145072536,10.4955783818901
5.81540770385193,10.4959504153826
5.82791395697849,10.4963078018925
5.84042021010505,10.4966509356185
5.85292646323162,10.4969802043704
5.86543271635818,10.497295989397
5.87793896948474,10.4975986656944
5.89044522261131,10.4978886020137
5.90295147573787,10.4981661608611
5.91545772886443,10.4984316984282
5.927963981991,10.4986855641802
5.94047023511756,10.4989281011644
5.95297648824412,10.4991596461653
5.96548274137069,10.4993805297039
5.97798899449725,10.4995910758702
5.99049524762381,10.4997916021228
6.00300150075037,10.4999824196161
6.01550775387694,10.5001638332138
6.0280140070035,10.5003361414948
6.04052026013006,10.5004996367898
6.05302651325663,10.5006546049452
6.06553276638319,10.5008013257086
6.07803901950976,10.5009400728381
6.09054527263632,10.5010711141174
6.10305152576288,10.5011947110194
6.11555777888944,10.5013111185915
6.12806403201601,10.5014205862608
6.14057028514257,10.5015233578968
6.15307653826913,10.5016196715484
6.1655827913957,10.5017097589703
6.17808904452226,10.5017938463419
6.19059529764882,10.5018721543476
6.20310155077539,10.501944898204
6.21560780390195,10.5020122876134
6.22811405702851,10.5020745264122
6.24062031015508,10.5021318133614
6.25312656328164,10.5021843422623
6.2656328164082,10.5022323018237
6.27813906953477,10.5022758751313
6.29064532266133,10.5023152402633
6.30315157578789,10.5023505705244
6.31565782891446,10.5023820344508
6.32816408204102,10.5024097957856
6.34067033516758,10.5024340132389
6.35317658829415,10.5024548410687
6.36568284142071,10.5024724292083
6.37818909454727,10.5024869232673
6.39069534767384,10.5024984641632
6.4032016008004,10.5025071882547
6.41570785392696,10.5025132280042
6.42821410705353,10.5025167120099
6.44072036018009,10.502517764824
6.45322661330665,10.5025165066444
6.46573286643322,10.5025130539078
6.47823911955978,10.5025075193897
6.49074537268634,10.5025000122099
6.50325162581291,10.5024906378372
6.51575787893947,10.5024794980189
6.52826413206603,10.5024666911562
6.5407703851926,10.5024523123784
6.55327663831916,10.502436453559
6.56578289144572,10.5024192032474
6.57828914457229,10.5024006465824
6.59079539769885,10.502380865861
6.60330165082541,10.5023599406026
6.61580790395198,10.5023379473813
6.62831415707854,10.502314959347
6.6408204102051,10.5022910475104
6.65332666333167,10.502266280163
6.66583291645823,10.5022407227751
6.67833916958479,10.5022144381165
6.69084542271136,10.502187486662
6.70335167583792,10.5021599263083
6.71585792896448,10.5021318127254
6.72836418209105,10.5021031993892
6.74087043521761,10.5020741375936
6.75337668834417,10.5020446763307
6.76588294147074,10.5020148623005
6.7783891945973,10.5019847403316
6.79089544772386,10.5019543534113
6.80340170085042,10.501923742689
6.81590795397699,10.5018929473295
6.82841420710355,10.5018620044406
6.84092046023012,10.5018309495264
6.85342671335668,10.5017998165384
6.86593296648324,10.5017686378756
6.87843921960981,10.5017374443064
6.89094547273637,10.5017062647881
6.90345172586293,10.501675126871
6.91595797898949,10.5016440567964
6.92846423211606,10.5016130794968
6.94097048524262,10.5015822185929
6.95347673836918,10.5015514962021
6.96598299149575,10.5015209331173
6.97848924462231,10.501490549057
6.99099549774887,10.5014603626703
7.00350175087544,10.5014303915379
7.016008004002,10.5014006521015
7.02851425712856,10.5013711595332
7.04102051025513,10.5013419280745
7.05352676338169,10.5013129711027
7.06603301650825,10.5012843011308
7.07853926963482,10.5012559298108
7.09104552276138,10.5012278678138
7.10355177588794,10.5012001248448
7.11605802901451,10.5011727099114
7.12856428214107,10.5011456313415
7.14107053526763,10.5011188967834
7.1535767883942,10.5010925132062
7.16608304152076,10.5010664867684
7.17858929464732,10.5010408228883
7.19109554777389,10.5010155264584
7.20360180090045,10.5009906018533
7.21610805402701,10.5009660529292
7.22861430715358,10.500941883027
7.24112056028014,10.5009180948663
7.2536268134067,10.5008946905617
7.26613306653327,10.5008716718353
7.27863931965983,10.5008490400299
7.29114557278639,10.5008267961083
7.30365182591296,10.5008049406545
7.31615807903952,10.5007834738277
7.32866433216608,10.5007623952736
7.34117058529265,10.5007417043333
7.35367683841921,10.5007214000829
7.36618309154577,10.5007014813333
7.37868934467234,10.5006819466299
7.3911955977989,10.5006627942531
7.40370185092546,10.5006440221171
7.41620810405203,10.5006256278222
7.42871435717859,10.5006076087965
7.44122061030515,10.5005899622994
7.45372686343172,10.5005726854224
7.46623311655828,10.5005557750886
7.47873936968484,10.5005392280473
7.49124562281141,10.5005230407728
7.50375187593797,10.5005072095493
7.51625812906453,10.5004917305667
7.5287643821911,10.5004765999214
7.54127063531766,10.5004618136168
7.55377688844422,10.5004473675628
7.56628314157079,10.5004332575756
7.57878939469735,10.5004194793102
7.59129564782391,10.5004060282758
7.60380190095047,10.5003928999419
7.61630815407704,10.5003800897434
7.6288144072036,10.5003675930804
7.64132066033017,10.5003554053182
7.65382691345673,10.5003435217875
7.66633316658329,10.5003319377742
7.67883941970986,10.500320648446
7.69134567283642,10.500309648935
7.70385192596298,10.500298934383
7.71635817908954,10.5002884999408
7.72886443221611,10.5002783407691
7.74137068534267,10.5002684520377
7.75387693846923,10.5002588289259
7.7663831915958,10.5002494666151
7.77888944472236,10.5002403602302
7.79139569784892,10.5002315048919
7.80390195097549,10.5002228957586
7.81640820410205,10.5002145280272
7.82891445722861,10.5002063969325
7.84142071035518,10.5001984977477
7.85392696348174,10.5001908257838
7.8664332166083,10.5001833763905
7.87893946973487,10.50017614494
7.89144572286143,10.5001691267933
7.90395197598799,10.5001623173536
7.91645822911456,10.50015571208
7.92896448224112,10.5001493064875
7.94147073536768,10.5001430961472
7.95397698849425,10.5001370766859
7.96648324162081,10.5001312437866
7.97898949474737,10.500125593188
7.99149574787394,10.5001201206816
8.0040020010005,10.5001148220793
8.01650825412706,10.500109693234
8.02901450725363,10.5001047300622
8.04152076038019,10.5000999285446
8.05402701350675,10.5000952847255
8.06653326663332,10.5000907947131
8.07903951975988,10.5000864546793
8.09154577288644,10.5000822608602
8.10405202601301,10.5000782095555
8.11655827913957,10.5000742971286
8.12906453226613,10.500070519993
8.1415707853927,10.5000668745953
8.15407703851926,10.5000633574556
8.16658329164582,10.5000599651566
8.17908954477239,10.5000566943436
8.19159579789895,10.500053541724
8.20410205102551,10.5000505040677
8.21660830415208,10.5000475782066
8.22911455727864,10.5000447610354
8.2416208104052,10.5000420495107
8.25412706353177,10.5000394406516
8.26663331665833,10.5000369315395
8.27913956978489,10.5000345193182
8.29164582291146,10.5000322011585
8.30415207603802,10.5000299742894
8.31665832916458,10.5000278360355
8.32916458229115,10.5000257837745
8.34167083541771,10.5000238149364
8.35417708854427,10.5000219270043
8.36668334167084,10.5000201175138
8.3791895947974,10.5000183840531
8.39169584792396,10.5000167242632
8.40420210105053,10.5000151358377
8.41670835417709,10.5000136165229
8.42921460730365,10.500012164118
8.44172086043021,10.5000107764745
8.45422711355678,10.5000094514961
8.46673336668334,10.5000081871089
8.4792396198099,10.5000069813291
8.49174587293647,10.5000058322413
8.50425212606303,10.5000047379712
8.51675837918959,10.5000036966856
8.52926463231616,10.5000027065923
8.54177088544272,10.5000017659403
8.55427713856928,10.5000008730196
8.56678339169585,10.5000000261613
8.57928964482241,10.4999992237375
8.59179589794898,10.4999984641616
8.60430215107554,10.4999977458879
8.6168084042021,10.4999970674118
8.62931465732867,10.4999964272687
8.64182091045523,10.499995824036
8.65432716358179,10.4999952563624
8.66683341670835,10.4999947229346
8.67933966983492,10.4999942224703
8.69184592296148,10.4999937537185
8.70435217608804,10.499993315459
8.71685842921461,10.499992906503
8.72936468234117,10.4999925256923
8.74187093546773,10.4999921719003
8.7543771885943,10.4999918440313
8.76688344172086,10.4999915410204
8.77938969484742,10.4999912618342
8.79189594797399,10.4999910054684
8.80440220110055,10.4999907709603
8.81690845422711,10.499990557403
8.82941470735368,10.4999903639144
8.84192096048024,10.4999901896348
8.8544272136068,10.4999900337269
8.86693346673337,10.4999898953757
8.87943971985993,10.4999897737886
8.89194597298649,10.4999896681955
8.90445222611306,10.4999895778486
8.91695847923962,10.4999895020224
8.92946473236618,10.499989440014
8.94197098549275,10.4999893911427
8.95447723861931,10.499989354749
8.96698349174587,10.4999893302135
8.97948974487244,10.499989316954
8.991995997999,10.4999893144045
9.00450225112556,10.4999893220144
9.01700850425213,10.4999893392485
9.02951475737869,10.4999893655872
9.04202101050525,10.4999894005266
9.05452726363182,10.4999894435779
9.06703351675838,10.4999894942681
9.07953976988494,10.4999895521396
9.09204602301151,10.4999896167504
9.10455227613807,10.4999896876739
9.11705852926463,10.4999897644984
9.1295647823912,10.4999898468406
9.14207103551776,10.4999899343485
9.15457728864432,10.499990026681
9.16708354177089,10.499990123507
9.17958979489745,10.4999902245053
9.19209604802401,10.4999903293647
9.20460230115058,10.4999904377842
9.21710855427714,10.4999905494724
9.2296148074037,10.4999906641482
9.24212106053026,10.4999907815404
9.25462731365683,10.4999909013876
9.26713356678339,10.4999910234388
9.27963981990995,10.4999911474526
9.29214607303652,10.4999912731989
9.30465232616308,10.4999914004755
9.31715857928964,10.4999915290952
9.32966483241621,10.4999916588764
9.34217108554277,10.4999917896432
9.35467733866933,10.499991921226
9.3671835917959,10.4999920534608
9.37968984492246,10.4999921861894
9.39219609804903,10.4999923192595
9.40470235117559,10.4999924525248
9.41720860430215,10.4999925858448
9.42971485742871,10.4999927190849
9.44222111055528,10.4999928521161
9.45472736368184,10.4999929848156
9.4672336168084,10.4999931170663
9.47973986993497,10.499993248768
9.49224612306153,10.4999933798364
9.50475237618809,10.4999935101908
9.51725862931466,10.4999936397532
9.52976488244122,10.4999937684489
9.54227113556778,10.4999938962062
9.55477738869435,10.4999940229561
9.56728364182091,10.499994148633
9.57978989494747,10.499994273174
9.59229614807404,10.4999943965193
9.6048024012006,10.4999945186122
9.61730865432716,10.4999946393989
9.62981490745373,10.4999947588285
9.64232116058029,10.4999948768532
9.65482741370685,10.4999949934284
9.66733366683342,10.4999951085186
9.67983991995998,10.4999952221015
9.69234617308654,10.4999953341573
9.70485242621311,10.4999954446672
9.71735867933967,10.4999955536138
9.72986493246623,10.4999956609806
9.7423711855928,10.4999957667523
9.75487743871936,10.4999958709148
9.76738369184592,10.4999959734552
9.77988994497249,10.4999960743616
9.79239619809905,10.4999961736234
9.80490245122561,10.4999962712311
9.81740870435218,10.4999963671763
9.82991495747874,10.4999964614518
9.8424212106053,10.4999965540517
9.85492746373187,10.4999966449708
9.86743371685843,10.4999967342079
9.87993996998499,10.4999968217718
9.89244622311156,10.4999969076748
9.90495247623812,10.4999969919288
9.91745872936468,10.4999970745461
9.92996498249125,10.4999971555389
9.94247123561781,10.4999972349196
9.95497748874437,10.4999973127006
9.96748374187094,10.4999973888946
9.9799899949975,10.499997463514
9.99249624812406,10.4999975365716
10.0050025012506,10.4999976080801
10.0175087543772,10.4999976780525
10.0300150075038,10.4999977465016
10.0425212606303,10.4999978134405
10.0550275137569,10.4999978788823
10.0675337668834,10.4999979428402
10.08004002001,10.4999980053275
10.0925462731366,10.4999980663601
10.1050525262631,10.499998125961
10.1175587793897,10.4999981841537
10.1300650325163,10.4999982409615
10.1425712856428,10.4999982964071
10.1550775387694,10.4999983505129
10.1675837918959,10.4999984033009
10.1800900450225,10.499998454793
10.1925962981491,10.4999985050104
10.2051025512756,10.4999985539742
10.2176088044022,10.4999986017049
10.2301150575288,10.4999986482228
10.2426213106553,10.4999986935478
10.2551275637819,10.4999987376995
10.2676338169085,10.499998780697
10.280140070035,10.4999988225591
10.2926463231616,10.4999988633043
10.3051525762881,10.4999989029507
10.3176588294147,10.499998941516
10.3301650825413,10.4999989790176
10.3426713356678,10.4999990154752
10.3551775887944,10.4999990509134
10.367683841921,10.499999085355
10.3801900950475,10.4999991188225
10.3926963481741,10.4999991513378
10.4052026013007,10.4999991829223
10.4177088544272,10.4999992135971
10.4302151075538,10.4999992433827
10.4427213606803,10.4999992722992
10.4552276138069,10.4999993003662
10.4677338669335,10.499999327603
10.48024012006,10.4999993540282
10.4927463731866,10.4999993796602
10.5052526263132,10.4999994045166
10.5177588794397,10.4999994286149
10.5302651325663,10.499999451972
10.5427713856928,10.4999994746042
10.5552776388194,10.4999994965276
10.567783891946,10.4999995177576
10.5802901450725,10.4999995383094
10.5927963981991,10.4999995581975
10.6053026513257,10.4999995774361
10.6178089044522,10.4999995960388
10.6303151575788,10.4999996140223
10.6428214107054,10.4999996314064
10.6553276638319,10.4999996482075
10.6678339169585,10.4999996644415
10.680340170085,10.499999680124
10.6928464232116,10.4999996952704
10.7053526763382,10.4999997098956
10.7178589294647,10.4999997240141
10.7303651825913,10.4999997376403
10.7428714357179,10.4999997507879
10.7553776888444,10.4999997634706
10.767883941971,10.4999997757015
10.7803901950975,10.4999997874935
10.7928964482241,10.4999997988591
10.8054027013507,10.4999998098104
10.8179089544772,10.4999998203592
10.8304152076038,10.4999998305171
10.8429214607304,10.4999998402951
10.8554277138569,10.4999998497039
10.8679339669835,10.4999998587541
10.8804402201101,10.4999998674556
10.8929464732366,10.4999998758182
10.9054527263632,10.4999998838513
10.9179589794897,10.4999998915638
10.9304652326163,10.4999998989645
10.9429714857429,10.4999999060616
10.9554777388694,10.4999999128633
10.967983991996,10.4999999193773
10.9804902451226,10.4999999256188
10.9929964982491,10.4999999315986
11.0055027513757,10.4999999373247
11.0180090045023,10.4999999428049
11.0305152576288,10.4999999480467
11.0430215107554,10.4999999530575
11.0555277638819,10.4999999578447
11.0680340170085,10.4999999624155
11.0805402701351,10.4999999667768
11.0930465232616,10.4999999709356
11.1055527763882,10.4999999748985
11.1180590295148,10.4999999786722
11.1305652826413,10.499999982263
11.1430715357679,10.4999999856773
11.1555777888944,10.4999999889212
11.168084042021,10.4999999920008
11.1805902951476,10.4999999949218
11.1930965482741,10.49999999769
11.2056028014007,10.500000000311
11.2181090545273,10.5000000027902
11.2306153076538,10.5000000051328
11.2431215607804,10.5000000073441
11.255627813907,10.5000000094289
11.2681340670335,10.5000000113921
11.2806403201601,10.5000000132385
11.2931465732866,10.5000000149726
11.3056528264132,10.5000000165987
11.3181590795398,10.5000000181213
11.3306653326663,10.5000000195443
11.3431715857929,10.5000000208717
11.3556778389195,10.5000000221075
11.368184092046,10.5000000232552
11.3806903451726,10.5000000243184
11.3931965982992,10.5000000253005
11.4057028514257,10.5000000262048
11.4182091045523,10.5000000270343
11.4307153576788,10.5000000277921
11.4432216108054,10.5000000284809
11.455727863932,10.5000000291036
11.4682341170585,10.5000000296692
11.4807403701851,10.5000000301828
11.4932466233117,10.5000000306457
11.5057528764382,10.5000000310595
11.5182591295648,10.5000000314255
11.5307653826913,10.5000000317451
11.5432716358179,10.5000000320198
11.5557778889445,10.5000000322509
11.568284142071,10.5000000324399
11.5807903951976,10.5000000325882
11.5932966483242,10.5000000326972
11.6058029014507,10.5000000327683
11.6183091545773,10.5000000328029
11.6308154077039,10.5000000328026
11.6433216608304,10.5000000327686
11.655827913957,10.5000000327024
11.6683341670835,10.5000000326055
11.6808404202101,10.5000000324792
11.6933466733367,10.5000000323249
11.7058529264632,10.5000000321442
11.7183591795898,10.5000000319384
11.7308654327164,10.500000031709
11.7433716858429,10.5000000314573
11.7558779389695,10.5000000311848
11.768384192096,10.500000030893
11.7808904452226,10.5000000305832
11.7933966983492,10.5000000302569
11.8059029514757,10.5000000299156
11.8184092046023,10.5000000295606
11.8309154577289,10.5000000291933
11.8434217108554,10.5000000288153
11.855927963982,10.500000028428
11.8684342171086,10.5000000280327
11.8809404702351,10.500000027631
11.8934467233617,10.5000000272242
11.9059529764882,10.5000000268138
11.9184592296148,10.5000000264012
11.9309654827414,10.5000000259879
11.9434717358679,10.5000000255753
11.9559779889945,10.5000000251649
11.9684842421211,10.500000024758
11.9809904952476,10.5000000243534
11.9934967483742,10.5000000239503
12.0060030015007,10.5000000235486
12.0185092546273,10.5000000231484
12.0310155077539,10.5000000227494
12.0435217608804,10.5000000223518
12.056028014007,10.5000000219555
12.0685342671336,10.5000000215605
12.0810405202601,10.5000000211668
12.0935467733867,10.5000000207745
12.1060530265133,10.5000000203835
12.1185592796398,10.5000000199939
12.1310655327664,10.5000000196059
12.1435717858929,10.5000000192194
12.1560780390195,10.5000000188347
12.1685842921461,10.5000000184516
12.1810905452726,10.5000000180705
12.1935967983992,10.5000000176915
12.2061030515258,10.5000000173146
12.2186093046523,10.50000001694
12.2311155577789,10.500000016568
12.2436218109055,10.5000000161986
12.256128064032,10.5000000158322
12.2686343171586,10.5000000154688
12.2811405702851,10.5000000151088
12.2936468234117,10.5000000147524
12.3061530765383,10.5000000143998
12.3186593296648,10.5000000140514
12.3311655827914,10.5000000137073
12.343671835918,10.5000000133678
12.3561780890445,10.5000000130334
12.3686843421711,10.5000000127043
12.3811905952976,10.5000000123808
12.3936968484242,10.5000000120632
12.4062031015508,10.5000000117521
12.4187093546773,10.5000000114476
12.4312156078039,10.5000000111502
12.4437218609305,10.5000000108604
12.456228114057,10.5000000105785
12.4687343671836,10.5000000103049
12.4812406203102,10.5000000100387
12.4937468734367,10.5000000097787
12.5062531265633,10.5000000095248
12.5187593796898,10.5000000092766
12.5312656328164,10.500000009034
12.543771885943,10.5000000087965
12.5562781390695,10.5000000085642
12.5687843921961,10.5000000083366
12.5812906453227,10.5000000081137
12.5937968984492,10.5000000078952
12.6063031515758,10.500000007681
12.6188094047024,10.5000000074708
12.6313156578289,10.5000000072646
12.6438219109555,10.5000000070622
12.656328164082,10.5000000068634
12.6688344172086,10.5000000066681
12.6813406703352,10.5000000064762
12.6938469234617,10.5000000062876
12.7063531765883,10.5000000061023
12.7188594297149,10.50000000592
12.7313656828414,10.5000000057408
12.743871935968,10.5000000055646
12.7563781890945,10.5000000053913
12.7688844422211,10.5000000052209
12.7813906953477,10.5000000050534
12.7938969484742,10.5000000048887
12.8064032016008,10.5000000047269
12.8189094547274,10.5000000045679
12.8314157078539,10.5000000044118
12.8439219609805,10.5000000042585
12.8564282141071,10.5000000041082
12.8689344672336,10.5000000039609
12.8814407203602,10.5000000038166
12.8939469734867,10.5000000036754
12.9064532266133,10.5000000035374
12.9189594797399,10.5000000034027
12.9314657328664,10.5000000032713
12.943971985993,10.5000000031434
12.9564782391196,10.5000000030192
12.9689844922461,10.5000000028987
12.9814907453727,10.500000002782
12.9939969984993,10.5000000026694
13.0065032516258,10.5000000025611
13.0190095047524,10.5000000024571
13.0315157578789,10.5000000023577
13.0440220110055,10.5000000022631
13.0565282641321,10.5000000021734
13.0690345172586,10.500000002088
13.0815407703852,10.5000000020058
13.0940470235118,10.5000000019266
13.1065532766383,10.5000000018504
13.1190595297649,10.5000000017769
13.1315657828914,10.5000000017062
13.144072036018,10.500000001638
13.1565782891446,10.5000000015723
13.1690845422711,10.5000000015089
13.1815907953977,10.5000000014477
13.1940970485243,10.5000000013886
13.2066033016508,10.5000000013315
13.2191095547774,10.5000000012763
13.231615807904,10.5000000012229
13.2441220610305,10.5000000011713
13.2566283141571,10.5000000011213
13.2691345672836,10.5000000010728
13.2816408204102,10.5000000010258
13.2941470735368,10.5000000009801
13.3066533266633,10.5000000009358
13.3191595797899,10.5000000008928
13.3316658329165,10.5000000008509
13.344172086043,10.5000000008101
13.3566783391696,10.5000000007704
13.3691845922961,10.5000000007317
13.3816908454227,10.5000000006939
13.3941970985493,10.500000000657
13.4067033516758,10.500000000621
13.4192096048024,10.5000000005859
13.431715857929,10.5000000005515
13.4442221110555,10.5000000005178
13.4567283641821,10.5000000004849
13.4692346173087,10.5000000004527
13.4817408704352,10.5000000004212
13.4942471235618,10.5000000003903
13.5067533766883,10.5000000003601
13.5192596298149,10.5000000003305
13.5317658829415,10.5000000003015
13.544272136068,10.5000000002732
13.5567783891946,10.5000000002455
13.5692846423212,10.5000000002184
13.5817908954477,10.500000000192
13.5942971485743,10.5000000001662
13.6068034017008,10.5000000001411
13.6193096548274,10.5000000001167
13.631815907954,10.500000000093
13.6443221610805,10.50000000007
13.6568284142071,10.5000000000479
13.6693346673337,10.5000000000265
13.6818409204602,10.500000000006
13.6943471735868,10.4999999999864
13.7068534267134,10.4999999999677
13.7193596798399,10.49999999995
13.7318659329665,10.4999999999333
13.744372186093,10.4999999999178
13.7568784392196,10.4999999999033
13.7693846923462,10.4999999998902
13.7818909454727,10.4999999998783
13.7943971985993,10.4999999998677
13.8069034517259,10.4999999998584
13.8194097048524,10.4999999998499
13.831915957979,10.4999999998422
13.8444222111056,10.4999999998352
13.8569284642321,10.4999999998289
13.8694347173587,10.4999999998232
13.8819409704852,10.4999999998182
13.8944472236118,10.4999999998137
13.9069534767384,10.4999999998097
13.9194597298649,10.4999999998062
13.9319659829915,10.4999999998031
13.9444722361181,10.4999999998005
13.9569784892446,10.4999999997982
13.9694847423712,10.4999999997962
13.9819909954977,10.4999999997945
13.9944972486243,10.4999999997931
14.0070035017509,10.499999999792
14.0195097548774,10.499999999791
14.032016008004,10.4999999997902
14.0445222611306,10.4999999997896
14.0570285142571,10.4999999997891
14.0695347673837,10.4999999997887
14.0820410205103,10.4999999997884
14.0945472736368,10.4999999997882
14.1070535267634,10.499999999788
14.1195597798899,10.4999999997878
14.1320660330165,10.4999999997876
14.1445722861431,10.4999999997875
14.1570785392696,10.4999999997873
14.1695847923962,10.4999999997871
14.1820910455228,10.4999999997868
14.1945972986493,10.4999999997865
14.2071035517759,10.4999999997861
14.2196098049025,10.4999999997857
14.232116058029,10.4999999997852
14.2446223111556,10.4999999997846
14.2571285642821,10.4999999997839
14.2696348174087,10.4999999997832
14.2821410705353,10.4999999997824
14.2946473236618,10.4999999997815
14.3071535767884,10.4999999997805
14.319659829915,10.4999999997794
14.3321660830415,10.4999999997783
14.3446723361681,10.4999999997771
14.3571785892946,10.4999999997759
14.3696848424212,10.4999999997747
14.3821910955478,10.4999999997734
14.3946973486743,10.499999999772
14.4072036018009,10.4999999997707
14.4197098549275,10.4999999997694
14.432216108054,10.4999999997682
14.4447223611806,10.4999999997669
14.4572286143072,10.4999999997658
14.4697348674337,10.4999999997647
14.4822411205603,10.4999999997638
14.4947473736868,10.4999999997629
14.5072536268134,10.4999999997623
14.51975987994,10.4999999997618
14.5322661330665,10.4999999997615
14.5447723861931,10.4999999997615
14.5572786393197,10.4999999997617
14.5697848924462,10.4999999997623
14.5822911455728,10.4999999997632
14.5947973986993,10.4999999997644
14.6073036518259,10.4999999997661
14.6198099049525,10.4999999997682
14.632316158079,10.4999999997708
14.6448224112056,10.4999999997739
14.6573286643322,10.4999999997776
14.6698349174587,10.4999999997819
14.6823411705853,10.4999999997868
14.6948474237119,10.4999999997925
14.7073536768384,10.4999999997988
14.719859929965,10.499999999806
14.7323661830915,10.499999999814
14.7448724362181,10.499999999823
14.7573786893447,10.4999999998328
14.7698849424712,10.4999999998437
14.7823911955978,10.4999999998556
14.7948974487244,10.4999999998686
14.8074037018509,10.4999999998828
14.8199099549775,10.4999999998983
14.8324162081041,10.499999999915
14.8449224612306,10.4999999999331
14.8574287143572,10.4999999999518
14.8699349674837,10.4999999999691
14.8824412206103,10.4999999999849
14.8949474737369,10.4999999999993
14.9074537268634,10.5000000000125
14.91995997999,10.5000000000244
14.9324662331166,10.5000000000352
14.9449724862431,10.500000000045
14.9574787393697,10.5000000000539
14.9699849924962,10.500000000062
14.9824912456228,10.5000000000692
14.9949974987494,10.5000000000758
15.0075037518759,10.5000000000818
15.0200100050025,10.5000000000872
15.0325162581291,10.5000000000921
15.0450225112556,10.5000000000966
15.0575287643822,10.5000000001008
15.0700350175088,10.5000000001047
15.0825412706353,10.5000000001083
15.0950475237619,10.5000000001118
15.1075537768884,10.5000000001151
15.120060030015,10.5000000001184
15.1325662831416,10.5000000001216
15.1450725362681,10.5000000001249
15.1575787893947,10.5000000001282
15.1700850425213,10.5000000001316
15.1825912956478,10.5000000001351
15.1950975487744,10.5000000001387
15.2076038019009,10.5000000001426
15.2201100550275,10.5000000001466
15.2326163081541,10.5000000001509
15.2451225612806,10.5000000001555
15.2576288144072,10.5000000001603
15.2701350675338,10.5000000001654
15.2826413206603,10.5000000001708
15.2951475737869,10.5000000001765
15.3076538269135,10.5000000001825
15.32016008004,10.5000000001889
15.3326663331666,10.5000000001955
15.3451725862931,10.5000000002025
15.3576788394197,10.5000000002098
15.3701850925463,10.5000000002174
15.3826913456728,10.5000000002254
15.3951975987994,10.5000000002335
15.407703851926,10.500000000242
15.4202101050525,10.5000000002507
15.4327163581791,10.5000000002596
15.4452226113057,10.5000000002688
15.4577288644322,10.5000000002781
15.4702351175588,10.5000000002876
15.4827413706853,10.5000000002971
15.4952476238119,10.5000000003068
15.5077538769385,10.5000000003165
15.520260130065,10.5000000003262
15.5327663831916,10.5000000003358
15.5452726363182,10.5000000003454
15.5577788894447,10.5000000003548
15.5702851425713,10.500000000364
15.5827913956978,10.500000000373
15.5952976488244,10.5000000003816
15.607803901951,10.5000000003899
15.6203101550775,10.5000000003978
15.6328164082041,10.5000000004051
15.6453226613307,10.5000000004119
15.6578289144572,10.5000000004181
15.6703351675838,10.5000000004235
15.6828414207104,10.5000000004282
15.6953476738369,10.5000000004319
15.7078539269635,10.5000000004348
15.72036018009,10.5000000004365
15.7328664332166,10.5000000004372
15.7453726863432,10.5000000004366
15.7578789394697,10.5000000004347
15.7703851925963,10.5000000004314
15.7828914457229,10.5000000004266
15.7953976988494,10.5000000004207
15.807903951976,10.5000000004146
15.8204102051026,10.5000000004082
15.8329164582291,10.5000000004014
15.8454227113557,10.5000000003944
15.8579289644822,10.5000000003871
15.8704352176088,10.5000000003794
15.8829414707354,10.5000000003714
15.8954477238619,10.500000000363
15.9079539769885,10.5000000003542
15.9204602301151,10.5000000003451
15.9329664832416,10.5000000003356
15.9454727363682,10.5000000003258
15.9579789894947,10.5000000003155
15.9704852426213,10.5000000003049
15.9829914957479,10.5000000002939
15.9954977488744,10.5000000002824
16.008004002001,10.5000000002706
16.0205102551276,10.5000000002585
16.0330165082541,10.5000000002459
16.0455227613807,10.5000000002329
16.0580290145073,10.5000000002196
16.0705352676338,10.5000000002059
16.0830415207604,10.5000000001919
16.0955477738869,10.5000000001775
16.1080540270135,10.5000000001628
16.1205602801401,10.5000000001477
16.1330665332666,10.5000000001324
16.1455727863932,10.5000000001167
16.1580790395198,10.5000000001007
16.1705852926463,10.5000000000845
16.1830915457729,10.500000000068
16.1955977988994,10.5000000000513
16.208104052026,10.5000000000343
16.2206103051526,10.5000000000172
16.2331165582791,10.4999999999998
16.2456228114057,10.4999999999823
16.2581290645323,10.4999999999647
16.2706353176588,10.499999999947
16.2831415707854,10.4999999999292
16.295647823912,10.4999999999113
16.3081540770385,10.4999999998935
16.3206603301651,10.4999999998756
16.3331665832916,10.4999999998577
16.3456728364182,10.4999999998399
16.3581790895448,10.4999999998222
16.3706853426713,10.4999999998047
16.3831915957979,10.4999999997873
16.3956978489245,10.4999999997701
16.408204102051,10.4999999997531
16.4207103551776,10.4999999997365
16.4332166083042,10.4999999997201
16.4457228614307,10.4999999997041
16.4582291145573,10.4999999996885
16.4707353676838,10.4999999996733
16.4832416208104,10.4999999996586
16.495747873937,10.4999999996445
16.5082541270635,10.4999999996309
16.5207603801901,10.4999999996179
16.5332666333167,10.4999999996057
16.5457728864432,10.4999999995941
16.5582791395698,10.4999999995833
16.5707853926963,10.4999999995733
16.5832916458229,10.4999999995642
16.5957978989495,10.4999999995561
16.608304152076,10.4999999995489
16.6208104052026,10.4999999995427
16.6333166583292,10.4999999995377
16.6458229114557,10.4999999995338
16.6583291645823,10.4999999995311
16.6708354177089,10.4999999995298
16.6833416708354,10.4999999995297
16.695847923962,10.4999999995311
16.7083541770885,10.4999999995339
16.7208604302151,10.4999999995382
16.7333666833417,10.4999999995422
16.7458729364682,10.4999999995447
16.7583791895948,10.4999999995457
16.7708854427214,10.4999999995454
16.7833916958479,10.4999999995438
16.7958979489745,10.4999999995411
16.8084042021011,10.4999999995372
16.8209104552276,10.4999999995323
16.8334167083542,10.4999999995265
16.8459229614807,10.4999999995199
16.8584292146073,10.4999999995125
16.8709354677339,10.4999999995043
16.8834417208604,10.4999999994956
16.895947973987,10.4999999994863
16.9084542271136,10.4999999994765
16.9209604802401,10.4999999994663
16.9334667333667,10.4999999994558
16.9459729864932,10.499999999445
16.9584792396198,10.4999999994339
16.9709854927464,10.4999999994227
16.9834917458729,10.4999999994115
16.9959979989995,10.4999999994002
17.0085042521261,10.4999999993889
17.0210105052526,10.4999999993777
17.0335167583792,10.4999999993667
17.0460230115058,10.4999999993559
17.0585292646323,10.4999999993452
17.0710355177589,10.4999999993349
17.0835417708854,10.499999999325
17.096048024012,10.4999999993154
17.1085542771386,10.4999999993063
17.1210605302651,10.4999999992976
17.1335667833917,10.4999999992895
17.1460730365183,10.4999999992819
17.1585792896448,10.4999999992749
17.1710855427714,10.4999999992686
17.183591795898,10.4999999992629
17.1960980490245,10.4999999992579
17.2086043021511,10.4999999992537
17.2211105552776,10.4999999992502
17.2336168084042,10.4999999992475
17.2461230615308,10.4999999992457
17.2586293146573,10.4999999992447
17.2711355677839,10.4999999992446
17.2836418209105,10.4999999992453
17.296148074037,10.499999999247
17.3086543271636,10.4999999992496
17.3211605802901,10.4999999992532
17.3336668334167,10.4999999992577
17.3461730865433,10.4999999992633
17.3586793396698,10.4999999992698
17.3711855927964,10.4999999992773
17.383691845923,10.4999999992858
17.3961980990495,10.4999999992954
17.4087043521761,10.4999999993059
17.4212106053027,10.4999999993175
17.4337168584292,10.4999999993302
17.4462231115558,10.4999999993439
17.4587293646823,10.4999999993586
17.4712356178089,10.4999999993743
17.4837418709355,10.4999999993911
17.496248124062,10.4999999994089
17.5087543771886,10.4999999994277
17.5212606303152,10.4999999994476
17.5337668834417,10.4999999994684
17.5462731365683,10.4999999994902
17.5587793896948,10.499999999513
17.5712856428214,10.4999999995367
17.583791895948,10.4999999995614
17.5962981490745,10.499999999587
17.6088044022011,10.4999999996135
17.6213106553277,10.4999999996409
17.6338169084542,10.4999999996692
17.6463231615808,10.4999999996982
17.6588294147074,10.4999999997281
17.6713356678339,10.4999999997588
17.6838419209605,10.4999999997902
17.696348174087,10.4999999998223
17.7088544272136,10.4999999998551
17.7213606803402,10.4999999998886
17.7338669334667,10.4999999999227
17.7463731865933,10.4999999999573
17.7588794397199,10.4999999999925
17.7713856928464,10.5000000000281
17.783891945973,10.5000000000643
17.7963981990995,10.5000000001008
17.8089044522261,10.5000000001377
17.8214107053527,10.5000000001749
17.8339169584792,10.5000000002124
17.8464232116058,10.50000000025
17.8589294647324,10.5000000002879
17.8714357178589,10.5000000003258
17.8839419709855,10.5000000003638
17.8964482241121,10.5000000004018
17.9089544772386,10.5000000004397
17.9214607303652,10.5000000004775
17.9339669834917,10.5000000005151
17.9464732366183,10.5000000005524
17.9589794897449,10.5000000005895
17.9714857428714,10.5000000006261
17.983991995998,10.5000000006623
17.9964982491246,10.5000000006979
18.0090045022511,10.500000000733
18.0215107553777,10.5000000007674
18.0340170085043,10.500000000801
18.0465232616308,10.5000000008339
18.0590295147574,10.5000000008658
18.0715357678839,10.5000000008967
18.0840420210105,10.5000000009266
18.0965482741371,10.5000000009553
18.1090545272636,10.5000000009828
18.1215607803902,10.5000000010089
18.1340670335168,10.5000000010337
18.1465732866433,10.500000001057
18.1590795397699,10.5000000010786
18.1715857928964,10.5000000010986
18.184092046023,10.5000000011168
18.1965982991496,10.5000000011332
18.2091045522761,10.5000000011475
18.2216108054027,10.5000000011598
18.2341170585293,10.5000000011699
18.2466233116558,10.5000000011778
18.2591295647824,10.5000000011842
18.271635817909,10.5000000011895
18.2841420710355,10.5000000011937
18.2966483241621,10.5000000011968
18.3091545772886,10.5000000011989
18.3216608304152,10.5000000011999
18.3341670835418,10.5000000012
18.3466733366683,10.500000001199
18.3591795897949,10.5000000011971
18.3716858429215,10.5000000011942
18.384192096048,10.5000000011905
18.3966983491746,10.5000000011858
18.4092046023012,10.5000000011802
18.4217108554277,10.5000000011738
18.4342171085543,10.5000000011665
18.4467233616808,10.5000000011585
18.4592296148074,10.5000000011495
18.471735867934,10.5000000011398
18.4842421210605,10.5000000011294
18.4967483741871,10.5000000011181
18.5092546273137,10.5000000011061
18.5217608804402,10.5000000010933
18.5342671335668,10.5000000010798
18.5467733866933,10.5000000010655
18.5592796398199,10.5000000010505
18.5717858929465,10.5000000010349
18.584292146073,10.5000000010185
18.5967983991996,10.5000000010014
18.6093046523262,10.5000000009836
18.6218109054527,10.5000000009651
18.6343171585793,10.5000000009459
18.6468234117059,10.500000000926
18.6593296648324,10.5000000009054
18.671835917959,10.5000000008842
18.6843421710855,10.5000000008622
18.6968484242121,10.5000000008396
18.7093546773387,10.5000000008162
18.7218609304652,10.5000000007922
18.7343671835918,10.5000000007675
18.7468734367184,10.500000000742
18.7593796898449,10.5000000007159
18.7718859429715,10.500000000689
18.7843921960981,10.5000000006614
18.7968984492246,10.5000000006331
18.8094047023512,10.500000000604
18.8219109554777,10.5000000005742
18.8344172086043,10.5000000005436
18.8469234617309,10.5000000005122
18.8594297148574,10.5000000004801
18.871935967984,10.5000000004471
18.8844422211106,10.5000000004133
18.8969484742371,10.5000000003787
18.9094547273637,10.5000000003433
18.9219609804902,10.5000000003069
18.9344672336168,10.5000000002697
18.9469734867434,10.5000000002316
18.9594797398699,10.5000000001926
18.9719859929965,10.5000000001526
18.9844922461231,10.5000000001116
18.9969984992496,10.5000000000697
19.0095047523762,10.5000000000267
19.0220110055028,10.4999999999827
19.0345172586293,10.4999999999377
19.0470235117559,10.4999999998915
19.0595297648824,10.4999999998443
19.072036018009,10.4999999997959
19.0845422711356,10.4999999997463
19.0970485242621,10.4999999996955
19.1095547773887,10.4999999996435
19.1220610305153,10.4999999995903
19.1345672836418,10.4999999995357
19.1470735367684,10.4999999994798
19.1595797898949,10.4999999994226
19.1720860430215,10.4999999993639
19.1845922961481,10.4999999993052
19.1970985492746,10.499999999251
19.2096048024012,10.4999999992014
19.2221110555278,10.4999999991562
19.2346173086543,10.4999999991149
19.2471235617809,10.4999999990774
19.2596298149075,10.4999999990434
19.272136068034,10.4999999990125
19.2846423211606,10.4999999989845
19.2971485742871,10.4999999989592
19.3096548274137,10.4999999989363
19.3221610805403,10.4999999989156
19.3346673336668,10.4999999988968
19.3471735867934,10.4999999988797
19.35967983992,10.499999998864
19.3721860930465,10.4999999988496
19.3846923461731,10.4999999988363
19.3971985992996,10.4999999988238
19.4097048524262,10.4999999988119
19.4222111055528,10.4999999988004
19.4347173586793,10.4999999987893
19.4472236118059,10.4999999987782
19.4597298649325,10.499999998767
19.472236118059,10.4999999987556
19.4847423711856,10.4999999987438
19.4972486243122,10.4999999987315
19.5097548774387,10.4999999987184
19.5222611305653,10.4999999987045
19.5347673836918,10.4999999986897
19.5472736368184,10.4999999986737
19.559779889945,10.4999999986566
19.5722861430715,10.4999999986381
19.5847923961981,10.4999999986183
19.5972986493247,10.4999999985969
19.6098049024512,10.4999999985739
19.6223111555778,10.4999999985493
19.6348174087044,10.4999999985229
19.6473236618309,10.4999999984947
19.6598299149575,10.4999999984646
19.672336168084,10.4999999984325
19.6848424212106,10.4999999983985
19.6973486743372,10.4999999983624
19.7098549274637,10.4999999983243
19.7223611805903,10.4999999982841
19.7348674337169,10.4999999982417
19.7473736868434,10.4999999981973
19.75987993997,10.4999999981507
19.7723861930965,10.4999999981019
19.7848924462231,10.4999999980511
19.7973986993497,10.4999999979981
19.8099049524762,10.499999997943
19.8224112056028,10.4999999978858
19.8349174587294,10.4999999978266
19.8474237118559,10.4999999977654
19.8599299649825,10.4999999977023
19.8724362181091,10.4999999976372
19.8849424712356,10.4999999975703
19.8974487243622,10.4999999975017
19.9099549774887,10.4999999974317
19.9224612306153,10.4999999973632
19.9349674837419,10.4999999972968
19.9474737368684,10.4999999972326
19.959979989995,10.4999999971708
19.9724862431216,10.4999999971115
19.9849924962481,10.4999999970549
19.9974987493747,10.499999997001
20.0100050025013,10.4999999969502
20.0225112556278,10.4999999969024
20.0350175087544,10.4999999968577
20.0475237618809,10.4999999968165
20.0600300150075,10.4999999967787
20.0725362681341,10.4999999967445
20.0850425212606,10.499999996714
20.0975487743872,10.4999999966873
20.1100550275138,10.4999999966647
20.1225612806403,10.4999999966461
20.1350675337669,10.4999999966317
20.1475737868934,10.4999999966217
20.16008004002,10.4999999966161
20.1725862931466,10.4999999966151
20.1850925462731,10.4999999966187
20.1975987993997,10.4999999966272
20.2101050525263,10.4999999966405
20.2226113056528,10.4999999966589
20.2351175587794,10.4999999966823
20.247623811906,10.499999996711
20.2601300650325,10.499999996745
20.2726363181591,10.4999999967844
20.2851425712856,10.4999999968294
20.2976488244122,10.49999999688
20.3101550775388,10.4999999969363
20.3226613306653,10.4999999969984
20.3351675837919,10.4999999970664
20.3476738369185,10.4999999971405
20.360180090045,10.4999999972206
20.3726863431716,10.4999999973069
20.3851925962982,10.4999999973995
20.3976988494247,10.4999999974985
20.4102051025513,10.4999999976038
20.4227113556778,10.4999999977158
20.4352176088044,10.4999999978343
20.447723861931,10.4999999979595
20.4602301150575,10.4999999980915
20.4727363681841,10.4999999982303
20.4852426213107,10.499999998376
20.4977488744372,10.4999999985287
20.5102551275638,10.4999999986884
20.5227613806903,10.4999999988553
20.5352676338169,10.4999999990294
20.5477738869435,10.4999999992107
20.56028014007,10.4999999993994
20.5727863931966,10.4999999995955
20.5852926463232,10.499999999799
20.5977988994497,10.50000000001
20.6103051525763,10.5000000002286
20.6228114057029,10.5000000004548
20.6353176588294,10.5000000006882
20.647823911956,10.5000000009224
20.6603301650825,10.5000000011545
20.6728364182091,10.5000000013843
20.6853426713357,10.5000000016117
20.6978489244622,10.5000000018363
20.7103551775888,10.500000002058
20.7228614307154,10.5000000022764
20.7353676838419,10.5000000024914
20.7478739369685,10.5000000027028
20.760380190095,10.5000000029102
20.7728864432216,10.5000000031136
20.7853926963482,10.5000000033126
20.7978989494747,10.5000000035071
20.8104052026013,10.5000000036969
20.8229114557279,10.5000000038817
20.8354177088544,10.5000000040613
20.847923961981,10.5000000042355
20.8604302151076,10.5000000044043
20.8729364682341,10.5000000045672
20.8854427213607,10.5000000047242
20.8979489744872,10.5000000048751
20.9104552276138,10.5000000050196
20.9229614807404,10.5000000051577
20.9354677338669,10.500000005289
20.9479739869935,10.5000000054135
20.9604802401201,10.500000005531
20.9729864932466,10.5000000056413
20.9854927463732,10.5000000057442
20.9979989994997,10.5000000058396
21.0105052526263,10.5000000059272
21.0230115057529,10.5000000060071
21.0355177588794,10.500000006079
21.048024012006,10.5000000061427
21.0605302651326,10.5000000061981
21.0730365182591,10.5000000062451
21.0855427713857,10.5000000062835
21.0980490245123,10.5000000063132
21.1105552776388,10.500000006334
21.1230615307654,10.5000000063459
21.1355677838919,10.5000000063486
21.1480740370185,10.5000000063422
21.1605802901451,10.5000000063264
21.1730865432716,10.5000000063011
21.1855927963982,10.5000000062662
21.1980990495248,10.5000000062217
21.2106053026513,10.5000000061673
21.2231115557779,10.500000006103
21.2356178089045,10.5000000060288
21.248124062031,10.5000000059444
21.2606303151576,10.5000000058498
21.2731365682841,10.5000000057449
21.2856428214107,10.5000000056297
21.2981490745373,10.500000005504
21.3106553276638,10.5000000053677
21.3231615807904,10.5000000052208
21.335667833917,10.5000000050632
21.3481740870435,10.5000000048948
21.3606803401701,10.5000000047156
21.3731865932966,10.5000000045254
21.3856928464232,10.5000000043243
21.3981990995498,10.5000000041182
21.4107053526763,10.5000000039162
21.4232116058029,10.5000000037183
21.4357178589295,10.5000000035242
21.448224112056,10.5000000033338
21.4607303651826,10.5000000031469
21.4732366183092,10.5000000029632
21.4857428714357,10.5000000027826
21.4982491245623,10.5000000026049
21.5107553776888,10.5000000024301
21.5232616308154,10.5000000022579
21.535767883942,10.5000000020883
21.5482741370685,10.5000000019211
21.5607803901951,10.5000000017563
21.5732866433217,10.5000000015938
21.5857928964482,10.5000000014336
21.5982991495748,10.5000000012756
21.6108054027014,10.5000000011197
21.6233116558279,10.500000000966
21.6358179089545,10.5000000008145
21.648324162081,10.5000000006651
21.6608304152076,10.5000000005179
21.6733366683342,10.500000000373
21.6858429214607,10.5000000002303
21.6983491745873,10.5000000000899
21.7108554277139,10.499999999952
21.7233616808404,10.4999999998166
21.735867933967,10.4999999996839
21.7483741870935,10.4999999995538
21.7608804402201,10.4999999994267
21.7733866933467,10.4999999993026
21.7858929464732,10.4999999991816
21.7983991995998,10.4999999990641
21.8109054527264,10.4999999989501
21.8234117058529,10.4999999988398
21.8359179589795,10.4999999987336
21.8484242121061,10.4999999986315
21.8609304652326,10.4999999985339
21.8734367183592,10.499999998441
21.8859429714857,10.4999999983531
21.8984492246123,10.4999999982704
21.9109554777389,10.4999999981933
21.9234617308654,10.4999999981221
21.935967983992,10.4999999980571
21.9484742371186,10.4999999979987
21.9609804902451,10.4999999979471
21.9734867433717,10.4999999979029
21.9859929964983,10.4999999978662
21.9984992496248,10.4999999978376
22.0110055027514,10.4999999978164
22.0235117558779,10.4999999977977
22.0360180090045,10.4999999977811
22.0485242621311,10.4999999977664
22.0610305152576,10.4999999977538
22.0735367683842,10.4999999977432
22.0860430215108,10.4999999977347
22.0985492746373,10.4999999977283
22.1110555277639,10.499999997724
22.1235617808904,10.4999999977217
22.136068034017,10.4999999977215
22.1485742871436,10.4999999977234
22.1610805402701,10.4999999977274
22.1735867933967,10.4999999977334
22.1860930465233,10.4999999977415
22.1985992996498,10.4999999977516
22.2111055527764,10.4999999977637
22.223611805903,10.4999999977777
22.2361180590295,10.4999999977937
22.2486243121561,10.4999999978115
22.2611305652826,10.4999999978313
22.2736368184092,10.4999999978528
22.2861430715358,10.4999999978761
22.2986493246623,10.4999999979011
22.3111555777889,10.4999999979278
22.3236618309155,10.4999999979561
22.336168084042,10.4999999979859
22.3486743371686,10.4999999980172
22.3611805902951,10.4999999980499
22.3736868434217,10.4999999980839
22.3861930965483,10.4999999981192
22.3986993496748,10.4999999981556
22.4112056028014,10.4999999981931
22.423711855928,10.4999999982316
22.4362181090545,10.499999998271
22.4487243621811,10.4999999983112
22.4612306153077,10.4999999983522
22.4737368684342,10.4999999983937
22.4862431215608,10.4999999984357
22.4987493746873,10.4999999984781
22.5112556278139,10.4999999985207
22.5237618809405,10.4999999985635
22.536268134067,10.4999999986063
22.5487743871936,10.499999998649
22.5612806403202,10.4999999986915
22.5737868934467,10.4999999987336
22.5862931465733,10.4999999987752
22.5987993996998,10.4999999988161
22.6113056528264,10.4999999988563
22.623811905953,10.4999999988954
22.6363181590795,10.4999999989335
22.6488244122061,10.4999999989703
22.6613306653327,10.4999999990057
22.6738369184592,10.4999999990395
22.6863431715858,10.4999999990716
22.6988494247124,10.4999999991019
22.7113556778389,10.4999999991306
22.7238619309655,10.4999999991577
22.736368184092,10.4999999991834
22.7488744372186,10.4999999992078
22.7613806903452,10.4999999992309
22.7738869434717,10.499999999253
22.7863931965983,10.499999999274
22.7988994497249,10.499999999294
22.8114057028514,10.4999999993133
22.823911955978,10.4999999993317
22.8364182091046,10.4999999993495
22.8489244622311,10.4999999993666
22.8614307153577,10.4999999993832
22.8739369684842,10.4999999993993
22.8864432216108,10.4999999994151
22.8989494747374,10.4999999994305
22.9114557278639,10.4999999994456
22.9239619809905,10.4999999994604
22.9364682341171,10.4999999994751
22.9489744872436,10.4999999994897
22.9614807403702,10.4999999995042
22.9739869934967,10.4999999995187
22.9864932466233,10.4999999995332
22.9989994997499,10.4999999995477
23.0115057528764,10.4999999995623
23.024012006003,10.499999999577
23.0365182591296,10.4999999995918
23.0490245122561,10.4999999996068
23.0615307653827,10.4999999996219
23.0740370185093,10.4999999996372
23.0865432716358,10.4999999996527
23.0990495247624,10.4999999996684
23.1115557778889,10.4999999996844
23.1240620310155,10.4999999997005
23.1365682841421,10.4999999997168
23.1490745372686,10.4999999997333
23.1615807903952,10.4999999997501
23.1740870435218,10.499999999767
23.1865932966483,10.4999999997841
23.1990995497749,10.4999999998013
23.2116058029015,10.4999999998186
23.224112056028,10.4999999998361
23.2366183091546,10.4999999998536
23.2491245622811,10.4999999998711
23.2616308154077,10.4999999998887
23.2741370685343,10.4999999999062
23.2866433216608,10.4999999999236
23.2991495747874,10.4999999999409
23.311655827914,10.499999999958
23.3241620810405,10.4999999999749
23.3366683341671,10.4999999999915
23.3491745872936,10.5000000000078
23.3616808404202,10.5000000000237
23.3741870935468,10.500000000039
23.3866933466733,10.5000000000539
23.3991995997999,10.5000000000681
23.4117058529265,10.5000000000816
23.424212106053,10.5000000000943
23.4367183591796,10.5000000001062
23.4492246123062,10.5000000001171
23.4617308654327,10.500000000127
23.4742371185593,10.5000000001357
23.4867433716858,10.5000000001433
23.4992496248124,10.5000000001495
23.511755877939,10.5000000001542
23.5242621310655,10.5000000001574
23.5367683841921,10.5000000001592
23.5492746373187,10.5000000001609
23.5617808904452,10.500000000163
23.5742871435718,10.5000000001653
23.5867933966984,10.500000000168
23.5992996498249,10.5000000001709
23.6118059029515,10.500000000174
23.624312156078,10.5000000001773
23.6368184092046,10.5000000001807
23.6493246623312,10.5000000001843
23.6618309154577,10.5000000001879
23.6743371685843,10.5000000001916
23.6868434217109,10.5000000001954
23.6993496748374,10.5000000001991
23.711855927964,10.5000000002029
23.7243621810905,10.5000000002066
23.7368684342171,10.5000000002102
23.7493746873437,10.5000000002138
23.7618809404702,10.5000000002172
23.7743871935968,10.5000000002206
23.7868934467234,10.5000000002238
23.7993996998499,10.5000000002268
23.8119059529765,10.5000000002297
23.8244122061031,10.5000000002323
23.8369184592296,10.5000000002348
23.8494247123562,10.500000000237
23.8619309654827,10.500000000239
23.8744372186093,10.5000000002407
23.8869434717359,10.5000000002422
23.8994497248624,10.5000000002434
23.911955977989,10.5000000002443
23.9244622311156,10.5000000002449
23.9369684842421,10.5000000002453
23.9494747373687,10.5000000002453
23.9619809904952,10.500000000245
23.9744872436218,10.5000000002444
23.9869934967484,10.5000000002434
23.9994997498749,10.5000000002422
24.0120060030015,10.5000000002406
24.0245122561281,10.5000000002387
24.0370185092546,10.5000000002364
24.0495247623812,10.5000000002338
24.0620310155078,10.5000000002309
24.0745372686343,10.5000000002277
24.0870435217609,10.5000000002241
24.0995497748874,10.5000000002203
24.112056028014,10.5000000002161
24.1245622811406,10.5000000002116
24.1370685342671,10.5000000002068
24.1495747873937,10.5000000002017
24.1620810405203,10.5000000001963
24.1745872936468,10.5000000001907
24.1870935467734,10.5000000001848
24.1995997998999,10.5000000001786
24.2121060530265,10.5000000001722
24.2246123061531,10.5000000001656
24.2371185592796,10.5000000001588
24.2496248124062,10.5000000001517
24.2621310655328,10.5000000001445
24.2746373186593,10.5000000001372
24.2871435717859,10.5000000001297
24.2996498249125,10.500000000122
24.312156078039,10.5000000001143
24.3246623311656,10.5000000001065
24.3371685842921,10.5000000000986
24.3496748374187,10.5000000000907
24.3621810905453,10.5000000000828
24.3746873436718,10.5000000000749
24.3871935967984,10.500000000067
24.399699849925,10.5000000000592
24.4122061030515,10.5000000000515
24.4247123561781,10.5000000000439
24.4372186093047,10.5000000000364
24.4497248624312,10.5000000000292
24.4622311155578,10.5000000000221
24.4747373686843,10.5000000000153
24.4872436218109,10.5000000000088
24.4997498749375,10.5000000000026
24.512256128064,10.4999999999967
24.5247623811906,10.4999999999912
24.5372686343172,10.4999999999861
24.5497748874437,10.4999999999815
24.5622811405703,10.4999999999774
24.5747873936968,10.4999999999738
24.5872936468234,10.4999999999708
24.59979989995,10.4999999999685
24.6123061530765,10.4999999999667
24.6248124062031,10.499999999965
24.6373186593297,10.4999999999634
24.6498249124562,10.4999999999618
24.6623311655828,10.4999999999603
24.6748374187094,10.4999999999588
24.6873436718359,10.4999999999574
24.6998499249625,10.499999999956
24.712356178089,10.4999999999546
24.7248624312156,10.4999999999534
24.7373686843422,10.4999999999521
24.7498749374687,10.4999999999509
24.7623811905953,10.4999999999498
24.7748874437219,10.4999999999487
24.7873936968484,10.4999999999476
24.799899949975,10.4999999999466
24.8124062031015,10.4999999999457
24.8249124562281,10.4999999999448
24.8374187093547,10.499999999944
24.8499249624812,10.4999999999432
24.8624312156078,10.4999999999424
24.8749374687344,10.4999999999417
24.8874437218609,10.4999999999411
24.8999499749875,10.4999999999406
24.9124562281141,10.49999999994
24.9249624812406,10.4999999999396
24.9374687343672,10.4999999999392
24.9499749874937,10.4999999999389
24.9624812406203,10.4999999999387
24.9749874937469,10.4999999999385
24.9874937468734,10.4999999999384
25,10.4999999999384


==> Data/Follower_4_headway.csv <==
time,headway
0,6
0.0100050025012506,5.96009796414128
0.0200100050025013,5.92043117573217
0.0300150075037519,5.88099858874208
0.0400200100050025,5.84179916467234
0.0500250125062531,5.80283187294995
0.0600300150075038,5.76409569092067
0.0700350175087544,5.72558960418187
0.080040020010005,5.68731260555823
0.0900450225112556,5.64926369601196
0.100050025012506,5.61144188606082
0.110055027513757,5.57384619570254
0.120060030015008,5.53647565316919
0.130065032516258,5.49932929540074
0.140070035017509,5.46240616870144
0.150075037518759,5.42570532802797
0.16008004002001,5.3892258399638
0.170085042521261,5.35296678164633
0.180090045022511,5.31692723967114
0.190095047523762,5.28110630991333
0.200100050025012,5.24550309968446
0.210105052526263,5.21011672647474
0.220110055027514,5.17494632096447
0.230115057528764,5.13999102482495
0.240120060030015,5.10524998916657
0.250125062531266,5.07072237765339
0.260130065032516,5.03640736554722
0.270135067533767,5.00230414049033
0.280140070035018,4.96841190328467
0.290145072536268,4.93472986475281
0.300150075037519,4.90125724763405
0.310155077538769,4.86799328724758
0.32016008004002,4.83493723067801
0.330165082541271,4.80208833782156
0.340170085042521,4.76944587859651
0.350175087543772,4.73700913452079
0.360180090045022,4.70477739730726
0.370185092546273,4.6727499696867
0.380190095047524,4.64092616369114
0.390195097548774,4.60930530004283
0.400200100050025,4.57788670760661
0.410205102551276,4.54666972304885
0.420210105052526,4.51565368797757
0.430215107553777,4.48483794708708
0.440220110055028,4.45422185011849
0.450225112556278,4.42380474653485
0.460230115057529,4.39358598518412
0.470235117558779,4.36356491092448
0.48024012006003,4.33374086240282
0.490245122561281,4.30411316912507
0.500250125062531,4.27468114818199
0.510255127563782,4.24544410005943
0.520260130065032,4.21640130470875
0.530265132566283,4.1875520164916
0.540270135067534,4.15889545943268
0.550275137568784,4.13043082109067
0.560280140070035,4.10215724634794
0.570285142571286,4.07407382999897
0.580290145072536,4.04617960973472
0.590295147573787,4.01847355574125
0.600300150075038,3.99095456494677
0.610305152576288,3.96362144612323
0.620310155077539,3.93647290766835
0.630315157578789,3.90950755046207
0.64032016008004,3.88272385061979
0.650325162581291,3.85612014465228
0.660330165082541,3.82969460743827
0.670335167583792,3.80344524445767
0.680340170085043,3.77736986986834
0.690345172586293,3.75146607578685
0.700350175087544,3.72573121385783
0.710355177588794,3.70016236836298
0.720360180090045,3.67475632738515
0.730365182591296,3.64950955016972
0.740370185092546,3.62441813419986
0.750375187593797,3.59947777491884
0.760380190095048,3.57468372466429
0.770385192596298,3.55003074660984
0.780390195097549,3.52551306383259
0.790395197598799,3.50112430380374
0.80040020010005,3.47685743693997
0.810405202601301,3.45270471004618
0.820410205102551,3.42865757159893
0.830415207603802,3.40470659119508
0.840420210105053,3.38084136992966
0.850425212606303,3.35705044345112
0.860430215107554,3.33332117375364
0.870435217608804,3.30963963529951
0.880440220110055,3.28599048440904
0.890445222611306,3.26235682902649
0.900450225112556,3.23872007357998
0.910455227613807,3.21505977096585
0.920460230115058,3.1913534507415
0.930465232616308,3.16757645028346
0.940470235117559,3.1437017354705
0.950475237618809,3.11969972213757
0.96048024012006,3.09553809833772
0.970485242621311,3.07118165403628
0.980490245122561,3.04659212381125
0.990495247623812,3.0217280525597
1.00050025012506,2.9965446859849
1.01050525262631,2.9709939091275
1.02051025512756,2.94502422448479
1.03051525762881,2.91858080694117
1.04052026013006,2.89160562313479
1.05052526263132,2.8640376480269
1.06053026513257,2.83581318504099
1.07053526763382,2.80686629670891
1.08054027013507,2.77712937012648
1.09054527263632,2.7465338124303
1.10055027513757,2.7150108878649
1.11055527763882,2.68249270140046
1.12056028014007,2.64891332047556
1.13056528264132,2.61421003531534
1.14057028514257,2.57832475002394
1.15057528764382,2.54120549537389
1.16058029014507,2.50280805245346
1.17058529264632,2.46309767795785
1.18059029514757,2.42205091636571
1.19059529764882,2.37965748299875
1.20060030015008,2.33592219531272
1.21060530265133,2.29086691891072
1.22061030515258,2.24453248447059
1.23061530765383,2.19698051169022
1.24062031015508,2.148295063767
1.25062531265633,2.09858403043443
1.26063031515758,2.0479801249474
1.27063531765883,1.99664136338548
1.28064032016008,1.94475089252623
1.29064532266133,1.8925160348522
1.30065032516258,1.84016643486631
1.31065532766383,1.78795122387178
1.32066033016508,1.73613516206323
1.33066533266633,1.68499378196196
1.34067033516758,1.63480760642346
1.35067533766883,1.58585561514552
1.36068034017009,1.53840818330152
1.37068534267134,1.49271980247965
1.38069034517259,1.44902194724407
1.39069534767384,1.40751648554965
1.40070035017509,1.36837003761045
1.41070535267634,1.33170966099458
1.42071035517759,1.29762016144258
1.43071535767884,1.26614322144428
1.44072036018009,1.2372783920441
1.45072536268134,1.21098584297347
1.46073036518259,1.18719061479622
1.47073536768384,1.16578800655381
1.48074037018509,1.14664966026542
1.49074537268634,1.12962989034172
1.50075037518759,1.11457184570578
1.51075537768884,1.10131316814859
1.5207603801901,1.08969090853344
1.53076538269135,1.07954556955134
1.5407703851926,1.07072423493609
1.55077538769385,1.06308282266629
1.5607803901951,1.05648755045712
1.57078539269635,1.05081573223016
1.5807903951976,1.04595603558613
1.59079539769885,1.04180832704727
1.6008004002001,1.03828322008513
1.61080540270135,1.035301424119
1.6208104052026,1.03279297422149
1.63081540770385,1.0306964034509
1.6408204102051,1.02895790381728
1.65082541270635,1.02753050833935
1.6608304152076,1.02637331552426
1.67083541770885,1.02545076967292
1.68084042021011,1.02473200342726
1.69084542271136,1.02419024487222
1.70085042521261,1.02380228829701
1.71085542771386,1.02354802552621
1.72086043021511,1.02341003348577
1.73086543271636,1.02337321348215
1.74087043521761,1.02342447653515
1.75087543771886,1.02355247052228
1.76088044022011,1.02374734341998
1.77088544272136,1.02400053894937
1.78089044522261,1.02430462012429
1.79089544772386,1.02465311714948
1.80090045022511,1.02504039648221
1.81090545272636,1.02546154801808
1.82091045522761,1.02591228809459
1.83091545772886,1.02638887595803
1.84092046023012,1.02688804189691
1.85092546273137,1.0274069252696
1.86093046523262,1.02794302117143
1.87093546773387,1.02849413446785
1.88094047023512,1.0290583400115
1.89094547273637,1.0296339484775
1.90095047523762,1.03021947655911
1.91095547773887,1.03081362143018
1.92096048024012,1.03141523839793
1.93096548274137,1.03202332169349
1.94097048524262,1.03263698767686
1.95097548774387,1.03325546019532
1.96098049024512,1.0338780579812
1.97098549274637,1.03450418351272
1.98099049524762,1.03513331331138
1.99099549774887,1.03576498956172
2.00100050025013,1.03639881263966
2.01100550275138,1.03703443460257
2.02101050525263,1.03767155348964
2.03101550775388,1.03830990832904
2.04102051025513,1.03894927468027
2.05102551275638,1.03958946073422
2.06103051525763,1.04023030385668
2.07103551775888,1.04087166754849
2.08104052026013,1.0415134387536
2.09104552276138,1.04215552545476
2.10105052526263,1.04279785453584
2.11105552776388,1.04344036988717
2.12106053026513,1.04408303073556
2.13106553276638,1.04472581013565
2.14107053526763,1.04536869363152
2.15107553776888,1.0460116780569
2.16108054027013,1.04665477046588
2.17108554277139,1.04729798716266
2.18109054527264,1.04794135283544
2.19109554777389,1.04858489980297
2.20110055027514,1.04922866730886
2.21110555277639,1.04987270088491
2.22111055527764,1.05051705180172
2.23111555777889,1.05116177656359
2.24112056028014,1.05180693644893
2.25112556278139,1.05245259706924
2.26113056528264,1.05309882801532
2.27113556778389,1.05374570253095
2.28114057028514,1.05439329718003
2.29114557278639,1.0550416915669
2.30115057528764,1.05569096809835
2.31115557778889,1.05634121175318
2.32116058029015,1.0569925098612
2.3311655827914,1.05764495189617
2.34117058529265,1.05829862933529
2.3511755877939,1.05895363548618
2.36118059029515,1.05961006532087
2.3711855927964,1.06026801536658
2.38119059529765,1.06092758358597
2.3911955977989,1.06158886924522
2.40120060030015,1.06225197280587
2.4112056028014,1.06291699586526
2.42121060530265,1.06358404103572
2.4312156078039,1.06425321186824
2.44122061030515,1.06492461280216
2.4512256128064,1.06559834908359
2.46123061530765,1.06627452667101
2.4712356178089,1.06695325222085
2.48124062031015,1.06763463301486
2.49124562281141,1.06831877689502
2.50125062531266,1.06900579224985
2.51125562781391,1.06969578795261
2.52126063031516,1.07038887329217
2.53126563281641,1.07108515798751
2.54127063531766,1.07178475210945
2.55127563781891,1.07248776606391
2.56128064032016,1.07319431058245
2.57128564282141,1.07390449664366
2.58129064532266,1.07461843547414
2.59129564782391,1.07533623853298
2.60130065032516,1.07605801745348
2.61130565282641,1.07678388406475
2.62131065532766,1.07751395033902
2.63131565782891,1.07824832835577
2.64132066033017,1.07898713033039
2.65132566283142,1.07973046854423
2.66133066533267,1.08047845537555
2.67133566783392,1.0812312032498
2.68134067033517,1.08198882461292
2.69134567283642,1.08275143196054
2.70135067533767,1.08351913777496
2.71135567783892,1.08429205456382
2.72136068034017,1.08507029479909
2.73136568284142,1.08585397091466
2.74137068534267,1.08664319532822
2.75137568784392,1.08743808036826
2.76138069034517,1.08823873833269
2.77138569284642,1.08904528143899
2.78139069534767,1.08985782179778
2.79139569784892,1.09067647145879
2.80140070035018,1.0915013423283
2.81140570285143,1.0923325462343
2.82141070535268,1.09317019487974
2.83141570785393,1.09401439981244
2.84142071035518,1.09486527249047
2.85142571285643,1.09572292417566
2.86143071535768,1.09658746600632
2.87143571785893,1.09745900898472
2.88144072036018,1.09833766390091
2.89144572286143,1.09922354141772
2.90145072536268,1.1001167519873
2.91145572786393,1.10101740590792
2.92146073036518,1.10192561329073
2.93146573286643,1.10284148403323
2.94147073536768,1.10376512784396
2.95147573786893,1.10469665423924
2.96148074037019,1.10563617254352
2.97148574287144,1.10658379180794
2.98149074537269,1.10753962096745
2.99149574787394,1.10850376864304
3.00150075037519,1.10947634332612
3.01150575287644,1.11045745321021
3.02151075537769,1.11144720627756
3.03151575787894,1.11244571028303
3.04152076038019,1.11345307278621
3.05152576288144,1.11446940104079
3.06153076538269,1.11549480215135
3.07153576788394,1.11652938289995
3.08154077038519,1.11757324986597
3.09154577288644,1.11862650938649
3.10155077538769,1.11968926752366
3.11155577788894,1.12076163007542
3.1215607803902,1.12184370261824
3.13156578289145,1.12293559042879
3.1415707853927,1.12403739855344
3.15157578789395,1.12514923214933
3.1615807903952,1.12627119604866
3.17158579289645,1.12740339429669
3.1815907953977,1.12854593079077
3.19159579789895,1.1296989093452
3.2016008004002,1.13086243341036
3.21160580290145,1.132036606191
3.2216108054027,1.13322153059512
3.23161580790395,1.1344173081041
3.2416208104052,1.13562404654034
3.25162581290645,1.13684184707729
3.2616308154077,1.13807080682314
3.27163581790895,1.1393110282706
3.2816408204102,1.1405626140662
3.29164582291146,1.14182566565099
3.30165082541271,1.14310028439557
3.31165582791396,1.14438657193139
3.32166083041521,1.14568462602029
3.33166583291646,1.14699454422669
3.34167083541771,1.14831643039844
3.35167583791896,1.14965038659129
3.36168084042021,1.15099651115074
3.37168584292146,1.1523549028382
3.38169084542271,1.15372566057609
3.39169584792396,1.15510888296026
3.40170085042521,1.15650466837392
3.41170585292646,1.15791311516267
3.42171085542771,1.15933432124322
3.43171585792896,1.16076838432796
3.44172086043022,1.16221540193357
3.45172586293147,1.16367547133535
3.46173086543272,1.16514868955665
3.47173586793397,1.16663515339446
3.48174087043522,1.16813495941611
3.49174587293647,1.16964820395862
3.50175087543772,1.17117498313148
3.51175587793897,1.172715392819
3.52176088044022,1.17426952868133
3.53176588294147,1.17583748615603
3.54177088544272,1.17741936045989
3.55177588794397,1.17901524659081
3.56178089044522,1.18062523932938
3.57178589294647,1.18224943324062
3.58179089544772,1.1838879226759
3.59179589794897,1.18554080177489
3.60180090045022,1.18720816446748
3.61180590295148,1.18889010447582
3.62181090545273,1.19058671531618
3.63181590795398,1.19229809030095
3.64182091045523,1.19402432254048
3.65182591295648,1.19576550494534
3.66183091545773,1.19752173022903
3.67183591795898,1.19929309090978
3.68184092046023,1.20107967931224
3.69184592296148,1.20288158756917
3.70185092546273,1.20469890762297
3.71185592796398,1.20653173122736
3.72186093046523,1.20838014995169
3.73186593296648,1.21024425518124
3.74187093546773,1.21212413812004
3.75187593796898,1.21401988978944
3.76188094047024,1.21593160103408
3.77188594297149,1.21785936252126
3.78189094547274,1.21980326474411
3.79189594797399,1.22176339801981
3.80190095047524,1.22373985249533
3.81190595297649,1.22573271814615
3.82191095547774,1.22774208477986
3.83191595797899,1.22976804203402
3.84192096048024,1.23181067938074
3.85192596298149,1.23387008612622
3.86193096548274,1.23594635141313
3.87193596798399,1.23803956422016
3.88194097048524,1.24014981336339
3.89194597298649,1.24227718749707
3.90195097548774,1.24442177511385
3.91195597798899,1.24658366454661
3.92196098049025,1.24876294396732
3.9319659829915,1.2509597013889
3.94197098549275,1.25317402466243
3.951975987994,1.25540600148049
3.96198099049525,1.25765571937512
3.9719859929965,1.259923265718
3.98199099549775,1.26220872772007
3.991995997999,1.2645121924296
4.00200100050025,1.2668337467323
4.0120060030015,1.26917347734834
4.02201100550275,1.2715314708355
4.032016008004,1.27390781358452
4.04202101050525,1.27630259181044
4.0520260130065,1.27871589157263
4.06203101550775,1.28114779875581
4.072036018009,1.28359839903368
4.08204102051026,1.28606777793482
4.09204602301151,1.28855602078445
4.10205102551276,1.29106321272045
4.11205602801401,1.29358943873563
4.12206103051526,1.2961347835574
4.13206603301651,1.29869933175206
4.14207103551776,1.30128316765983
4.15207603801901,1.30388637540922
4.16208104052026,1.30650903896411
4.17208604302151,1.30915124198136
4.18209104552276,1.31181306793882
4.19209604802401,1.31449460004581
4.20210105052526,1.31719592128817
4.21210605302651,1.3199171144048
4.22211105552776,1.32265826182286
4.23211605802901,1.32541944572604
4.24212106053027,1.32820074799453
4.25212606303152,1.33100225027611
4.26213106553277,1.33382403379812
4.27213606803402,1.33666617954946
4.28214107053527,1.3395287681507
4.29214607303652,1.34241187991323
4.30215107553777,1.34531559470778
4.31215607803902,1.34823999210389
4.32216108054027,1.35118515125103
4.33216608304152,1.3541511508987
4.34217108554277,1.35713806934064
4.35217608804402,1.36014598440447
4.36218109054527,1.36317497352675
4.37218609304652,1.36622511356999
4.38219109554777,1.36929648094718
4.39219609804902,1.37238915151257
4.40220110055028,1.37550320058916
4.41220610305153,1.37863870284924
4.42221110555278,1.38179573242017
4.43221610805403,1.38497436283237
4.44222111055528,1.38817466682182
4.45222611305653,1.39139671651059
4.46223111555778,1.39464058336065
4.47223611805903,1.39790633792709
4.48224112056028,1.40119405010347
4.49224612306153,1.40450378891253
4.50225112556278,1.40783562246555
4.51225612806403,1.411189618053
4.52226113056528,1.41456584203934
4.53226613306653,1.41796435964917
4.54227113556778,1.42138523527058
4.55227613806903,1.42482853218117
4.56228114057028,1.42829431242753
4.57228614307154,1.43178263698416
4.58229114557279,1.43529356570838
4.59229614807404,1.43882715696992
4.60230115057529,1.44238346797203
4.61230615307654,1.44596255459718
4.62231115557779,1.44956447114288
4.63231615807904,1.4531892705021
4.64232116058029,1.45683700404676
4.65232616308154,1.46050772147079
4.66233116558279,1.46420147084013
4.67233616808404,1.46791829841333
4.68234117058529,1.47165824870791
4.69234617308654,1.47542136436856
4.70235117558779,1.47920768587646
4.71235617808904,1.48301725194775
4.72236118059029,1.4868500990796
4.73236618309155,1.49070626142037
4.7423711855928,1.49458577105748
4.75237618809405,1.49848865756645
4.7623811905953,1.50241494806531
4.77238619309655,1.50636466726271
4.7823911955978,1.51033783695065
4.79239619809905,1.51433447641903
4.8024012006003,1.51835460202604
4.81240620310155,1.52239822713156
4.8224112056028,1.52646536219147
4.83241620810405,1.5305560142247
4.8424212106053,1.53467018719417
4.85242621310655,1.53880788169323
4.8624312156078,1.54296909463893
4.87243621810905,1.54715381949096
4.88244122061031,1.55136204572333
4.89244622311156,1.55559375916789
4.90245122561281,1.55984894157599
4.91245622811406,1.56412757049343
4.92246123061531,1.56842961928913
4.93246623311656,1.57275505672539
4.94247123561781,1.57710384725738
4.95247623811906,1.58147595041661
4.96248124062031,1.58587132102453
4.97248624312156,1.59028990879422
4.98249124562281,1.59473165836583
4.99249624812406,1.5991965090696
5.00250125062531,1.60368439456495
5.01250625312656,1.60819524318821
5.02251125562781,1.61272897707859
5.03251625812906,1.61728551276624
5.04252126063032,1.6218647603415
5.05252626313157,1.62646662382242
5.06253126563282,1.63109100057618
5.07253626813407,1.63573778118435
5.08254127063532,1.64040684963389
5.09254627313657,1.64509808239494
5.10255127563782,1.64981134929311
5.11255627813907,1.65454651211261
5.12256128064032,1.65930342550844
5.13256628314157,1.66408193596004
5.14257128564282,1.66888188208314
5.15257628814407,1.67370309430927
5.16258129064532,1.67854539427616
5.17258629314657,1.68340859560145
5.18259129564782,1.68829250232056
5.19259629814907,1.69319691023226
5.20260130065033,1.69812160504683
5.21260630315158,1.70306636377378
5.22261130565283,1.70803095306343
5.23261630815408,1.71301513023892
5.24262131065533,1.71801864206435
5.25262631315658,1.72304122536438
5.26263131565783,1.72808260623248
5.27263631815908,1.73314250009853
5.28264132066033,1.73822061142039
5.29264632316158,1.743316633524
5.30265132566283,1.74843024837915
5.31265632816408,1.75356112636104
5.32266133066533,1.75870892611955
5.33266633316658,1.76387329423702
5.34267133566783,1.76905386514957
5.35267633816908,1.77425026101232
5.36268134067033,1.7794620911857
5.37268634317159,1.78468895261506
5.38269134567284,1.78993042891047
5.39269634817409,1.79518609101649
5.40270135067534,1.80045549596446
5.41270635317659,1.80573818792681
5.42271135567784,1.81103369687812
5.43271635817909,1.81634153939474
5.44272136068034,1.82166121783017
5.45272636318159,1.82699222054492
5.46273136568284,1.83233402169694
5.47273636818409,1.83768608077348
5.48274137068534,1.84304784333836
5.49274637318659,1.84841873937823
5.50275137568784,1.85379818520305
5.51275637818909,1.8591855812655
5.52276138069035,1.86458031412083
5.5327663831916,1.86998175431659
5.54277138569285,1.875389258171
5.5527763881941,1.88080216616572
5.56278139069535,1.8862198042614
5.5727863931966,1.89164148262567
5.58279139569785,1.89706649674187
5.5927963981991,1.90249412643708
5.60280140070035,1.90792363665046
5.6128064032016,1.91335427690113
5.62281140570285,1.91878528139618
5.6328164082041,1.92421586962598
5.64282141070535,1.9296452458415
5.6528264132066,1.93507259924898
5.66283141570785,1.94049710427581
5.6728364182091,1.94591792051514
5.68284142071036,1.95133419309641
5.69284642321161,1.95674505243742
5.70285142571286,1.96214961481411
5.71285642821411,1.96754698234113
5.72286143071536,1.97293624299775
5.73286643321661,1.97831647154228
5.74287143571786,1.9836867287504
5.75287643821911,1.98904606249976
5.76288144072036,1.99439350734636
5.77288644322161,1.99972808559893
5.78289144572286,2.0050488065686
5.79289644822411,2.01035466843596
5.80290145072536,2.01564465671558
5.81290645322661,2.02091774655049
5.82291145572786,2.02617290122795
5.83291645822911,2.03140907423366
5.84292146073037,2.03662520817998
5.85292646323162,2.04182023675462
5.86293146573287,2.04699308364216
5.87293646823412,2.05214266454158
5.88294147073537,2.0572678860113
5.89294647323662,2.0623676477576
5.90295147573787,2.06744084139578
5.91295647823912,2.07248635243705
5.92296148074037,2.07750305982988
5.93296648324162,2.08248983730924
5.94297148574287,2.08744555312364
5.95297648824412,2.09236907192892
5.96298149074537,2.09725925351311
5.97298649324662,2.10211495549208
5.98299149574787,2.10693503226393
5.99299649824912,2.11171833706996
6.00300150075037,2.11646372103684
6.01300650325163,2.12117003590034
6.02301150575288,2.12583613313026
6.03301650825413,2.13046086461467
6.04302151075538,2.13504308489189
6.05302651325663,2.13958164977872
6.06303151575788,2.14407541911837
6.07303651825913,2.14852325580928
6.08304152076038,2.15292402785623
6.09304652326163,2.15727660799577
6.10305152576288,2.16157987578178
6.11305652826413,2.16583271678364
6.12306153076538,2.17003402500009
6.13306653326663,2.17418270239016
6.14307153576788,2.17827765997753
6.15307653826913,2.18231781882813
6.16308154077038,2.18630211056563
6.17308654327164,2.19022947848487
6.18309154577289,2.19409887784881
6.19309654827414,2.19790927692127
6.20310155077539,2.20165965806795
6.21310655327664,2.20534901801022
6.22311155577789,2.20897636872675
6.23311655827914,2.21254073811034
6.24312156078039,2.21604117074122
6.25312656328164,2.21947672947332
6.26313156578289,2.22284649507799
6.27313656828414,2.22614956632162
6.28314157078539,2.22938506314431
6.29314657328664,2.23255212547054
6.30315157578789,2.23564991334898
6.31315657828914,2.23867760944146
6.3231615807904,2.24163441878891
6.33316658329165,2.24451956964388
6.3431715857929,2.24733231384424
6.35317658829415,2.25007192758062
6.3631815907954,2.25273771220163
6.37318659329665,2.25532899409703
6.3831915957979,2.25784512650478
6.39319659829915,2.26028548890989
6.4032016008004,2.26264948813582
6.41320660330165,2.26493655892016
6.4232116058029,2.26714616437571
6.43321660830415,2.26927779492439
6.4432216108054,2.27133097073683
6.45322661330665,2.27330524363215
6.4632316158079,2.27520019478586
6.47323661830915,2.2770154346854
6.48324162081041,2.27875060509855
6.49324662331166,2.28040537912631
6.50325162581291,2.28197946082059
6.51325662831416,2.28347258647181
6.52326163081541,2.28488452431529
6.53326663331666,2.28621507498497
6.54327163581791,2.28746407154171
6.55327663831916,2.28863137978146
6.56328164082041,2.2897168982979
6.57328664332166,2.2907205589167
6.58329164582291,2.29164232638416
6.59329664832416,2.29248219880399
6.60330165082541,2.29324020740102
6.61330665332666,2.2939164166869
6.62331165582791,2.29451092424818
6.63331665832916,2.29502386232236
6.64332166083042,2.29545539687219
6.65332666333167,2.29580572384339
6.66333166583292,2.29607507275175
6.67333666833417,2.29626370733148
6.68334167083542,2.2963719238154
6.69334667333667,2.29640005071217
6.70335167583792,2.29634844914436
6.71335667833917,2.29621751108593
6.72336168084042,2.29600766189689
6.73336668334167,2.29571935724623
6.74337168584292,2.29535308319178
6.75337668834417,2.29490935816101
6.76338169084542,2.29438872915741
6.77338669334667,2.29379177405731
6.78339169584792,2.29311909945372
6.79339669834917,2.29237134114773
6.80340170085042,2.29154916308232
6.81340670335168,2.29065325735409
6.82341170585293,2.2896843427894
6.83341670835418,2.28864316534988
6.84342171085543,2.28753049650282
6.85342671335668,2.28634713344253
6.86343171585793,2.285093898216
6.87343671835918,2.28377163637444
6.88344172086043,2.28238121772493
6.89344672336168,2.28092353387647
6.90345172586293,2.27939949801189
6.91345672836418,2.277810046531
6.92346173086543,2.27615613310539
6.93346673336668,2.27443873271258
6.94347173586793,2.2726588394689
6.95347673836918,2.27081746465167
6.96348174087044,2.26891563634898
6.97348674337169,2.26695439943762
6.98349174587294,2.26493481364749
6.99349674837419,2.26285795368505
7.00350175087544,2.260724907447
7.01350675337669,2.25853677545746
7.02351175587794,2.25629466999433
7.03351675837919,2.25399971500455
7.04352176088044,2.25165304307378
7.05352676338169,2.2492557973133
7.06353176588294,2.24680912739736
7.07353676838419,2.24431419206378
7.08354177088544,2.24177215427833
7.09354677338669,2.23918418473826
7.10355177588794,2.23655145623824
7.11355677838919,2.2338751473472
7.12356178089045,2.23115643772053
7.1335667833917,2.22839650997222
7.14357178589295,2.2255965466824
7.1535767883942,2.22275773140132
7.16358179089545,2.21988124604723
7.1735867933967,2.21696827161547
7.18359179589795,2.21401998615078
7.1935967983992,2.21103756470156
7.20360180090045,2.20802217795421
7.2136068034017,2.20497499205761
7.22361180590295,2.2018971669826
7.2336168084042,2.19878985704148
7.24362181090545,2.19565420838532
7.2536268134067,2.1924913605662
7.26363181590795,2.18930244315251
7.2736368184092,2.18608857800101
7.28364182091046,2.18285087568158
7.29364682341171,2.17959043740869
7.30365182591296,2.17630835256899
7.31365682841421,2.17300569911401
7.32366183091546,2.1696835430197
7.33366683341671,2.16634293687143
7.34367183591796,2.16298492086473
7.35367683841921,2.15961052050855
7.36368184092046,2.15622074790956
7.37368684342171,2.15281660012229
7.38369184592296,2.14939905923021
7.39369684842421,2.14596909225464
7.40370185092546,2.14252764999625
7.41370685342671,2.13907566770578
7.42371185592796,2.13561406389344
7.43371685842921,2.13214374067008
7.44372186093047,2.12866558336504
7.45372686343172,2.12518046004211
7.46373186593297,2.12168922178879
7.47373686843422,2.11819270205213
7.48374187093547,2.11469171688331
7.49374687343672,2.11118706467507
7.50375187593797,2.10767952602761
7.51375687843922,2.10416986383347
7.52376188094047,2.10065882304899
7.53376688344172,2.09714713086402
7.54377188594297,2.09363549656698
7.55377688844422,2.09012461165266
7.56378189094547,2.08661514985832
7.57378689344672,2.08310776715113
7.58379189594797,2.07960310198331
7.59379689844922,2.07610177520336
7.60380190095047,2.07260439032942
7.61380690345173,2.06911153366345
7.62381190595298,2.06562377432221
7.63381690845423,2.0621416646321
7.64382191095548,2.05866574015751
7.65382691345673,2.05519651989627
7.66383191595798,2.05173450667374
7.67383691845923,2.04828018712
7.68384192096048,2.04483403212453
7.69384692346173,2.04139649702884
7.70385192596298,2.03796802176037
7.71385692846423,2.0345490313242
7.72386193096548,2.03113993597898
7.73386693346673,2.02774113141133
7.74387193596798,2.02435299928437
7.75387693846923,2.02097590734581
7.76388194097049,2.01761020975584
7.77388694347174,2.0142562475481
7.78389194597299,2.01091434873904
7.79389694847424,2.00758482881359
7.80390195097549,2.00426799101216
7.81390695347674,2.00096412656185
7.82391195597799,1.99767351515444
7.83391695847924,1.99439642521143
7.84392196098049,1.99113311414074
7.85392696348174,1.98788382879891
7.86393196598299,1.98464880577821
7.87393696848424,1.98142827164114
7.88394197098549,1.97822244338936
7.89394697348674,1.97503152873437
7.90395197598799,1.97185572635183
7.91395697848924,1.96869522631435
7.9239619809905,1.9655502103538
7.93396698349175,1.9624208521462
7.943971985993,1.95930731767845
7.95397698849425,1.95620976552198
7.9639819909955,1.95312834713043
7.97398699349675,1.95006320713929
7.983991995998,1.94701448366936
7.99399699849925,1.94398230858123
8.0040020010005,1.94096680777357
8.01400700350175,1.93796810147453
8.024012006003,1.93498630444069
8.03401700850425,1.93202152629181
8.0440220110055,1.92907387174922
8.05402701350675,1.92614344081363
8.064032016008,1.92323032908884
8.07403701850926,1.9203346280202
8.08404202101051,1.91745642500858
8.09404702351176,1.9145958037353
8.10405202601301,1.91175284441958
8.11405702851426,1.90892762383326
8.12406203101551,1.90612021564112
8.13406703351676,1.90333069070673
8.14407203601801,1.90055911695237
8.15407703851926,1.89780555975726
8.16408204102051,1.89507008230114
8.17408704352176,1.89235274525493
8.18409204602301,1.8896536072895
8.19409704852426,1.88697272532973
8.20410205102551,1.8843101542499
8.21410705352676,1.88166594741222
8.22411205602801,1.8790401567197
8.23411705852926,1.87643283256051
8.24412206103051,1.87384402416171
8.25412706353177,1.87127377956787
8.26413206603302,1.86872214571238
8.27413706853427,1.86618916878314
8.28414207103552,1.86367489389921
8.29414707353677,1.86117936546047
8.30415207603802,1.85870262751601
8.31415707853927,1.85624472306398
8.32416208104052,1.85380569485815
8.33416708354177,1.85138558531584
8.34417208604302,1.84898443620082
8.35417708854427,1.84660228922547
8.36418209104552,1.84423918578076
8.37418709354677,1.84189516691694
8.38419209604802,1.83957027386865
8.39419709854927,1.83726454746365
8.40420210105053,1.83497802858769
8.41420710355178,1.83271075819085
8.42421210605303,1.83046277703478
8.43421710855428,1.82823412626405
8.44422211105553,1.82602484686826
8.45422711355678,1.82383497981345
8.46423211605803,1.82166456652519
8.47423711855928,1.81951364836036
8.48424212106053,1.81738226701821
8.49424712356178,1.81527046421445
8.50425212606303,1.81317828172831
8.51425712856428,1.8111057618811
8.52426213106553,1.8090529469827
8.53426713356678,1.80701987983931
8.54427213606803,1.80500660300977
8.55427713856928,1.80301315957848
8.56428214107054,1.80103959284676
8.57428714357179,1.79908594632676
8.58429214607304,1.79715226365373
8.59429714857429,1.79523858874764
8.60430215107554,1.7933449656643
8.61430715357679,1.79147143885677
8.62431215607804,1.78961805283537
8.63431715857929,1.78778485231926
8.64432216108054,1.78597188225913
8.65432716358179,1.78417918755209
8.66433216608304,1.7824068136078
8.67433716858429,1.78065480577651
8.68434217108554,1.77892320959174
8.69434717358679,1.77721207057216
8.70435217608804,1.77552143460039
8.71435717858929,1.77385134747191
8.72436218109054,1.77220185513504
8.7343671835918,1.77057300355899
8.74437218609305,1.76896483880074
8.7543771885943,1.76737740692582
8.76438219109555,1.76581075396694
8.7743871935968,1.76426492620669
8.78439219609805,1.76273996973767
8.7943971985993,1.76123593063375
8.80440220110055,1.75975285489169
8.8144072036018,1.75829078857743
8.82441220610305,1.75684977764147
8.8344172086043,1.75542986799432
8.84442221110555,1.75403110537252
8.8544272136068,1.75265353545002
8.86443221610805,1.75129720369952
8.87443721860931,1.74996215552444
8.88444222111056,1.74864843614078
8.89444722361181,1.74735609066167
8.90445222611306,1.74608516402485
8.91445722861431,1.74483570088339
8.92446223111556,1.74360774574782
8.93446723361681,1.74240134275019
8.94447223611806,1.74121653601942
8.95447723861931,1.74005336933639
8.96448224112056,1.73891188610465
8.97448724362181,1.73779212961834
8.98449224612306,1.73669414319514
8.99449724862431,1.73561796926544
9.00450225112556,1.73456365026551
9.01450725362681,1.73353122816365
9.02451225612806,1.73252074487093
9.03451725862931,1.73153224162033
9.04452226113056,1.73056575949609
9.05452726363182,1.72962133921453
9.06453226613307,1.72869902113016
9.07453726863432,1.72779884529305
9.08454227113557,1.72692085114397
9.09454727363682,1.7260650779715
9.10455227613807,1.72523156465122
9.11455727863932,1.72442034943017
9.12456228114057,1.72363147034393
9.13456728364182,1.72286496512034
9.14457228614307,1.72212087085819
9.15457728864432,1.72139922433574
9.16458229114557,1.72070006166232
9.17458729364682,1.72002341875185
9.18459229614807,1.71936933094507
9.19459729864932,1.71873783329864
9.20460230115058,1.71812896010701
9.21460730365183,1.71754274535316
9.22461230615308,1.71697922260659
9.23461730865433,1.71643842489399
9.24462231115558,1.71592038473833
9.25462731365683,1.71542513421239
9.26463231615808,1.71495270487941
9.27463731865933,1.7145031279212
9.28464232116058,1.71407643383358
9.29464732366183,1.71367265258411
9.30465232616308,1.71329181393901
9.31465732866433,1.71293394681369
9.32466233116558,1.71259907971049
9.33466733366683,1.71228724076956
9.34467233616808,1.711998457306
9.35467733866933,1.71173275633838
9.36468234117059,1.71149016426595
9.37468734367184,1.71127070707553
9.38469234617309,1.71107440994723
9.39469734867434,1.71090129772497
9.40470235117559,1.71075139463139
9.41470735367684,1.71062472442787
9.42471235617809,1.7105213102145
9.43471735867934,1.71044117469884
9.44472236118059,1.71038434002337
9.45472736368184,1.71035082755361
9.46473236618309,1.71034065818535
9.47473736868434,1.7103538522356
9.48474237118559,1.71039042943111
9.49474737368684,1.71045040892243
9.50475237618809,1.71053380933278
9.51475737868934,1.71064064866014
9.52476238119059,1.71077094423355
9.53476738369185,1.71092471274731
9.5447723861931,1.71110196965669
9.55477738869435,1.71130273390581
9.5647823911956,1.7115270202544
9.57478739369685,1.71177483982427
9.5847923961981,1.71204620702586
9.59479739869935,1.7123411354476
9.6048024012006,1.71265963786128
9.61480740370185,1.7130017262994
9.6248124062031,1.71336741208229
9.63481740870435,1.71375670591208
9.6448224112056,1.71416961804571
9.65482741370685,1.71460615793103
9.6648324162081,1.71506633467441
9.67483741870936,1.71555015622331
9.68484242121061,1.71605762737036
9.69484742371186,1.71658875557408
9.70485242621311,1.71714354991545
9.71485742871436,1.71772201518958
9.72486243121561,1.7183241556162
9.73486743371686,1.7189499753414
9.74487243621811,1.71959947772145
9.75487743871936,1.72027266542005
9.76488244122061,1.72096954039739
9.77488744372186,1.72169010389538
9.78489244622311,1.72243435648631
9.79489744872436,1.72320229772841
9.80490245122561,1.72399392703429
9.81490745372686,1.72480924234709
9.82491245622811,1.72564824181264
9.83491745872936,1.72651092183823
9.84492246123061,1.72739727852422
9.85492746373187,1.7283073072996
9.86493246623312,1.72924100249267
9.87493746873437,1.73019835788926
9.88494247123562,1.73117936632205
9.89494747373687,1.73218402009745
9.90495247623812,1.73321231027295
9.91495747873937,1.73426422725176
9.92496248124062,1.73533976088579
9.93496748374187,1.73643889974591
9.94497248624312,1.73756163176748
9.95497748874437,1.73870794392938
9.96498249124562,1.73987782247944
9.97498749374687,1.7410712526022
9.98499249624812,1.7422882186808
9.99499749874937,1.743528704067
10.0050025012506,1.74479269136269
10.0150075037519,1.74608016209322
10.0250125062531,1.74739109675903
10.0350175087544,1.74872547532946
10.0450225112556,1.75008327621259
10.0550275137569,1.75146447709896
10.0650325162581,1.75286905472883
10.0750375187594,1.75429698476077
10.0850425212606,1.75574824180207
10.0950475237619,1.75722279940423
10.1050525262631,1.75872063010601
10.1150575287644,1.76024170541925
10.1250625312656,1.76178599554649
10.1350675337669,1.76335346977621
10.1450725362681,1.76494409632518
10.1550775387694,1.7665578420127
10.1650825412706,1.76819467273543
10.1750875437719,1.76985455315625
10.1850925462731,1.77153744661105
10.1950975487744,1.77324331541949
10.2051025512756,1.7749721206377
10.2151075537769,1.77672382191139
10.2251125562781,1.7784983777872
10.2351175587794,1.78029574551292
10.2451225612806,1.78211588090974
10.2551275637819,1.78395873864788
10.2651325662831,1.78582427186016
10.2751375687844,1.78771243249579
10.2851425712856,1.78962317100407
10.2951475737869,1.79155643638173
10.3051525762881,1.79351217638096
10.3151575787894,1.79549033710637
10.3251625812906,1.79749086319586
10.3351675837919,1.79951369798665
10.3451725862931,1.80155878303904
10.3551775887944,1.80362605843182
10.3651825912956,1.80571546284152
10.3751875937969,1.80782693305653
10.3851925962981,1.8099604044171
10.3951975987994,1.81211581064713
10.4052026013007,1.81429308359021
10.4152076038019,1.81649215357058
10.4252126063032,1.81871294911143
10.4352176088044,1.82095539689624
10.4452226113057,1.82321942193039
10.4552276138069,1.8255049473144
10.4652326163082,1.82781189432397
10.4752376188094,1.83014018232167
10.4852426213107,1.83248972875994
10.4952476238119,1.83486044915892
10.5052526263132,1.83725225701346
10.5152576288144,1.83966506381643
10.5252626313157,1.84209877903854
10.5352676338169,1.84455331000888
10.5452726363182,1.84702856195278
10.5552776388194,1.8495244379815
10.5652826413207,1.85204083894031
10.5752876438219,1.85457766346295
10.5852926463232,1.85713480797412
10.5952976488244,1.85971216650219
10.6053026513257,1.86230963074748
10.6153076538269,1.86492709009919
10.6253126563282,1.86756443142704
10.6353176588294,1.87022153913281
10.6453226613307,1.87289829520645
10.6553276638319,1.87559457900662
10.6653326663332,1.87831026724038
10.6753376688344,1.88104523412836
10.6853426713357,1.88379935115798
10.6953476738369,1.88657248690808
10.7053526763382,1.88936450746425
10.7153576788394,1.89217527602831
10.7253626813407,1.89500465266146
10.7353676838419,1.89785249490619
10.7453726863432,1.9007186571604
10.7553776888444,1.90360299072256
10.7653826913457,1.90650534404888
10.7753876938469,1.90942556231745
10.7853926963482,1.9123634875783
10.7953976988494,1.91531895886726
10.8054027013507,1.91829181161863
10.8154077038519,1.92128187823914
10.8254127063532,1.9242889877476
10.8354177088544,1.9273129655942
10.8454227113557,1.93035363395576
10.8554277138569,1.93341081135118
10.8654327163582,1.93648431273802
10.8754377188594,1.93957394971025
10.8854427213607,1.94267952974839
10.8954477238619,1.94580085690016
10.9054527263632,1.94893773144722
10.9154577288644,1.95208994966011
10.9254627313657,1.95525730411725
10.9354677338669,1.95843958319165
10.9454727363682,1.96163657152398
10.9554777388694,1.96484804955747
10.9654827413707,1.96807379365617
10.9754877438719,1.97131357604538
10.9854927463732,1.97456716464536
10.9954977488744,1.97783432327607
11.0055027513757,1.98111481116958
11.0155077538769,1.98440838345145
11.0255127563782,1.98771479072934
11.0355177588794,1.99103377898744
11.0455227613807,1.99436508994309
11.0555277638819,1.99770846030144
11.0655327663832,2.0010636226767
11.0755377688844,2.00443030462363
11.0855427713857,2.00780822899341
11.0955477738869,2.01119711407408
11.1055527763882,2.01459667283765
11.1155577788894,2.01800661404151
11.1255627813907,2.02142664100448
11.1355677838919,2.02485645220395
11.1455727863932,2.02829574136432
11.1555777888944,2.03174419655898
11.1655827913957,2.03520150157004
11.1755877938969,2.03866733427242
11.1855927963982,2.04214136784407
11.1955977988994,2.04562327011953
11.2056028014007,2.04911270362356
11.215607803902,2.05260932587855
11.2256128064032,2.05611278870175
11.2356178089045,2.05962273888017
11.2456228114057,2.06313881756604
11.255627813907,2.06666066086068
11.2656328164082,2.07018789923778
11.2756378189095,2.07372015781311
11.2856428214107,2.07725705620356
11.295647823912,2.08079820865902
11.3056528264132,2.08434322396968
11.3156578289145,2.08789170521432
11.3256628314157,2.09144325041414
11.335667833917,2.09499745153181
11.3456728364182,2.09855389572947
11.3556778389195,2.10211216376501
11.3656828414207,2.10567183213355
11.375687843922,2.1092324704877
11.3856928464232,2.11279364436029
11.3956978489245,2.11635491262319
11.4057028514257,2.11991582975865
11.415707853927,2.12347594399995
11.4257128564282,2.12703479879859
11.4357178589295,2.13059193190158
11.4457228614307,2.13414687593094
11.455727863932,2.1376991582877
11.4657328664332,2.14124830087276
11.4757378689345,2.14479382070805
11.4857428714357,2.14833522943768
11.495747873937,2.15187203380742
11.5057528764382,2.15540373534702
11.5157578789395,2.15892983066051
11.5257628814407,2.162449811729
11.535767883942,2.16596316516866
11.5457728864432,2.16946937347704
11.5557778889445,2.17296791381253
11.5657828914457,2.17645825959569
11.575787893947,2.17993987872298
11.5857928964482,2.18341223578462
11.5957978989495,2.18687478979618
11.6058029014507,2.19032699697942
11.615807903952,2.19376830803493
11.6258129064532,2.19719817109009
11.6358179089545,2.20061602890428
11.6458229114557,2.20402132212024
11.655827913957,2.20741348603659
11.6658329164582,2.21079195421781
11.6758379189595,2.21415615506827
11.6858429214607,2.21750551542193
11.695847923962,2.2208394577505
11.7058529264632,2.22415740252173
11.7158579289645,2.22745876658219
11.7258629314657,2.23074296493527
11.735867933967,2.23400940946081
11.7458729364682,2.23725751024052
11.7558779389695,2.24048667473538
11.7658829414707,2.24369630901734
11.775887943972,2.2468858168406
11.7858929464732,2.25005460081917
11.7958979489745,2.2532020618996
11.8059029514757,2.25632759983853
11.815907953977,2.25943061336794
11.8259129564782,2.26251050044951
11.8359179589795,2.26556665817694
11.8459229614807,2.26859848372995
11.855927963982,2.27160537323691
11.8659329664832,2.27458672379511
11.8759379689845,2.27754193172156
11.8859429714857,2.28047039484926
11.895947973987,2.28337151043831
11.9059529764882,2.28624467777193
11.9159579789895,2.28908929617161
11.9259629814907,2.29190476735587
11.935967983992,2.29469049352495
11.9459729864932,2.29744587970067
11.9559779889945,2.30017033185653
11.9659829914957,2.3028632596144
11.975987993997,2.305524073426
11.9859929964982,2.30815218796192
11.9959979989995,2.31074701981332
12.0060030015007,2.31330798974351
12.016008004002,2.31583452116264
12.0260130065033,2.31832604201351
12.0360180090045,2.32078198338763
12.0460230115058,2.32320178151512
12.056028014007,2.32558487598848
12.0660330165083,2.32793071261477
12.0760380190095,2.33023874058765
12.0860430215108,2.33250841570516
12.096048024012,2.33473919836537
12.1060530265133,2.3369305554999
12.1160580290145,2.33908195939802
12.1260630315158,2.34119288914309
12.136068034017,2.34326282984587
12.1460730365183,2.34529127415756
12.1560780390195,2.34727772077574
12.1660830415208,2.34922167679731
12.176088044022,2.35112265592218
12.1860930465233,2.35298018039109
12.1960980490245,2.35479377980774
12.2061030515258,2.35656299269746
12.216108054027,2.35828736534916
12.2261130565283,2.35996645407192
12.2361180590295,2.36159982269488
12.2461230615308,2.36318704560088
12.256128064032,2.36472770591372
12.2661330665333,2.3662213969456
12.2761380690345,2.36766772171308
12.2861430715358,2.36906629387917
12.296148074037,2.37041673686305
12.3061530765383,2.371718685768
12.3161580790395,2.37297178553467
12.3261630815408,2.3741756927226
12.336168084042,2.37533007562412
12.3461730865433,2.37643461290604
12.3561780890445,2.37748899587103
12.3661830915458,2.37849292786008
12.376188094047,2.37944612393402
12.3861930965483,2.38034831165371
12.3961980990495,2.3811992312835
12.4062031015508,2.38199863528118
12.416208104052,2.38274628972299
12.4262131065533,2.38344197304653
12.4362181090545,2.38408547731848
12.4462231115558,2.38467660790772
12.456228114057,2.38521518375161
12.4662331165583,2.38570103762557
12.4762381190595,2.38613401613007
12.4862431215608,2.38651397955083
12.496248124062,2.38684080287537
12.5062531265633,2.38711437496869
12.5162581290645,2.38733459826106
12.5262631315658,2.38750139136754
12.536268134067,2.3876146866742
12.5462731365683,2.38767443053592
12.5562781390695,2.38768058515257
12.5662831415708,2.38763312727545
12.576288144072,2.38753204779248
12.5862931465733,2.38737735366449
12.5962981490745,2.38716906648311
12.6063031515758,2.38690722246463
12.616308154077,2.38659187366493
12.6263131565783,2.38622308693238
12.6363181590795,2.38580094436733
12.6463231615808,2.38532554311348
12.656328164082,2.38479699588697
12.6663331665833,2.3842154303225
12.6763381690845,2.38358098938055
12.6863431715858,2.38289383131321
12.696348174087,2.38215412950196
12.7063531765883,2.38136207000032
12.7163581790895,2.38051785677274
12.7263631815908,2.37962171002175
12.736368184092,2.37867386226173
12.7463731865933,2.37767456159445
12.7563781890945,2.37662407049191
12.7663831915958,2.3755226661961
12.776388194097,2.37437064046745
12.7863931965983,2.37316829961935
12.7963981990995,2.37191596440245
12.8064032016008,2.3706139692314
12.8164082041021,2.3692626621843
12.8264132066033,2.36786240569791
12.8364182091046,2.36641357449699
12.8464232116058,2.36491656162468
12.8564282141071,2.36337176935905
12.8664332166083,2.36177961011231
12.8764382191096,2.36014051334978
12.8864432216108,2.35845492018815
12.8964482241121,2.35672328414574
12.9064532266133,2.35494607122573
12.9164582291146,2.35312375870492
12.9264632316158,2.35125683601585
12.9364682341171,2.34934580363874
12.9464732366183,2.34739117338054
12.9564782391196,2.34539346724742
12.9664832416208,2.34335321865731
12.9764882441221,2.34127097034332
12.9864932466233,2.33914727588949
12.9964982491246,2.3369826983693
13.0065032516258,2.33477780827648
13.0165082541271,2.33253318771195
13.0265132566283,2.33024942636031
13.0365182591296,2.32792712062005
13.0465232616308,2.325566877044
13.0565282641321,2.32316930876969
13.0665332666333,2.32073503572721
13.0765382691346,2.3182646859951
13.0865432716358,2.31575889225233
13.0965482741371,2.31321829554132
13.1065532766383,2.31064354060202
13.1165582791396,2.30803527860517
13.1265632816408,2.30539416617981
13.1365682841421,2.30272086294183
13.1465732866433,2.30001603287428
13.1565782891446,2.29728034668739
13.1665832916458,2.29451447486747
13.1765882941471,2.29171909239849
13.1865932966483,2.28889487806701
13.1965982991496,2.2860425109444
13.2066033016508,2.2831626729531
13.2166083041521,2.28025604818761
13.2266133066533,2.2773233203001
13.2366183091546,2.27436517550287
13.2466233116558,2.27138229830263
13.2566283141571,2.26837537545818
13.2666333166583,2.26534509136218
13.2766383191596,2.26229213120554
13.2866433216608,2.25921717783015
13.2966483241621,2.25612091377059
13.3066533266633,2.25300401852063
13.3166583291646,2.24986717081215
13.3266633316658,2.24671104522311
13.3366683341671,2.24353631527282
13.3466733366683,2.24034364968651
13.3566783391696,2.2371337151919
13.3666833416708,2.23390717321408
13.3766883441721,2.23066468262444
13.3866933466733,2.22740689636392
13.3966983491746,2.22413446414382
13.4067033516758,2.22084802938222
13.4167083541771,2.21754823141016
13.4267133566783,2.21423570307877
13.4367183591796,2.21091107227582
13.4467233616808,2.20757496027629
13.4567283641821,2.20422798259378
13.4667333666833,2.20087074793462
13.4767383691846,2.19750385864334
13.4867433716858,2.19412790983633
13.4967483741871,2.19074349002008
13.5067533766883,2.18735117987688
13.5167583791896,2.18395155333653
13.5267633816908,2.18054517603976
13.5367683841921,2.1771326065688
13.5467733866933,2.17371439512979
13.5567783891946,2.17029108414852
13.5667833916958,2.16686320806163
13.5767883941971,2.1634312925339
13.5867933966983,2.15999585574525
13.5967983991996,2.15655740650212
13.6068034017008,2.1531164459991
13.6168084042021,2.14967346628077
13.6268134067034,2.14622895092988
13.6368184092046,2.14278337519357
13.6468234117059,2.13933720484907
13.6568284142071,2.1358908979339
13.6668334167084,2.13244490284514
13.6768384192096,2.12899965977124
13.6868434217109,2.12555560012287
13.6968484242121,2.12211314606314
13.7068534267134,2.11867271187496
13.7168584292146,2.11523470225595
13.7268634317159,2.11179951385314
13.7368684342171,2.10836753459768
13.7468734367184,2.10493914340398
13.7568784392196,2.10151471147375
13.7668834417209,2.09809460075057
13.7768884442221,2.09467916528855
13.7868934467234,2.09126875090818
13.7968984492246,2.08786369466148
13.8069034517259,2.08446432627598
13.8169084542271,2.08107096681805
13.8269134567284,2.07768392961873
13.8369184592296,2.07430352056055
13.8469234617309,2.07093003713315
13.8569284642321,2.06756376991076
13.8669334667334,2.06420500172638
13.8769384692346,2.0608540078385
13.8869434717359,2.05751105693926
13.8969484742371,2.05417640998853
13.9069534767384,2.05085032130678
13.9169584792396,2.04753303864089
13.9269634817409,2.04422480251353
13.9369684842421,2.04092584748973
13.9469734867434,2.03763640155512
13.9569784892446,2.03435668621022
13.9669834917459,2.03108691746299
13.9769884942471,2.02782730487833
13.9869934967484,2.02457805234278
13.9969984992496,2.02133935850586
14.0070035017509,2.01811141596271
14.0170085042521,2.0148944123531
14.0270135067534,2.01168853021601
14.0370185092546,2.00849394666039
14.0470235117559,2.00531083436667
14.0570285142571,2.00213936113445
14.0670335167584,1.99897968995063
14.0770385192596,1.99583197986226
14.0870435217609,1.99269638527178
14.0970485242621,1.98957305640263
14.1070535267634,1.9864621399372
14.1170585292646,1.98336377821074
14.1270635317659,1.9802781100075
14.1370685342671,1.9772052708398
14.1470735367684,1.97414539230452
14.1570785392696,1.97109860297425
14.1670835417709,1.96806502837831
14.1770885442721,1.96504479063056
14.1870935467734,1.96203800923253
14.1970985492746,1.95904480090682
14.2071035517759,1.95606527941844
14.2171085542771,1.95309955630098
14.2271135567784,1.95014774057098
14.2371185592796,1.94720993869564
14.2471235617809,1.94428625528548
14.2571285642821,1.94137679266036
14.2671335667834,1.93848165097859
14.2771385692846,1.93560092888305
14.2871435717859,1.93273472292549
14.2971485742871,1.92988312787658
14.3071535767884,1.9270462372652
14.3171585792896,1.92422414273024
14.3271635817909,1.92141693450073
14.3371685842921,1.91862470173754
14.3471735867934,1.9158475319683
14.3571785892946,1.91308551161029
14.3671835917959,1.91033872616558
14.3771885942971,1.9076072597356
14.3871935967984,1.90489119557772
14.3971985992996,1.90219061617071
14.4072036018009,1.89950560278243
14.4172086043022,1.89683623609707
14.4272136068034,1.89418259610572
14.4372186093047,1.8915447617733
14.4472236118059,1.888922811719
14.4572286143072,1.88631682389611
14.4672336168084,1.88372687543723
14.4772386193097,1.88115304331217
14.4872436218109,1.87859540383255
14.4972486243122,1.87605403270213
14.5072536268134,1.87352900554821
14.5172586293147,1.87102039740313
14.5272636318159,1.8685282828924
14.5372686343172,1.86605273649837
14.5472736368184,1.8635938323217
14.5572786393197,1.86115164413164
14.5672836418209,1.85872624554646
14.5772886443222,1.85631770985545
14.5872936468234,1.85392611025024
14.5972986493247,1.85155151964014
14.6073036518259,1.84919401065005
14.6173086543272,1.84685365600683
14.6273136568284,1.844530528083
14.6373186593297,1.8422246990453
14.6473236618309,1.83993624107359
14.6573286643322,1.83766522616162
14.6673336668334,1.83541172615168
14.6773386693347,1.8331758127497
14.6873436718359,1.83095755754201
14.6973486743372,1.82875703202896
14.7073536768384,1.82657430756453
14.7173586793397,1.82440945539979
14.7273636818409,1.82226254661688
14.7373686843422,1.82013365220115
14.7473736868434,1.81802284304749
14.7573786893447,1.81593018980514
14.7673836918459,1.81385576325059
14.7773886943472,1.81179963370184
14.7873936968484,1.80976187147863
14.7973986993497,1.80774254669085
14.8074037018509,1.80574172928308
14.8174087043522,1.8037594894834
14.8274137068534,1.80179589639859
14.8374187093547,1.7998510199001
14.8474237118559,1.79792492895628
14.8574287143572,1.79601769291082
14.8674337168584,1.79412938048063
14.8774387193597,1.79226006040797
14.8874437218609,1.79040980102477
14.8974487243622,1.7885786704492
14.9074537268634,1.78676673668471
14.9174587293647,1.78497406733412
14.9274637318659,1.78320072981136
14.9374687343672,1.7814467911963
14.9474737368684,1.77971231839692
14.9574787393697,1.7779973777948
14.9674837418709,1.77630203574004
14.9774887443722,1.77462635798653
14.9874937468734,1.7729704101795
14.9974987493747,1.77133425741954
15.0075037518759,1.76971796464733
15.0175087543772,1.76812159635111
15.0275137568784,1.76654521660517
15.0375187593797,1.76498888918886
15.0475237618809,1.7634526772183
15.0575287643822,1.76193664380244
15.0675337668834,1.76044085133998
15.0775387693847,1.75896536203658
15.0875437718859,1.75751023752071
15.0975487743872,1.75607553904781
15.1075537768884,1.75466132733938
15.1175587793897,1.75326766277817
15.1275637818909,1.75189460505281
15.1375687843922,1.75054221361792
15.1475737868934,1.74921054740267
15.1575787893947,1.74789966481819
15.1675837918959,1.74660962378364
15.1775887943972,1.7453404817837
15.1875937968984,1.74409229566707
15.1975987993997,1.74286512183579
15.2076038019009,1.74165901613509
15.2176088044022,1.74047403389832
15.2276138069035,1.7393102299927
15.2376188094047,1.7381676586887
15.247623811906,1.73704637376643
15.2576288144072,1.7359464284721
15.2676338169085,1.73486787525754
15.2776388194097,1.7338107663839
15.287643821911,1.73277515330584
15.2976488244122,1.7317610870023
15.3076538269135,1.73076861787096
15.3176588294147,1.7297977954896
15.327663831916,1.72884866925239
15.3376688344172,1.7279212878378
15.3476738369185,1.7270156993951
15.3576788394197,1.72613195153654
15.367683841921,1.72527009088682
15.3776888444222,1.72443016388399
15.3876938469235,1.72361221622043
15.3976988494247,1.7228162930177
15.407703851926,1.72204243887234
15.4177088544272,1.72129069761388
15.4277138569285,1.72056111264247
15.4377188594297,1.71985372664071
15.447723861931,1.71916858172396
15.4577288644322,1.71850571942325
15.4677338669335,1.71786518067748
15.4777388694347,1.71724700567785
15.487743871936,1.71665123419778
15.4977488744372,1.71607790522631
15.5077538769385,1.71552705742012
15.5177588794397,1.71499872836579
15.527763881941,1.71449295566053
15.5377688844422,1.71400977576612
15.5477738869435,1.71354922462046
15.5577788894447,1.71311133752883
15.567783891946,1.7126961494023
15.5777888944472,1.71230369434615
15.5877938969485,1.71193400592657
15.5977988994497,1.71158711700701
15.607803901951,1.7112630599284
15.6178089044522,1.71096186636072
15.6278139069535,1.71068356735886
15.6378189094547,1.71042819335587
15.647823911956,1.71019577427379
15.6578289144572,1.70998633893346
15.6678339169585,1.7097999161402
15.6778389194597,1.70963653398327
15.687843921961,1.70949621963842
15.6978489244622,1.70937899973769
15.7078539269635,1.70928490033492
15.7178589294647,1.70921394698199
15.727863931966,1.70916616464085
15.7378689344672,1.70914157743643
15.7478739369685,1.70914020882954
15.7578789394697,1.70916208169555
15.767883941971,1.70920721824457
15.7778889444722,1.70927564012004
15.7878939469735,1.70936736828799
15.7978989494747,1.70948242308586
15.807903951976,1.70962082414006
15.8179089544772,1.70978259032078
15.8279139569785,1.7099677393517
15.8379189594797,1.71017629214096
15.847923961981,1.71040826560403
15.8579289644822,1.71066367299738
15.8679339669835,1.71094253053994
15.8779389694847,1.71124485387099
15.887943971986,1.71157065757841
15.8979489744872,1.71191995561729
15.9079539769885,1.71229276109696
15.9179589794897,1.71268908658453
15.927963981991,1.71310894425351
15.9379689844922,1.71355234453632
15.9479739869935,1.71401929888542
15.9579789894947,1.71450981641583
15.967983991996,1.71502390372454
15.9779889944972,1.71556157009299
15.9879939969985,1.7161228257919
15.9979989994997,1.71670767695885
16.008004002001,1.71731612953609
16.0180090045023,1.71794818898107
16.0280140070035,1.71860386006398
16.0380190095048,1.71928314687537
16.048024012006,1.71998605267898
16.0580290145073,1.72071257999976
16.0680340170085,1.72146273055948
16.0780390195098,1.7222365058865
16.088044022011,1.72303390589725
16.0980490245123,1.72385493020886
16.1080540270135,1.72469957761948
16.1180590295148,1.72556784598584
16.128064032016,1.72645973284061
16.1380690345173,1.72737523436784
16.1480740370185,1.72831434622032
16.1580790395198,1.7292770632114
16.168084042021,1.73026337924991
16.1780890445223,1.73127328754209
16.1880940470235,1.73230678039137
16.1980990495248,1.73336384927291
16.208104052026,1.73444448476477
16.2181090545273,1.73554867661872
16.2281140570285,1.73667641370869
16.2381190595298,1.73782768401007
16.248124062031,1.73900247462782
16.2581290645323,1.74020077166944
16.2681340670335,1.74142256043243
16.2781390695348,1.74266782523233
16.288144072036,1.74393654948584
16.2981490745373,1.74522871555818
16.3081540770385,1.7465443049458
16.3181590795398,1.74788329817579
16.328164082041,1.74924567459487
16.3381690845423,1.75063141282713
16.3481740870435,1.75204049038184
16.3581790895448,1.75347288343784
16.368184092046,1.75492856774829
16.3781890945473,1.75640751749981
16.3881940970485,1.75790970578616
16.3981990995498,1.75943510505346
16.408204102051,1.76098368626957
16.4182091045523,1.7625554192314
16.4282141070535,1.76415027301643
16.4382191095548,1.76576821516531
16.448224112056,1.7674092120636
16.4582291145573,1.76907322924905
16.4682341170585,1.77076023070369
16.4782391195598,1.77247017925359
16.488244122061,1.77420303672949
16.4982491245623,1.77595876339616
16.5082541270635,1.77773731837364
16.5182591295648,1.77953865959832
16.528264132066,1.78136274345495
16.5382691345673,1.78320952519682
16.5482741370685,1.78507895865673
16.5582791395698,1.78697099620138
16.568284142071,1.78888558900164
16.5782891445723,1.79082268656028
16.5882941470735,1.79278223710966
16.5982991495748,1.79476418748555
16.608304152076,1.79676848273215
16.6183091545773,1.79879506669563
16.6283141570785,1.80084388164529
16.6383191595798,1.802914868012
16.648324162081,1.80500796502818
16.6583291645823,1.80712311013838
16.6683341670835,1.80926023897899
16.6783391695848,1.81141928585244
16.688344172086,1.81360018322161
16.6983491745873,1.8158028616697
16.7083541770885,1.81802725031609
16.7183591795898,1.82027327639867
16.728364182091,1.82254086519967
16.7383691845923,1.82482994038405
16.7483741870935,1.82714042370753
16.7583791895948,1.82947223488489
16.768384192096,1.83182529184272
16.7783891945973,1.8341995105834
16.7883941970985,1.83659480496891
16.7983991995998,1.8390110868945
16.8084042021011,1.84144826632584
16.8184092046023,1.84390625095048
16.8284142071036,1.84638494634648
16.8384192096048,1.84888425614156
16.8484242121061,1.85140408149472
16.8584292146073,1.85394432138322
16.8684342171086,1.85650487272179
16.8784392196098,1.85908562984253
16.8884442221111,1.86168648477789
16.8984492246123,1.86430732737077
16.9084542271136,1.86694804478635
16.9184592296148,1.86960852176215
16.9284642321161,1.87228864069019
16.9384692346173,1.87498828120962
16.9484742371186,1.87770732040285
16.9584792396198,1.88044563280035
16.9684842421211,1.88320309014829
16.9784892446223,1.88597956150892
16.9884942471236,1.88877491311216
16.9984992496248,1.89158900843873
17.0085042521261,1.89442170808147
17.0185092546273,1.89727286963785
17.0285142571286,1.90014234786426
17.0385192596298,1.90302999439037
17.0485242621311,1.90593565786578
17.0585292646323,1.90885918384183
17.0685342671336,1.91180041453984
17.0785392696348,1.9147591891907
17.0885442721361,1.91773534374197
17.0985492746373,1.9207287105672
17.1085542771386,1.92373911903138
17.1185592796398,1.92676639484901
17.1285642821411,1.92981036033549
17.1385692846423,1.93287083439833
17.1485742871436,1.93594763202726
17.1585792896448,1.93904056501979
17.1685842921461,1.94214944128274
17.1785892946473,1.94527406482965
17.1885942971486,1.94841423627139
17.1985992996498,1.95156975198408
17.2086043021511,1.95474040463978
17.2186093046523,1.95792598309068
17.2286143071536,1.96112627179653
17.2386193096548,1.96434105158596
17.2486243121561,1.96757009887085
17.2586293146573,1.97081318593291
17.2686343171586,1.97407008114742
17.2786393196598,1.97734054810036
17.2886443221611,1.98062434642939
17.2986493246623,1.98392123120989
17.3086543271636,1.98723095313569
17.3186593296648,1.99055325851624
17.3286643321661,1.99388788890079
17.3386693346673,1.99723458136152
17.3486743371686,2.00059306834885
17.3586793396698,2.00396307757069
17.3686843421711,2.00734433204752
17.3786893446723,2.01073654994129
17.3886943471736,2.01413944462678
17.3986993496748,2.01755272449148
17.4087043521761,2.02097609317561
17.4187093546773,2.02440924909992
17.4287143571786,2.02785188589549
17.4387193596798,2.03130369206382
17.4487243621811,2.03476435085003
17.4587293646823,2.03823354068085
17.4687343671836,2.04171093425046
17.4787393696848,2.04519619974987
17.4887443721861,2.04868899948485
17.4987493746873,2.05218899093271
17.5087543771886,2.05569582608727
17.5187593796898,2.05920915140462
17.5287643821911,2.06272860846009
17.5387693846923,2.0662538326976
17.5487743871936,2.06978445506678
17.5587793896948,2.07332010027028
17.5687843921961,2.07686038799659
17.5787893946973,2.08040493240524
17.5887943971986,2.08395334200698
17.5987993996998,2.08750522031005
17.6088044022011,2.09106016454244
17.6188094047024,2.09461776725455
17.6288144072036,2.09817761474491
17.6388194097049,2.10173928843844
17.6488244122061,2.10530236392407
17.6588294147074,2.10886641146547
17.6688344172086,2.11243099570882
17.6788394197099,2.11599567609517
17.6888444222111,2.11956000625344
17.6988494247124,2.12312353489835
17.7088544272136,2.1266858047079
17.7188594297149,2.13024635378309
17.7288644322161,2.13380471410656
17.7388694347174,2.13736041322588
17.7488744372186,2.14091297263181
17.7588794397199,2.14446190922831
17.7688844422211,2.14800673451001
17.7788894447224,2.15154695477
17.7888944472236,2.15508207160511
17.7988994497249,2.15861158101379
17.8089044522261,2.16213497512317
17.8189094547274,2.16565174001346
17.8289144572286,2.1691613580852
17.8389194597299,2.17266330621635
17.8489244622311,2.17615705745911
17.8589294647324,2.17964207971693
17.8689344672336,2.18311783679459
17.8789394697349,2.18658378807447
17.8889444722361,2.19003938890486
17.8989494747374,2.19348409029791
17.9089544772386,2.19691733933837
17.9189594797399,2.20033857924841
17.9289644822411,2.20374724968164
17.9389694847424,2.20714278627867
17.9489744872436,2.21052462150345
17.9589794897449,2.21389218422843
17.9689844922461,2.2172449002843
17.9789894947474,2.22058219229655
17.9889944972486,2.22390347984219
17.9989994997499,2.22720818018752
18.0090045022511,2.23049570723202
18.0190095047524,2.23376547319322
18.0290145072536,2.237016887278
18.0390195097549,2.24024935712265
18.0490245122561,2.24346228783341
18.0590295147574,2.24665508352822
18.0690345172586,2.24982714566312
18.0790395197599,2.25297787554297
18.0890445222611,2.25610667180879
18.0990495247624,2.25921293378721
18.1090545272636,2.26229605800904
18.1190595297649,2.26535544220934
18.1290645322661,2.26839048226174
18.1390695347674,2.27140057488336
18.1490745372686,2.27438511586644
18.1590795397699,2.27734350210974
18.1690845422711,2.28027513005583
18.1790895447724,2.28317939757159
18.1890945472736,2.2860557027056
18.1990995497749,2.28890344535063
18.2091045522761,2.2917220258839
18.2191095547774,2.29451084707213
18.2291145572786,2.29726931269312
18.2391195597799,2.29999682928957
18.2491245622811,2.30269280503023
18.2591295647824,2.30535665115158
18.2691345672836,2.30798778111961
18.2791395697849,2.31058561176221
18.2891445722861,2.31314956284223
18.2991495747874,2.31567905808129
18.3091545772886,2.31817352443161
18.3191595797899,2.32063239313115
18.3291645822911,2.32305509958911
18.3391695847924,2.32544108390672
18.3491745872936,2.32778979056081
18.3591795897949,2.33010066930831
18.3691845922961,2.33237317478222
18.3791895947974,2.33460676800587
18.3891945972986,2.33680091539753
18.3991995997999,2.33895508826689
18.4092046023012,2.34106876611389
18.4192096048024,2.34314143290288
18.4292146073037,2.34517258180102
18.4392196098049,2.34716171141281
18.4492246123062,2.34910832750964
18.4592296148074,2.35101194442325
18.4692346173087,2.35287208357201
18.4792396198099,2.35468827444143
18.4892446223112,2.35646005463033
18.4992496248124,2.35818697183439
18.5092546273137,2.35986858032007
18.5192596298149,2.36150444458443
18.5292646323162,2.36309413909044
18.5392696348174,2.36463724632281
18.5492746373187,2.36613335902231
18.5592796398199,2.3675820809907
18.5692846423212,2.36898302473224
18.5792896448224,2.37033581361865
18.5892946473237,2.37164008272615
18.5992996498249,2.3728954767291
18.6093046523262,2.37410165223167
18.6193096548274,2.37525827690857
18.6293146573287,2.37636502984043
18.6393196598299,2.37742160223289
18.6493246623312,2.37842769678539
18.6593296648324,2.37938302852959
18.6693346673337,2.38028732500408
18.6793396698349,2.38114032601018
18.6893446723362,2.38194178424737
18.6993496748374,2.38269146544403
18.7093546773387,2.3833891482453
18.7193596798399,2.38403462471905
18.7293646823412,2.38462770004691
18.7393696848424,2.38516819326048
18.7493746873437,2.38565593681699
18.7593796898449,2.38609077732167
18.7693846923462,2.38647257504971
18.7793896948474,2.38680120473495
18.7893946973487,2.38707655496466
18.7993996998499,2.3872985291182
18.8094047023512,2.38746704470074
18.8194097048524,2.38758203429867
18.8294147073537,2.38764344469593
18.8394197098549,2.3876512379143
18.8494247123562,2.38760539059399
18.8594297148574,2.38750589433056
18.8694347173587,2.3873527553738
18.8794397198599,2.38714599533179
18.8894447223612,2.38688565073682
18.8994497248624,2.38657177378184
18.9094547273637,2.38620443123753
18.9194597298649,2.38578370547896
18.9294647323662,2.38530969367565
18.9394697348674,2.38478250869278
18.9494747373687,2.38420227828203
18.9594797398699,2.38356914539727
18.9694847423712,2.38288326819907
18.9794897448724,2.38214482047766
18.9894947473737,2.38135398837136
18.9994997498749,2.38051097580077
19.0095047523762,2.3796160032179
19.0195097548774,2.37866930328968
19.0295147573787,2.37767112410677
19.0395197598799,2.37662172819145
19.0495247623812,2.37552139316705
19.0595297648824,2.37437041117508
19.0695347673837,2.3731690883464
19.0795397698849,2.37191774557721
19.0895447723862,2.37061671764735
19.0995497748874,2.36926635322561
19.1095547773887,2.36786701455208
19.1195597798899,2.36641907705294
19.1295647823912,2.36492293353393
19.1395697848924,2.3633789869242
19.1495747873937,2.36178764943321
19.1595797898949,2.36014935106343
19.1695847923962,2.35846453306903
19.1795897948974,2.35673364947189
19.1895947973987,2.35495716596029
19.1995997998999,2.35313556074018
19.2096048024012,2.35126932288429
19.2196098049025,2.3493589535222
19.2296148074037,2.34740496415489
19.239619809905,2.34540787797388
19.2496248124062,2.34336822785352
19.2596298149075,2.34128655760264
19.2696348174087,2.33916342042815
19.27963981991,2.33699937906908
19.2896448224112,2.33479500627789
19.2996498249125,2.3325508826108
19.3096548274137,2.33026759842636
19.319659829915,2.32794575125908
19.3296648324162,2.32558594743807
19.3396698349175,2.32318880043303
19.3496748374187,2.32075493094376
19.35967983992,2.3182849666226
19.3696848424212,2.31577954140596
19.3796898449225,2.31323929560236
19.3896948474237,2.31066487502702
19.399699849925,2.30805693116247
19.4097048524262,2.30541612012001
19.4197098549275,2.30274310278608
19.4297148574287,2.30003854388383
19.43971985993,2.29730311290047
19.4497248624312,2.29453748142038
19.4597298649325,2.29174232549434
19.4697348674337,2.28891832252432
19.479739869935,2.28606615350321
19.4897448724362,2.28318649976711
19.4997498749375,2.2802800462307
19.5097548774387,2.27734747651382
19.51975987994,2.27438947675986
19.5297648824412,2.27140673310456
19.5397698849425,2.26839993121317
19.5497748874437,2.26536975696868
19.559779889945,2.26231689480198
19.5697848924462,2.25924202872318
19.5797898949475,2.25614584101089
19.5897948974487,2.25302901195428
19.59979989995,2.24989222002156
19.6098049024512,2.2467361408402
19.6198099049525,2.2435614474214
19.6298149074537,2.24036880949592
19.639819909955,2.2371588933961
19.6498249124562,2.23393236158921
19.6598299149575,2.23068987243647
19.6698349174587,2.22743208000338
19.67983991996,2.22415963341055
19.6898449224612,2.22087317723776
19.6998499249625,2.21757335018316
19.7098549274637,2.21426078629651
19.719859929965,2.21093611277848
19.7298649324662,2.20759995213277
19.7398699349675,2.20425291915251
19.7498749374687,2.20089562376637
19.75987993997,2.19752866762329
19.7698849424712,2.19415264696983
19.7798899449725,2.19076814975247
19.7898949474737,2.18737575755802
19.799899949975,2.18397604404336
19.8099049524762,2.18056957536771
19.8199099549775,2.177156910273
19.8299149574787,2.17373859899914
19.83991995998,2.17031518458509
19.8499249624812,2.16688720108368
19.8599299649825,2.16345517505306
19.8699349674837,2.16001962420381
19.879939969985,2.15658105803558
19.8899449724862,2.15313997766785
19.8999499749875,2.14969687530663
19.9099549774887,2.14625223499507
19.91995997999,2.14280653165716
19.9299649824912,2.1393602318276
19.9399699849925,2.13591379316867
19.9499749874937,2.13246766456004
19.959979989995,2.12902228630239
19.9699849924962,2.12557808970152
19.9799899949975,2.12213549752371
19.9899949974987,2.11869492364954
20,2.11525677334927


==> Data/Follower_4_headway_star.csv <==
time,headway
0,8
0.0125062531265633,8.02492402120543
0.0250125062531266,8.04967090588778
0.0375187593796898,8.07424039378576
0.0500250125062531,8.09863220566644
0.0625312656328164,8.12284604305367
0.0750375187593797,8.14688158385346
0.087543771885943,8.17073847543822
0.100050025012506,8.1944163312774
0.11255627813907,8.21791472940741
0.125062531265633,8.24123320555431
0.137568784392196,8.26437124720056
0.150075037518759,8.28732828866417
0.162581290645323,8.31010370576933
0.175087543771886,8.33269680996966
0.187593796898449,8.35510684122616
0.200100050025012,8.37733295747101
0.212606303151576,8.39937422981654
0.225112556278139,8.42122963484108
0.237618809404702,8.44289803876869
0.250125062531266,8.46437819226331
0.262631315657829,8.48566871506706
0.275137568784392,8.50676808270494
0.287643821910955,8.52767461323882
0.300150075037519,8.54838644851599
0.312656328164082,8.56890153206882
0.325162581290645,8.58921759271463
0.337668834417209,8.60933211499272
0.350175087543772,8.62924231322424
0.362681340670335,8.64894509409013
0.375187593796898,8.66843701829732
0.387693846923462,8.68771426019279
0.400200100050025,8.7067725453116
0.412706353176588,8.72560709508638
0.425212606303152,8.74421254367797
0.437718859429715,8.76258285896509
0.450225112556278,8.78071123403495
0.462731365682841,8.79858997468193
0.475237618809405,8.81621036816769
0.487743871935968,8.83356254217509
0.500250125062531,8.85063531790741
0.512756378189095,8.86741606246377
0.525262631315658,8.88389054808002
0.537768884442221,8.90004282258226
0.550275137568784,8.91585509897732
0.562781390695348,8.93130766194384
0.575287643821911,8.94637879393852
0.587793896948474,8.96104472517477
0.600300150075038,8.9752796015601
0.612806403201601,8.98905548606147
0.625312656328164,9.00234237853535
0.637818909454727,9.01510826738159
0.650325162581291,9.02731921445131
0.662831415707854,9.03893945738534
0.675337668834417,9.04993152381236
0.687843921960981,9.06025634075214
0.700350175087544,9.06987332835365
0.712856428214107,9.07874045542451
0.72536268134067,9.08681424577129
0.737868934467234,9.09404972313833
0.750375187593797,9.10040028728759
0.76288144072036,9.10581752368117
0.775387693846923,9.11025094221379
0.787893946973487,9.11364765033544
0.80040020010005,9.11595196180828
0.812906453226613,9.11710494322626
0.825412706353177,9.11704389401694
0.83791895947974,9.11570175841845
0.850425212606303,9.11300645729701
0.862931465732866,9.10888012777546
0.87543771885943,9.10323825148915
0.887943971985993,9.0959886441505
0.900450225112556,9.08703028006475
0.91295647823912,9.07625190612043
0.925462731365683,9.06353040898012
0.937968984492246,9.04872888315756
0.950475237618809,9.03169435767605
0.962981490745373,9.01225516003646
0.975487743871936,8.99021793275755
0.987993996998499,8.96536440000253
1.00050025012506,8.93744810214254
1.01300650325163,8.9061914978071
1.02551275637819,8.87128400997721
1.03801900950475,8.83238176914479
1.05052526263132,8.78910980214698
1.06303151575788,8.74106722035723
1.07553776888444,8.68783551084205
1.08804402201101,8.62898952335376
1.10055027513757,8.56411033640719
1.11305652826413,8.49279912788334
1.1255627813907,8.41469138780924
1.13806903451726,8.32947112776491
1.15057528764382,8.23688491085327
1.16308154077039,8.1367554329028
1.17558779389695,8.02899403780251
1.18809404702351,7.91361113435218
1.20060030015008,7.79072314979035
1.21310655327664,7.66055463289977
1.2256128064032,7.52343445725484
1.23811905952976,7.37978579631036
1.25062531265633,7.23011045959975
1.26313156578289,7.07496906915689
1.27563781890945,6.91495916778414
1.28814407203602,6.75069351871797
1.30065032516258,6.58278059405512
1.31315657828914,6.41180865116994
1.32566283141571,6.23833410198876
1.33816908454227,6.06287421471293
1.35067533766883,5.88590371427642
1.3631815907954,5.70785457422716
1.37568784392196,5.52911820677846
1.38819409704852,5.35004930390689
1.40070035017509,5.17097070870646
1.41320660330165,4.9921788436568
1.42571285642821,4.81394937728132
1.43821910955478,4.63654293694388
1.45072536268134,4.46021078149268
1.4632316158079,4.28520042419726
1.47573786893447,4.11176123413247
1.48824412206103,3.94015006545935
1.50075037518759,3.77063692685548
1.51325662831416,3.60351062637234
1.52576288144072,3.4390841778574
1.53826913456728,3.27769955241948
1.55077538769385,3.11973111998675
1.56328164082041,2.96558694827462
1.57578789394697,2.81570712371214
1.58829414707354,2.67055853891805
1.6008004002001,2.53062613052642
1.61330665332666,2.39640115182376
1.62581290645323,2.26836743568125
1.63831915957979,2.14698657144448
1.65082541270635,2.03268257686861
1.66333166583292,1.92582628495364
1.67583791895948,1.8267195607567
1.68834417208604,1.73557972603826
1.70085042521261,1.65252509725684
1.71335667833917,1.57756312608323
1.72586293146573,1.51058299811705
1.7383691845923,1.45135448428126
1.75087543771886,1.39953424256225
1.76338169084542,1.35467971363788
1.77588794397199,1.31626950151025
1.78839419709855,1.28372803975315
1.80090045022511,1.25645173585529
1.81340670335168,1.23383380485073
1.82591295647824,1.21528557326364
1.8384192096048,1.20025291808637
1.85092546273137,1.18822742845379
1.86343171585793,1.17875262404118
1.87593796898449,1.17142603638172
1.88844422211106,1.16589815865879
1.90095047523762,1.16186926138385
1.91345672836418,1.15908493762122
1.92596298149075,1.15733105359893
1.93846923461731,1.15642858993099
1.95097548774387,1.156228691898
1.96348174087044,1.15660811619479
1.975987993997,1.15746516567243
1.98849424712356,1.15871613873419
2.00100050025013,1.16029227876482
2.01350675337669,1.16213718632238
2.02601300650325,1.16420464455004
2.03851925962981,1.16645680611805
2.05102551275638,1.1688626894324
2.06353176588294,1.17139693736868
2.0760380190095,1.17403879612424
2.08854427213607,1.17677127710352
2.10105052526263,1.17958047052846
2.11355677838919,1.18245498377236
2.12606303151576,1.18538548251288
2.13856928464232,1.18836431587086
2.15107553776888,1.19138521051449
2.16358179089545,1.19444302051835
2.17608804402201,1.19753352357088
2.18859429714857,1.20065325401048
2.20110055027514,1.20379936717842
2.2136068034017,1.20696952754621
2.22611305652826,1.21016181805934
2.23861930965483,1.21337466553377
2.25112556278139,1.21660677948514
2.26363181590795,1.21985710326295
2.27613806903452,1.22312477111617
2.28864432216108,1.22640907464884
2.30115057528764,1.22970943704822
2.31365682841421,1.23302538929439
2.32616308154077,1.23635655141831
2.33866933466733,1.23970261692643
2.3511755877939,1.2430633406678
2.36368184092046,1.24643852765253
2.37618809404702,1.24982802490374
2.38869434717359,1.25323171390915
2.40120060030015,1.25664950508952
2.41370685342671,1.26008133271517
2.42621310655328,1.26352715047556
2.43871935967984,1.26698692885287
2.4512256128064,1.27046065174229
2.46373186593297,1.27394831411592
2.47623811905953,1.27744992036119
2.48874437218609,1.28096548250502
2.50125062531266,1.28449501859436
2.51375687843922,1.28803855205923
2.52626313156578,1.29159611029388
2.53876938469235,1.29516772406826
2.55127563781891,1.29875342685083
2.56378189094547,1.30235325433997
2.57628814407204,1.30596724228322
2.5887943971986,1.30959542795086
2.60130065032516,1.31323785130697
2.61380690345173,1.31689455210035
2.62631315657829,1.32056556929061
2.63881940970485,1.32425094191752
2.65132566283142,1.32795070858076
2.66383191595798,1.33166490763312
2.67633816908454,1.33539357654282
2.68884442221111,1.33913675190309
2.70135067533767,1.34289446936778
2.71385692846423,1.34666676345698
2.7263631815908,1.35045366727191
2.73886943471736,1.35425521266108
2.75137568784392,1.35807142996901
2.76388194097049,1.3619023477378
2.77638819409705,1.36574799294932
2.78889444722361,1.36960839076272
2.80140070035018,1.3734835642138
2.81390695347674,1.37737353448557
2.8264132066033,1.38127832063911
2.83891945972987,1.38519793932174
2.85142571285643,1.38913240502079
2.86393196598299,1.39308172980075
2.87643821910955,1.39704592305673
2.88894447223612,1.40102499166085
2.90145072536268,1.40501893984344
2.91395697848924,1.40902776886067
2.92646323161581,1.41305147717394
2.93896948474237,1.41709006025435
2.95147573786893,1.4211435102626
2.9639819909955,1.4252118163778
2.97648824412206,1.42929496433866
2.98899449724862,1.43339293645379
3.00150075037519,1.43750571154
3.01400700350175,1.44163326475215
3.02651325662831,1.44577556751818
3.03901950975488,1.44993258750958
3.05152576288144,1.45410428824977
3.064032016008,1.45829062928924
3.07653826913457,1.46249156615215
3.08904452226113,1.46670704977822
3.10155077538769,1.47093702696735
3.11405702851426,1.4751814398399
3.12656328164082,1.47944022598119
3.13906953476738,1.483713318258
3.15157578789395,1.48800064456312
3.16408204102051,1.49230212786309
3.17658829414707,1.49661768622539
3.18909454727364,1.50094723219414
3.2016008004002,1.50529067327392
3.21410705352676,1.50964791134721
3.22661330665333,1.51401884285937
3.23911955977989,1.51840335865795
3.25162581290645,1.52280134353972
3.26413206603302,1.52721267666603
3.27663831915958,1.53163723112046
3.28914457228614,1.53607487379644
3.30165082541271,1.5405254654538
3.31415707853927,1.5449888603189
3.32666333166583,1.54946490636251
3.3391695847924,1.5539534448931
3.35167583791896,1.55845431039105
3.36418209104552,1.56296733088096
3.37668834417209,1.56749232706742
3.38919459729865,1.57202911294463
3.40170085042521,1.57657749527868
3.41420710355178,1.5811372736265
3.42671335667834,1.58570824035521
3.4392196098049,1.59029018008373
3.45172586293147,1.59488287038902
3.46423211605803,1.59948608084959
3.47673836918459,1.60409957353233
3.48924462231116,1.60872310281492
3.50175087543772,1.6133564150323
3.51425712856428,1.61799924876031
3.52676338169085,1.62265133435204
3.53926963481741,1.62731239439419
3.55177588794397,1.63198214295044
3.56428214107054,1.63666028620701
3.5767883941971,1.64134652192407
3.58929464732366,1.64604053955485
3.60180090045022,1.65074202027512
3.61430715357679,1.65545063669929
3.62681340670335,1.66016605326404
3.63931965982992,1.66488792549614
3.65182591295648,1.66961590098333
3.66433216608304,1.67434961832342
3.6768384192096,1.67908870785966
3.68934467233617,1.68383279134021
3.70185092546273,1.68858148199768
3.71435717858929,1.69333438451558
3.72686343171586,1.69809109512612
3.73936968484242,1.70285120167524
3.75187593796898,1.70761428325126
3.76438219109555,1.71237991105686
3.77688844422211,1.71714764739772
3.78939469734867,1.72191704680691
3.80190095047524,1.72668765515833
3.8144072036018,1.73145901058898
3.82691345672836,1.73623064279879
3.83941970985493,1.74100207395153
3.85192596298149,1.74577281781102
3.86443221610805,1.7505423810825
3.87693846923462,1.7553102622093
3.88944472236118,1.76007595258962
3.90195097548774,1.76483893603758
3.91445722861431,1.76959868940693
3.92696348174087,1.77435468225421
3.93946973486743,1.77910637764105
3.951975987994,1.78385323149356
3.96448224112056,1.78859469389925
3.97698849424712,1.79333020805858
3.98949474737369,1.79805921158759
4.00200100050025,1.80278113597696
4.01450725362681,1.80749540736976
4.02701350675338,1.81220144640499
4.03951975987994,1.81689866884762
4.0520260130065,1.82158648523731
4.06453226613307,1.826264302189
4.07703851925963,1.83093152136089
4.08954477238619,1.83558754124668
4.10205102551276,1.84023175590135
4.11455727863932,1.84486355665367
4.12706353176588,1.84948233141448
4.13956978489245,1.85408746566262
4.15207603801901,1.85867834248488
4.16458229114557,1.8632543429337
4.17708854427214,1.86781484638995
4.1895947973987,1.87235923112946
4.20210105052526,1.87688687421285
4.21460730365183,1.88139715266854
4.22711355677839,1.8858894428321
4.23961980990495,1.89036312188194
4.25212606303152,1.89481756710597
4.26463231615808,1.89925215727233
4.27713856928464,1.90366627233587
4.28964482241121,1.90805929422132
4.30215107553777,1.9124306072228
4.31465732866433,1.91677959813953
4.3271635817909,1.92110565730944
4.33966983491746,1.92540817804533
4.35217608804402,1.9296865582983
4.36468234117059,1.93394019974813
4.37718859429715,1.93816850961376
4.38969484742371,1.94237089968707
4.40220110055028,1.9465467880166
4.41470735367684,1.95069559839159
4.4272136068034,1.95481676126432
4.43971985992996,1.95890971423671
4.45222611305653,1.96297390186001
4.46473236618309,1.96700877713294
4.47723861930965,1.9710138004358
4.48974487243622,1.97498844175119
4.50225112556278,1.97893217901623
4.51475737868934,1.98284450061893
4.52726363181591,1.98672490386746
4.53976988494247,1.99057289696321
4.55227613806903,1.99438799813117
4.5647823911956,1.99816973692745
4.57728864432216,2.00191765398112
4.58979489744872,2.00563130165801
4.60230115057529,2.00931024420604
4.61480740370185,2.01295405842376
4.62731365682841,2.0165623333232
4.63981990995498,2.02013467143841
4.65232616308154,2.02367068782844
4.6648324162081,2.02717001187971
4.67733866933467,2.03063228597495
4.68984492246123,2.03405716717288
4.70235117558779,2.03744432648221
4.71485742871436,2.04079344955847
4.72736368184092,2.04410423680778
4.73986993496748,2.04737640357922
4.75237618809405,2.05060968021423
4.76488244122061,2.05380381278459
4.77738869434717,2.05695856221615
4.78989494747374,2.06007370572202
4.8024012006003,2.06314903567599
4.81490745372686,2.06618436070451
4.82741370685343,2.06917950523036
4.83991995997999,2.07213430970266
4.85242621310655,2.07504863070647
4.86493246623312,2.07792234107944
4.87743871935968,2.08075532953807
4.88994497248624,2.08354750149124
4.90245122561281,2.08629877797168
4.91495747873937,2.08900909666585
4.92746373186593,2.09167841125053
4.9399699849925,2.0943066914622
4.95247623811906,2.09689392312676
4.96498249124562,2.09944010818788
4.97748874437219,2.10194526413455
4.98999499749875,2.10440942466204
5.00250125062531,2.10683263872176
5.01500750375188,2.10921497102022
5.02751375687844,2.11155650159515
5.040020010005,2.11385732562366
5.05252626313157,2.11611755325219
5.06503251625813,2.11833730975113
5.07753876938469,2.12051673461752
5.09004502251126,2.12265598202409
5.10255127563782,2.12475522029742
5.11505752876438,2.12681463163207
5.12756378189095,2.12883441187473
5.14007003501751,2.13081477051875
5.15257628814407,2.13275592996209
5.16508254127064,2.13465812554671
5.1775887943972,2.13652160535253
5.19009504752376,2.13834662942916
5.20260130065033,2.14013347011615
5.21510755377689,2.14188241108715
5.22761380690345,2.14359374769327
5.24012006003001,2.14526778599017
5.25262631315658,2.14690484275922
5.26513256628314,2.14850524526579
5.27763881940971,2.15006933034861
5.29014507253627,2.15159744496633
5.30265132566283,2.15308994498571
5.31515757878939,2.15454719507103
5.32766383191596,2.15596956876919
5.34017008504252,2.15735744741482
5.35267633816908,2.15871122038747
5.36518259129565,2.16003128434965
5.37768884442221,2.16131804294347
5.39019509754877,2.16257190666497
5.40270135067534,2.163793292013
5.4152076038019,2.16498262167394
5.42771385692846,2.1661403237264
5.44022011005503,2.16726683132819
5.45272636318159,2.16836258269086
5.46523261630815,2.16942802014228
5.47773886943472,2.17046359022184
5.49024512256128,2.17146974322858
5.50275137568784,2.17244693256285
5.51525762881441,2.17339561484921
5.52776388194097,2.17431624917823
5.54027013506753,2.17520929686403
5.5527763881941,2.17607522135284
5.56528264132066,2.17691448744996
5.57778889444722,2.1777275611926
5.59029514757379,2.17851490987304
5.60280140070035,2.17927700113174
5.61530765382691,2.18001430275148
5.62781390695348,2.1807272826815
5.64032016008004,2.18141640863706
5.6528264132066,2.18208214756359
5.66533266633317,2.18272496552051
5.67783891945973,2.18334532716187
5.69034517258629,2.18394369576341
5.70285142571286,2.18452053335623
5.71535767883942,2.18507629969739
5.72786393196598,2.18561145206711
5.74037018509255,2.18612644519799
5.75287643821911,2.1866217309279
5.76538269134567,2.1870977583782
5.77788894447224,2.18755497414634
5.7903951975988,2.18799382111948
5.80290145072536,2.18841473834375
5.81540770385193,2.18881816091684
5.82791395697849,2.18920451980039
5.84042021010505,2.18957424188045
5.85292646323162,2.18992775030362
5.86543271635818,2.19026546372915
5.87793896948474,2.19058779598024
5.89044522261131,2.19089515592362
5.90295147573787,2.1911879473409
5.91545772886443,2.19146656913889
5.927963981991,2.19173141548946
5.94047023511756,2.19198287501663
5.95297648824412,2.19222133086325
5.96548274137069,2.19244716073055
5.97798899449725,2.19266073666356
5.99049524762381,2.19286242523881
6.00300150075037,2.19305258741026
6.01550775387694,2.19323157847625
6.0280140070035,2.19339974756689
6.04052026013006,2.19355743730884
6.05302651325663,2.19370498497705
6.06553276638319,2.19384272205715
6.07803901950976,2.19397097415951
6.09054527263632,2.19409006099686
6.10305152576288,2.19420029568006
6.11555777888944,2.19430198477893
6.12806403201601,2.19439542902549
6.14057028514257,2.19448092333565
6.15307653826913,2.19455875683304
6.1655827913957,2.19462921289373
6.17808904452226,2.19469256791241
6.19059529764882,2.19474909198608
6.20310155077539,2.19479904949045
6.21560780390195,2.19484269917327
6.22811405702851,2.19488029401651
6.24062031015508,2.19491208033121
6.25312656328164,2.19493829849814
6.2656328164082,2.19495918329282
6.27813906953477,2.19497496398468
6.29064532266133,2.19498586368914
6.30315157578789,2.19499209964993
6.31565782891446,2.19499388363972
6.32816408204102,2.19499142193803
6.34067033516758,2.19498491509142
6.35317658829415,2.19497455814413
6.36568284142071,2.19496054083505
6.37818909454727,2.19494304752436
6.39069534767384,2.19492225697996
6.4032016008004,2.19489834304169
6.41570785392696,2.19487147455582
6.42821410705353,2.19484181519896
6.44072036018009,2.19480952329376
6.45322661330665,2.19477475259695
6.46573286643322,2.1947376521312
6.47823911955978,2.19469836586685
6.49074537268634,2.19465703308645
6.50325162581291,2.19461378867464
6.51575787893947,2.19456876302456
6.52826413206603,2.19452208198402
6.5407703851926,2.19447386716762
6.55327663831916,2.19442423587454
6.56578289144572,2.19437330107229
6.57828914457229,2.19432117192629
6.59079539769885,2.19426795366213
6.60330165082541,2.19421374734333
6.61580790395198,2.19415865006322
6.62831415707854,2.19410275546667
6.6408204102051,2.19404615371129
6.65332666333167,2.19398893105731
6.66583291645823,2.19393117019168
6.67833916958479,2.19387295057677
6.69084542271136,2.19381434851285
6.70335167583792,2.19375543685687
6.71585792896448,2.19369628524559
6.72836418209105,2.19363696037734
6.74087043521761,2.1935775259895
6.75337668834417,2.19351804272231
6.76588294147074,2.19345856847708
6.7783891945973,2.19339915850443
6.79089544772386,2.19333986537067
6.80340170085042,2.19328073877405
6.81590795397699,2.19322182597102
6.82841420710355,2.1931631719975
6.84092046023012,2.19310481949524
6.85342671335668,2.19304680852635
6.86593296648324,2.19298917693074
6.87843921960981,2.19293196053654
6.89094547273637,2.19287519320113
6.90345172586293,2.19281890651695
6.91595797898949,2.19276313008798
6.92846423211606,2.19270789172688
6.94097048524262,2.19265321744871
6.95347673836918,2.19259913138372
6.96598299149575,2.19254565595786
6.97848924462231,2.19249281203196
6.99099549774887,2.19244061890156
7.00350175087544,2.19238909417245
7.016008004002,2.1923382539262
7.02851425712856,2.19228811301274
7.04102051025513,2.19223868495518
7.05352676338169,2.19218998184434
7.06603301650825,2.19214201436942
7.07853926963482,2.19209479210164
7.09104552276138,2.1920483235583
7.10355177588794,2.19200261615777
7.11605802901451,2.19195767606485
7.12856428214107,2.19191350846395
7.14107053526763,2.19187011762398
7.1535767883942,2.19182750689379
7.16608304152076,2.19178567863655
7.17858929464732,2.19174463437346
7.19109554777389,2.19170437487458
7.20360180090045,2.19166490015947
7.21610805402701,2.19162620944536
7.22861430715358,2.19158830113423
7.24112056028014,2.1915511730641
7.2536268134067,2.19151482252669
7.26613306653327,2.19147924621098
7.27863931965983,2.19144444011584
7.29114557278639,2.19141039967577
7.30365182591296,2.19137711988423
7.31615807903952,2.19134459531001
7.32866433216608,2.19131282009748
7.34117058529265,2.19128178785289
7.35367683841921,2.19125149180753
7.36618309154577,2.19122192486746
7.37868934467234,2.1911930796142
7.3911955977989,2.19116494827296
7.40370185092546,2.19113752271808
7.41620810405203,2.19111079460674
7.42871435717859,2.19108475537218
7.44122061030515,2.19105939622382
7.45372686343172,2.1910347081125
7.46623311655828,2.19101068172667
7.47873936968484,2.19098730762018
7.49124562281141,2.19096457624695
7.50375187593797,2.19094247794047
7.51625812906453,2.19092100287398
7.5287643821911,2.19090014104326
7.54127063531766,2.19087988237419
7.55377688844422,2.19086021673816
7.56628314157079,2.19084113395342
7.57878939469735,2.1908226237932
7.59129564782391,2.19080467593754
7.60380190095047,2.19078728004187
7.61630815407704,2.19077042576597
7.6288144072036,2.19075410277379
7.64132066033017,2.19073830073376
7.65382691345673,2.1907230092909
7.66633316658329,2.1907082180906
7.67883941970986,2.19069391684359
7.69134567283642,2.19068009531428
7.70385192596298,2.19066674331993
7.71635817908954,2.19065385072776
7.72886443221611,2.19064140742992
7.74137068534267,2.19062940338051
7.75387693846923,2.19061782862172
7.7663831915958,2.19060667328893
7.77888944472236,2.19059592761589
7.79139569784892,2.19058558192
7.80390195097549,2.19057562659017
7.81640820410205,2.19056605211347
7.82891445722861,2.19055684909032
7.84142071035518,2.19054800823456
7.85392696348174,2.19053952037346
7.8664332166083,2.19053137644686
7.87893946973487,2.19052356750726
7.89144572286143,2.19051608472049
7.90395197598799,2.19050891937586
7.91645822911456,2.19050206289278
7.92896448224112,2.19049550682089
7.94147073536768,2.19048924283994
7.95397698849425,2.19048326275626
7.96648324162081,2.19047755850308
7.97898949474737,2.19047212215359
7.99149574787394,2.19046694591587
8.0040020010005,2.19046202213835
8.01650825412706,2.19045734328527
8.02901450725363,2.19045290195727
8.04152076038019,2.19044869089109
8.05402701350675,2.19044470295873
8.06653326663332,2.19044093119423
8.07903951975988,2.19043736876579
8.09154577288644,2.19043400897219
8.10405202601301,2.1904308452428
8.11655827913957,2.19042787113753
8.12906453226613,2.19042508035902
8.1415707853927,2.19042246673386
8.15407703851926,2.19042002418621
8.16658329164582,2.19041774682984
8.17908954477239,2.19041562891078
8.19159579789895,2.19041366479831
8.20410205102551,2.19041184898485
8.21660830415208,2.19041017608608
8.22911455727864,2.1904086408409
8.2416208104052,2.19040723811136
8.25412706353177,2.19040596288221
8.26663331665833,2.19040481023751
8.27913956978489,2.19040377545366
8.29164582291146,2.19040285396072
8.30415207603802,2.19040204126988
8.31665832916458,2.19040133297109
8.32916458229115,2.19040072476318
8.34167083541771,2.1904002124537
8.35417708854427,2.19039979195904
8.36668334167084,2.19039945930446
8.3791895947974,2.19039921062395
8.39169584792396,2.19039904215516
8.40420210105053,2.1903989502803
8.41670835417709,2.19039893154317
8.42921460730365,2.19039898257402
8.44172086043021,2.1903991000862
8.45422711355678,2.19039928087626
8.46673336668334,2.19039952182847
8.4792396198099,2.19039981988382
8.49174587293647,2.19040017206285
8.50425212606303,2.19040057547747
8.51675837918959,2.19040102733129
8.52926463231616,2.19040152494691
8.54177088544272,2.19040206578428
8.55427713856928,2.19040264738102
8.56678339169585,2.1904032673451
8.57928964482241,2.19040392335478
8.59179589794898,2.19040461315863
8.60430215107554,2.1904053345755
8.6168084042021,2.19040608549457
8.62931465732867,2.19040686387524
8.64182091045523,2.19040766774276
8.65432716358179,2.19040849522017
8.66683341670835,2.19040934450793
8.67933966983492,2.19041021386427
8.69184592296148,2.19041110160515
8.70435217608804,2.19041200610428
8.71685842921461,2.19041292579307
8.72936468234117,2.19041385916064
8.74187093546773,2.19041480475393
8.7543771885943,2.19041576118126
8.76688344172086,2.19041672714467
8.77938969484742,2.19041770140599
8.79189594797399,2.19041868276901
8.80440220110055,2.19041967007126
8.81690845422711,2.19042066218202
8.82941470735368,2.19042165801571
8.84192096048024,2.19042265653287
8.8544272136068,2.19042365674011
8.86693346673337,2.19042465769411
8.87943971985993,2.19042565852951
8.89194597298649,2.19042665842706
8.90445222611306,2.19042765659992
8.91695847923962,2.19042865229366
8.92946473236618,2.19042964478622
8.94197098549275,2.19043063338795
8.95447723861931,2.19043161744152
8.96698349174587,2.19043259631313
8.97948974487244,2.19043356939876
8.991995997999,2.19043453615727
9.00450225112556,2.19043549608523
9.01700850425213,2.19043644870334
9.02951475737869,2.19043739355654
9.04202101050525,2.19043833021392
9.05452726363182,2.19043925826877
9.06703351675838,2.19044017733856
9.07953976988494,2.19044108706498
9.09204602301151,2.19044198711455
9.10455227613807,2.19044287719818
9.11705852926463,2.19044375706032
9.1295647823912,2.19044462645422
9.14207103551776,2.19044548514265
9.15457728864432,2.19044633290522
9.16708354177089,2.19044716953874
9.17958979489745,2.19044799485727
9.19209604802401,2.19044880869191
9.20460230115058,2.19044961089094
9.21710855427714,2.19045040132703
9.2296148074037,2.19045117990909
9.24212106053026,2.1904519465597
9.25462731365683,2.1904527012113
9.26713356678339,2.19045344380616
9.27963981990995,2.19045417429648
9.29214607303652,2.19045489264306
9.30465232616308,2.19045559880969
9.31715857928964,2.19045629276886
9.32966483241621,2.19045697450446
9.34217108554277,2.19045764402178
9.35467733866933,2.19045830135035
9.3671835917959,2.19045894652677
9.37968984492246,2.19045957959345
9.39219609804903,2.19046020059861
9.40470235117559,2.19046080959622
9.41720860430215,2.19046140664609
9.42971485742871,2.19046199181386
9.44222111055528,2.1904625651709
9.45472736368184,2.1904631267944
9.4672336168084,2.19046367677268
9.47973986993497,2.19046421520831
9.49224612306153,2.19046474220525
9.50475237618809,2.19046525787007
9.51725862931466,2.19046576231204
9.52976488244122,2.1904662556431
9.54227113556778,2.19046673797783
9.55477738869435,2.19046720943352
9.56728364182091,2.19046767013012
9.57978989494747,2.19046812019029
9.59229614807404,2.19046855973973
9.6048024012006,2.19046898891558
9.61730865432716,2.19046940786419
9.62981490745373,2.19046981673218
9.64232116058029,2.1904702156661
9.65482741370685,2.19047060481232
9.66733366683342,2.19047098431426
9.67983991995998,2.19047135431254
9.69234617308654,2.19047171494819
9.70485242621311,2.19047206636263
9.71735867933967,2.19047240869769
9.72986493246623,2.19047274209574
9.7423711855928,2.19047306670474
9.75487743871936,2.19047338268003
9.76738369184592,2.19047369017646
9.77988994497249,2.19047398934759
9.79239619809905,2.1904742803458
9.80490245122561,2.1904745633222
9.81740870435218,2.19047483842668
9.82991495747874,2.19047510580791
9.8424212106053,2.1904753656133
9.85492746373187,2.19047561798904
9.86743371685843,2.19047586307883
9.87993996998499,2.19047610102233
9.89244622311156,2.19047633196303
9.90495247623812,2.19047655604778
9.91745872936468,2.19047677342164
9.92996498249125,2.19047698422784
9.94247123561781,2.1904771886077
9.95497748874437,2.19047738670071
9.96748374187094,2.19047757864445
9.9799899949975,2.19047776457461
9.99249624812406,2.19047794462503
10.0050025012506,2.19047811892767
10.0175087543772,2.19047828761263
10.0300150075038,2.19047845080809
10.0425212606303,2.1904786086408
10.0550275137569,2.19047876124047
10.0675337668834,2.19047890873627
10.08004002001,2.19047905125501
10.0925462731366,2.19047918892009
10.1050525262631,2.1904793218509
10.1175587793897,2.19047945016551
10.1300650325163,2.19047957397991
10.1425712856428,2.19047969340808
10.1550775387694,2.19047980856186
10.1675837918959,2.19047991955109
10.1800900450225,2.19048002648354
10.1925962981491,2.1904801294649
10.2051025512756,2.19048022859879
10.2176088044022,2.19048032398717
10.2301150575288,2.19048041573438
10.2426213106553,2.1904805039419
10.2551275637819,2.19048058870868
10.2676338169085,2.19048067013192
10.280140070035,2.19048074830698
10.2926463231616,2.19048082332738
10.3051525762881,2.19048089528486
10.3176588294147,2.19048096426937
10.3301650825413,2.19048103036896
10.3426713356678,2.19048109366867
10.3551775887944,2.19048115425028
10.367683841921,2.1904812121951
10.3801900950475,2.19048126758258
10.3926963481741,2.19048132049019
10.4052026013007,2.19048137099357
10.4177088544272,2.19048141916858
10.4302151075538,2.19048146509148
10.4427213606803,2.19048150883306
10.4552276138069,2.19048155046261
10.4677338669335,2.19048159004797
10.48024012006,2.19048162765561
10.4927463731866,2.19048166335065
10.5052526263132,2.19048169719672
10.5177588794397,2.19048172925611
10.5302651325663,2.19048175958969
10.5427713856928,2.19048178825693
10.5552776388194,2.19048181531593
10.567783891946,2.19048184082338
10.5802901450725,2.19048186483451
10.5927963981991,2.19048188740325
10.6053026513257,2.19048190858207
10.6178089044522,2.19048192842205
10.6303151575788,2.19048194697136
10.6428214107054,2.19048196428008
10.6553276638319,2.19048198039947
10.6678339169585,2.19048199537249
10.680340170085,2.19048200924119
10.6928464232116,2.19048202204677
10.7053526763382,2.19048203382953
10.7178589294647,2.19048204462895
10.7303651825913,2.19048205448362
10.7428714357179,2.19048206343133
10.7553776888444,2.19048207150894
10.767883941971,2.19048207875248
10.7803901950975,2.19048208519713
10.7928964482241,2.19048209087723
10.8054027013507,2.1904820958262
10.8179089544772,2.19048210007665
10.8304152076038,2.19048210366032
10.8429214607304,2.19048210660809
10.8554277138569,2.19048210895001
10.8679339669835,2.19048211071521
10.8804402201101,2.19048211193201
10.8929464732366,2.19048211262786
10.9054527263632,2.19048211282934
10.9179589794897,2.19048211256269
10.9304652326163,2.19048211185606
10.9429714857429,2.19048211073051
10.9554777388694,2.19048210920539
10.967983991996,2.19048210729957
10.9804902451226,2.1904821050278
10.9929964982491,2.1904821024076
11.0055027513757,2.19048209945792
11.0180090045023,2.19048209619733
11.0305152576288,2.19048209264393
11.0430215107554,2.1904820888154
11.0555277638819,2.19048208472901
11.0680340170085,2.19048208040162
11.0805402701351,2.19048207584962
11.0930465232616,2.19048207108902
11.1055527763882,2.19048206613539
11.1180590295148,2.19048206100386
11.1305652826413,2.1904820557092
11.1430715357679,2.19048205026564
11.1555777888944,2.1904820446871
11.168084042021,2.19048203898703
11.1805902951476,2.19048203317844
11.1930965482741,2.19048202727394
11.2056028014007,2.1904820212857
11.2181090545273,2.19048201522527
11.2306153076538,2.19048200910115
11.2431215607804,2.19048200291989
11.255627813907,2.19048199668795
11.2681340670335,2.1904819904116
11.2806403201601,2.19048198409702
11.2931465732866,2.19048197775027
11.3056528264132,2.19048197137722
11.3181590795398,2.19048196498369
11.3306653326663,2.19048195857532
11.3431715857929,2.19048195215761
11.3556778389195,2.190481945736
11.368184092046,2.19048193931572
11.3806903451726,2.19048193290192
11.3931965982992,2.19048192649963
11.4057028514257,2.1904819201137
11.4182091045523,2.19048191374891
11.4307153576788,2.19048190740986
11.4432216108054,2.19048190110105
11.455727863932,2.19048189482685
11.4682341170585,2.19048188859198
11.4807403701851,2.19048188240174
11.4932466233117,2.19048187626134
11.5057528764382,2.19048187017586
11.5182591295648,2.19048186414921
11.5307653826913,2.19048185818251
11.5432716358179,2.19048185227719
11.5557778889445,2.19048184643465
11.568284142071,2.19048184065626
11.5807903951976,2.19048183494337
11.5932966483242,2.19048182929727
11.6058029014507,2.1904818237192
11.6183091545773,2.19048181821044
11.6308154077039,2.19048181277218
11.6433216608304,2.19048180740555
11.655827913957,2.19048180211172
11.6683341670835,2.19048179689176
11.6808404202101,2.19048179174673
11.6933466733367,2.19048178667767
11.7058529264632,2.19048178168556
11.7183591795898,2.19048177677136
11.7308654327164,2.19048177193599
11.7433716858429,2.19048176718034
11.7558779389695,2.19048176250526
11.768384192096,2.19048175791156
11.7808904452226,2.19048175340004
11.7933966983492,2.19048174897142
11.8059029514757,2.19048174462644
11.8184092046023,2.19048174036526
11.8309154577289,2.19048173618616
11.8434217108554,2.19048173208765
11.855927963982,2.19048172806832
11.8684342171086,2.1904817241268
11.8809404702351,2.19048172026169
11.8934467233617,2.19048171647164
11.9059529764882,2.1904817127553
11.9184592296148,2.19048170911138
11.9309654827414,2.19048170553855
11.9434717358679,2.19048170203551
11.9559779889945,2.19048169860106
11.9684842421211,2.190481695234
11.9809904952476,2.19048169193528
11.9934967483742,2.19048168870522
12.0060030015007,2.19048168554346
12.0185092546273,2.19048168244962
12.0310155077539,2.19048167942334
12.0435217608804,2.1904816764643
12.056028014007,2.19048167357218
12.0685342671336,2.19048167074671
12.0810405202601,2.19048166798761
12.0935467733867,2.19048166529468
12.1060530265133,2.19048166266766
12.1185592796398,2.1904816601064
12.1310655327664,2.19048165761069
12.1435717858929,2.1904816551797
12.1560780390195,2.19048165281143
12.1685842921461,2.19048165050447
12.1810905452726,2.19048164825745
12.1935967983992,2.19048164606905
12.2061030515258,2.19048164393797
12.2186093046523,2.19048164186295
12.2311155577789,2.19048163984274
12.2436218109055,2.19048163787615
12.256128064032,2.19048163596199
12.2686343171586,2.19048163409909
12.2811405702851,2.19048163228636
12.2936468234117,2.1904816305227
12.3061530765383,2.19048162880705
12.3186593296648,2.19048162713838
12.3311655827914,2.19048162551567
12.343671835918,2.19048162393798
12.3561780890445,2.19048162240435
12.3686843421711,2.19048162091386
12.3811905952976,2.19048161946564
12.3936968484242,2.19048161805883
12.4062031015508,2.19048161669261
12.4187093546773,2.19048161536618
12.4312156078039,2.19048161407878
12.4437218609305,2.19048161282966
12.456228114057,2.19048161161815
12.4687343671836,2.19048161044353
12.4812406203102,2.19048160930579
12.4937468734367,2.19048160820496
12.5062531265633,2.1904816071397
12.5187593796898,2.19048160610853
12.5312656328164,2.19048160511056
12.543771885943,2.19048160414489
12.5562781390695,2.19048160321064
12.5687843921961,2.19048160230696
12.5812906453227,2.19048160143299
12.5937968984492,2.19048160058796
12.6063031515758,2.19048159977106
12.6188094047024,2.19048159898151
12.6313156578289,2.19048159821858
12.6438219109555,2.19048159748155
12.656328164082,2.1904815967697
12.6688344172086,2.19048159608235
12.6813406703352,2.19048159541885
12.6938469234617,2.19048159477856
12.7063531765883,2.19048159416084
12.7188594297149,2.19048159356512
12.7313656828414,2.19048159299082
12.743871935968,2.19048159243739
12.7563781890945,2.19048159190427
12.7688844422211,2.19048159139099
12.7813906953477,2.19048159089702
12.7938969484742,2.19048159042192
12.8064032016008,2.19048158996524
12.8189094547274,2.19048158952656
12.8314157078539,2.19048158910546
12.8439219609805,2.19048158870159
12.8564282141071,2.19048158831455
12.8689344672336,2.19048158794402
12.8814407203602,2.19048158758969
12.8939469734867,2.19048158725126
12.9064532266133,2.19048158692844
12.9189594797399,2.19048158662027
12.9314657328664,2.19048158632559
12.943971985993,2.19048158604392
12.9564782391196,2.19048158577476
12.9689844922461,2.19048158551765
12.9814907453727,2.1904815852721
12.9939969984993,2.19048158503762
13.0065032516258,2.19048158481378
13.0190095047524,2.19048158460014
13.0315157578789,2.1904815843962
13.0440220110055,2.19048158420155
13.0565282641321,2.19048158401571
13.0690345172586,2.19048158383869
13.0815407703852,2.19048158367049
13.0940470235118,2.19048158351079
13.1065532766383,2.19048158335931
13.1190595297649,2.1904815832158
13.1315657828914,2.19048158307989
13.144072036018,2.19048158295138
13.1565782891446,2.19048158282995
13.1690845422711,2.19048158271538
13.1815907953977,2.19048158260742
13.1940970485243,2.19048158250583
13.2066033016508,2.19048158241038
13.2191095547774,2.19048158232083
13.231615807904,2.19048158223698
13.2441220610305,2.19048158215865
13.2566283141571,2.19048158208564
13.2691345672836,2.19048158201774
13.2816408204102,2.19048158195477
13.2941470735368,2.19048158189661
13.3066533266633,2.19048158184304
13.3191595797899,2.19048158179395
13.3316658329165,2.19048158174918
13.344172086043,2.19048158170861
13.3566783391696,2.19048158167213
13.3691845922961,2.1904815816396
13.3816908454227,2.19048158161092
13.3941970985493,2.190481581586
13.4067033516758,2.19048158156474
13.4192096048024,2.19048158154671
13.431715857929,2.19048158153072
13.4442221110555,2.19048158151671
13.4567283641821,2.19048158150464
13.4692346173087,2.19048158149452
13.4817408704352,2.19048158148632
13.4942471235618,2.19048158148003
13.5067533766883,2.19048158147564
13.5192596298149,2.19048158147309
13.5317658829415,2.19048158147238
13.544272136068,2.19048158147349
13.5567783891946,2.19048158147636
13.5692846423212,2.19048158148098
13.5817908954477,2.19048158148728
13.5942971485743,2.19048158149523
13.6068034017008,2.19048158150483
13.6193096548274,2.19048158151598
13.631815907954,2.19048158152864
13.6443221610805,2.19048158154278
13.6568284142071,2.19048158155832
13.6693346673337,2.19048158157521
13.6818409204602,2.1904815815934
13.6943471735868,2.19048158161284
13.7068534267134,2.19048158163343
13.7193596798399,2.19048158165511
13.7318659329665,2.19048158167783
13.744372186093,2.19048158170148
13.7568784392196,2.19048158172603
13.7693846923462,2.19048158175136
13.7818909454727,2.19048158177743
13.7943971985993,2.19048158180412
13.8069034517259,2.19048158183134
13.8194097048524,2.19048158185899
13.831915957979,2.19048158188703
13.8444222111056,2.19048158191541
13.8569284642321,2.19048158194414
13.8694347173587,2.19048158197312
13.8819409704852,2.19048158200231
13.8944472236118,2.19048158203168
13.9069534767384,2.19048158206112
13.9194597298649,2.19048158209063
13.9319659829915,2.19048158212013
13.9444722361181,2.19048158214957
13.9569784892446,2.19048158217888
13.9694847423712,2.19048158220797
13.9819909954977,2.19048158223681
13.9944972486243,2.19048158226532
14.0070035017509,2.1904815822934
14.0195097548774,2.19048158232103
14.032016008004,2.19048158234808
14.0445222611306,2.19048158237449
14.0570285142571,2.19048158240018
14.0695347673837,2.19048158242506
14.0820410205103,2.19048158244905
14.0945472736368,2.19048158247205
14.1070535267634,2.19048158249385
14.1195597798899,2.19048158251439
14.1320660330165,2.19048158253378
14.1445722861431,2.19048158255208
14.1570785392696,2.1904815825695
14.1695847923962,2.19048158258607
14.1820910455228,2.1904815826019
14.1945972986493,2.19048158261714
14.2071035517759,2.1904815826318
14.2196098049025,2.19048158264604
14.232116058029,2.19048158265991
14.2446223111556,2.1904815826735
14.2571285642821,2.19048158268691
14.2696348174087,2.19048158270013
14.2821410705353,2.19048158271335
14.2946473236618,2.19048158272656
14.3071535767884,2.19048158273984
14.319659829915,2.19048158275325
14.3321660830415,2.19048158276681
14.3446723361681,2.19048158278062
14.3571785892946,2.19048158279472
14.3696848424212,2.19048158280913
14.3821910955478,2.19048158282385
14.3946973486743,2.190481582839
14.4072036018009,2.19048158285457
14.4197098549275,2.19048158287055
14.432216108054,2.19048158288703
14.4447223611806,2.19048158290397
14.4572286143072,2.19048158292142
14.4697348674337,2.19048158293938
14.4822411205603,2.19048158295783
14.4947473736868,2.19048158297682
14.5072536268134,2.19048158299631
14.51975987994,2.19048158301629
14.5322661330665,2.19048158303679
14.5447723861931,2.19048158305776
14.5572786393197,2.19048158307919
14.5697848924462,2.19048158310108
14.5822911455728,2.19048158312336
14.5947973986993,2.19048158314604
14.6073036518259,2.19048158316906
14.6198099049525,2.19048158319239
14.632316158079,2.19048158321601
14.6448224112056,2.19048158323986
14.6573286643322,2.19048158326387
14.6698349174587,2.19048158328803
14.6823411705853,2.19048158331225
14.6948474237119,2.19048158333644
14.7073536768384,2.19048158336059
14.719859929965,2.19048158338458
14.7323661830915,2.1904815834084
14.7448724362181,2.19048158343193
14.7573786893447,2.19048158345507
14.7698849424712,2.19048158347778
14.7823911955978,2.19048158349995
14.7948974487244,2.19048158352149
14.8074037018509,2.19048158354227
14.8199099549775,2.19048158356225
14.8324162081041,2.19048158358123
14.8449224612306,2.19048158359922
14.8574287143572,2.19048158361639
14.8699349674837,2.19048158363356
14.8824412206103,2.19048158365061
14.8949474737369,2.19048158366746
14.9074537268634,2.19048158368383
14.91995997999,2.19048158369961
14.9324662331166,2.19048158371459
14.9449724862431,2.19048158372863
14.9574787393697,2.19048158374147
14.9699849924962,2.19048158375301
14.9824912456228,2.19048158376319
14.9949974987494,2.19048158377279
15.0075037518759,2.19048158378189
15.0200100050025,2.1904815837905
15.0325162581291,2.19048158379863
15.0450225112556,2.19048158380627
15.0575287643822,2.19048158381341
15.0700350175088,2.19048158382009
15.0825412706353,2.19048158382628
15.0950475237619,2.19048158383202
15.1075537768884,2.19048158383725
15.120060030015,2.19048158384203
15.1325662831416,2.19048158384638
15.1450725362681,2.19048158385024
15.1575787893947,2.19048158385368
15.1700850425213,2.19048158385667
15.1825912956478,2.19048158385922
15.1950975487744,2.19048158386136
15.2076038019009,2.19048158386309
15.2201100550275,2.19048158386443
15.2326163081541,2.19048158386533
15.2451225612806,2.19048158386587
15.2576288144072,2.19048158386607
15.2701350675338,2.1904815838659
15.2826413206603,2.19048158386533
15.2951475737869,2.19048158386448
15.3076538269135,2.19048158386329
15.32016008004,2.19048158386181
15.3326663331666,2.19048158386002
15.3451725862931,2.19048158385795
15.3576788394197,2.19048158385564
15.3701850925463,2.19048158385309
15.3826913456728,2.19048158385027
15.3951975987994,2.19048158384729
15.407703851926,2.19048158384408
15.4202101050525,2.19048158384072
15.4327163581791,2.19048158383717
15.4452226113057,2.1904815838335
15.4577288644322,2.19048158382972
15.4702351175588,2.19048158382586
15.4827413706853,2.19048158382188
15.4952476238119,2.1904815838179
15.5077538769385,2.19048158381383
15.520260130065,2.19048158380983
15.5327663831916,2.19048158380576
15.5452726363182,2.19048158380178
15.5577788894447,2.19048158379786
15.5702851425713,2.19048158379402
15.5827913956978,2.1904815837903
15.5952976488244,2.19048158378675
15.607803901951,2.19048158378334
15.6203101550775,2.19048158378013
15.6328164082041,2.19048158377711
15.6453226613307,2.19048158377439
15.6578289144572,2.19048158377194
15.6703351675838,2.19048158376975
15.6828414207104,2.19048158376796
15.6953476738369,2.19048158376651
15.7078539269635,2.19048158376546
15.72036018009,2.19048158376489
15.7328664332166,2.19048158376472
15.7453726863432,2.19048158376509
15.7578789394697,2.19048158376597
15.7703851925963,2.19048158376742
15.7828914457229,2.19048158376953
15.7953976988494,2.1904815837718
15.807903951976,2.19048158377362
15.8204102051026,2.19048158377498
15.8329164582291,2.19048158377575
15.8454227113557,2.19048158377595
15.8579289644822,2.19048158377549
15.8704352176088,2.19048158377424
15.8829414707354,2.1904815837724
15.8954477238619,2.1904815837708
15.9079539769885,2.19048158376953
15.9204602301151,2.19048158376859
15.9329664832416,2.19048158376785
15.9454727363682,2.19048158376742
15.9579789894947,2.19048158376714
15.9704852426213,2.19048158376705
15.9829914957479,2.19048158376711
15.9954977488744,2.19048158376728
16.008004002001,2.19048158376751
16.0205102551276,2.19048158376785
16.0330165082541,2.19048158376819
16.0455227613807,2.19048158376853
16.0580290145073,2.19048158376887
16.0705352676338,2.19048158376921
16.0830415207604,2.19048158376947
16.0955477738869,2.19048158376967
16.1080540270135,2.19048158376975
16.1205602801401,2.19048158376975
16.1330665332666,2.19048158376961
16.1455727863932,2.19048158376933
16.1580790395198,2.1904815837689
16.1705852926463,2.1904815837683
16.1830915457729,2.19048158376751
16.1955977988994,2.19048158376651
16.208104052026,2.19048158376532
16.2206103051526,2.19048158376395
16.2331165582791,2.19048158376231
16.2456228114057,2.19048158376049
16.2581290645323,2.19048158375838
16.2706353176588,2.19048158375608
16.2831415707854,2.19048158375352
16.295647823912,2.19048158375071
16.3081540770385,2.19048158374767
16.3206603301651,2.19048158374437
16.3331665832916,2.19048158374082
16.3456728364182,2.19048158373701
16.3581790895448,2.190481583733
16.3706853426713,2.19048158372871
16.3831915957979,2.19048158372422
16.3956978489245,2.19048158371947
16.408204102051,2.1904815837145
16.4207103551776,2.19048158370933
16.4332166083042,2.19048158370396
16.4457228614307,2.19048158369836
16.4582291145573,2.19048158369262
16.4707353676838,2.19048158368668
16.4832416208104,2.19048158368059
16.495747873937,2.19048158367434
16.5082541270635,2.190481583668
16.5207603801901,2.19048158366152
16.5332666333167,2.19048158365493
16.5457728864432,2.19048158364828
16.5582791395698,2.19048158364157
16.5707853926963,2.19048158363481
16.5832916458229,2.19048158362804
16.5957978989495,2.19048158362128
16.608304152076,2.19048158361454
16.6208104052026,2.19048158360789
16.6333166583292,2.1904815836013
16.6458229114557,2.19048158359479
16.6583291645823,2.19048158358842
16.6708354177089,2.19048158358225
16.6833416708354,2.19048158357629
16.695847923962,2.19048158357049
16.7083541770885,2.19048158356497
16.7208604302151,2.1904815835598
16.7333666833417,2.19048158355531
16.7458729364682,2.19048158355179
16.7583791895948,2.19048158354923
16.7708854427214,2.19048158354764
16.7833916958479,2.19048158354693
16.7958979489745,2.19048158354715
16.8084042021011,2.19048158354829
16.8209104552276,2.19048158355031
16.8334167083542,2.19048158355321
16.8459229614807,2.19048158355699
16.8584292146073,2.19048158356162
16.8709354677339,2.19048158356713
16.8834417208604,2.1904815835735
16.895947973987,2.19048158358072
16.9084542271136,2.19048158358882
16.9209604802401,2.19048158359746
16.9334667333667,2.19048158360553
16.9459729864932,2.19048158361289
16.9584792396198,2.19048158361963
16.9709854927464,2.19048158362577
16.9834917458729,2.19048158363125
16.9959979989995,2.1904815836362
17.0085042521261,2.19048158364063
17.0210105052526,2.19048158364453
17.0335167583792,2.19048158364794
17.0460230115058,2.19048158365092
17.0585292646323,2.19048158365351
17.0710355177589,2.19048158365564
17.0835417708854,2.19048158365746
17.096048024012,2.19048158365888
17.1085542771386,2.19048158366002
17.1210605302651,2.19048158366087
17.1335667833917,2.19048158366141
17.1460730365183,2.19048158366172
17.1585792896448,2.19048158366181
17.1710855427714,2.19048158366164
17.183591795898,2.19048158366135
17.1960980490245,2.19048158366087
17.2086043021511,2.19048158366024
17.2211105552776,2.19048158365948
17.2336168084042,2.19048158365862
17.2461230615308,2.19048158365769
17.2586293146573,2.19048158365669
17.2711355677839,2.19048158365558
17.2836418209105,2.1904815836545
17.296148074037,2.19048158365337
17.3086543271636,2.1904815836522
17.3211605802901,2.19048158365109
17.3336668334167,2.19048158364998
17.3461730865433,2.1904815836489
17.3586793396698,2.19048158364788
17.3711855927964,2.19048158364691
17.383691845923,2.19048158364603
17.3961980990495,2.19048158364521
17.4087043521761,2.19048158364453
17.4212106053027,2.1904815836439
17.4337168584292,2.19048158364339
17.4462231115558,2.19048158364302
17.4587293646823,2.19048158364279
17.4712356178089,2.19048158364271
17.4837418709355,2.19048158364274
17.496248124062,2.19048158364293
17.5087543771886,2.19048158364325
17.5212606303152,2.19048158364379
17.5337668834417,2.19048158364444
17.5462731365683,2.19048158364529
17.5587793896948,2.19048158364635
17.5712856428214,2.19048158364754
17.583791895948,2.19048158364893
17.5962981490745,2.1904815836505
17.6088044022011,2.19048158365223
17.6213106553277,2.19048158365422
17.6338169084542,2.19048158365629
17.6463231615808,2.19048158365862
17.6588294147074,2.19048158366112
17.6713356678339,2.19048158366377
17.6838419209605,2.19048158366661
17.696348174087,2.19048158366962
17.7088544272136,2.19048158367283
17.7213606803402,2.19048158367619
17.7338669334667,2.19048158367971
17.7463731865933,2.19048158368338
17.7588794397199,2.19048158368722
17.7713856928464,2.1904815836912
17.783891945973,2.19048158369532
17.7963981990995,2.19048158369955
17.8089044522261,2.19048158370396
17.8214107053527,2.19048158370845
17.8339169584792,2.19048158371305
17.8464232116058,2.19048158371771
17.8589294647324,2.19048158372249
17.8714357178589,2.19048158372732
17.8839419709855,2.19048158373224
17.8964482241121,2.19048158373718
17.9089544772386,2.19048158374218
17.9214607303652,2.19048158374719
17.9339669834917,2.19048158375224
17.9464732366183,2.19048158375725
17.9589794897449,2.19048158376222
17.9714857428714,2.19048158376722
17.983991995998,2.19048158377211
17.9964982491246,2.19048158377694
18.0090045022511,2.19048158378169
18.0215107553777,2.19048158378635
18.0340170085043,2.19048158379084
18.0465232616308,2.19048158379522
18.0590295147574,2.19048158379945
18.0715357678839,2.19048158380349
18.0840420210105,2.1904815838073
18.0965482741371,2.19048158381091
18.1090545272636,2.19048158381426
18.1215607803902,2.19048158381733
18.1340670335168,2.19048158382012
18.1465732866433,2.19048158382259
18.1590795397699,2.19048158382472
18.1715857928964,2.19048158382648
18.184092046023,2.19048158382782
18.1965982991496,2.19048158382876
18.2091045522761,2.19048158382924
18.2216108054027,2.19048158382941
18.2341170585293,2.19048158382967
18.2466233116558,2.19048158383012
18.2591295647824,2.19048158383038
18.271635817909,2.19048158383038
18.2841420710355,2.19048158383009
18.2966483241621,2.19048158382952
18.3091545772886,2.19048158382864
18.3216608304152,2.19048158382759
18.3341670835418,2.19048158382626
18.3466733366683,2.19048158382469
18.3591795897949,2.19048158382293
18.3716858429215,2.19048158382091
18.384192096048,2.19048158381869
18.3966983491746,2.19048158381631
18.4092046023012,2.19048158381369
18.4217108554277,2.19048158381094
18.4342171085543,2.19048158380798
18.4467233616808,2.19048158380488
18.4592296148074,2.19048158380164
18.471735867934,2.19048158379823
18.4842421210605,2.19048158379471
18.4967483741871,2.19048158379101
18.5092546273137,2.19048158378726
18.5217608804402,2.19048158378337
18.5342671335668,2.19048158377939
18.5467733866933,2.19048158377532
18.5592796398199,2.19048158377117
18.5717858929465,2.19048158376694
18.584292146073,2.19048158376262
18.5967983991996,2.1904815837583
18.6093046523262,2.19048158375389
18.6218109054527,2.19048158374946
18.6343171585793,2.19048158374503
18.6468234117059,2.19048158374054
18.6593296648324,2.19048158373604
18.671835917959,2.19048158373158
18.6843421710855,2.19048158372712
18.6968484242121,2.19048158372263
18.7093546773387,2.1904815837182
18.7218609304652,2.19048158371379
18.7343671835918,2.19048158370944
18.7468734367184,2.19048158370515
18.7593796898449,2.19048158370086
18.7718859429715,2.19048158369671
18.7843921960981,2.19048158369259
18.7968984492246,2.19048158368858
18.8094047023512,2.19048158368469
18.8219109554777,2.19048158368085
18.8344172086043,2.19048158367715
18.8469234617309,2.19048158367357
18.8594297148574,2.19048158367011
18.871935967984,2.19048158366681
18.8844422211106,2.19048158366365
18.8969484742371,2.19048158366061
18.9094547273637,2.1904815836578
18.9219609804902,2.19048158365513
18.9344672336168,2.19048158365266
18.9469734867434,2.19048158365035
18.9594797398699,2.19048158364825
18.9719859929965,2.19048158364637
18.9844922461231,2.19048158364467
18.9969984992496,2.19048158364328
19.0095047523762,2.19048158364205
19.0220110055028,2.19048158364106
19.0345172586293,2.19048158364038
19.0470235117559,2.19048158363989
19.0595297648824,2.19048158363969
19.072036018009,2.19048158363978
19.0845422711356,2.19048158364018
19.0970485242621,2.19048158364083
19.1095547773887,2.1904815836418
19.1220610305153,2.19048158364308
19.1345672836418,2.19048158364467
19.1470735367684,2.19048158364657
19.1595797898949,2.19048158364885
19.1720860430215,2.19048158365146
19.1845922961481,2.19048158365393
19.1970985492746,2.19048158365473
19.2096048024012,2.19048158365376
19.2221110555278,2.19048158365129
19.2346173086543,2.19048158364745
19.2471235617809,2.19048158364234
19.2596298149075,2.19048158363606
19.272136068034,2.19048158362875
19.2846423211606,2.19048158362051
19.2971485742871,2.19048158361147
19.3096548274137,2.19048158360172
19.3221610805403,2.19048158359132
19.3346673336668,2.19048158358029
19.3471735867934,2.19048158356875
19.35967983992,2.19048158355676
19.3721860930465,2.19048158354434
19.3846923461731,2.19048158353152
19.3971985992996,2.19048158351836
19.4097048524262,2.19048158350483
19.4222111055528,2.19048158349099
19.4347173586793,2.19048158347678
19.4472236118059,2.19048158346223
19.4597298649325,2.19048158344731
19.472236118059,2.1904815834319
19.4847423711856,2.19048158341573
19.4972486243122,2.19048158339882
19.5097548774387,2.19048158338146
19.5222611305653,2.19048158336369
19.5347673836918,2.19048158334576
19.5472736368184,2.19048158332774
19.559779889945,2.19048158330983
19.5722861430715,2.1904815832921
19.5847923961981,2.19048158327465
19.5972986493247,2.19048158325757
19.6098049024512,2.190481583241
19.6223111555778,2.19048158322494
19.6348174087044,2.19048158320953
19.6473236618309,2.19048158319475
19.6598299149575,2.19048158318068
19.672336168084,2.19048158316727
19.6848424212106,2.19048158315465
19.6973486743372,2.19048158314277
19.7098549274637,2.1904815831316
19.7223611805903,2.19048158312114
19.7348674337169,2.19048158311134
19.7473736868434,2.19048158310218
19.75987993997,2.1904815830936
19.7723861930965,2.19048158308553
19.7848924462231,2.19048158307791
19.7973986993497,2.19048158307064
19.8099049524762,2.19048158306362
19.8224112056028,2.19048158305668
19.8349174587294,2.19048158304983
19.8474237118559,2.19048158304281
19.8599299649825,2.19048158303551
19.8724362181091,2.1904815830278
19.8849424712356,2.1904815830195
19.8974487243622,2.19048158301041
19.9099549774887,2.19048158300038
19.9224612306153,2.19048158298961
19.9349674837419,2.19048158297832
19.9474737368684,2.19048158296673
19.959979989995,2.19048158295496
19.9724862431216,2.19048158294325
19.9849924962481,2.19048158293171
19.9974987493747,2.19048158292054
20.0100050025013,2.19048158290988
20.0225112556278,2.19048158289985
20.0350175087544,2.19048158289061
20.0475237618809,2.19048158288226
20.0600300150075,2.19048158287495
20.0725362681341,2.19048158286876
20.0850425212606,2.19048158286381
20.0975487743872,2.1904815828602
20.1100550275138,2.19048158285796
20.1225612806403,2.19048158285722
20.1350675337669,2.19048158285801
20.1475737868934,2.19048158286046
20.16008004002,2.19048158286452
20.1725862931466,2.19048158287032
20.1850925462731,2.19048158287785
20.1975987993997,2.19048158288714
20.2101050525263,2.1904815828982
20.2226113056528,2.19048158291108
20.2351175587794,2.19048158292574
20.247623811906,2.19048158294223
20.2601300650325,2.19048158296044
20.2726363181591,2.19048158298045
20.2851425712856,2.19048158300214
20.2976488244122,2.19048158302556
20.3101550775388,2.19048158305057
20.3226613306653,2.1904815830772
20.3351675837919,2.19048158310531
20.3476738369185,2.1904815831349
20.360180090045,2.19048158316582
20.3726863431716,2.19048158319805
20.3851925962982,2.19048158323147
20.3976988494247,2.19048158326589
20.4102051025513,2.19048158330133
20.4227113556778,2.19048158333763
20.4352176088044,2.19048158337461
20.447723861931,2.19048158341218
20.4602301150575,2.19048158345015
20.4727363681841,2.19048158348843
20.4852426213107,2.1904815835268
20.4977488744372,2.19048158356514
20.5102551275638,2.1904815836032
20.5227613806903,2.19048158364089
20.5352676338169,2.19048158367789
20.5477738869435,2.1904815837141
20.56028014007,2.19048158374932
20.5727863931966,2.1904815837832
20.5852926463232,2.19048158381568
20.5977988994497,2.19048158384641
20.6103051525763,2.19048158387517
20.6228114057029,2.19048158390231
20.6353176588294,2.19048158392832
20.647823911956,2.19048158395765
20.6603301650825,2.19048158399158
20.6728364182091,2.1904815840297
20.6853426713357,2.19048158407148
20.6978489244622,2.19048158411658
20.7103551775888,2.19048158416459
20.7228614307154,2.19048158421509
20.7353676838419,2.1904815842677
20.7478739369685,2.19048158432201
20.760380190095,2.19048158437775
20.7728864432216,2.19048158443454
20.7853926963482,2.19048158449201
20.7978989494747,2.19048158454987
20.8104052026013,2.1904815846078
20.8229114557279,2.19048158466549
20.8354177088544,2.19048158472265
20.847923961981,2.19048158477904
20.8604302151076,2.19048158483434
20.8729364682341,2.19048158488835
20.8854427213607,2.19048158494081
20.8979489744872,2.19048158499146
20.9104552276138,2.19048158504015
20.9229614807404,2.19048158508662
20.9354677338669,2.19048158513067
20.9479739869935,2.19048158517217
20.9604802401201,2.19048158521093
20.9729864932466,2.19048158524677
20.9854927463732,2.19048158527957
20.9979989994997,2.19048158530921
21.0105052526263,2.19048158533556
21.0230115057529,2.19048158535847
21.0355177588794,2.19048158537788
21.048024012006,2.19048158539371
21.0605302651326,2.19048158540588
21.0730365182591,2.19048158541432
21.0855427713857,2.19048158541895
21.0980490245123,2.1904815854198
21.1105552776388,2.19048158541682
21.1230615307654,2.19048158540997
21.1355677838919,2.19048158539928
21.1480740370185,2.19048158538473
21.1605802901451,2.19048158536637
21.1730865432716,2.1904815853442
21.1855927963982,2.19048158531828
21.1980990495248,2.19048158528869
21.2106053026513,2.1904815852555
21.2231115557779,2.19048158521943
21.2356178089045,2.19048158518251
21.248124062031,2.19048158514502
21.2606303151576,2.19048158510716
21.2731365682841,2.19048158506922
21.2856428214107,2.19048158503134
21.2981490745373,2.19048158499379
21.3106553276638,2.1904815849569
21.3231615807904,2.19048158492089
21.335667833917,2.1904815848861
21.3481740870435,2.19048158485288
21.3606803401701,2.19048158482147
21.3731865932966,2.19048158479231
21.3856928464232,2.19048158476568
21.3981990995498,2.19048158473959
21.4107053526763,2.19048158471045
21.4232116058029,2.19048158467848
21.4357178589295,2.19048158464395
21.448224112056,2.190481584607
21.4607303651826,2.19048158456798
21.4732366183092,2.19048158452696
21.4857428714357,2.19048158448425
21.4982491245623,2.19048158444005
21.5107553776888,2.19048158439455
21.5232616308154,2.19048158434796
21.535767883942,2.19048158430044
21.5482741370685,2.19048158425224
21.5607803901951,2.1904815842035
21.5732866433217,2.19048158415444
21.5857928964482,2.19048158410519
21.5982991495748,2.19048158405599
21.6108054027014,2.1904815840069
21.6233116558279,2.19048158395816
21.6358179089545,2.19048158390993
21.648324162081,2.19048158386229
21.6608304152076,2.19048158381545
21.6733366683342,2.19048158376955
21.6858429214607,2.19048158372473
21.6983491745873,2.19048158368105
21.7108554277139,2.19048158363876
21.7233616808404,2.19048158359789
21.735867933967,2.19048158355855
21.7483741870935,2.19048158352089
21.7608804402201,2.19048158348502
21.7733866933467,2.19048158345103
21.7858929464732,2.19048158341903
21.7983991995998,2.1904815833891
21.8109054527264,2.19048158336133
21.8234117058529,2.19048158333581
21.8359179589795,2.19048158331333
21.8484242121061,2.190481583294
21.8609304652326,2.19048158327749
21.8734367183592,2.19048158326348
21.8859429714857,2.19048158325168
21.8984492246123,2.19048158324176
21.9109554777389,2.19048158323346
21.9234617308654,2.19048158322647
21.935967983992,2.19048158322047
21.9484742371186,2.19048158321513
21.9609804902451,2.19048158321024
21.9734867433717,2.19048158320544
21.9859929964983,2.19048158320044
21.9984992496248,2.19048158319498
22.0110055027514,2.19048158318918
22.0235117558779,2.19048158318458
22.0360180090045,2.19048158318122
22.0485242621311,2.19048158317889
22.0610305152576,2.19048158317744
22.0735367683842,2.19048158317659
22.0860430215108,2.19048158317631
22.0985492746373,2.19048158317636
22.1110555277639,2.19048158317662
22.1235617808904,2.19048158317696
22.136068034017,2.19048158317725
22.1485742871436,2.19048158317739
22.1610805402701,2.19048158317727
22.1735867933967,2.19048158317679
22.1860930465233,2.19048158317594
22.1985992996498,2.19048158317457
22.2111055527764,2.19048158317261
22.223611805903,2.19048158317011
22.2361180590295,2.19048158316696
22.2486243121561,2.19048158316315
22.2611305652826,2.19048158315871
22.2736368184092,2.1904815831536
22.2861430715358,2.1904815831478
22.2986493246623,2.19048158314138
22.3111555777889,2.19048158313436
22.3236618309155,2.19048158312674
22.336168084042,2.19048158311864
22.3486743371686,2.19048158311008
22.3611805902951,2.19048158310113
22.3736868434217,2.19048158309192
22.3861930965483,2.19048158308249
22.3986993496748,2.19048158307297
22.4112056028014,2.19048158306347
22.423711855928,2.19048158305415
22.4362181090545,2.19048158304511
22.4487243621811,2.1904815830365
22.4612306153077,2.19048158302851
22.4737368684342,2.1904815830213
22.4862431215608,2.19048158301504
22.4987493746873,2.19048158300993
22.5112556278139,2.19048158300618
22.5237618809405,2.19048158300401
22.536268134067,2.19048158300362
22.5487743871936,2.19048158300529
22.5612806403202,2.19048158300922
22.5737868934467,2.1904815830157
22.5862931465733,2.19048158302502
22.5987993996998,2.19048158303738
22.6113056528264,2.19048158305245
22.623811905953,2.19048158306734
22.6363181590795,2.19048158308195
22.6488244122061,2.19048158309636
22.6613306653327,2.19048158311074
22.6738369184592,2.19048158312523
22.6863431715858,2.19048158314004
22.6988494247124,2.19048158315479
22.7113556778389,2.19048158316949
22.7238619309655,2.19048158318407
22.736368184092,2.19048158319862
22.7488744372186,2.19048158321317
22.7613806903452,2.19048158322769
22.7738869434717,2.19048158324225
22.7863931965983,2.19048158325683
22.7988994497249,2.19048158327146
22.8114057028514,2.19048158328613
22.823911955978,2.19048158330088
22.8364182091046,2.19048158331572
22.8489244622311,2.19048158333061
22.8614307153577,2.19048158334559
22.8739369684842,2.19048158336068
22.8864432216108,2.19048158337583
22.8989494747374,2.19048158339103
22.9114557278639,2.19048158340635
22.9239619809905,2.1904815834217
22.9364682341171,2.19048158343713
22.9489744872436,2.19048158345259
22.9614807403702,2.19048158346808
22.9739869934967,2.1904815834836
22.9864932466233,2.19048158349909
22.9989994997499,2.19048158351453
23.0115057528764,2.19048158352996
23.024012006003,2.19048158354531
23.0365182591296,2.19048158356054
23.0490245122561,2.19048158357563
23.0615307653827,2.19048158359058
23.0740370185093,2.1904815836053
23.0865432716358,2.19048158361983
23.0990495247624,2.19048158363407
23.1115557778889,2.19048158364797
23.1240620310155,2.19048158366152
23.1365682841421,2.19048158367468
23.1490745372686,2.19048158368741
23.1615807903952,2.19048158369964
23.1740870435218,2.19048158371129
23.1865932966483,2.19048158372235
23.1990995497749,2.19048158373275
23.2116058029015,2.19048158374244
23.224112056028,2.19048158375139
23.2366183091546,2.19048158375944
23.2491245622811,2.19048158376663
23.2616308154077,2.19048158377285
23.2741370685343,2.19048158377802
23.2866433216608,2.19048158378206
23.2991495747874,2.19048158378496
23.311655827914,2.19048158378658
23.3241620810405,2.19048158378712
23.3366683341671,2.1904815837872
23.3491745872936,2.19048158378686
23.3616808404202,2.19048158378618
23.3741870935468,2.19048158378519
23.3866933466733,2.19048158378394
23.3991995997999,2.19048158378251
23.4117058529265,2.19048158378095
23.424212106053,2.1904815837793
23.4367183591796,2.19048158377765
23.4492246123062,2.19048158377606
23.4617308654327,2.19048158377456
23.4742371185593,2.19048158377322
23.4867433716858,2.19048158377208
23.4992496248124,2.1904815837712
23.511755877939,2.19048158377066
23.5242621310655,2.19048158377052
23.5367683841921,2.19048158377078
23.5492746373187,2.19048158377075
23.5617808904452,2.19048158377038
23.5742871435718,2.19048158376967
23.5867933966984,2.19048158376867
23.5992996498249,2.19048158376742
23.6118059029515,2.19048158376597
23.624312156078,2.1904815837643
23.6368184092046,2.19048158376253
23.6493246623312,2.1904815837606
23.6618309154577,2.19048158375861
23.6743371685843,2.19048158375654
23.6868434217109,2.1904815837544
23.6993496748374,2.19048158375233
23.711855927964,2.19048158375023
23.7243621810905,2.19048158374812
23.7368684342171,2.19048158374613
23.7493746873437,2.19048158374414
23.7618809404702,2.19048158374227
23.7743871935968,2.19048158374051
23.7868934467234,2.19048158373886
23.7993996998499,2.1904815837373
23.8119059529765,2.1904815837359
23.8244122061031,2.19048158373462
23.8369184592296,2.19048158373349
23.8494247123562,2.19048158373249
23.8619309654827,2.19048158373164
23.8744372186093,2.19048158373096
23.8869434717359,2.19048158373042
23.8994497248624,2.19048158373002
23.911955977989,2.19048158372976
23.9244622311156,2.19048158372965
23.9369684842421,2.19048158372965
23.9494747373687,2.19048158372976
23.9619809904952,2.19048158373005
23.9744872436218,2.19048158373036
23.9869934967484,2.19048158373076
23.9994997498749,2.19048158373124
24.0120060030015,2.19048158373175
24.0245122561281,2.19048158373229
24.0370185092546,2.19048158373286
24.0495247623812,2.19048158373337
24.0620310155078,2.19048158373386
24.0745372686343,2.19048158373428
24.0870435217609,2.1904815837346
24.0995497748874,2.19048158373482
24.112056028014,2.19048158373485
24.1245622811406,2.19048158373471
24.1370685342671,2.19048158373434
24.1495747873937,2.19048158373394
24.1620810405203,2.19048158373388
24.1745872936468,2.19048158373408
24.1870935467734,2.1904815837346
24.1995997998999,2.19048158373539
24.2121060530265,2.19048158373636
24.2246123061531,2.19048158373758
24.2371185592796,2.190481583739
24.2496248124062,2.19048158374062
24.2621310655328,2.19048158374238
24.2746373186593,2.19048158374429
24.2871435717859,2.1904815837463
24.2996498249125,2.19048158374841
24.312156078039,2.19048158375062
24.3246623311656,2.1904815837529
24.3371685842921,2.19048158375517
24.3496748374187,2.1904815837575
24.3621810905453,2.19048158375981
24.3746873436718,2.19048158376208
24.3871935967984,2.1904815837643
24.399699849925,2.19048158376643
24.4122061030515,2.1904815837685
24.4247123561781,2.19048158377043
24.4372186093047,2.1904815837722
24.4497248624312,2.19048158377382
24.4622311155578,2.19048158377527
24.4747373686843,2.19048158377649
24.4872436218109,2.19048158377748
24.4997498749375,2.19048158377822
24.512256128064,2.19048158377868
24.5247623811906,2.19048158377879
24.5372686343172,2.19048158377859
24.5497748874437,2.19048158377802
24.5622811405703,2.19048158377709
24.5747873936968,2.19048158377572
24.5872936468234,2.1904815837739
24.59979989995,2.19048158377169
24.6123061530765,2.19048158376899
24.6248124062031,2.19048158376626
24.6373186593297,2.19048158376341
24.6498249124562,2.1904815837606
24.6623311655828,2.19048158375776
24.6748374187094,2.19048158375486
24.6873436718359,2.19048158375196
24.6998499249625,2.19048158374903
24.712356178089,2.19048158374613
24.7248624312156,2.19048158374321
24.7373686843422,2.19048158374028
24.7498749374687,2.19048158373738
24.7623811905953,2.19048158373448
24.7748874437219,2.19048158373161
24.7873936968484,2.19048158372877
24.799899949975,2.19048158372598
24.8124062031015,2.19048158372323
24.8249124562281,2.19048158372053
24.8374187093547,2.19048158371788
24.8499249624812,2.19048158371535
24.8624312156078,2.19048158371288
24.8749374687344,2.19048158371049
24.8874437218609,2.19048158370822
24.8999499749875,2.19048158370606
24.9124562281141,2.19048158370404
24.9249624812406,2.19048158370217
24.9374687343672,2.19048158370043
24.9499749874937,2.1904815836989
24.9624812406203,2.19048158369748
24.9749874937469,2.19048158369628
24.9874937468734,2.19048158369534
25,2.19048158369458


==> Data/Follower_4_velocity.csv <==
time,velocity
0,26
0.0100050025012506,25.9975575087815
0.0200100050025013,25.9949492856381
0.0300150075037519,25.9921739935823
0.0400200100050025,25.9892302324341
0.0500250125062531,25.9861165363966
0.0600300150075038,25.982831374056
0.0700350175087544,25.9793731438642
0.080040020010005,25.9757401736561
0.0900450225112556,25.9719307125168
0.100050025012506,25.9679429237133
0.110055027513757,25.9637748846945
0.120060030015008,25.9594245870915
0.130065032516258,25.9548899319313
0.140070035017509,25.950168717495
0.150075037518759,25.9452586426257
0.16008004002001,25.9401572924618
0.170085042521261,25.9348621376992
0.180090045022511,25.9293705345908
0.190095047523762,25.9236797187267
0.200100050025012,25.9177867940562
0.210105052526263,25.9116887334967
0.220110055027514,25.9053823609099
0.230115057528764,25.8988643505006
0.240120060030015,25.8921312266003
0.250125062531266,25.8851793546048
0.260130065032516,25.8780049389128
0.270135067533767,25.8706040056032
0.280140070035018,25.8629723961127
0.290145072536268,25.8551057672364
0.300150075037519,25.8469995855378
0.310155077538769,25.838649111314
0.32016008004002,25.8300493909222
0.330165082541271,25.821195251233
0.340170085042521,25.8120812995968
0.350175087543772,25.8027019103594
0.360180090045022,25.7930512164133
0.370185092546273,25.7831231024259
0.380190095047524,25.7729111825963
0.390195097548774,25.7624088004128
0.400200100050025,25.7516090273895
0.410205102551276,25.7405046677281
0.420210105052526,25.7290882242217
0.430215107553777,25.71735188946
0.440220110055028,25.7052875482518
0.450225112556278,25.6928867602075
0.460230115057529,25.6801407555338
0.470235117558779,25.6670404421965
0.48024012006003,25.653576361344
0.490245122561281,25.6397387163035
0.500250125062531,25.625517327003
0.510255127563782,25.6109016385611
0.520260130065032,25.5958807122782
0.530265132566283,25.580443249239
0.540270135067534,25.5645774243503
0.550275137568784,25.5482711209354
0.560280140070035,25.531511701825
0.570285142571286,25.5142861137295
0.580290145072536,25.4965809021189
0.590295147573787,25.4783821533904
0.600300150075038,25.459674660972
0.610305152576288,25.4404447140685
0.620310155077539,25.4206760242907
0.630315157578789,25.4003526367757
0.64032016008004,25.3794579296156
0.650325162581291,25.3579746574162
0.660330165082541,25.3358849509919
0.670335167583792,25.3131702401815
0.680340170085043,25.2898113122586
0.690345172586293,25.2657880940327
0.700350175087544,25.2410798296632
0.710355177588794,25.2156647965475
0.720360180090045,25.1895204324189
0.730365182591296,25.1626231009676
0.740370185092546,25.1349480664626
0.750375187593797,25.1064693993397
0.760380190095048,25.0771598997099
0.770385192596298,25.0469908852707
0.780390195097549,25.0159321166474
0.790395197598799,24.9839515729325
0.80040020010005,24.951015297342
0.810405202601301,24.917087149581
0.820410205102551,24.8821285713528
0.830415207603802,24.846098300482
0.840420210105053,24.8089520503105
0.850425212606303,24.7706421268326
0.860430215107554,24.7311170530386
0.870435217608804,24.6903210565825
0.880440220110055,24.6481935831253
0.890445222611306,24.6046686500524
0.900450225112556,24.5596742505097
0.910455227613807,24.5131315375091
0.920460230115058,24.4649540548976
0.930465232616308,24.4150467715328
0.940470235117559,24.3633050987115
0.950475237618809,24.3096137449879
0.96048024012006,24.2538455239214
0.970485242621311,24.1958600069135
0.980490245122561,24.1355021164132
0.990495247623812,24.0726005909847
1.00050025012506,24.0069663763133
1.01050525262631,23.9383909105746
1.02051025512756,23.8666443829919
1.03051525762881,23.7914738626749
1.04052026013006,23.7126015432805
1.05052526263132,23.6297228666449
1.06053026513257,23.5425047181239
1.07053526763382,23.4505837690816
1.08054027013507,23.353564884769
1.09054527263632,23.2510196595581
1.10055027513757,23.1424853390101
1.11055527763882,23.0274639049968
1.12056028014007,22.905421513401
1.13056528264132,22.7757883792952
1.14057028514257,22.6379592070094
1.15057528764382,22.4912941487832
1.16058029014507,22.3351205188337
1.17058529264632,22.1687353528271
1.18059029514757,21.9914090017469
1.19059529764882,21.802390029174
1.20060030015008,21.6009115314649
1.21060530265133,21.3861992570596
1.22061030515258,21.1574821167958
1.23061530765383,20.9140047078785
1.24062031015508,20.6550434732064
1.25062531265633,20.3799256310081
1.26063031515758,20.0880524691576
1.27063531765883,19.7789265928431
1.28064032016008,19.4521841317031
1.29064532266133,19.1076310716939
1.30065032516258,18.7452844130236
1.31065532766383,18.3654165409475
1.32066033016508,17.9686011472877
1.33066533266633,17.5557589889057
1.34067033516758,17.128198578442
1.35067533766883,16.68764800711
1.36068034017009,16.2362725970019
1.37068534267134,15.7766712482494
1.38069034517259,15.3118479450194
1.39069534767384,14.8451533708976
1.40070035017509,14.3801961146676
1.41070535267634,13.9207257943981
1.42071035517759,13.4704947238046
1.43071535767884,13.0331086285267
1.44072036018009,12.6118792016529
1.45072536268134,12.2096926588018
1.46073036518259,11.8289061154837
1.47073536768384,11.4712810414427
1.48074037018509,11.1379573718754
1.49074537268634,10.8294672732302
1.50075037518759,10.5457826427117
1.51075537768884,10.2863880623523
1.5207603801901,10.0503689610325
1.53076538269135,9.8365055846991
1.5407703851926,9.64336468729294
1.55077538769385,9.46938298163325
1.5607803901951,9.31293872902205
1.57078539269635,9.17240981401291
1.5807903951976,9.04621825941984
1.59079539769885,8.93286222037488
1.6008004002001,8.83093712821746
1.61080540270135,8.73914791933338
1.6208104052026,8.65631427046469
1.63081540770385,8.58137062596177
1.6408204102051,8.51336251409859
1.65082541270635,8.45144043244658
1.6608304152076,8.39485223519121
1.67083541770885,8.34293478960579
1.68084042021011,8.295105425544
1.69084542271136,8.25085355022732
1.70085042521261,8.20973266627177
1.71085542771386,8.17135294159
1.72086043021511,8.13537439975829
1.73086543271636,8.10150079217217
1.74087043521761,8.06947406920452
1.75087543771886,8.03906951306065
1.76088044022011,8.01009142261506
1.77088544272136,7.98236933289912
1.78089044522261,7.95575469787684
1.79089544772386,7.93011801819596
1.80090045022511,7.90534632517539
1.81090545272636,7.88134101035657
1.82091045522761,7.85801593226959
1.83091545772886,7.83529579095642
1.84092046023012,7.81311470483506
1.85092546273137,7.79141499604873
1.86093046523262,7.77014612737264
1.87093546773387,7.74926378283686
1.88094047023512,7.72872908345671
1.89094547273637,7.70850789465944
1.90095047523762,7.68857023340019
1.91095547773887,7.66888975076197
1.92096048024012,7.64944328400932
1.93096548274137,7.63021046845494
1.94097048524262,7.6111733976065
1.95097548774387,7.5923163278597
1.96098049024512,7.57362542229042
1.97098549274637,7.55508852550531
1.98099049524762,7.53669496629129
1.99099549774887,7.51843538954943
2.00100050025013,7.5003015998709
2.01100550275138,7.48228643580143
2.02101050525263,7.46438364813522
2.03101550775388,7.44658780255757
2.04102051025513,7.42889418617088
2.05102551275638,7.41129873029012
2.06103051525763,7.3937979391799
2.07103551775888,7.37638882852804
2.08104052026013,7.35906887058694
2.09104552276138,7.34183594544256
2.10105052526263,7.32468829846138
2.11105552776388,7.30762449983011
2.12106053026513,7.2906434124273
2.13106553276638,7.27374416124824
2.14107053526763,7.25692610537093
2.15107553776888,7.24018881322314
2.16108054027013,7.22353204259875
2.17108554277139,7.20695572160347
2.18109054527264,7.19045992755616
2.19109554777389,7.17404487404282
2.20110055027514,7.15771089859358
2.21110555277639,7.14145844708444
2.22111055527764,7.12528806359018
2.23111555777889,7.1092003788765
2.24112056028014,7.09319610457904
2.25112556278139,7.07727602305555
2.26113056528264,7.06144097621038
2.27113556778389,7.045691864406
2.28114057028514,7.03002963875593
2.29114557278639,7.01445529366841
2.30115057528764,6.99896986274156
2.31115557778889,6.98357441341229
2.32116058029015,6.96827004736295
2.3311655827914,6.95305788988379
2.34117058529265,6.93793908900369
2.3511755877939,6.92291481611197
2.36118059029515,6.90798625845267
2.3711855927964,6.89315461759387
2.38119059529765,6.8784211065396
2.3911955977989,6.86378695263369
2.40120060030015,6.84925338636558
2.4112056028014,6.83482164672145
2.42121060530265,6.82049297845715
2.4312156078039,6.80626862835173
2.44122061030515,6.79214984297663
2.4512256128064,6.7781378730527
2.46123061530765,6.76423396591352
2.4712356178089,6.75043936600143
2.48124062031015,6.73675531758659
2.49124562281141,6.72318305947101
2.50125062531266,6.70972382341687
2.51125562781391,6.69637883988164
2.52126063031516,6.68314932879708
2.53126563281641,6.67003650427713
2.54127063531766,6.65704157364767
2.55127563781891,6.64416573384382
2.56128064032016,6.63141017251868
2.57128564282141,6.61877607108898
2.58129064532266,6.60626459492996
2.59129564782391,6.59387690392084
2.60130065032516,6.58161414490228
2.61130565282641,6.56947745063463
2.62131065532766,6.55746794765598
2.63131565782891,6.54558674321926
2.64132066033017,6.53383493697616
2.65132566283142,6.52221361405772
2.66133066533267,6.51072384339774
2.67133566783392,6.49936668618431
2.68134067033517,6.4881431822546
2.69134567283642,6.47705436290351
2.70135067533767,6.4661012429277
2.71135567783892,6.45528481976874
2.72136068034017,6.44460608158397
2.73136568284142,6.43406599409884
2.74137068534267,6.42366551341572
2.75137568784392,6.41340557803821
2.76138069034517,6.40328710724524
2.77138569284642,6.39331101091863
2.78139069534767,6.38347817482501
2.79139569784892,6.37378947454141
2.80140070035018,6.36424576720103
2.81140570285143,6.35484788947005
2.82141070535268,6.34559666817139
2.83141570785393,6.33649290501987
2.84142071035518,6.32753739044615
2.85142571285643,6.31873089688952
2.86143071535768,6.31007417502495
2.87143571785893,6.30156796385265
2.88144072036018,6.29321297875571
2.89144572286143,6.28500992186442
2.90145072536268,6.27695947675116
2.91145572786393,6.26906230440296
2.92146073036518,6.26131905579881
2.93146573286643,6.25373035546482
2.94147073536768,6.24629681663302
2.95147573786893,6.23901902717511
2.96148074037019,6.2318975650599
2.97148574287144,6.2249329843261
2.98149074537269,6.21812581545257
2.99149574787394,6.21147658472717
3.00150075037519,6.20498578295086
3.01150575287644,6.19865389654074
3.02151075537769,6.19248138784509
3.03151575787894,6.1864686970389
3.04152076038019,6.18061625129487
3.05152576288144,6.1749244548058
3.06153076538269,6.16939369341496
3.07153576788394,6.16402434060066
3.08154077038519,6.15881673890544
3.09154577288644,6.15377122512528
3.10155077538769,6.14888810732141
3.11155577788894,6.14416768248948
3.1215607803902,6.13961021798266
3.13156578289145,6.13521597478778
3.1415707853927,6.13098518691821
3.15157578789395,6.12691808127273
3.1615807903952,6.12301485384241
3.17158579289645,6.11927568895628
3.1815907953977,6.11570074564962
3.19159579789895,6.11229015660286
3.2016008004002,6.10904406107539
3.21160580290145,6.10596256230327
3.2216108054027,6.10304573598491
3.23161580790395,6.1002936230857
3.2416208104052,6.09770639289682
3.25162581290645,6.09528407034838
3.2616308154077,6.09302654652922
3.27163581790895,6.09093384639406
3.2816408204102,6.0890059604643
3.29164582291146,6.08724285697005
3.30165082541271,6.08564445575051
3.31165582791396,6.08421056743712
3.32166083041521,6.08294202698017
3.33166583291646,6.08183789943524
3.34167083541771,6.0808972928259
3.35167583791896,6.0801210872565
3.36168084042021,6.07950898727981
3.37168584292146,6.07906077177295
3.38169084542271,6.07877624072788
3.39169584792396,6.07865517247777
3.40170085042521,6.07869733740908
3.41170585292646,6.07890249148317
3.42171085542771,6.07927037327046
3.43171585792896,6.0798007072169
3.44172086043022,6.0804932008702
3.45172586293147,6.08134754465699
3.46173086543272,6.08236341370172
3.47173586793397,6.08354046781963
3.48174087043522,6.08487835141447
3.49174587293647,6.08637669358223
3.50175087543772,6.08803510834767
3.51175587793897,6.08985319488541
3.52176088044022,6.09183053763347
3.53176588294147,6.09396670644725
3.54177088544272,6.09626125681523
3.55177588794397,6.09871373005756
3.56178089044522,6.10132365349572
3.57178589294647,6.10409054063201
3.58179089544772,6.10701389134463
3.59179589794897,6.11009319208651
3.60180090045022,6.11332791608591
3.61180590295148,6.11671752355017
3.62181090545273,6.12026146187264
3.63181590795398,6.12395916584198
3.64182091045523,6.12781005785427
3.65182591295648,6.13181354813408
3.66183091545773,6.13596903496132
3.67183591795898,6.14027590489309
3.68184092046023,6.14473353298354
3.69184592296148,6.14934128300853
3.70185092546273,6.15409850768627
3.71185592796398,6.15900454891793
3.72186093046523,6.16405873803801
3.73186593296648,6.16926039605391
3.74187093546773,6.17460883387075
3.75187593796898,6.18010335252638
3.76188094047024,6.185743243455
3.77188594297149,6.19152778874042
3.78189094547274,6.19745626134894
3.79189594797399,6.20352792537644
3.80190095047524,6.20974203632187
3.81190595297649,6.21609784135753
3.82191095547774,6.22259457956977
3.83191595797899,6.22923148219565
3.84192096048024,6.23600777289186
3.85192596298149,6.24292266800371
3.86193096548274,6.24997537682721
3.87193596798399,6.25716510186832
3.88194097048524,6.26449103910834
3.89194597298649,6.27195237827117
3.90195097548774,6.27954830309262
3.91195597798899,6.28727799159167
3.92196098049025,6.29514061633879
3.9319659829915,6.30313534472014
3.94197098549275,6.31126133920013
3.951975987994,6.319517757606
3.96198099049525,6.32790375339587
3.9719859929965,6.33641847592919
3.98199099549775,6.34506107074217
3.991995997999,6.3538306798745
4.00200100050025,6.36272644205054
4.0120060030015,6.37174749298109
4.02201100550275,6.38089296570908
4.032016008004,6.39016199079138
4.04202101050525,6.39955369666547
4.0520260130065,6.40906720986572
4.06203101550775,6.41870165507604
4.072036018009,6.42845615575013
4.08204102051026,6.43832983436491
4.09204602301151,6.4483218123619
4.10205102551276,6.45843121078947
4.11205602801401,6.46865715031014
4.12206103051526,6.47899875145229
4.13206603301651,6.48945513515452
4.14207103551776,6.50002542264845
4.15207603801901,6.51070873609727
4.16208104052026,6.52150419857098
4.17208604302151,6.53241093434363
4.18209104552276,6.54342806935257
4.19209604802401,6.55455473117901
4.20210105052526,6.565790049482
4.21210605302651,6.57713315604946
4.22211105552776,6.58858318520191
4.23211605802901,6.60013927400197
4.24212106053027,6.61180056280211
4.25212606303152,6.6235661954394
4.26213106553277,6.63543531871592
4.27213606803402,6.64740708201258
4.28214107053527,6.65948064204958
4.29214607303652,6.67165515491538
4.30215107553777,6.68392978332611
4.31215607803902,6.69630369643967
4.32216108054027,6.70877606614967
4.33216608304152,6.7213460685249
4.34217108554277,6.73401288820146
4.35217608804402,6.74677571060685
4.36218109054527,6.75963372883123
4.37218609304652,6.77258614387175
4.38219109554777,6.78563215957015
4.39219609804902,6.79877098792707
4.40220110055028,6.81200184600667
4.41220610305153,6.82532395627658
4.42221110555278,6.83873655216736
4.43221610805403,6.85223886843254
4.44222111055528,6.86583015258685
4.45222611305653,6.87950965200481
4.46223111555778,6.89327662915649
4.47223611805903,6.90713034751437
4.48224112056028,6.92107008341264
4.49224612306153,6.93509511458961
4.50225112556278,6.94920473333966
4.51225612806403,6.9633982342866
4.52226113056528,6.97767492511216
4.53226613306653,6.99203411453904
4.54227113556778,7.00647512864625
4.55227613806903,7.02099729299182
4.56228114057028,7.03559994898997
4.57228614307154,7.05028243960393
4.58229114557279,7.06504412168576
4.59229614807404,7.07988435935341
4.60230115057529,7.09480252099017
4.61230615307654,7.10979799202992
4.62231115557779,7.12487015896702
4.63231615807904,7.14001842003218
4.64232116058029,7.15524218432166
4.65232616308154,7.17054086433073
4.66233116558279,7.18591388807432
4.67233616808404,7.20136068662252
4.68234117058529,7.21688070157158
4.69234617308654,7.23247338724418
4.70235117558779,7.24813819987447
4.71235617808904,7.26387460854578
4.72236118059029,7.27968209351818
4.73236618309155,7.29556013745709
4.7423711855928,7.31150823474748
4.75237618809405,7.32752589142272
4.7623811905953,7.34361261688267
4.77238619309655,7.35976793019563
4.7823911955978,7.37599136141505
4.79239619809905,7.39228244725143
4.8024012006003,7.40864073075524
4.81240620310155,7.42506576384063
4.8224112056028,7.44155711006563
4.83241620810405,7.45811433671499
4.8424212106053,7.4747370174417
4.85242621310655,7.49142473677713
4.8624312156078,7.50817708581451
4.87243621810905,7.52499366303905
4.88244122061031,7.54187407162757
4.89244622311156,7.55881792148262
4.90245122561281,7.57582483261353
4.91245622811406,7.59289443061563
4.92246123061531,7.6100263439982
4.93246623311656,7.62722020860687
4.94247123561781,7.64447566516613
4.95247623811906,7.66179236316535
4.96248124062031,7.6791699560362
4.97248624312156,7.69660809851261
4.98249124562281,7.71410645266761
4.99249624812406,7.7316646833034
5.00250125062531,7.74928246238792
5.01250625312656,7.76695946406964
5.02251125562781,7.78469536384357
5.03251625812906,7.80248984102087
5.04252126063032,7.8203425768843
5.05252626313157,7.83825325788483
5.06253126563282,7.85622156912118
5.07253626813407,7.87424720032403
5.08254127063532,7.89232984032206
5.09254627313657,7.91046917596545
5.10255127563782,7.92866489783448
5.11255627813907,7.94691669416822
5.12256128064032,7.96522425505577
5.13256628314157,7.98358726648762
5.14257128564282,8.00200541636801
5.15257628814407,8.02047838878355
5.16258129064532,8.03900586135137
5.17258629314657,8.05758751270183
5.18259129564782,8.07622301566773
5.19259629814907,8.09491204107923
5.20260130065033,8.1136542516895
5.21260630315158,8.13244930878958
5.22261130565283,8.15129686608507
5.23261630815408,8.17019656840804
5.24262131065533,8.18914805457559
5.25262631315658,8.2081509550354
5.26263131565783,8.22720489311766
5.27263631815908,8.24630948138898
5.28264132066033,8.26546432440888
5.29264632316158,8.28466901303211
5.30265132566283,8.30392313128791
5.31265632816408,8.32322624896406
5.32266133066533,8.34257792218031
5.33266633316658,8.36197769345692
5.34267133566783,8.38142509082975
5.35267633816908,8.40091962834607
5.36268134067033,8.42046080430869
5.37268634317159,8.44004809971915
5.38269134567284,8.45968097852596
5.39269634817409,8.47935888690958
5.40270135067534,8.49908124987807
5.41270635317659,8.51884747606881
5.42271135567784,8.53865694831791
5.43271635817909,8.55850903389908
5.44272136068034,8.57840307397383
5.45272636318159,8.59833838661805
5.46273136568284,8.61831426486036
5.47273636818409,8.63832997592352
5.48274137068534,8.65838476399418
5.49274637318659,8.67847784093338
5.50275137568784,8.69860839570955
5.51275637818909,8.71877558555885
5.52276138069035,8.73897853938837
5.5327663831916,8.75921635272813
5.54277138569285,8.77948809204503
5.5527763881941,8.79979278852851
5.56278139069535,8.82012944245164
5.5727863931966,8.840497015207
5.58279139569785,8.86089443750707
5.5927963981991,8.88132059834122
5.60280140070035,8.90177435443716
5.6128064032016,8.92225451690417
5.62281140570285,8.94275986498356
5.6328164082041,8.96328912996067
5.64282141070535,8.98384100988965
5.6528264132066,9.00441415009661
5.66283141570785,9.02500716281804
5.6728364182091,9.04561860716325
5.68284142071036,9.0662470078529
5.69284642321161,9.08689082815282
5.70285142571286,9.10754849852079
5.71285642821411,9.12821839299623
5.72286143071536,9.14889884084532
5.73286643321661,9.16958811943457
5.74287143571786,9.19028446163939
5.75287643821911,9.21098604294695
5.76288144072036,9.23169099209095
5.77288644322161,9.25239738497918
5.78289144572286,9.27310323359299
5.79289644822411,9.29380650612307
5.80290145072536,9.31450511555245
5.81290645322661,9.33519691569915
5.82291145572786,9.35587971097911
5.83291645822911,9.37655124247523
5.84292146073037,9.39720919967047
5.85292646323162,9.41785121200722
5.86293146573287,9.43847485251253
5.87293646823412,9.45907763674058
5.88294147073537,9.4796570196797
5.89294647323662,9.5002104080798
5.90295147573787,9.52073512897173
5.91295647823912,9.54122846901293
5.92296148074037,9.56168764777301
5.93296648324162,9.58210983172182
5.94297148574287,9.60249212444207
5.95297648824412,9.6228315737915
5.96298149074537,9.64312517172317
5.97298649324662,9.66336984052671
5.98299149574787,9.68356245267391
5.99299649824912,9.70369982349265
6.00300150075037,9.72377870122081
6.01300650325163,9.74379578603202
6.02301150575288,9.76374772540721
6.03301650825413,9.78363110069802
6.04302151075538,9.80344245175261
6.05302651325663,9.82317825187098
6.06303151575788,9.84283492806052
6.07303651825913,9.86240884861316
6.08304152076038,9.88189633811269
6.09304652326163,9.90129366756821
6.10305152576288,9.92059705762979
6.11305652826413,9.93980267294839
6.12306153076538,9.95890664350806
6.13306653326663,9.97790504845454
6.14307153576788,9.99679391694819
6.15307653826913,10.0155692557039
6.16308154077038,10.0342270062855
6.17308654327164,10.0527630893295
6.18309154577289,10.0711733861847
6.19309654827414,10.0894537196639
6.20310155077539,10.1075998935238
6.21310655327664,10.1256076761994
6.22311155577789,10.1434728226814
6.23311655827914,10.1611910479138
6.24312156078039,10.1787580213357
6.25312656328164,10.1961694045442
6.26313156578289,10.2134208414842
6.27313656828414,10.2305079734828
6.28314157078539,10.2474263726822
6.29314657328664,10.2641716231605
6.30315157578789,10.2807393194036
6.31315657828914,10.297125017479
6.3231615807904,10.3133242633691
6.33316658329165,10.329332604749
6.3431715857929,10.3451456066112
6.35317658829415,10.3607588105284
6.3631815907954,10.3761677589007
6.37318659329665,10.3913680064145
6.3831915957979,10.4063551285091
6.39319659829915,10.4211246649822
6.4032016008004,10.4356722077587
6.41320660330165,10.4499933624789
6.4232116058029,10.4640837655572
6.43321660830415,10.4779390259378
6.4432216108054,10.4915548290521
6.45322661330665,10.5049268509732
6.4632316158079,10.5180508363165
6.47323661830915,10.5309225356653
6.48324162081041,10.5435377357373
6.49324662331166,10.555892262172
6.50325162581291,10.5679820009754
6.51325662831416,10.5798028514328
6.52326163081541,10.5913507998176
6.53326663331666,10.602621845454
6.54327163581791,10.6136120539947
6.55327663831916,10.6243175618325
6.56328164082041,10.6347345518498
6.57328664332166,10.6448592713896
6.58329164582291,10.6546880298516
6.59329664832416,10.6642172103215
6.60330165082541,10.6734432688788
6.61330665332666,10.6823627425257
6.62331165582791,10.6909722643335
6.63331665832916,10.6992681235114
6.64332166083042,10.7072473781023
6.65332666333167,10.7149072673734
6.66333166583292,10.7222442704963
6.67333666833417,10.7292554801665
6.68334167083542,10.7359380012285
6.69334667333667,10.742289050487
6.70335167583792,10.7483059307984
6.71335667833917,10.7539860413146
6.72336168084042,10.7593268844749
6.73336668334167,10.7643260733938
6.74337168584292,10.7689812990069
6.75337668834417,10.7732903958858
6.76338169084542,10.7772512814643
6.77338669334667,10.7808620016905
6.78339169584792,10.7841207098658
6.79339669834917,10.7870256696437
6.80340170085042,10.7895752485001
6.81340670335168,10.7917679551948
6.82341170585293,10.7936024269282
6.83341670835418,10.795077398946
6.84342171085543,10.7961917403226
6.85342671335668,10.7969444233506
6.86343171585793,10.7973345700824
6.87343671835918,10.7973614159059
6.88344172086043,10.7970243336592
6.89344672336168,10.7963228159158
6.90345172586293,10.7952564824549
6.91345672836418,10.7938250678037
6.92346173086543,10.7920284732703
6.93346673336668,10.7898667007313
6.94347173586793,10.7873398772463
6.95347673836918,10.7844482764544
6.96348174087044,10.781192296446
6.97348674337169,10.7775724530616
6.98349174587294,10.7735894111164
6.99349674837419,10.7692439471126
7.00350175087544,10.7645369795208
7.01350675337669,10.7594695419619
7.02351175587794,10.7540428004373
7.03351675837919,10.7482580480936
7.04352176088044,10.7421166920578
7.05352676338169,10.7356202763058
7.06353176588294,10.728770455976
7.07353676838419,10.7215690135831
7.08354177088544,10.7140178493364
7.09354677338669,10.7061189786819
7.10355177588794,10.6978745314769
7.11355677838919,10.6892867619588
7.12356178089045,10.6803580205865
7.1335667833917,10.6710907805062
7.14357178589295,10.6614876118296
7.1535767883942,10.651551197576
7.16358179089545,10.6412843161221
7.1735867933967,10.6306898537116
7.18359179589795,10.6197707867558
7.1935967983992,10.6085301924911
7.20360180090045,10.5969712353222
7.2136068034017,10.5850971726821
7.22361180590295,10.5729113453917
7.2336168084042,10.5604171795949
7.24362181090545,10.5476181803569
7.2536268134067,10.5345179308271
7.26363181590795,10.5211200874408
7.2736368184092,10.507428378545
7.28364182091046,10.4934465983078
7.29364682341171,10.4791786077564
7.30365182591296,10.4646283258356
7.31365682841421,10.4497997311929
7.32366183091546,10.4346968569706
7.33366683341671,10.4193237869031
7.34367183591796,10.4036846540459
7.35367683841921,10.3877836334579
7.36368184092046,10.3716249434462
7.37368684342171,10.355212837725
7.38369184592296,10.3385516059355
7.39369684842421,10.3216455687399
7.40370185092546,10.3044990746957
7.41370685342671,10.2871164982551
7.42371185592796,10.2695022332861
7.43371685842921,10.2516606939035
7.44372186093047,10.2335963076593
7.45372686343172,10.2153135153754
7.46373186593297,10.196816768755
7.47373686843422,10.1781105235184
7.48374187093547,10.1591992407907
7.49374687343672,10.1400873805249
7.50375187593797,10.1207794017097
7.51375687843922,10.1012797602069
7.52376188094047,10.0815929025589
7.53376688344172,10.06172326725
7.54377188594297,10.0416752793137
7.55377688844422,10.0214533503636
7.56378189094547,10.0010618765743
7.57378689344672,9.98050523348101
7.58379189594797,9.9597877766615
7.59379689844922,9.93891383960353
7.60380190095047,9.91788773063832
7.61380690345173,9.89671373290073
7.62381190595298,9.87539609971585
7.63381690845423,9.85393905588683
7.64382191095548,9.83234679643074
7.65382691345673,9.81062348198203
7.66383191595798,9.78877324003637
7.67383691845923,9.76680016404186
7.68384192096048,9.74470831051755
7.69384692346173,9.72250169974498
7.70385192596298,9.7001843126799
7.71385692846423,9.67776009238258
7.72386193096548,9.6552329432403
7.73386693346673,9.63260672716685
7.74387193596798,9.60988526611579
7.75387693846923,9.58707234209248
7.76388194097049,9.56417169319243
7.77388694347174,9.54118701559702
7.78389194597299,9.51812196446715
7.79389694847424,9.49498015088958
7.80390195097549,9.4717651432076
7.81390695347674,9.44848046715131
7.82391195597799,9.42512960548155
7.83391695847924,9.40171599818376
7.84392196098049,9.37824304126264
7.85392696348174,9.35471408925443
7.86393196598299,9.33113245468068
7.87393696848424,9.30750140553624
7.88394197098549,9.28382416963564
7.89394697348674,9.26010393418409
7.90395197598799,9.23634384230472
7.91395697848924,9.21254699791293
7.9239619809905,9.1887164661935
7.93396698349175,9.1648552695761
7.943971985993,9.14096639203533
7.95397698849425,9.11705278104484
7.9639819909955,9.09311734320285
7.97398699349675,9.06916294752722
7.983991995998,9.04519242878777
7.99399699849925,9.02120858317079
8.0040020010005,8.99721417051309
8.01400700350175,8.97321191844187
8.024012006003,8.94920451859397
8.03401700850425,8.92519462773271
8.0440220110055,8.90118487238951
8.05402701350675,8.87717784575533
8.064032016008,8.85317610781808
8.07403701850926,8.8291821903084
8.08404202101051,8.80519859419676
8.09404702351176,8.78122778905819
8.10405202601301,8.75727221815545
8.11405702851426,8.73333429649534
8.12406203101551,8.70941640952051
8.13406703351676,8.6855209182351
8.14407203601801,8.66165015785002
8.15407703851926,8.63780643578858
8.16408204102051,8.6139920367316
8.17408704352176,8.5902092220652
8.18409204602301,8.56646022710963
8.19409704852426,8.54274726569945
8.20410205102551,8.51907253105628
8.21410705352676,8.49543819216187
8.22411205602801,8.47184639689841
8.23411705852926,8.44829927556165
8.24412206103051,8.42479893640208
8.25412706353177,8.40134746568706
8.26413206603302,8.3779469353604
8.27413706853427,8.3545993980727
8.28414207103552,8.33130688309568
8.29414707353677,8.30807140732189
8.30415207603802,8.28489497179461
8.31415707853927,8.26177955492759
8.32416208104052,8.23872712037339
8.33416708354177,8.2157396204915
8.34417208604302,8.19281898766584
8.35417708854427,8.16996713675174
8.36418209104552,8.14718597212974
8.37418709354677,8.1244773831348
8.38419209604802,8.10184324122221
8.39419709854927,8.07928540354268
8.40420210105053,8.05680571741175
8.41420710355178,8.03440601550338
8.42421210605303,8.01208811061255
8.43421710855428,7.98985380677486
8.44422211105553,7.9677048979041
8.45422711355678,7.94564316021312
8.46423211605803,7.92367035796093
8.47423711855928,7.90178823952804
8.48424212106053,7.87999854655441
8.49424712356178,7.85830300736838
8.50425212606303,7.83670333194596
8.51425712856428,7.81520121985298
8.52426213106553,7.79379836022563
8.53426713356678,7.77249643160765
8.54427213606803,7.75129709907504
8.55427713856928,7.73020200889744
8.56428214107054,7.70921279877148
8.57428714357179,7.68833109714316
8.58429214607304,7.66755851969296
8.59429714857429,7.64689666922234
8.60430215107554,7.6263471294582
8.61430715357679,7.60591148113142
8.62431215607804,7.58559128300898
8.63431715857929,7.56538808698112
8.64432216108054,7.54530343478589
8.65432716358179,7.52533885062892
8.66433216608304,7.50549584889082
8.67433716858429,7.48577592933651
8.68434217108554,7.46618057760584
8.69434717358679,7.44671126669975
8.70435217608804,7.42736946090709
8.71435717858929,7.40815660503497
8.72436218109054,7.38907413477495
8.7343671835918,7.3701234704507
8.74437218609305,7.35130602045969
8.7543771885943,7.33262317330258
8.76438219109555,7.31407631010872
8.7743871935968,7.29566679264612
8.78439219609805,7.27739596980997
8.7943971985993,7.25926518567301
8.80440220110055,7.24127575929235
8.8144072036018,7.22342899906394
8.82441220610305,7.20572619394779
8.8344172086043,7.18816863304988
8.84442221110555,7.17075756601694
8.8544272136068,7.15349425481036
8.86443221610805,7.13637992034186
8.87443721860931,7.11941579069192
8.88444222111056,7.10260306165289
8.89444722361181,7.08594292491661
8.90445222611306,7.06943654893491
8.91445722861431,7.05308509139004
8.92446223111556,7.03688969238613
8.93446723361681,7.0208514749842
8.94447223611806,7.00497154712749
8.95447723861931,6.98925100217791
8.96448224112056,6.97369090842562
8.97448724362181,6.95829232566342
8.98449224612306,6.94305628671848
8.99449724862431,6.92798383697268
9.00450225112556,6.91307597023146
9.01450725362681,6.89833368853635
9.02451225612806,6.88375796308614
9.03451725862931,6.8693497540694
9.04452226113056,6.85510999978732
9.05452726363182,6.84103961836383
9.06453226613307,6.827139519395
9.07453726863432,6.813410591827
9.08454227113557,6.79985370557362
9.09454727363682,6.78646972097815
9.10455227613807,6.77325946366639
9.11455727863932,6.76022375499254
9.12456228114057,6.74736339499634
9.13456728364182,6.73467915854401
9.14457228614307,6.72217182668812
9.15457728864432,6.70984214172209
9.16458229114557,6.69769083684484
9.17458729364682,6.68571862194515
9.18459229614807,6.67392617916117
9.19459729864932,6.66231419407589
9.20460230115058,6.65088332812231
9.21460730365183,6.63963420941303
9.22461230615308,6.62856746208333
9.23461730865433,6.61768369807061
9.24462231115558,6.60698349309891
9.25462731365683,6.59646742211557
9.26463231615808,6.58613602976783
9.27463731865933,6.57598983817494
9.28464232116058,6.56602937937762
9.29464732366183,6.55625513788935
9.30465232616308,6.54666758389941
9.31465732866433,6.53726719347955
9.32466233116558,6.52805439134008
9.33466733366683,6.51902961202738
9.34467233616808,6.51019325472731
9.35467733866933,6.50154571295518
9.36468234117059,6.49308734331905
9.37468734367184,6.48481850981079
9.38469234617309,6.47673954183627
9.39469734867434,6.46885076071154
9.40470235117559,6.46115245199628
9.41470735367684,6.45364491238495
9.42471235617809,6.44632839372401
9.43471735867934,6.43920314919651
9.44472236118059,6.43226941177065
9.45472736368184,6.42552738255157
9.46473236618309,6.41897726229211
9.47473736868434,6.41261922446356
9.48474237118559,6.40645343339619
9.49474737368684,6.40048003030268
9.50475237618809,6.39469914347687
9.51475737868934,6.38911088030014
9.52476238119059,6.38371533394552
9.53476738369185,6.37851258785125
9.5447723861931,6.37350268188302
9.55477738869435,6.36868569866491
9.5647823911956,6.3640616645592
9.57478739369685,6.35963055731629
9.5847923961981,6.35539237493477
9.59479739869935,6.35134710682918
9.6048024012006,6.34749472167434
9.61480740370185,6.34383516717503
9.6248124062031,6.34036837013572
9.63481740870435,6.33709425213218
9.6448224112056,6.3340127122251
9.65482741370685,6.33112362836911
9.6648324162081,6.32842684634839
9.67483741870936,6.32592234281502
9.68484242121061,6.32361050229899
9.69484742371186,6.32148971551601
9.70485242621311,6.31956078206375
9.71485742871436,6.31782338287281
9.72486243121561,6.31627729551901
9.73486743371686,6.31492228087225
9.74487243621811,6.31375808017773
9.75487743871936,6.31278445929671
9.76488244122061,6.31200114300285
9.77488744372186,6.31140784834107
9.78489244622311,6.31100430205662
9.79489744872436,6.31079019358983
9.80490245122561,6.31076518940933
9.81490745372686,6.3109289713618
9.82491245622811,6.31128119029939
9.83491745872936,6.31182151216329
9.84492246123061,6.31254955526664
9.85492746373187,6.31346495617878
9.86493246623312,6.31456731660483
9.87493746873437,6.31585624867357
9.88494247123562,6.31733133100444
9.89494747373687,6.3189921454388
9.90495247623812,6.32083827686496
9.91495747873937,6.3228692655352
9.92496248124062,6.32508466408273
9.93496748374187,6.32748401960964
9.94497248624312,6.33006685400346
9.95497748874437,6.33283268439484
9.96498249124562,6.33578102996104
9.97498749374687,6.33891138453909
9.98499249624812,6.34222324525886
9.99499749874937,6.34571608968575
10.0050025012506,6.34938939445243
10.0150075037519,6.35324263323943
10.0250125062531,6.35727525300504
10.0350175087544,6.36148670824094
10.0450225112556,6.36587644915513
10.0550275137569,6.37044390190245
10.0650325162581,6.3751885005934
10.0750375187594,6.3801096621749
10.0850425212606,6.38520680426978
10.0950475237619,6.3904793293389
10.1050525262631,6.39592664459711
10.1150575287644,6.40154814050921
10.1250625312656,6.40734320816359
10.1350675337669,6.41331122648402
10.1450725362681,6.41945157842967
10.1550775387694,6.42576363046163
10.1650825412706,6.43224675326699
10.1750875437719,6.4389003046722
10.1850925462731,6.44572364240095
10.1950975487744,6.45271611903758
10.2051025512756,6.45987707981273
10.2151075537769,6.46720586981498
10.2251125562781,6.47470182497996
10.2351175587794,6.48236428380142
10.2451225612806,6.49019257301962
10.2551275637819,6.49818602633276
10.2651325662831,6.50634396009807
10.2751375687844,6.5146656990227
10.2851425712856,6.5231505630554
10.2951475737869,6.53179786036724
10.3051525762881,6.54060690877004
10.3151575787894,6.54957701689368
10.3251625812906,6.55870748627612
10.3351675837919,6.56799762863779
10.3451725862931,6.57744674305544
10.3551775887944,6.58705412688137
10.3651825912956,6.59681908513475
10.3751875937969,6.60674090950846
10.3851925962981,6.61681889587647
10.3951975987994,6.62705234085064
10.4052026013007,6.63744053166873
10.4152076038019,6.64798276469222
10.4252126063032,6.65867832595622
10.4352176088044,6.6695265039927
10.4452226113057,6.68052659044197
10.4552276138069,6.69167786741371
10.4652326163082,6.70297962353759
10.4752376188094,6.71443114629093
10.4852426213107,6.72603171621771
10.4952476238119,6.73778062031537
10.5052526263132,6.749677143931
10.5152576288144,6.76172056639694
10.5252626313157,6.77391017348508
10.5352676338169,6.78624524925261
10.5452726363182,6.79872507226516
10.5552776388194,6.81134892717927
10.5652826413207,6.82411609740029
10.5752876438219,6.83702586097586
10.5852926463232,6.85007750140027
10.5952976488244,6.86327030184759
10.6053026513257,6.87660353988221
10.6153076538269,6.89007649776121
10.6253126563282,6.90368845841121
10.6353176588294,6.91743869877755
10.6453226613307,6.93132649978802
10.6553276638319,6.9453511437108
10.6653326663332,6.95951190656498
10.6753376688344,6.97380806768123
10.6853426713357,6.98823890808529
10.6953476738369,7.00280370232521
10.7053526763382,7.01750172755075
10.7153576788394,7.03233226285539
10.7253626813407,7.04729458059111
10.7353676838419,7.06238795478291
10.7453726863432,7.07761166154531
10.7553776888444,7.09296497031174
10.7653826913457,7.10844715083541
10.7753876938469,7.12405747471506
10.7853926963482,7.13979520768548
10.7953976988494,7.15565961393615
10.8054027013507,7.17164995856124
10.8154077038519,7.18776550276552
10.8254127063532,7.20400550361695
10.8354177088544,7.22036921723591
10.8454227113557,7.23685589926032
10.8554277138569,7.2534647981967
10.8654327163582,7.27019515928744
10.8754377188594,7.28704622885604
10.8854427213607,7.30401724676043
10.8954477238619,7.32110744605233
10.9054527263632,7.33831605909801
10.9154577288644,7.35564231435296
10.9254627313657,7.37308543323664
10.9354677338669,7.39064463154824
10.9454727363682,7.40831912055647
10.9554777388694,7.42610810890437
10.9654827413707,7.44401079540453
10.9754877438719,7.46202637162246
10.9854927463732,7.48015402594501
10.9954977488744,7.49839293995298
11.0055027513757,7.51674228442354
11.0155077538769,7.53520122390985
11.0255127563782,7.55376891496764
11.0355177588794,7.57244450868127
11.0455227613807,7.59122714375795
11.0555277638819,7.61011594874703
11.0655327663832,7.62911004591519
11.0755377688844,7.64820854669194
11.0855427713857,7.66741055295241
11.0955477738869,7.68671515331314
11.1055527763882,7.70612142507121
11.1155577788894,7.72562843751737
11.1255627813907,7.7452352473058
11.1355677838919,7.7649408960457
11.1455727863932,7.78474441327534
11.1555777888944,7.80464481470356
11.1655827913957,7.82464110610376
11.1755877938969,7.84473227778643
11.1855927963982,7.8649173013222
11.1955977988994,7.88519513665539
11.2056028014007,7.90556472679634
11.215607803902,7.92602500257367
11.2256128064032,7.9465748769656
11.2356178089045,7.9672132418035
11.2456228114057,7.98793897536446
11.255627813907,8.00875093637678
11.2656328164082,8.02964796925128
11.2756378189095,8.05062889842607
11.2856428214107,8.07169252616539
11.295647823912,8.09283763681961
11.3056528264132,8.11406299388521
11.3156578289145,8.13536734417113
11.3256628314157,8.15674940979238
11.335667833917,8.17820789531642
11.3456728364182,8.19974148046674
11.3556778389195,8.22134882151318
11.3656828414207,8.24302855505687
11.375687843922,8.2647792930243
11.3856928464232,8.2865996260482
11.3956978489245,8.30848811781637
11.4057028514257,8.33044331240994
11.415707853927,8.35246372787324
11.4257128564282,8.37454785163898
11.4357178589295,8.39669415082047
11.4457228614307,8.41890106486559
11.455727863932,8.44116701010568
11.4657328664332,8.46349037195847
11.4757378689345,8.48586951413838
11.4857428714357,8.50830276990762
11.495747873937,8.53078844670967
11.5057528764382,8.55332482195393
11.5157578789395,8.57591014469838
11.5257628814407,8.59854263757945
11.535767883942,8.62122049364386
11.5457728864432,8.64394187708584
11.5557778889445,8.66670492381742
11.5657828914457,8.68950773887472
11.575787893947,8.71234839938937
11.5857928964482,8.7352249507238
11.5957978989495,8.75813540995481
11.6058029014507,8.78107776269385
11.615807903952,8.80404996504297
11.6258129064532,8.82704994242505
11.6358179089545,8.85007558916163
11.6458229114557,8.87312477025118
11.655827913957,8.89619531766439
11.6658329164582,8.91928503569236
11.6758379189595,8.94239169362592
11.6858429214607,8.96551303511191
11.695847923962,8.98864676611745
11.7058529264632,9.01179056972097
11.7158579289645,9.03494208904065
11.7258629314657,9.05809894606505
11.735867933967,9.08125872362594
11.7458729364682,9.10441898036952
11.7558779389695,9.12757724355186
11.7658829414707,9.15073100130648
11.775887943972,9.17387771988622
11.7858929464732,9.19701483300058
11.7958979489745,9.22013974547319
11.8059029514757,9.24324983011569
11.815907953977,9.26634243637943
11.8259129564782,9.28941487566533
11.8359179589795,9.31246444044233
11.8459229614807,9.33548838670125
11.855927963982,9.358483946611
11.8659329664832,9.38144832364611
11.8759379689845,9.4043786862477
11.8859429714857,9.42727219022846
11.895947973987,9.45012594610268
11.9059529764882,9.47293705560853
11.9159579789895,9.49570258279906
11.9259629814907,9.51841957208365
11.935967983992,9.54108504159236
11.9459729864932,9.56369598614047
11.9559779889945,9.58624937646198
11.9659829914957,9.60874215901459
11.975987993997,9.63117125949273
11.9859929964982,9.65353357676925
11.9959979989995,9.67582599006793
12.0060030015007,9.69804536336632
12.016008004002,9.72018853073948
12.0260130065033,9.74225232083979
12.0360180090045,9.76423352687894
12.0460230115058,9.78612893855648
12.056028014007,9.80793531979062
12.0660330165083,9.82964941781744
12.0760380190095,9.85126796993179
12.0860430215108,9.87278769409559
12.096048024012,9.89420528695992
12.1060530265133,9.91551745415467
12.1160580290145,9.93672085691837
12.1260630315158,9.95781217159223
12.136068034017,9.97878805036911
12.1460730365183,9.99964513980928
12.1560780390195,10.0203800784862
12.1660830415208,10.0409894958682
12.176088044022,10.0614700121282
12.1860930465233,10.0818182490334
12.1960980490245,10.1020308117224
12.2061030515258,10.1221043132953
12.216108054027,10.1420353567132
12.2261130565283,10.161820546786
12.2361180590295,10.1814564722647
12.2461230615308,10.2009397513092
12.256128064032,10.2202669667161
12.2661330665333,10.2394347332151
12.2761380690345,10.2584396512049
12.2861430715358,10.2772783335089
12.296148074037,10.2959473961178
12.3061530765383,10.3144434659615
12.3161580790395,10.3327631687906
12.3261630815408,10.3509031531781
12.336168084042,10.3688600682078
12.3461730865433,10.3866305748219
12.3561780890445,10.4042113439602
12.3661830915458,10.4215990580095
12.376188094047,10.4387904191547
12.3861930965483,10.455782146558
12.3961980990495,10.4725709742363
12.4062031015508,10.4891536620101
12.416208104052,10.5055269848087
12.4262131065533,10.5216877146983
12.4362181090545,10.5376326901071
12.4462231115558,10.5533587274867
12.456228114057,10.5688627033902
12.4662331165583,10.584141499027
12.4762381190595,10.599192038527
12.4862431215608,10.6140112530897
12.496248124062,10.6285961163886
12.5062531265633,10.6429436404908
12.5162581290645,10.6570508780323
12.5262631315658,10.6709148702626
12.536268134067,10.6845327198352
12.5462731365683,10.6979015835717
12.5562781390695,10.7110186353378
12.5662831415708,10.7238810849458
12.576288144072,10.7364862053931
12.5862931465733,10.7488312727884
12.5962981490745,10.7609136233801
12.6063031515758,10.7727306620565
12.616308154077,10.7842797959282
12.6263131565783,10.7955585093032
12.6363181590795,10.8065643267544
12.6463231615808,10.8172947946729
12.656328164082,10.827747552414
12.6663331665833,10.8379202604926
12.6763381690845,10.8478106319833
12.6863431715858,10.8574164442348
12.696348174087,10.8667355519231
12.7063531765883,10.8757657975423
12.7163581790895,10.8845051502192
12.7263631815908,10.8929515919386
12.736368184092,10.9011032113954
12.7463731865933,10.9089580990611
12.7563781890945,10.916514454031
12.7663831915958,10.923770504877
12.776388194097,10.9307245636919
12.7863931965983,10.9373749769177
12.7963981990995,10.9437202216291
12.8064032016008,10.9497587888555
12.8164082041021,10.9554892420643
12.8264132066033,10.9609102544782
12.8364182091046,10.9660206897934
12.8464232116058,10.9708180692736
12.8564282141071,10.9753033798132
12.8664332166083,10.9794742305891
12.8764382191096,10.9833298061485
12.8864432216108,10.9868692101589
12.8964482241121,10.9900915257856
12.9064532266133,10.992996023391
12.9164582291146,10.9955819556724
12.9264632316158,10.9978487023446
12.9364682341171,10.9997956754786
12.9464732366183,11.0014224320638
12.9564782391196,11.0027285370478
12.9664832416208,11.0037136333457
12.9764882441221,11.0043775016264
12.9864932466233,11.0047199408346
12.9964982491246,11.0047408755491
13.0065032516258,11.004440247605
13.0165082541271,11.0038181500885
13.0265132566283,11.0028746974708
13.0365182591296,11.0016101094929
13.0465232616308,11.0000246733454
13.0565282641321,10.9981187595746
13.0665332666333,10.9958928041328
13.0765382691346,10.9933473343804
13.0865432716358,10.9904829454653
13.0965482741371,10.9873003308654
13.1065532766383,10.9838002418572
13.1165582791396,10.9799835046701
13.1265632816408,10.9758510203629
13.1365682841421,10.9714037881433
13.1465732866433,10.9666428648095
13.1565782891446,10.9615693711326
13.1665832916458,10.9561845203171
13.1765882941471,10.9504895915434
13.1865932966483,10.9444859266555
13.1965982991496,10.9381749568451
13.2066033016508,10.9315581711139
13.2166083041521,10.9246371343552
13.2266133066533,10.9174134706495
13.2366183091546,10.9098888773139
13.2466233116558,10.902065117074
13.2566283141571,10.8939440235263
13.2666333166583,10.8855274807865
13.2766383191596,10.8768174525177
13.2866433216608,10.8678159471562
13.2966483241621,10.8585250471463
13.3066533266633,10.8489468828963
13.3166583291646,10.8390836507006
13.3266633316658,10.8289375931947
13.3366683341671,10.818511019964
13.3466733366683,10.8078062815522
13.3566783391696,10.7968257898396
13.3666833416708,10.7855719987327
13.3766883441721,10.7740474175287
13.3866933466733,10.7622545963916
13.3966983491746,10.7501961364377
13.4067033516758,10.737874677593
13.4167083541771,10.7252929061109
13.4267133566783,10.7124535453145
13.4367183591796,10.6993593600754
13.4467233616808,10.6860131505095
13.4567283641821,10.6724177537141
13.4667333666833,10.6585760396264
13.4767383691846,10.6444909114158
13.4867433716858,10.6301653016526
13.4967483741871,10.6156021734434
13.5067533766883,10.600804514867
13.5167583791896,10.5857753421733
13.5267633816908,10.5705176931432
13.5367683841921,10.5550346288196
13.5467733866933,10.5393292325543
13.5567783891946,10.5234046049413
13.5667833916958,10.5072638658159
13.5767883941971,10.4909101490498
13.5867933966983,10.4743466049771
13.5967983991996,10.4575763947725
13.6068034017008,10.4406026924328
13.6168084042021,10.4234286818222
13.6268134067034,10.4060575550412
13.6368184092046,10.3884925126915
13.6468234117059,10.3707367591107
13.6568284142071,10.3527935049829
13.6668334167084,10.334665962295
13.6768384192096,10.316357345586
13.6868434217109,10.2978708713363
13.6968484242121,10.2792097535964
13.7068534267134,10.2603772063645
13.7168584292146,10.2413764389043
13.7268634317159,10.2222106573036
13.7368684342171,10.2028830633774
13.7468734367184,10.1833968517042
13.7568784392196,10.1637552112789
13.7668834417209,10.1439613213549
13.7768884442221,10.1240183530596
13.7868934467234,10.1039294687182
13.7968984492246,10.083697818742
13.8069034517259,10.0633265437025
13.8169084542271,10.0428187704575
13.8269134567284,10.0221776138532
13.8369184592296,10.0014061764686
13.8469234617309,9.98050754510006
13.8569284642321,9.95948479324956
13.8669334667334,9.93834097843171
13.8769384692346,9.91707914283697
13.8869434717359,9.89570231365041
13.8969484742371,9.87421349974976
13.9069534767384,9.8526156937971
13.9169584792396,9.83091187227655
13.9269634817409,9.80910499261621
13.9369684842421,9.78719799547028
13.9469734867434,9.76519380251686
13.9569784892446,9.74309531752472
13.9669834917459,9.7209054267483
13.9769884942471,9.69862699584396
13.9869934967484,9.67626287250128
13.9969984992496,9.65381588678353
14.0070035017509,9.63128884790745
14.0170085042521,9.60868454657266
14.0270135067534,9.5860057553058
14.0370185092546,9.5632552266526
14.0470235117559,9.54043569473595
14.0570285142571,9.5175498738271
14.0670335167584,9.49460045998228
14.0770385192596,9.47159013114504
14.0870435217609,9.4485215443838
14.0970485242621,9.42539733946575
14.1070535267634,9.40222013882209
14.1170585292646,9.37899254410047
14.1270635317659,9.35571713955074
14.1370685342671,9.33239649317781
14.1470735367684,9.30903315291497
14.1570785392696,9.28562964914733
14.1670835417709,9.26218849673173
14.1770885442721,9.2387121917198
14.1870935467734,9.21520321280445
14.1970985492746,9.19166402321171
14.2071035517759,9.1680970691052
14.2171085542771,9.14450477970598
14.2271135567784,9.12088956852121
14.2371185592796,9.09725383382317
14.2471235617809,9.07359995766202
14.2571285642821,9.04993030596475
14.2671335667834,9.02624723116119
14.2771385692846,9.0025530704317
14.2871435717859,8.97885014436212
14.2971485742871,8.95514076157632
14.3071535767884,8.93142721660986
14.3171585792896,8.907711787022
14.3271635817909,8.88399673958686
14.3371685842921,8.86028432829684
14.3471735867934,8.83657679002385
14.3571785892946,8.81287635149229
14.3671835917959,8.78918522808845
14.3771885942971,8.76550561836094
14.3871935967984,8.74183971056903
14.3971985992996,8.71818968320648
14.4072036018009,8.6945576987934
14.4172086043022,8.67094590852711
14.4272136068034,8.64735645556915
14.4372186093047,8.62379146817358
14.4472236118059,8.60025306221484
14.4572286143072,8.57674334665068
14.4672336168084,8.55326441686356
14.4772386193097,8.52981835514275
14.4872436218109,8.50640723724571
14.4972486243122,8.48303312671273
14.5072536268134,8.45969807358119
14.5172586293147,8.43640412131554
14.5272636318159,8.41315330242329
14.5372686343172,8.38994763585223
14.5472736368184,8.36678913318277
14.5572786393197,8.34367979667969
14.5672836418209,8.32062161537843
14.5772886443222,8.29761656865606
14.5872936468234,8.27466662907166
14.5972986493247,8.25177375714328
14.6073036518259,8.22893989949198
14.6173086543272,8.20616699847437
14.6273136568284,8.18345698669137
14.6373186593297,8.16081178039419
14.6473236618309,8.13823328896794
14.6573286643322,8.11572341593329
14.6673336668334,8.09328405017742
14.6773386693347,8.07091706875348
14.6873436718359,8.04862434196155
14.6973486743372,8.02640773119926
14.7073536768384,8.00426908507035
14.7173586793397,7.98221023798088
14.7273636818409,7.96023302016348
14.7373686843422,7.93833925184158
14.7473736868434,7.91653073735362
14.7573786893447,7.89480927045266
14.7673836918459,7.87317663861443
14.7773886943472,7.85163461805794
14.7873936968484,7.83018497243886
14.7973986993497,7.80882944892292
14.8074037018509,7.78756978964633
14.8174087043522,7.76640772761327
14.8274137068534,7.7453449800316
14.8374187093547,7.72438325517008
14.8474237118559,7.70352424468145
14.8574287143572,7.68276962851711
14.8674337168584,7.6621210827353
14.8774387193597,7.64158026653092
14.8874437218609,7.62114882805105
14.8974487243622,7.60082839595837
14.9074537268634,7.58062059420131
14.9174587293647,7.56052702813339
14.9274637318659,7.54054929715662
14.9374687343672,7.52068898777451
14.9474737368684,7.50094766627621
14.9574787393697,7.48132688428626
14.9674837418709,7.46182819155674
14.9774887443722,7.44245311773646
14.9874937468734,7.4232031800495
14.9974987493747,7.40407987527921
15.0075037518759,7.38508468753896
15.0175087543772,7.366219098502
15.0275137568784,7.34748456654408
15.0375187593797,7.32888253426707
15.0475237618809,7.31041443116033
15.0575287643822,7.29208167535333
15.0675337668834,7.2738856571993
15.0775387693847,7.25582777660459
15.0875437718859,7.23790939622477
15.0975487743872,7.22013187278097
15.1075537768884,7.20249654393207
15.1175587793897,7.18500473509186
15.1275637818909,7.16765775497937
15.1375687843922,7.15045689204706
15.1475737868934,7.13340342316274
15.1575787893947,7.11649860782612
15.1675837918959,7.09974368597562
15.1775887943972,7.08313988213945
15.1875937968984,7.06668841923218
15.1975987993997,7.0503904751213
15.2076038019009,7.03424724364198
15.2176088044022,7.01825986715696
15.2276138069035,7.00242950657292
15.2376188094047,6.98675727009137
15.247623811906,6.9712442845819
15.2576288144072,6.95589162307886
15.2676338169085,6.9407003778721
15.2776388194097,6.92567158717525
15.287643821911,6.91080630832347
15.2976488244122,6.89610554561823
15.3076538269135,6.8815703174494
15.3176588294147,6.86720159975916
15.327663831916,6.85300036497776
15.3376688344172,6.83896755245587
15.3476738369185,6.82510410641326
15.3576788394197,6.81141093309505
15.367683841921,6.79788893666161
15.3776888444222,6.78453899291246
15.3876938469235,6.77136195219614
15.3976988494247,6.75835865957317
15.407703851926,6.74552994321379
15.4177088544272,6.73287659835271
15.4277138569285,6.72039941366112
15.4377188594297,6.70809916207887
15.447723861931,6.69597658434431
15.4577288644322,6.68403241364133
15.4677338669335,6.67226736754868
15.4777388694347,6.66068212807804
15.487743871936,6.64927738103464
15.4977488744372,6.63805377919136
15.5077538769385,6.62701194510309
15.5177588794397,6.61615252045067
15.527763881941,6.60547608624584
15.5377688844422,6.59498324360216
15.5477738869435,6.58467455015308
15.5577788894447,6.5745505497889
15.567783891946,6.56461177142616
15.5777888944472,6.55485871173321
15.5877938969485,6.54529187494351
15.5977988994497,6.53591172219629
15.607803901951,6.52671870929445
15.6178089044522,6.51771327309048
15.6278139069535,6.50889583315269
15.6378189094547,6.50026677498868
15.647823911956,6.49182649250337
15.6578289144572,6.48357533849462
15.6678339169585,6.47551366093849
15.6778389194597,6.46764178473888
15.687843921961,6.45996002018616
15.6978489244622,6.45246865868078
15.7078539269635,6.44516796730054
15.7178589294647,6.43805820396617
15.727863931966,6.43113960863943
15.7378689344672,6.42441239838725
15.7478739369685,6.41787677695154
15.7578789394697,6.41153292853593
15.767883941971,6.40538102317669
15.7778889444722,6.39942120699241
15.7878939469735,6.39365361479046
15.7978989494747,6.38807836401902
15.807903951976,6.38269555291461
15.8179089544772,6.3775052644972
15.8279139569785,6.37250755602773
15.8379189594797,6.36770251052584
15.847923961981,6.36309016050139
15.8579289644822,6.35867049111708
15.8679339669835,6.35444351006864
15.8779389694847,6.35040920563121
15.887943971986,6.34656754896117
15.8979489744872,6.34291849452212
15.9079539769885,6.33946198069619
15.9179589794897,6.33619793382576
15.927963981991,6.33312624465049
15.9379689844922,6.33024681252797
15.9479739869935,6.32755946565475
15.9579789894947,6.32506420747662
15.967983991996,6.32276140749422
15.9779889944972,6.32064948708592
15.9879939969985,6.31872923653269
15.9979989994997,6.31700033879278
16.008004002001,6.3154625598855
16.0180090045023,6.31411567887278
16.0280140070035,6.3129594429669
16.0380190095048,6.31199361442565
16.048024012006,6.31121793492623
16.0580290145073,6.3106321194425
16.0680340170085,6.31023587142733
16.0780390195098,6.31002889967071
16.088044022011,6.31001089951712
16.0980490245123,6.31018153329852
16.1080540270135,6.31054046752042
16.1180590295148,6.31108734773086
16.128064032016,6.31182180642775
16.1380690345173,6.31274348668234
16.1480740370185,6.31385199231988
16.1580790395198,6.31514693052595
16.168084042021,6.31662789238164
16.1780890445223,6.31829445950337
16.1880940470235,6.32014620454026
16.1980990495248,6.32218268816705
16.208104052026,6.32440346114
16.2181090545273,6.32680806474644
16.2281140570285,6.32939602999816
16.2381190595298,6.33216687841315
16.248124062031,6.33512012206037
16.2581290645323,6.33825526397288
16.2681340670335,6.34157179822206
16.2781390695348,6.34506921001961
16.288144072036,6.34874697596272
16.2981490745373,6.35260456426438
16.3081540770385,6.35664143501176
16.3181590795398,6.36085704022038
16.328164082041,6.36525082566919
16.3381690845423,6.36982222706548
16.3481740870435,6.37457067894156
16.3581790895448,6.37949559322946
16.368184092046,6.38459639287508
16.3781890945473,6.38987249057261
16.3881940970485,6.3953232795617
16.3981990995498,6.40094816191628
16.408204102051,6.40674653012382
16.4182091045523,6.41271775909059
16.4282141070535,6.41886123551688
16.4382191095548,6.42517633251452
16.448224112056,6.4316624093969
16.4582291145573,6.43831883785238
16.4682341170585,6.44514497381809
16.4782391195598,6.45214016303657
16.488244122061,6.45930376355591
16.4982491245623,6.46663511592942
16.5082541270635,6.4741335545298
16.5182591295648,6.48179842471385
16.528264132066,6.48962905348417
16.5382691345673,6.49762476629208
16.5482741370685,6.50578489620593
16.5582791395698,6.51410875849079
16.568284142071,6.52259567310798
16.5782891445723,6.53124495921144
16.5882941470735,6.54005592362325
16.5982991495748,6.549027883712
16.608304152076,6.55816014161477
16.6183091545773,6.56745200414248
16.6283141570785,6.57690277783245
16.6383191595798,6.58651175809515
16.648324162081,6.59627824938279
16.6583291645823,6.60620154927928
16.6683341670835,6.61628094879476
16.6783391695848,6.62651574849475
16.688344172086,6.63690523951803
16.6983491745873,6.6474487100709
16.7083541770885,6.65814545697167
16.7183591795898,6.66899476644335
16.728364182091,6.67999592549299
16.7383691845923,6.69114822688036
16.7483741870935,6.7024509534345
16.7583791895948,6.71390339272074
16.768384192096,6.72550483229997
16.7783891945973,6.73725455359584
16.7883941970985,6.7491518456178
16.7983991995998,6.76119598982731
16.8084042021011,6.77338626940505
16.8184092046023,6.78572197178017
16.8284142071036,6.7982023761031
16.8384192096048,6.81082676667033
16.8484242121061,6.82359442889538
16.8584292146073,6.83650464154128
16.8684342171086,6.84955668829502
16.8784392196098,6.8627498537455
16.8884442221111,6.87608341619372
16.8984492246123,6.88955665848285
16.9084542271136,6.90316886461578
16.9184592296148,6.91691931227878
16.9284642321161,6.93080728317852
16.9384692346173,6.94483206056387
16.9484742371186,6.9589929211692
16.9584792396198,6.97328914511839
16.9684842421211,6.98772001445656
16.9784892446223,7.00228480450409
16.9884942471236,7.01698279312124
16.9984992496248,7.03181326036396
17.0085042521261,7.04677547950732
17.0185092546273,7.06186872534526
17.0285142571286,7.07709227479481
17.0385192596298,7.09244539820638
17.0485242621311,7.10792736629943
17.0585292646323,7.12353745145615
17.0685342671336,7.13927492016426
17.0785392696348,7.15513903763703
17.0885442721361,7.17112906993856
17.0985492746373,7.1872442790035
17.1085542771386,7.20348392274405
17.1185592796398,7.21984725830054
17.1285642821411,7.23633354227041
17.1385692846423,7.25294202397222
17.1485742871436,7.2696719494778
17.1585792896448,7.28652256615657
17.1685842921461,7.30349311478315
17.1785892946473,7.32058282936411
17.1885942971486,7.33779094313669
17.1985992996498,7.35511668547651
17.2086043021511,7.37255927872657
17.2186093046523,7.39011793973845
17.2286143071536,7.40779188083109
17.2386193096548,7.4255803114558
17.2486243121561,7.44348243124166
17.2586293146573,7.46149743286292
17.2686343171586,7.47962450583617
17.2786393196598,7.4978628327585
17.2886443221611,7.51621158509615
17.2986493246623,7.53466992844355
17.3086543271636,7.55323702055345
17.3186593296648,7.57191201347933
17.3286643321661,7.59069404682547
17.3386693346673,7.60958225016626
17.3486743371686,7.62857574675907
17.3586793396698,7.64767364938053
17.3686843421711,7.66687506045923
17.3786893446723,7.68617906974616
17.3886943471736,7.70558475564098
17.3986993496748,7.72509118867733
17.4087043521761,7.74469742665721
17.4187093546773,7.76440251136054
17.4287143571786,7.78420547393262
17.4387193596798,7.80410533130674
17.4487243621811,7.82410109042364
17.4587293646823,7.8441917421847
17.4687343671836,7.86437625914852
17.4787393696848,7.88465360265272
17.4887443721861,7.90502271653967
17.4987493746873,7.92548253267015
17.5087543771886,7.94603196518185
17.5187593796898,7.96666990690213
17.5287643821911,7.98739523717806
17.5387693846923,8.00820681577458
17.5487743871936,8.02910348812411
17.5587793896948,8.05008407968394
17.5687843921961,8.07114739363602
17.5787893946973,8.09229221536639
17.5887943971986,8.11351730948686
17.5987993996998,8.13482142387559
17.6088044022011,8.15620328166132
17.6188094047024,8.17766158835451
17.6288144072036,8.19919502458409
17.6388194097049,8.22080224772068
17.6488244122061,8.24248189531835
17.6588294147074,8.26423258026206
17.6688344172086,8.28605289416475
17.6788394197099,8.30794140166929
17.6888444222111,8.32989664782766
17.6988494247124,8.35191715149447
17.7088544272136,8.37400140105282
17.7188594297149,8.39614786455935
17.7288644322161,8.41835498237027
17.7388694347174,8.44062117165557
17.7488744372186,8.46294481869754
17.7588794397199,8.48532428820871
17.7688844422211,8.50775791424042
17.7788894447224,8.53024400484922
17.7888944472236,8.55278083824381
17.7988994497249,8.57536666435979
17.8089044522261,8.5979997065251
17.8189094547274,8.62067815862136
17.8289144572286,8.6434001855861
17.8389194597299,8.66616392394941
17.8489244622311,8.68896747946035
17.8589294647324,8.71180892993234
17.8689344672336,8.73468632146762
17.8789394697349,8.75759767173683
17.8889444722361,8.78054096700405
17.8989494747374,8.80351416381035
17.9089544772386,8.82651518833744
17.9189594797399,8.84954193526223
17.9289644822411,8.87259227016141
17.9389694847424,8.89566402517169
17.9489744872436,8.91875500533101
17.9589794897449,8.94186297972887
17.9689844922461,8.96498569288488
17.9789894947474,8.98812085071121
17.9889944972486,9.01126613703329
17.9989994997499,9.03441919562068
18.0090045022511,9.05757764802487
18.0190095047524,9.0807390818716
18.0290145072536,9.10390105030195
18.0390195097549,9.12706107792811
18.0490245122561,9.15021665920824
18.0590295147574,9.173365258062
18.0690345172586,9.19650431105267
18.0790395197599,9.21963122046797
18.0890445222611,9.24274336400303
18.0990495247624,9.26583808633391
18.1090545272636,9.28891270009033
18.1190595297649,9.31196449837604
18.1290645322661,9.33499073187559
18.1390695347674,9.35798863746228
18.1490745372686,9.38095541063094
18.1590795397699,9.40388823550443
18.1690845422711,9.42678424832553
18.1790895447724,9.44964057639018
18.1890945472736,9.47245431104554
18.1990995497749,9.49522252217485
18.2091045522761,9.51794225212729
18.2191095547774,9.54061051927436
18.2291145572786,9.56322431686163
18.2391195597799,9.58578061496565
18.2491245622811,9.60827635972456
18.2591295647824,9.63070847508991
18.2691345672836,9.65307386154044
18.2791395697849,9.67536940473534
18.2891445722861,9.69759195192812
18.2991495747874,9.71973835760062
18.3091545772886,9.74180542610185
18.3191595797899,9.76378996667799
18.3291645822911,9.78568875786066
18.3391695847924,9.80749856772587
18.3491745872936,9.82921614269249
18.3591795897949,9.85083821842047
18.3691845922961,9.87236150776197
18.3791895947974,9.89378271399235
18.3891945972986,9.91509853052228
18.3991995997999,9.93630564052586
18.4092046023012,9.95740070422748
18.4192096048024,9.97838037720344
18.4292146073037,9.99924130101483
18.4392196098049,10.019980117207
18.4492246123062,10.0405934553231
18.4592296148074,10.0610779331997
18.4692346173087,10.0814301716148
18.4792396198099,10.1016467736227
18.4892446223112,10.1217243499571
18.4992496248124,10.1416594985815
18.5092546273137,10.1614488229884
18.5192596298149,10.1810889216423
18.5292646323162,10.2005763909013
18.5392696348174,10.219907839626
18.5492746373187,10.2390798658432
18.5592796398199,10.2580890792229
18.5692846423212,10.2769320961197
18.5792896448224,10.2956055184606
18.5892946473237,10.3141059715259
18.5992996498249,10.3324300848696
18.6093046523262,10.3505744980977
18.6193096548274,10.36853585719
18.6293146573287,10.3863108287406
18.6393196598299,10.4038960768128
18.6493246623312,10.4212882965198
18.6593296648324,10.4384841845868
18.6693346673337,10.4554804598652
18.6793396698349,10.4722738555735
18.6893446723362,10.4888611165318
18.6993496748374,10.5052390139384
18.7093546773387,10.5214043442401
18.7193596798399,10.5373539153462
18.7293646823412,10.5530845709755
18.7393696848424,10.5685931657027
18.7493746873437,10.5838765936986
18.7593796898449,10.5989317628798
18.7693846923462,10.6137556234516
18.7793896948474,10.6283451387753
18.7893946973487,10.6426973212108
18.7993996998499,10.6568091952203
18.8094047023512,10.6706778373748
18.8194097048524,10.6843003438404
18.8294147073537,10.697673856334
18.8394197098549,10.7107955520443
18.8494247123562,10.7236626448746
18.8594297148574,10.7362723901883
18.8694347173587,10.7486220860432
18.8794397198599,10.7607090621343
18.8894447223612,10.7725307037108
18.8994497248624,10.7840844351024
18.9094547273637,10.7953677215048
18.9194597298649,10.806378095155
18.9294647323662,10.817113106043
18.9394697348674,10.8275703922867
18.9494747373687,10.837747608326
18.9594797398699,10.8476424938398
18.9694847423712,10.8572528144427
18.9794897448724,10.8665763754074
18.9894947473737,10.8756110768005
18.9994997498749,10.8843548609466
19.0095047523762,10.8928057107601
19.0195097548774,10.9009617061297
19.0295147573787,10.9088209454099
19.0395197598799,10.9163816536378
19.0495247623812,10.9236419986188
19.0595297648824,10.9306003357852
19.0695347673837,10.9372550153929
19.0795397698849,10.9436044815828
19.0895447723862,10.9496472354102
19.0995497748874,10.9553818416903
19.1095547773887,10.9608069756489
19.1195597798899,10.9659214925708
19.1295647823912,10.9707229379356
19.1395697848924,10.9752122512352
19.1495747873937,10.9793870951
19.1595797898949,10.9832466130194
19.1695847923962,10.9867899148234
19.1795897948974,10.9900161268771
19.1895947973987,10.9929244516997
19.1995997998999,10.9955141903771
19.2096048024012,10.9977847000369
19.2196098049025,10.9997354267297
19.2296148074037,11.0013658678584
19.239619809905,11.0026755972378
19.2496248124062,11.0036643135959
19.2596298149075,11.0043317550706
19.2696348174087,11.0046777372105
19.27963981991,11.0047021440746
19.2896448224112,11.0044049725008
19.2996498249125,11.003786269792
19.3096548274137,11.0028461668916
19.319659829915,11.0015848873386
19.3296648324162,11.0000027024996
19.3396698349175,10.9980999892698
19.3496748374187,10.9958771984201
19.35967983992,10.9933348556745
19.3696848424212,10.9904735528233
19.3796898449225,10.9872939672222
19.3896948474237,10.9837968579015
19.399699849925,10.9799830513824
19.4097048524262,10.9758534669067
19.4197098549275,10.9714090787508
19.4297148574287,10.9666509513527
19.43971985993,10.9615802172541
19.4497248624312,10.9561980743072
19.4597298649325,10.9505058087749
19.4697348674337,10.944504763267
19.479739869935,10.9381963633606
19.4897448724362,10.9315821011124
19.4997498749375,10.9246635367152
19.5097548774387,10.9174423033753
19.51975987994,10.9099200957607
19.5297648824412,10.9020986786577
19.5397698849425,10.8939798786035
19.5497748874437,10.8855655867362
19.559779889945,10.8768577569614
19.5697848924462,10.8678584122947
19.5797898949475,10.8585696213975
19.5897948974487,10.8489935269886
19.59979989995,10.8391323159378
19.6098049024512,10.8289882416091
19.6198099049525,10.8185636024639
19.6298149074537,10.8078607595009
19.639819909955,10.7968821162742
19.6498249124562,10.7856301347885
19.6598299149575,10.7741073180476
19.6698349174587,10.7623162226395
19.67983991996,10.750259444762
19.6898449224612,10.737939629349
19.6998499249625,10.7253594593155
19.7098549274637,10.7125216614727
19.719859929965,10.6994289988723
19.7298649324662,10.6860842737835
19.7398699349675,10.6724903226084
19.7498749374687,10.6586500167456
19.75987993997,10.6445662588891
19.7698849424712,10.6302419834816
19.7798899449725,10.6156801522111
19.7898949474737,10.6008837562481
19.799899949975,10.5858558096687
19.8099049524762,10.5705993527582
19.8199099549775,10.5551174469816
19.8299149574787,10.5394131745127
19.83991995998,10.5234896389232
19.8499249624812,10.5073499584588
19.8599299649825,10.4909972695003
19.8699349674837,10.4744347209396
19.879939969985,10.4576654765179
19.8899449724862,10.4406927096316
19.8999499749875,10.4235196042983
19.9099549774887,10.4061493548159
19.91995997999,10.3885851604134
19.9299649824912,10.3708302279508
19.9399699849925,10.3528877667951
19.9499749874937,10.3347609907724
19.959979989995,10.3164531150107
19.9699849924962,10.2979673552789
19.9799899949975,10.2793069279684
19.9899949974987,10.2604750457005
20,10.241474919935


==> Data/Follower_4_velocity_star.csv <==
time,velocity
0,22
0.0125062531265633,22.0576061709488
0.0250125062531266,22.1147509626334
0.0375187593796898,22.1714386066967
0.0500250125062531,22.227673275284
0.0625312656328164,22.2834590814767
0.0750375187593797,22.3388000789505
0.087543771885943,22.3937002604337
0.100050025012506,22.4481635586019
0.11255627813907,22.5021938460245
0.125062531265633,22.555794935255
0.137568784392196,22.6089705790089
0.150075037518759,22.6617244673706
0.162581290645323,22.7140602297774
0.175087543771886,22.7659814354897
0.187593796898449,22.8174915918659
0.200100050025012,22.8685941406237
0.212606303151576,22.9192924593943
0.225112556278139,22.9695898603145
0.237618809404702,23.0194895898246
0.250125062531266,23.0689948262918
0.262631315657829,23.1181086762637
0.275137568784392,23.1668341729572
0.287643821910955,23.2151742761248
0.300150075037519,23.2631318657663
0.312656328164082,23.3107097435031
0.325162581290645,23.3579106233584
0.337668834417209,23.4047371260531
0.350175087543772,23.4511917785019
0.362681340670335,23.4972770061665
0.375187593796898,23.5429951183651
0.387693846923462,23.5883483007338
0.400200100050025,23.6333386148085
0.412706353176588,23.6779679814558
0.425212606303152,23.7222381401643
0.437718859429715,23.7661506541358
0.450225112556278,23.8097068953729
0.462731365682841,23.8529080106522
0.475237618809405,23.8957548730935
0.487743871935968,23.9382480551782
0.500250125062531,23.9803878383587
0.512756378189095,24.0221741422086
0.525262631315658,24.0636065366681
0.537768884442221,24.1046841635318
0.550275137568784,24.1454056527005
0.562781390695348,24.1857693699862
0.575287643821911,24.2257730748612
0.587793896948474,24.2654141979905
0.600300150075038,24.304689767398
0.612806403201601,24.343595660852
0.625312656328164,24.3821285509969
0.637818909454727,24.4202839461617
0.650325162581291,24.4580568607262
0.662831415707854,24.4954420384805
0.675337668834417,24.5324339635992
0.687843921960981,24.5690267617169
0.700350175087544,24.605214212446
0.712856428214107,24.6409897811452
0.72536268134067,24.6763465450358
0.737868934467234,24.7112773913279
0.750375187593797,24.7457747190192
0.76288144072036,24.7798304652582
0.775387693846923,24.8134360462748
0.787893946973487,24.846582297316
0.80040020010005,24.8792592345198
0.812906453226613,24.9114560701969
0.825412706353177,24.943160972862
0.83791895947974,24.9743609073425
0.850425212606303,25.0050414216507
0.862931465732866,25.0351864539014
0.87543771885943,25.0647781030243
0.887943971985993,25.0937962369646
0.900450225112556,25.1222181771201
0.91295647823912,25.1500182632603
0.925462731365683,25.1771673240524
0.937968984492246,25.2036320853381
0.950475237618809,25.2293743876608
0.962981490745373,25.2543503530724
0.975487743871936,25.2785092961802
0.987993996998499,25.3017925736253
1.00050025012506,25.3241322491772
1.01300650325163,25.345449783291
1.02551275637819,25.3656546594567
1.03801900950475,25.384643439642
1.05052526263132,25.4022988008624
1.06303151575788,25.4184899009662
1.07553776888444,25.4330721642663
1.08804402201101,25.4458887259158
1.10055027513757,25.4567714022084
1.11305652826413,25.4655421828087
1.1255627813907,25.4720146929633
1.13806903451726,25.4759960598987
1.15057528764382,25.4772883237939
1.16308154077039,25.4756908587499
1.17558779389695,25.4710023631677
1.18809404702351,25.4630234351816
1.20060030015008,25.4515589029207
1.21310655327664,25.4364195397933
1.2256128064032,25.4174230678493
1.23811905952976,25.3943935706797
1.25062531265633,25.3671596324034
1.26313156578289,25.3355507726322
1.27563781890945,25.2993926100361
1.28814407203602,25.2585007315402
1.30065032516258,25.2126742050608
1.31315657828914,25.1616882297108
1.32566283141571,25.1052872338203
1.33816908454227,25.0431772436814
1.35067533766883,24.9750185916811
1.3631815907954,24.9004178858747
1.37568784392196,24.8189194737333
1.38819409704852,24.7299954754915
1.40070035017509,24.6330341756846
1.41320660330165,24.5273260180257
1.42571285642821,24.4120463292673
1.43821910955478,24.2862345849695
1.45072536268134,24.1487688292463
1.4632316158079,23.9983358549966
1.47573786893447,23.8333978113534
1.48824412206103,23.6521570722001
1.50075037518759,23.4525254054316
1.51325662831416,23.2321065546517
1.52576288144072,22.9882065360114
1.53826913456728,22.7178899914229
1.55077538769385,22.4181003939144
1.56328164082041,22.0858527087532
1.57578789394697,21.7184879955207
1.58829414707354,21.3139553618732
1.6008004002001,20.8710717072204
1.61330665332666,20.3897164371637
1.62581290645323,19.8709467038987
1.63831915957979,19.3170509451319
1.65082541270635,18.7315731213537
1.66333166583292,18.1193289279487
1.67583791895948,17.4864075408627
1.68834417208604,16.84012483339
1.70085042521261,16.1888801261928
1.71335667833917,15.5418750444857
1.72586293146573,14.9086798160743
1.7383691845923,14.2986730217552
1.75087543771886,13.7204230810076
1.76338169084542,13.1811081325437
1.77588794397199,12.6860729109985
1.78839419709855,12.2385938615875
1.80090045022511,11.839876480407
1.81340670335168,11.489258991629
1.82591295647824,11.1845604637579
1.8384192096048,10.9224976318929
1.85092546273137,10.6991015821025
1.86343171585793,10.5100850063258
1.87593796898449,10.351133747135
1.88844422211106,10.2181160516636
1.90095047523762,10.1072163008075
1.91345672836418,10.0150068899055
1.92596298149075,9.93847389123143
1.93846923461731,9.87501102461815
1.95097548774387,9.82239390372697
1.96348174087044,9.77874359199378
1.975987993997,9.74248580716829
1.98849424712356,9.71230991538514
2.00100050025013,9.68713020159887
2.01350675337669,9.66605074218034
2.02601300650325,9.64833441376558
2.03851925962981,9.63337610462291
2.05102551275638,9.62067989442846
2.06353176588294,9.60983983348553
2.0760380190095,9.60052388997278
2.08854427213607,9.59246062920783
2.10105052526263,9.58542821490732
2.11355677838919,9.57924536159969
2.12606303151576,9.5737639127039
2.13856928464232,9.56886276586402
2.15107553776888,9.56444290920133
2.16358179089545,9.56042336652783
2.17608804402201,9.55673789174079
2.18859429714857,9.55333227115453
2.20110055027514,9.55016212555383
2.2136068034017,9.54719111669243
2.22611305652826,9.54438948683861
2.23861930965483,9.54173286300811
2.25112556278139,9.5392012800218
2.26363181590795,9.53677841518653
2.27613806903452,9.5344508945469
2.28864432216108,9.5322077638447
2.30115057528764,9.53004009363013
2.31365682841421,9.52794060290222
2.32616308154077,9.5259033618311
2.33866933466733,9.52392355929927
2.3511755877939,9.52199730600636
2.36368184092046,9.52012147128239
2.37618809404702,9.51829355238404
2.38869434717359,9.51651156497366
2.40120060030015,9.51477395497712
2.41370685342671,9.51307952291868
2.42621310655328,9.51142736305632
2.43871935967984,9.50981681493329
2.4512256128064,9.50824741944515
2.46373186593297,9.50671888435452
2.47623811905953,9.50523105811291
2.48874437218609,9.50378390476677
2.50125062531266,9.50237748249552
2.51375687843922,9.50101194041463
2.52626313156578,9.49968746791351
2.53876938469235,9.49840433166174
2.55127563781891,9.49716282656335
2.56378189094547,9.49596328657558
2.57628814407204,9.49480630758286
2.5887943971986,9.49369209296943
2.60130065032516,9.49262083869143
2.61380690345173,9.49159329517093
2.62631315657829,9.49060983709706
2.63881940970485,9.48967093189906
2.65132566283142,9.48877704600996
2.66383191595798,9.48792866411053
2.67633816908454,9.48712626318089
2.68884442221111,9.48637033503241
2.70135067533767,9.48566136384807
2.71385692846423,9.48499984108633
2.7263631815908,9.4843862580143
2.73886943471736,9.48382110343239
2.75137568784392,9.48330486512893
2.76388194097049,9.48283802961877
2.77638819409705,9.48242108071563
2.78889444722361,9.4820544985952
2.80140070035018,9.48173875978716
2.81390695347674,9.48147433710465
2.8264132066033,9.4812616987923
2.83891945972987,9.48110130891852
2.85142571285643,9.48099362783775
2.86393196598299,9.48093910584596
2.87643821910955,9.48093819632701
2.88894447223612,9.48099133321885
2.90145072536268,9.48109895794166
2.91395697848924,9.48126149854239
2.92646323161581,9.48147937540911
2.93896948474237,9.48175301139093
2.95147573786893,9.48208280710287
2.9639819909955,9.48246917274896
2.97648824412206,9.48291249781009
2.98899449724862,9.48341317412989
3.00150075037519,9.48397157602314
3.01400700350175,9.48458807864585
3.02651325662831,9.48526304513601
3.03901950975488,9.4859968295234
3.05152576288144,9.48678978233013
3.064032016008,9.48764223738053
3.07653826913457,9.48855452998161
3.08904452226113,9.48952697663157
3.10155077538769,9.49055989418225
3.11405702851426,9.49165357991733
3.12656328164082,9.49280833334845
3.13906953476738,9.49402443407977
3.15157578789395,9.49530216092057
3.16408204102051,9.49664177398133
3.17658829414707,9.49804353301149
3.18909454727364,9.49950767981712
3.2016008004002,9.50103445163606
3.21410705352676,9.50262406990872
3.22661330665333,9.50427675135007
3.23911955977989,9.50599269851199
3.25162581290645,9.507772103716
3.26413206603302,9.50961514880045
3.27663831915958,9.51152200391872
3.28914457228614,9.51349283081134
3.30165082541271,9.5155277732909
3.31415707853927,9.51762697292402
3.32666333166583,9.51979055021305
3.3391695847924,9.52201862300191
3.35167583791896,9.52431128780228
3.36418209104552,9.52666863731685
3.37668834417209,9.52909074822064
3.38919459729865,9.53157768173035
3.40170085042521,9.53412949450075
3.41420710355178,9.53674622170323
3.42671335667834,9.53942789371285
3.4392196098049,9.54217452047735
3.45172586293147,9.54498610341339
3.46423211605803,9.54786263164598
3.47673836918459,9.55080407403114
3.48924462231116,9.55381039466184
3.50175087543772,9.55688153873532
3.51425712856428,9.5600174349634
3.52676338169085,9.56321800594657
3.53926963481741,9.56648315239253
3.55177588794397,9.56981276270442
3.56428214107054,9.57320671420467
3.5767883941971,9.57666486323133
3.58929464732366,9.58018705667175
3.60180090045022,9.58377312351139
3.61430715357679,9.58742287574934
3.62681340670335,9.59113611543217
3.63931965982992,9.59491262268402
3.65182591295648,9.59875216394065
3.66433216608304,9.60265449343504
3.6768384192096,9.60661934269644
3.68934467233617,9.61064642991469
3.70185092546273,9.61473545988265
3.71435717858929,9.61888611472758
3.72686343171586,9.62309806208331
3.73936968484242,9.62737095551687
3.75187593796898,9.6317044267697
3.76438219109555,9.63609809094601
3.77688844422211,9.64055154806044
3.78939469734867,9.64506437926647
3.80190095047524,9.64963614552815
3.8144072036018,9.6542663906195
3.82691345672836,9.65895464404784
3.83941970985493,9.66370041224548
3.85192596298149,9.66850318194706
3.86443221610805,9.67336242554034
3.87693846923462,9.67827759637691
3.88944472236118,9.68324812401674
3.90195097548774,9.6882734219074
3.91445722861431,9.69335288377238
3.92696348174087,9.69848588651661
3.93946973486743,9.70367178378989
3.951975987994,9.70890990877038
3.96448224112056,9.71419957855691
3.97698849424712,9.71954008963363
3.98949474737369,9.72493071748941
4.00200100050025,9.73037071680481
4.01450725362681,9.73585932166193
4.02701350675338,9.7413957497874
4.03951975987994,9.74697919767615
4.0520260130065,9.75260883854885
4.06453226613307,9.75828382713199
4.07703851925963,9.76400329676438
4.08954477238619,9.76976636426252
4.10205102551276,9.77557212470085
4.11455727863932,9.78141965120365
4.12706353176588,9.78730799753449
4.13956978489245,9.79323619661573
4.15207603801901,9.79920326464858
4.16458229114557,9.80520819481561
4.17708854427214,9.81124996428924
4.1895947973987,9.81732752885472
4.20210105052526,9.82343982163874
4.21460730365183,9.82958576098065
4.22711355677839,9.8357642438575
4.23961980990495,9.84197415141406
4.25212606303152,9.84821434292334
4.26463231615808,9.8544836635908
4.27713856928464,9.86078093968415
4.28964482241121,9.86710497578066
4.30215107553777,9.87345456304482
4.31465732866433,9.87982847446388
4.3271635817909,9.88622546834996
4.33966983491746,9.89264428496334
4.35217608804402,9.89908365185523
4.36468234117059,9.9055422777325
4.37718859429715,9.91201886150999
4.38969484742371,9.91851208471124
4.40220110055028,9.92502061645844
4.41470735367684,9.93154311338849
4.4272136068034,9.93807821631515
4.43971985992996,9.94462455872362
4.45222611305653,9.95118076098346
4.46473236618309,9.95774543389118
4.47723861930965,9.96431717835017
4.48974487243622,9.97089458613214
4.50225112556278,9.97747624119437
4.51475737868934,9.98406071946396
4.52726363181591,9.99064659059777
4.53976988494247,9.99723241811166
4.55227613806903,10.0038167603816
4.5647823911956,10.0103981722714
4.57728864432216,10.0169752035597
4.58979489744872,10.0235464044774
4.60230115057529,10.0301103193245
4.61480740370185,10.0366654970041
4.62731365682841,10.0432104803804
4.63981990995498,10.0497438204839
4.65232616308154,10.0562640629031
4.6648324162081,10.0627697641451
4.67733866933467,10.0692594764002
4.68984492246123,10.0757317654371
4.70235117558779,10.082185194014
4.71485742871436,10.0886183410223
4.72736368184092,10.0950297837303
4.73986993496748,10.1014181179787
4.75237618809405,10.1077819395146
4.76488244122061,10.1141198650928
4.77738869434717,10.1204305129456
4.78989494747374,10.12671252459
4.8024012006003,10.132964544519
4.81490745372686,10.1391852428991
4.82741370685343,10.145373294545
4.83991995997999,10.1515274020842
4.85242621310655,10.1576462743556
4.86493246623312,10.1637286500179
4.87743871935968,10.1697732756523
4.88994497248624,10.175778929729
4.90245122561281,10.1817444001628
4.91495747873937,10.1876685085506
4.92746373186593,10.1935500875979
4.9399699849925,10.1993880053994
4.95247623811906,10.2051811426894
4.96498249124562,10.2109284171129
4.97748874437219,10.2166287605874
4.98999499749875,10.2222811432519
5.00250125062531,10.2278845510133
5.01500750375188,10.2334380091706
5.02751375687844,10.2389405604453
5.040020010005,10.2443912876931
5.05252626313157,10.2497892928786
5.06503251625813,10.2551337184915
5.07753876938469,10.2604237281442
5.09004502251126,10.2656585256294
5.10255127563782,10.270837338456
5.11505752876438,10.2759594327783
5.12756378189095,10.2810241025648
5.14007003501751,10.2860306768364
5.15257628814407,10.2909785183819
5.16508254127064,10.2958670200151
5.1775887943972,10.3006956134537
5.19009504752376,10.3054637594137
5.20260130065033,10.3101709544349
5.21510755377689,10.3148167279426
5.22761380690345,10.3194006437656
5.24012006003001,10.3239223008007
5.25262631315658,10.328381330696
5.26513256628314,10.332777400546
5.27763881940971,10.3371102111949
5.29014507253627,10.3413794951104
5.30265132566283,10.345585021406
5.31515757878939,10.3497265916913
5.32766383191596,10.3538040421929
5.34017008504252,10.3578172370795
5.35267633816908,10.3617660786062
5.36518259129565,10.3656505012067
5.37768884442221,10.369470469865
5.39019509754877,10.3732259832621
5.40270135067534,10.3769170669284
5.4152076038019,10.3805437816665
5.42771385692846,10.384106218931
5.44022011005503,10.3876044990294
5.45272636318159,10.3910387727385
5.46523261630815,10.3944092163181
5.47773886943472,10.3977160369452
5.49024512256128,10.4009594720088
5.50275137568784,10.4041397851163
5.51525762881441,10.4072572630448
5.52776388194097,10.4103122216552
5.54027013506753,10.4133050043802
5.5527763881941,10.4162359741601
5.56528264132066,10.4191055212902
5.57778889444722,10.4219140611857
5.59029514757379,10.4246620267728
5.60280140070035,10.4273498765908
5.61530765382691,10.4299780918982
5.62781390695348,10.4325471699789
5.64032016008004,10.4350576300688
5.6528264132066,10.4375100116358
5.66533266633317,10.4399048721502
5.67783891945973,10.4422427857057
5.69034517258629,10.444524340574
5.70285142571286,10.4467501458983
5.71535767883942,10.4489208249355
5.72786393196598,10.4510370107191
5.74037018509255,10.4530993556632
5.75287643821911,10.4551085240515
5.76538269134567,10.4570651877389
5.77788894447224,10.4589700355924
5.7903951975988,10.4608237664279
5.80290145072536,10.4626270837297
5.81540770385193,10.4643807054427
5.82791395697849,10.466085358261
5.84042021010505,10.4677417712795
5.85292646323162,10.4693506848036
5.86543271635818,10.4709128463704
5.87793896948474,10.4724290051531
5.89044522261131,10.473899917182
5.90295147573787,10.4753263431201
5.91545772886443,10.476709047474
5.927963981991,10.4780487965713
5.94047023511756,10.4793463599687
5.95297648824412,10.4806025079685
5.96548274137069,10.4818180110587
5.97798899449725,10.4829936424451
5.99049524762381,10.4841301737239
6.00300150075037,10.4852283760069
6.01550775387694,10.4862890199465
6.0280140070035,10.4873128740466
6.04052026013006,10.4883007042598
6.05302651325663,10.4892532734941
6.06553276638319,10.4901713415775
6.07803901950976,10.4910556652591
6.09054527263632,10.4919069977782
6.10305152576288,10.4927260861988
6.11555777888944,10.4935136724643
6.12806403201601,10.4942704932574
6.14057028514257,10.4949972799016
6.15307653826913,10.4956947583606
6.1655827913957,10.4963636489536
6.17808904452226,10.4970046630763
6.19059529764882,10.4976185038575
6.20310155077539,10.4982058681786
6.21560780390195,10.4987674467085
6.22811405702851,10.4993039228487
6.24062031015508,10.4998159690213
6.25312656328164,10.5003042494776
6.2656328164082,10.5007694208676
6.27813906953477,10.5012121319681
6.29064532266133,10.5016330206711
6.30315157578789,10.5020327151167
6.31565782891446,10.5024118358711
6.32816408204102,10.5027709944038
6.34067033516758,10.5031107907193
6.35317658829415,10.5034318160193
6.36568284142071,10.503734651804
6.37818909454727,10.5040198691418
6.39069534767384,10.5042880267244
6.4032016008004,10.5045396751425
6.41570785392696,10.5047753578021
6.42821410705353,10.504995607855
6.44072036018009,10.5052009389585
6.45322661330665,10.5053918619198
6.46573286643322,10.5055688874531
6.47823911955978,10.505732499001
6.49074537268634,10.5058831725364
6.50325162581291,10.5060213802872
6.51575787893947,10.5061475802315
6.52826413206603,10.5062622204471
6.5407703851926,10.5063657397499
6.55327663831916,10.5064585670234
6.56578289144572,10.5065411203348
6.57828914457229,10.5066138082366
6.59079539769885,10.5066770298458
6.60330165082541,10.5067311736595
6.61580790395198,10.5067766185356
6.62831415707854,10.5068137339587
6.6408204102051,10.5068428799716
6.65332666333167,10.5068644068478
6.66583291645823,10.5068786554758
6.67833916958479,10.5068859577833
6.69084542271136,10.5068866367126
6.70335167583792,10.5068810057914
6.71585792896448,10.5068693696308
6.72836418209105,10.5068520243884
6.74087043521761,10.5068292577313
6.75337668834417,10.5068013483629
6.76588294147074,10.5067685666111
6.7783891945973,10.506731174879
6.79089544772386,10.5066894275961
6.80340170085042,10.5066435707449
6.81590795397699,10.5065938425105
6.82841420710355,10.5065404737046
6.84092046023012,10.5064836877117
6.85342671335668,10.5064237000241
6.86593296648324,10.5063607189135
6.87843921960981,10.5062949458477
6.89094547273637,10.5062265754419
6.90345172586293,10.5061557950059
6.91595797898949,10.5060827851795
6.92846423211606,10.5060077203725
6.94097048524262,10.5059307687354
6.95347673836918,10.5058520917202
6.96598299149575,10.5057718446112
6.97848924462231,10.5056901770521
6.99099549774887,10.5056072330356
7.00350175087544,10.5055231504644
7.016008004002,10.5054380615078
7.02851425712856,10.5053520932836
7.04102051025513,10.5052653678718
7.05352676338169,10.5051780019125
7.06603301650825,10.5050901067128
7.07853926963482,10.5050017890113
7.09104552276138,10.5049131510324
7.10355177588794,10.5048242903503
7.11605802901451,10.5047352996
7.12856428214107,10.504646267235
7.14107053526763,10.5045572777035
7.1535767883942,10.5044684114443
7.16608304152076,10.5043797445298
7.17858929464732,10.5042913490958
7.19109554777389,10.5042032938249
7.20360180090045,10.5041156439491
7.21610805402701,10.5040284609803
7.22861430715358,10.5039418026971
7.24112056028014,10.5038557237877
7.2536268134067,10.5037702759128
7.26613306653327,10.5036855077063
7.27863931965983,10.5036014645126
7.29114557278639,10.5035181887278
7.30365182591296,10.5034357201964
7.31615807903952,10.5033540962171
7.32866433216608,10.5032733514793
7.34117058529265,10.5031935177503
7.35367683841921,10.5031146244992
7.36618309154577,10.5030366990995
7.37868934467234,10.5029597668305
7.3911955977989,10.5028838506881
7.40370185092546,10.502808971258
7.41620810405203,10.5027351473157
7.42871435717859,10.5026623959069
7.44122061030515,10.5025907323507
7.45372686343172,10.5025201700628
7.46623311655828,10.5024507204908
7.47873936968484,10.5023823936425
7.49124562281141,10.5023151981425
7.50375187593797,10.5022491412344
7.51625812906453,10.5021842286408
7.5287643821911,10.5021204644438
7.54127063531766,10.5020578515774
7.55377688844422,10.5019963918975
7.56628314157079,10.5019360861826
7.57878939469735,10.5018769340633
7.59129564782391,10.5018189338579
7.60380190095047,10.5017620829396
7.61630815407704,10.5017063778397
7.6288144072036,10.5016518142477
7.64132066033017,10.5015983870251
7.65382691345673,10.5015460901273
7.66633316658329,10.5014949166036
7.67883941970986,10.5014448588962
7.69134567283642,10.5013959088599
7.70385192596298,10.5013480577619
7.71635817908954,10.5013012962744
7.72886443221611,10.5012556143332
7.74137068534267,10.5012110013299
7.75387693846923,10.5011674462715
7.7663831915958,10.5011249377824
7.77888944472236,10.5010834641044
7.79139569784892,10.5010430130844
7.80390195097549,10.5010035720604
7.81640820410205,10.5009651280287
7.82891445722861,10.5009276677631
7.84142071035518,10.5008911778158
7.85392696348174,10.5008556445171
7.8664332166083,10.5008210539862
7.87893946973487,10.5007873921011
7.89144572286143,10.5007546444506
7.90395197598799,10.5007227965313
7.91645822911456,10.5006918337652
7.92896448224112,10.5006617414994
7.94147073536768,10.5006325050065
7.95397698849425,10.5006041094792
7.96648324162081,10.5005765399592
7.97898949474737,10.500549781428
7.99149574787394,10.5005238188929
8.0040020010005,10.5004986373885
8.01650825412706,10.5004742219767
8.02901450725363,10.5004505577466
8.04152076038019,10.5004276298187
8.05402701350675,10.500405423327
8.06653326663332,10.500383923405
8.07903951975988,10.5003631152857
8.09154577288644,10.5003429843116
8.10405202601301,10.5003235159339
8.11655827913957,10.500304695713
8.12906453226613,10.500286509318
8.1415707853927,10.5002689425286
8.15407703851926,10.5002519812226
8.16658329164582,10.500235611377
8.17908954477239,10.5002198191232
8.19159579789895,10.5002045907522
8.20410205102551,10.500189912715
8.21660830415208,10.5001757716221
8.22911455727864,10.5001621542437
8.2416208104052,10.5001490475096
8.25412706353177,10.5001364385091
8.26663331665833,10.5001243144751
8.27913956978489,10.5001126628464
8.29164582291146,10.5001014712631
8.30415207603802,10.500090727546
8.31665832916458,10.5000804196964
8.32916458229115,10.5000705358964
8.34167083541771,10.5000610645088
8.35417708854427,10.5000519940771
8.36668334167084,10.5000433133256
8.3791895947974,10.500035011159
8.39169584792396,10.5000270766544
8.40420210105053,10.5000194991115
8.41670835417709,10.5000122681034
8.42921460730365,10.5000053733866
8.44172086043021,10.4999988048964
8.45422711355678,10.4999925527468
8.46673336668334,10.4999866072305
8.4792396198099,10.499980958819
8.49174587293647,10.4999755981626
8.50425212606303,10.4999705160902
8.51675837918959,10.4999657036099
8.52926463231616,10.4999611519529
8.54177088544272,10.4999568526183
8.55427713856928,10.4999527972841
8.56678339169585,10.4999489777943
8.57928964482241,10.4999453861585
8.59179589794898,10.4999420145524
8.60430215107554,10.4999388553177
8.6168084042021,10.4999359009618
8.62931465732867,10.4999331441582
8.64182091045523,10.4999305777605
8.65432716358179,10.4999281948781
8.66683341670835,10.499925988805
8.67933966983492,10.4999239529819
8.69184592296148,10.4999220809967
8.70435217608804,10.4999203665841
8.71685842921461,10.499918803626
8.72936468234117,10.499917386151
8.74187093546773,10.4999161083348
8.7543771885943,10.4999149645138
8.76688344172086,10.4999139492573
8.77938969484742,10.4999130572952
8.79189594797399,10.4999122834834
8.80440220110055,10.4999116228037
8.81690845422711,10.4999110703637
8.82941470735368,10.4999106213972
8.84192096048024,10.4999102712638
8.8544272136068,10.4999100154491
8.86693346673337,10.4999098495794
8.87943971985993,10.4999097694894
8.89194597298649,10.4999097711472
8.90445222611306,10.4999098506247
8.91695847923962,10.4999100040979
8.92946473236618,10.4999102278467
8.94197098549275,10.499910518255
8.95447723861931,10.4999108718108
8.96698349174587,10.499911285106
8.97948974487244,10.499911754854
8.991995997999,10.499912277945
9.00450225112556,10.4999128513773
9.01700850425213,10.4999134722344
9.02951475737869,10.4999141376851
9.04202101050525,10.4999148449831
9.05452726363182,10.4999155914673
9.06703351675838,10.4999163745618
9.07953976988494,10.4999171917759
9.09204602301151,10.4999180407052
9.10455227613807,10.4999189190822
9.11705852926463,10.4999198247521
9.1295647823912,10.4999207556262
9.14207103551776,10.4999217096818
9.15457728864432,10.4999226849616
9.16708354177089,10.4999236795739
9.17958979489745,10.4999246916928
9.19209604802401,10.4999257195578
9.20460230115058,10.4999267614738
9.21710855427714,10.4999278158318
9.2296148074037,10.4999288811424
9.24212106053026,10.4999299559752
9.25462731365683,10.4999310389486
9.26713356678339,10.4999321287293
9.27963981990995,10.4999332240328
9.29214607303652,10.4999343236234
9.30465232616308,10.499935426314
9.31715857928964,10.499936530966
9.32966483241621,10.4999376364895
9.34217108554277,10.4999387418729
9.35467733866933,10.4999398461933
9.3671835917959,10.4999409485662
9.37968984492246,10.4999420481414
9.39219609804903,10.4999431441032
9.40470235117559,10.4999442356703
9.41720860430215,10.4999453220957
9.42971485742871,10.499946402667
9.44222111055528,10.4999474767061
9.45472736368184,10.4999485435691
9.4672336168084,10.4999496026618
9.47973986993497,10.4999506534666
9.49224612306153,10.4999516954972
9.50475237618809,10.4999527282898
9.51725862931466,10.4999537514038
9.52976488244122,10.4999547644214
9.54227113556778,10.499955766948
9.55477738869435,10.4999567586115
9.56728364182091,10.4999577390631
9.57978989494747,10.4999587079767
9.59229614807404,10.4999596650498
9.6048024012006,10.4999606100283
9.61730865432716,10.499961542705
9.62981490745373,10.4999624628881
9.64232116058029,10.4999633703993
9.65482741370685,10.4999642650741
9.66733366683342,10.4999651467619
9.67983991995998,10.4999660153258
9.69234617308654,10.4999668706426
9.70485242621311,10.4999677126028
9.71735867933967,10.4999685411107
9.72986493246623,10.4999693560845
9.7423711855928,10.4999701574697
9.75487743871936,10.4999709452539
9.76738369184592,10.4999717194356
9.77988994497249,10.4999724800202
9.79239619809905,10.4999732270198
9.80490245122561,10.4999739604534
9.81740870435218,10.4999746803467
9.82991495747874,10.4999753867323
9.8424212106053,10.4999760796494
9.85492746373187,10.4999767591441
9.86743371685843,10.4999774252695
9.87993996998499,10.4999780780853
9.89244622311156,10.4999787176705
9.90495247623812,10.4999793441337
9.91745872936468,10.4999799575882
9.92996498249125,10.4999805581497
9.94247123561781,10.499981145936
9.95497748874437,10.4999817210671
9.96748374187094,10.4999822836652
9.9799899949975,10.4999828338546
9.99249624812406,10.4999833717619
10.0050025012506,10.4999838975158
10.0175087543772,10.4999844112472
10.0300150075038,10.4999849130892
10.0425212606303,10.4999854031775
10.0550275137569,10.4999858816632
10.0675337668834,10.4999863487128
10.08004002001,10.4999868044928
10.0925462731366,10.4999872491691
10.1050525262631,10.4999876829068
10.1175587793897,10.4999881058705
10.1300650325163,10.4999885182242
10.1425712856428,10.4999889201311
10.1550775387694,10.4999893117539
10.1675837918959,10.4999896932546
10.1800900450225,10.4999900647946
10.1925962981491,10.4999904265344
10.2051025512756,10.4999907786342
10.2176088044022,10.499991121254
10.2301150575288,10.4999914545643
10.2426213106553,10.4999917787431
10.2551275637819,10.4999920939663
10.2676338169085,10.4999924004074
10.280140070035,10.4999926982379
10.2926463231616,10.499992987627
10.3051525762881,10.4999932687418
10.3176588294147,10.4999935417469
10.3301650825413,10.4999938068051
10.3426713356678,10.4999940640766
10.3551775887944,10.4999943137197
10.367683841921,10.4999945558903
10.3801900950475,10.499994790742
10.3926963481741,10.4999950184266
10.4052026013007,10.4999952390932
10.4177088544272,10.4999954528931
10.4302151075538,10.4999956599867
10.4427213606803,10.4999958605306
10.4552276138069,10.4999960546784
10.4677338669335,10.4999962425814
10.48024012006,10.4999964243881
10.4927463731866,10.4999966002445
10.5052526263132,10.4999967702941
10.5177588794397,10.4999969346776
10.5302651325663,10.4999970935333
10.5427713856928,10.4999972469968
10.5552776388194,10.4999973952011
10.567783891946,10.4999975382768
10.5802901450725,10.4999976763516
10.5927963981991,10.499997809551
10.6053026513257,10.4999979379975
10.6178089044522,10.4999980618112
10.6303151575788,10.4999981811098
10.6428214107054,10.4999982960143
10.6553276638319,10.4999984066506
10.6678339169585,10.499998513135
10.680340170085,10.4999986155816
10.6928464232116,10.4999987141023
10.7053526763382,10.499998808807
10.7178589294647,10.4999988998036
10.7303651825913,10.4999989871977
10.7428714357179,10.4999990710928
10.7553776888444,10.4999991515905
10.767883941971,10.4999992287901
10.7803901950975,10.4999993027889
10.7928964482241,10.4999993736822
10.8054027013507,10.4999994415629
10.8179089544772,10.499999506522
10.8304152076038,10.4999995686486
10.8429214607304,10.4999996280292
10.8554277138569,10.4999996847486
10.8679339669835,10.4999997388895
10.8804402201101,10.4999997905322
10.8929464732366,10.4999998397551
10.9054527263632,10.4999998866346
10.9179589794897,10.4999999312467
10.9304652326163,10.4999999736808
10.9429714857429,10.500000014009
10.9554777388694,10.500000052298
10.967983991996,10.500000088613
10.9804902451226,10.5000001230182
10.9929964982491,10.5000001555767
11.0055027513757,10.5000001863503
11.0180090045023,10.5000002153998
11.0305152576288,10.5000002427846
11.0430215107554,10.5000002685632
11.0555277638819,10.5000002927929
11.0680340170085,10.5000003155297
11.0805402701351,10.5000003368285
11.0930465232616,10.5000003567431
11.1055527763882,10.5000003753262
11.1180590295148,10.5000003926291
11.1305652826413,10.5000004087023
11.1430715357679,10.5000004235947
11.1555777888944,10.5000004373545
11.168084042021,10.5000004500284
11.1805902951476,10.500000461662
11.1930965482741,10.5000004723001
11.2056028014007,10.5000004819858
11.2181090545273,10.5000004907624
11.2306153076538,10.5000004986724
11.2431215607804,10.5000005057493
11.255627813907,10.5000005120255
11.2681340670335,10.5000005175329
11.2806403201601,10.5000005223027
11.2931465732866,10.5000005263655
11.3056528264132,10.5000005297516
11.3181590795398,10.5000005324904
11.3306653326663,10.5000005346108
11.3431715857929,10.5000005361412
11.3556778389195,10.5000005371094
11.368184092046,10.5000005375426
11.3806903451726,10.5000005374675
11.3931965982992,10.5000005369101
11.4057028514257,10.5000005358959
11.4182091045523,10.5000005344498
11.4307153576788,10.500000532596
11.4432216108054,10.5000005303585
11.455727863932,10.5000005277603
11.4682341170585,10.5000005248241
11.4807403701851,10.5000005215718
11.4932466233117,10.5000005180249
11.5057528764382,10.5000005142042
11.5182591295648,10.5000005101298
11.5307653826913,10.5000005058174
11.5432716358179,10.50000050128
11.5557778889445,10.5000004965304
11.568284142071,10.5000004915814
11.5807903951976,10.5000004864454
11.5932966483242,10.5000004811346
11.6058029014507,10.500000475661
11.6183091545773,10.5000004700366
11.6308154077039,10.5000004642729
11.6433216608304,10.5000004583814
11.655827913957,10.5000004523733
11.6683341670835,10.5000004462597
11.6808404202101,10.5000004400513
11.6933466733367,10.5000004337589
11.7058529264632,10.5000004273929
11.7183591795898,10.5000004209634
11.7308654327164,10.5000004144805
11.7433716858429,10.500000407954
11.7558779389695,10.5000004013935
11.768384192096,10.5000003948084
11.7808904452226,10.500000388208
11.7933966983492,10.5000003816013
11.8059029514757,10.500000374997
11.8184092046023,10.5000003684031
11.8309154577289,10.5000003618237
11.8434217108554,10.5000003552617
11.855927963982,10.5000003487204
11.8684342171086,10.5000003422028
11.8809404702351,10.500000335712
11.8934467233617,10.500000329251
11.9059529764882,10.5000003228229
11.9184592296148,10.5000003164306
11.9309654827414,10.5000003100774
11.9434717358679,10.500000303766
11.9559779889945,10.5000002974996
11.9684842421211,10.500000291281
11.9809904952476,10.5000002851133
11.9934967483742,10.5000002789994
12.0060030015007,10.5000002729422
12.0185092546273,10.5000002669447
12.0310155077539,10.5000002610097
12.0435217608804,10.5000002551402
12.056028014007,10.5000002493389
12.0685342671336,10.5000002436089
12.0810405202601,10.5000002379529
12.0935467733867,10.5000002323738
12.1060530265133,10.5000002268744
12.1185592796398,10.5000002214575
12.1310655327664,10.5000002161258
12.1435717858929,10.500000210881
12.1560780390195,10.5000002057214
12.1685842921461,10.5000002006459
12.1810905452726,10.5000001956536
12.1935967983992,10.5000001907437
12.2061030515258,10.5000001859152
12.2186093046523,10.5000001811674
12.2311155577789,10.5000001764995
12.2436218109055,10.5000001719109
12.256128064032,10.500000167401
12.2686343171586,10.5000001629692
12.2811405702851,10.500000158615
12.2936468234117,10.5000001543379
12.3061530765383,10.5000001501376
12.3186593296648,10.5000001460138
12.3311655827914,10.5000001419662
12.343671835918,10.5000001379945
12.3561780890445,10.5000001340986
12.3686843421711,10.5000001302785
12.3811905952976,10.500000126534
12.3936968484242,10.5000001228652
12.4062031015508,10.5000001192721
12.4187093546773,10.5000001157549
12.4312156078039,10.5000001123138
12.4437218609305,10.5000001089489
12.456228114057,10.5000001056607
12.4687343671836,10.5000001024495
12.4812406203102,10.5000000993156
12.4937468734367,10.5000000962595
12.5062531265633,10.5000000932795
12.5187593796898,10.5000000903727
12.5312656328164,10.5000000875375
12.543771885943,10.5000000847718
12.5562781390695,10.5000000820742
12.5687843921961,10.5000000794429
12.5812906453227,10.5000000768763
12.5937968984492,10.5000000743729
12.6063031515758,10.5000000719312
12.6188094047024,10.5000000695498
12.6313156578289,10.5000000672273
12.6438219109555,10.5000000649624
12.656328164082,10.5000000627539
12.6688344172086,10.5000000606005
12.6813406703352,10.5000000585011
12.6938469234617,10.5000000564547
12.7063531765883,10.5000000544603
12.7188594297149,10.5000000525168
12.7313656828414,10.5000000506234
12.743871935968,10.5000000487793
12.7563781890945,10.5000000469835
12.7688844422211,10.5000000452355
12.7813906953477,10.5000000435345
12.7938969484742,10.50000004188
12.8064032016008,10.5000000402713
12.8189094547274,10.5000000387081
12.8314157078539,10.5000000371897
12.8439219609805,10.5000000357159
12.8564282141071,10.5000000342864
12.8689344672336,10.5000000329008
12.8814407203602,10.500000031559
12.8939469734867,10.5000000302608
12.9064532266133,10.5000000290061
12.9189594797399,10.5000000277931
12.9314657328664,10.5000000266191
12.943971985993,10.500000025483
12.9564782391196,10.5000000243836
12.9689844922461,10.5000000233199
12.9814907453727,10.5000000222906
12.9939969984993,10.5000000212949
13.0065032516258,10.5000000203316
13.0190095047524,10.5000000193998
13.0315157578789,10.5000000184986
13.0440220110055,10.5000000176269
13.0565282641321,10.5000000167839
13.0690345172586,10.5000000159688
13.0815407703852,10.5000000151806
13.0940470235118,10.5000000144186
13.1065532766383,10.500000013682
13.1190595297649,10.50000001297
13.1315657828914,10.500000012282
13.144072036018,10.5000000116172
13.1565782891446,10.500000010975
13.1690845422711,10.5000000103548
13.1815907953977,10.5000000097559
13.1940970485243,10.5000000091778
13.2066033016508,10.50000000862
13.2191095547774,10.5000000080819
13.231615807904,10.500000007563
13.2441220610305,10.500000007063
13.2566283141571,10.5000000065814
13.2691345672836,10.5000000061178
13.2816408204102,10.5000000056719
13.2941470735368,10.5000000052433
13.3066533266633,10.5000000048317
13.3191595797899,10.5000000044369
13.3316658329165,10.5000000040586
13.344172086043,10.5000000036966
13.3566783391696,10.5000000033508
13.3691845922961,10.500000003021
13.3816908454227,10.5000000027071
13.3941970985493,10.5000000024089
13.4067033516758,10.5000000021265
13.4192096048024,10.5000000018589
13.431715857929,10.5000000016028
13.4442221110555,10.5000000013577
13.4567283641821,10.5000000011233
13.4692346173087,10.5000000008994
13.4817408704352,10.5000000006856
13.4942471235618,10.5000000004817
13.5067533766883,10.5000000002873
13.5192596298149,10.5000000001021
13.5317658829415,10.499999999926
13.544272136068,10.4999999997586
13.5567783891946,10.4999999995996
13.5692846423212,10.4999999994488
13.5817908954477,10.499999999306
13.5942971485743,10.4999999991708
13.6068034017008,10.4999999990431
13.6193096548274,10.4999999989225
13.631815907954,10.4999999988089
13.6443221610805,10.499999998702
13.6568284142071,10.4999999986015
13.6693346673337,10.4999999985073
13.6818409204602,10.4999999984192
13.6943471735868,10.4999999983368
13.7068534267134,10.4999999982601
13.7193596798399,10.4999999981887
13.7318659329665,10.4999999981225
13.744372186093,10.4999999980614
13.7568784392196,10.499999998005
13.7693846923462,10.4999999979532
13.7818909454727,10.4999999979059
13.7943971985993,10.4999999978628
13.8069034517259,10.4999999978238
13.8194097048524,10.4999999977887
13.831915957979,10.4999999977573
13.8444222111056,10.4999999977295
13.8569284642321,10.4999999977051
13.8694347173587,10.499999997684
13.8819409704852,10.499999997666
13.8944472236118,10.499999997651
13.9069534767384,10.4999999976388
13.9194597298649,10.4999999976294
13.9319659829915,10.4999999976225
13.9444722361181,10.4999999976181
13.9569784892446,10.4999999976161
13.9694847423712,10.4999999976162
13.9819909954977,10.4999999976185
13.9944972486243,10.4999999976228
14.0070035017509,10.4999999976291
14.0195097548774,10.4999999976371
14.032016008004,10.4999999976469
14.0445222611306,10.4999999976583
14.0570285142571,10.4999999976713
14.0695347673837,10.4999999976857
14.0820410205103,10.4999999977016
14.0945472736368,10.4999999977188
14.1070535267634,10.4999999977357
14.1195597798899,10.4999999977509
14.1320660330165,10.4999999977647
14.1445722861431,10.4999999977773
14.1570785392696,10.4999999977887
14.1695847923962,10.4999999977993
14.1820910455228,10.4999999978091
14.1945972986493,10.4999999978183
14.2071035517759,10.4999999978271
14.2196098049025,10.4999999978356
14.232116058029,10.499999997844
14.2446223111556,10.4999999978523
14.2571285642821,10.4999999978608
14.2696348174087,10.4999999978695
14.2821410705353,10.4999999978786
14.2946473236618,10.4999999978882
14.3071535767884,10.4999999978983
14.319659829915,10.4999999979091
14.3321660830415,10.4999999979206
14.3446723361681,10.499999997933
14.3571785892946,10.4999999979463
14.3696848424212,10.4999999979607
14.3821910955478,10.499999997976
14.3946973486743,10.4999999979925
14.4072036018009,10.4999999980102
14.4197098549275,10.4999999980292
14.432216108054,10.4999999980493
14.4447223611806,10.4999999980708
14.4572286143072,10.4999999980937
14.4697348674337,10.4999999981179
14.4822411205603,10.4999999981434
14.4947473736868,10.4999999981704
14.5072536268134,10.4999999981988
14.51975987994,10.4999999982285
14.5322661330665,10.4999999982597
14.5447723861931,10.4999999982922
14.5572786393197,10.499999998326
14.5697848924462,10.4999999983612
14.5822911455728,10.4999999983977
14.5947973986993,10.4999999984355
14.6073036518259,10.4999999984745
14.6198099049525,10.4999999985146
14.632316158079,10.4999999985559
14.6448224112056,10.4999999985982
14.6573286643322,10.4999999986415
14.6698349174587,10.4999999986856
14.6823411705853,10.4999999987307
14.6948474237119,10.4999999987764
14.7073536768384,10.4999999988228
14.719859929965,10.4999999988697
14.7323661830915,10.4999999989171
14.7448724362181,10.4999999989648
14.7573786893447,10.4999999990128
14.7698849424712,10.4999999990608
14.7823911955978,10.4999999991088
14.7948974487244,10.4999999991565
14.8074037018509,10.499999999204
14.8199099549775,10.499999999251
14.8324162081041,10.4999999992974
14.8449224612306,10.499999999343
14.8574287143572,10.4999999993877
14.8699349674837,10.4999999994312
14.8824412206103,10.4999999994734
14.8949474737369,10.4999999995141
14.9074537268634,10.4999999995532
14.91995997999,10.4999999995904
14.9324662331166,10.4999999996255
14.9449724862431,10.4999999996583
14.9574787393697,10.4999999996886
14.9699849924962,10.4999999997162
14.9824912456228,10.499999999741
14.9949974987494,10.4999999997641
15.0075037518759,10.4999999997856
15.0200100050025,10.4999999998058
15.0325162581291,10.4999999998246
15.0450225112556,10.4999999998422
15.0575287643822,10.4999999998587
15.0700350175088,10.4999999998742
15.0825412706353,10.4999999998888
15.0950475237619,10.4999999999026
15.1075537768884,10.4999999999157
15.120060030015,10.4999999999281
15.1325662831416,10.4999999999399
15.1450725362681,10.4999999999512
15.1575787893947,10.4999999999621
15.1700850425213,10.4999999999727
15.1825912956478,10.499999999983
15.1950975487744,10.499999999993
15.2076038019009,10.5000000000029
15.2201100550275,10.5000000000127
15.2326163081541,10.5000000000224
15.2451225612806,10.5000000000321
15.2576288144072,10.5000000000419
15.2701350675338,10.5000000000517
15.2826413206603,10.5000000000616
15.2951475737869,10.5000000000717
15.3076538269135,10.500000000082
15.32016008004,10.5000000000925
15.3326663331666,10.5000000001032
15.3451725862931,10.5000000001142
15.3576788394197,10.5000000001255
15.3701850925463,10.500000000137
15.3826913456728,10.5000000001489
15.3951975987994,10.500000000161
15.407703851926,10.5000000001735
15.4202101050525,10.5000000001863
15.4327163581791,10.5000000001994
15.4452226113057,10.5000000002128
15.4577288644322,10.5000000002264
15.4702351175588,10.5000000002404
15.4827413706853,10.5000000002546
15.4952476238119,10.5000000002691
15.5077538769385,10.5000000002838
15.520260130065,10.5000000002986
15.5327663831916,10.5000000003137
15.5452726363182,10.5000000003288
15.5577788894447,10.5000000003441
15.5702851425713,10.5000000003593
15.5827913956978,10.5000000003746
15.5952976488244,10.5000000003899
15.607803901951,10.500000000405
15.6203101550775,10.50000000042
15.6328164082041,10.5000000004348
15.6453226613307,10.5000000004493
15.6578289144572,10.5000000004635
15.6703351675838,10.5000000004773
15.6828414207104,10.5000000004906
15.6953476738369,10.5000000005033
15.7078539269635,10.5000000005154
15.72036018009,10.5000000005268
15.7328664332166,10.5000000005374
15.7453726863432,10.5000000005471
15.7578789394697,10.5000000005558
15.7703851925963,10.5000000005634
15.7828914457229,10.5000000005699
15.7953976988494,10.500000000575
15.807903951976,10.5000000005788
15.8204102051026,10.5000000005811
15.8329164582291,10.5000000005817
15.8454227113557,10.5000000005807
15.8579289644822,10.5000000005778
15.8704352176088,10.5000000005729
15.8829414707354,10.5000000005663
15.8954477238619,10.5000000005599
15.9079539769885,10.5000000005539
15.9204602301151,10.5000000005482
15.9329664832416,10.5000000005428
15.9454727363682,10.5000000005377
15.9579789894947,10.5000000005326
15.9704852426213,10.5000000005277
15.9829914957479,10.5000000005229
15.9954977488744,10.500000000518
16.008004002001,10.5000000005132
16.0205102551276,10.5000000005082
16.0330165082541,10.5000000005031
16.0455227613807,10.5000000004978
16.0580290145073,10.5000000004924
16.0705352676338,10.5000000004866
16.0830415207604,10.5000000004806
16.0955477738869,10.5000000004743
16.1080540270135,10.5000000004677
16.1205602801401,10.5000000004606
16.1330665332666,10.5000000004532
16.1455727863932,10.5000000004453
16.1580790395198,10.500000000437
16.1705852926463,10.5000000004282
16.1830915457729,10.5000000004189
16.1955977988994,10.5000000004091
16.208104052026,10.5000000003988
16.2206103051526,10.5000000003879
16.2331165582791,10.5000000003765
16.2456228114057,10.5000000003645
16.2581290645323,10.500000000352
16.2706353176588,10.5000000003389
16.2831415707854,10.5000000003252
16.295647823912,10.5000000003109
16.3081540770385,10.5000000002961
16.3206603301651,10.5000000002807
16.3331665832916,10.5000000002647
16.3456728364182,10.5000000002481
16.3581790895448,10.500000000231
16.3706853426713,10.5000000002134
16.3831915957979,10.5000000001952
16.3956978489245,10.5000000001764
16.408204102051,10.5000000001572
16.4207103551776,10.5000000001375
16.4332166083042,10.5000000001174
16.4457228614307,10.5000000000967
16.4582291145573,10.5000000000757
16.4707353676838,10.5000000000543
16.4832416208104,10.5000000000325
16.495747873937,10.5000000000104
16.5082541270635,10.499999999988
16.5207603801901,10.4999999999653
16.5332666333167,10.4999999999424
16.5457728864432,10.4999999999193
16.5582791395698,10.499999999896
16.5707853926963,10.4999999998726
16.5832916458229,10.4999999998492
16.5957978989495,10.4999999998257
16.608304152076,10.4999999998023
16.6208104052026,10.4999999997789
16.6333166583292,10.4999999997557
16.6458229114557,10.4999999997326
16.6583291645823,10.4999999997098
16.6708354177089,10.4999999996873
16.6833416708354,10.4999999996652
16.695847923962,10.4999999996434
16.7083541770885,10.4999999996222
16.7208604302151,10.4999999996015
16.7333666833417,10.4999999995814
16.7458729364682,10.499999999562
16.7583791895948,10.4999999995433
16.7708854427214,10.4999999995255
16.7833916958479,10.4999999995086
16.7958979489745,10.4999999994927
16.8084042021011,10.4999999994779
16.8209104552276,10.4999999994642
16.8334167083542,10.4999999994517
16.8459229614807,10.4999999994406
16.8584292146073,10.4999999994308
16.8709354677339,10.4999999994226
16.8834417208604,10.4999999994159
16.895947973987,10.4999999994109
16.9084542271136,10.4999999994077
16.9209604802401,10.4999999994058
16.9334667333667,10.4999999994027
16.9459729864932,10.4999999993984
16.9584792396198,10.4999999993928
16.9709854927464,10.4999999993862
16.9834917458729,10.4999999993786
16.9959979989995,10.4999999993701
17.0085042521261,10.4999999993607
17.0210105052526,10.4999999993507
17.0335167583792,10.4999999993401
17.0460230115058,10.499999999329
17.0585292646323,10.4999999993174
17.0710355177589,10.4999999993054
17.0835417708854,10.4999999992932
17.096048024012,10.4999999992808
17.1085542771386,10.4999999992683
17.1210605302651,10.4999999992557
17.1335667833917,10.4999999992432
17.1460730365183,10.4999999992308
17.1585792896448,10.4999999992185
17.1710855427714,10.4999999992065
17.183591795898,10.4999999991948
17.1960980490245,10.4999999991834
17.2086043021511,10.4999999991725
17.2211105552776,10.499999999162
17.2336168084042,10.4999999991521
17.2461230615308,10.4999999991428
17.2586293146573,10.4999999991341
17.2711355677839,10.4999999991261
17.2836418209105,10.4999999991188
17.296148074037,10.4999999991123
17.3086543271636,10.4999999991067
17.3211605802901,10.4999999991019
17.3336668334167,10.4999999990979
17.3461730865433,10.499999999095
17.3586793396698,10.499999999093
17.3711855927964,10.4999999990919
17.383691845923,10.499999999092
17.3961980990495,10.499999999093
17.4087043521761,10.4999999990952
17.4212106053027,10.4999999990984
17.4337168584292,10.4999999991028
17.4462231115558,10.4999999991083
17.4587293646823,10.4999999991149
17.4712356178089,10.4999999991227
17.4837418709355,10.4999999991317
17.496248124062,10.4999999991419
17.5087543771886,10.4999999991533
17.5212606303152,10.4999999991658
17.5337668834417,10.4999999991796
17.5462731365683,10.4999999991946
17.5587793896948,10.4999999992107
17.5712856428214,10.4999999992281
17.583791895948,10.4999999992466
17.5962981490745,10.4999999992663
17.6088044022011,10.4999999992872
17.6213106553277,10.4999999993092
17.6338169084542,10.4999999993324
17.6463231615808,10.4999999993567
17.6588294147074,10.4999999993821
17.6713356678339,10.4999999994086
17.6838419209605,10.4999999994361
17.696348174087,10.4999999994646
17.7088544272136,10.4999999994942
17.7213606803402,10.4999999995247
17.7338669334667,10.4999999995561
17.7463731865933,10.4999999995885
17.7588794397199,10.4999999996217
17.7713856928464,10.4999999996557
17.783891945973,10.4999999996905
17.7963981990995,10.499999999726
17.8089044522261,10.4999999997623
17.8214107053527,10.4999999997991
17.8339169584792,10.4999999998366
17.8464232116058,10.4999999998746
17.8589294647324,10.4999999999131
17.8714357178589,10.499999999952
17.8839419709855,10.4999999999913
17.8964482241121,10.5000000000308
17.9089544772386,10.5000000000706
17.9214607303652,10.5000000001106
17.9339669834917,10.5000000001507
17.9464732366183,10.5000000001908
17.9589794897449,10.5000000002309
17.9714857428714,10.5000000002709
17.983991995998,10.5000000003107
17.9964982491246,10.5000000003502
18.0090045022511,10.5000000003893
18.0215107553777,10.500000000428
18.0340170085043,10.5000000004662
18.0465232616308,10.5000000005038
18.0590295147574,10.5000000005407
18.0715357678839,10.5000000005768
18.0840420210105,10.500000000612
18.0965482741371,10.5000000006462
18.1090545272636,10.5000000006793
18.1215607803902,10.5000000007112
18.1340670335168,10.5000000007419
18.1465732866433,10.5000000007711
18.1590795397699,10.5000000007989
18.1715857928964,10.500000000825
18.184092046023,10.5000000008494
18.1965982991496,10.500000000872
18.2091045522761,10.5000000008926
18.2216108054027,10.5000000009108
18.2341170585293,10.5000000009261
18.2466233116558,10.5000000009385
18.2591295647824,10.5000000009483
18.271635817909,10.5000000009556
18.2841420710355,10.5000000009605
18.2966483241621,10.5000000009631
18.3091545772886,10.5000000009637
18.3216608304152,10.5000000009622
18.3341670835418,10.500000000959
18.3466733366683,10.500000000954
18.3591795897949,10.5000000009474
18.3716858429215,10.5000000009393
18.384192096048,10.5000000009298
18.3966983491746,10.5000000009191
18.4092046023012,10.5000000009073
18.4217108554277,10.5000000008944
18.4342171085543,10.5000000008805
18.4467233616808,10.5000000008659
18.4592296148074,10.5000000008505
18.471735867934,10.5000000008344
18.4842421210605,10.5000000008178
18.4967483741871,10.5000000008006
18.5092546273137,10.5000000007831
18.5217608804402,10.5000000007653
18.5342671335668,10.5000000007472
18.5467733866933,10.500000000729
18.5592796398199,10.5000000007107
18.5717858929465,10.5000000006923
18.584292146073,10.5000000006739
18.5967983991996,10.5000000006557
18.6093046523262,10.5000000006375
18.6218109054527,10.5000000006196
18.6343171585793,10.5000000006019
18.6468234117059,10.5000000005845
18.6593296648324,10.5000000005675
18.671835917959,10.5000000005508
18.6843421710855,10.5000000005345
18.6968484242121,10.5000000005187
18.7093546773387,10.5000000005033
18.7218609304652,10.5000000004884
18.7343671835918,10.5000000004741
18.7468734367184,10.5000000004603
18.7593796898449,10.500000000447
18.7718859429715,10.5000000004343
18.7843921960981,10.5000000004222
18.7968984492246,10.5000000004107
18.8094047023512,10.5000000003998
18.8219109554777,10.5000000003894
18.8344172086043,10.5000000003797
18.8469234617309,10.5000000003705
18.8594297148574,10.5000000003619
18.871935967984,10.5000000003538
18.8844422211106,10.5000000003463
18.8969484742371,10.5000000003393
18.9094547273637,10.5000000003328
18.9219609804902,10.5000000003268
18.9344672336168,10.5000000003212
18.9469734867434,10.500000000316
18.9594797398699,10.5000000003112
18.9719859929965,10.5000000003067
18.9844922461231,10.5000000003025
18.9969984992496,10.5000000002986
19.0095047523762,10.5000000002949
19.0220110055028,10.5000000002912
19.0345172586293,10.5000000002877
19.0470235117559,10.5000000002842
19.0595297648824,10.5000000002807
19.072036018009,10.5000000002771
19.0845422711356,10.5000000002733
19.0970485242621,10.5000000002692
19.1095547773887,10.5000000002649
19.1220610305153,10.5000000002601
19.1345672836418,10.5000000002549
19.1470735367684,10.500000000249
19.1595797898949,10.5000000002426
19.1720860430215,10.5000000002354
19.1845922961481,10.5000000002273
19.1970985492746,10.5000000002183
19.2096048024012,10.5000000002083
19.2221110555278,10.5000000001971
19.2346173086543,10.5000000001847
19.2471235617809,10.5000000001709
19.2596298149075,10.5000000001556
19.272136068034,10.5000000001387
19.2846423211606,10.5000000001201
19.2971485742871,10.5000000000996
19.3096548274137,10.5000000000772
19.3221610805403,10.5000000000527
19.3346673336668,10.5000000000259
19.3471735867934,10.4999999999967
19.35967983992,10.499999999965
19.3721860930465,10.4999999999307
19.3846923461731,10.4999999998935
19.3971985992996,10.4999999998534
19.4097048524262,10.4999999998101
19.4222111055528,10.4999999997636
19.4347173586793,10.4999999997136
19.4472236118059,10.4999999996601
19.4597298649325,10.4999999996027
19.472236118059,10.4999999995419
19.4847423711856,10.4999999994805
19.4972486243122,10.4999999994189
19.5097548774387,10.4999999993572
19.5222611305653,10.4999999992954
19.5347673836918,10.4999999992334
19.5472736368184,10.4999999991713
19.559779889945,10.4999999991091
19.5722861430715,10.4999999990468
19.5847923961981,10.4999999989844
19.5972986493247,10.499999998922
19.6098049024512,10.4999999988595
19.6223111555778,10.4999999987969
19.6348174087044,10.4999999987344
19.6473236618309,10.4999999986718
19.6598299149575,10.4999999986094
19.672336168084,10.4999999985469
19.6848424212106,10.4999999984846
19.6973486743372,10.4999999984223
19.7098549274637,10.4999999983602
19.7223611805903,10.4999999982983
19.7348674337169,10.4999999982366
19.7473736868434,10.4999999981751
19.75987993997,10.4999999981139
19.7723861930965,10.499999998053
19.7848924462231,10.4999999979925
19.7973986993497,10.4999999979323
19.8099049524762,10.4999999978726
19.8224112056028,10.4999999978134
19.8349174587294,10.4999999977548
19.8474237118559,10.4999999976967
19.8599299649825,10.4999999976392
19.8724362181091,10.4999999975824
19.8849424712356,10.4999999975263
19.8974487243622,10.499999997471
19.9099549774887,10.4999999974166
19.9224612306153,10.499999997363
19.9349674837419,10.4999999973104
19.9474737368684,10.4999999972589
19.959979989995,10.4999999972084
19.9724862431216,10.499999997159
19.9849924962481,10.4999999971108
19.9974987493747,10.499999997064
20.0100050025013,10.4999999970184
20.0225112556278,10.4999999969743
20.0350175087544,10.4999999969317
20.0475237618809,10.4999999968906
20.0600300150075,10.4999999968512
20.0725362681341,10.4999999968135
20.0850425212606,10.4999999967775
20.0975487743872,10.4999999967435
20.1100550275138,10.4999999967113
20.1225612806403,10.4999999966813
20.1350675337669,10.4999999966533
20.1475737868934,10.4999999966275
20.16008004002,10.4999999966041
20.1725862931466,10.499999996583
20.1850925462731,10.4999999965644
20.1975987993997,10.4999999965483
20.2101050525263,10.499999996535
20.2226113056528,10.4999999965243
20.2351175587794,10.4999999965166
20.247623811906,10.4999999965118
20.2601300650325,10.49999999651
20.2726363181591,10.4999999965114
20.2851425712856,10.4999999965161
20.2976488244122,10.4999999965241
20.3101550775388,10.4999999965357
20.3226613306653,10.4999999965508
20.3351675837919,10.4999999965696
20.3476738369185,10.4999999965922
20.360180090045,10.4999999966187
20.3726863431716,10.4999999966493
20.3851925962982,10.499999996684
20.3976988494247,10.499999996723
20.4102051025513,10.4999999967665
20.4227113556778,10.4999999968144
20.4352176088044,10.4999999968669
20.447723861931,10.4999999969243
20.4602301150575,10.4999999969865
20.4727363681841,10.4999999970537
20.4852426213107,10.4999999971261
20.4977488744372,10.4999999972038
20.5102551275638,10.4999999972869
20.5227613806903,10.4999999973756
20.5352676338169,10.4999999974699
20.5477738869435,10.4999999975701
20.56028014007,10.4999999976762
20.5727863931966,10.4999999977885
20.5852926463232,10.499999997907
20.5977988994497,10.4999999980319
20.6103051525763,10.4999999981633
20.6228114057029,10.4999999983004
20.6353176588294,10.4999999984428
20.647823911956,10.4999999985903
20.6603301650825,10.4999999987431
20.6728364182091,10.4999999989008
20.6853426713357,10.4999999990636
20.6978489244622,10.4999999992312
20.7103551775888,10.4999999994034
20.7228614307154,10.4999999995803
20.7353676838419,10.4999999997615
20.7478739369685,10.499999999947
20.760380190095,10.5000000001365
20.7728864432216,10.5000000003297
20.7853926963482,10.5000000005266
20.7978989494747,10.5000000007268
20.8104052026013,10.5000000009301
20.8229114557279,10.5000000011362
20.8354177088544,10.5000000013449
20.847923961981,10.5000000015557
20.8604302151076,10.5000000017684
20.8729364682341,10.5000000019827
20.8854427213607,10.5000000021982
20.8979489744872,10.5000000024146
20.9104552276138,10.5000000026314
20.9229614807404,10.5000000028483
20.9354677338669,10.5000000030648
20.9479739869935,10.5000000032805
20.9604802401201,10.500000003495
20.9729864932466,10.5000000037077
20.9854927463732,10.5000000039183
20.9979989994997,10.5000000041263
21.0105052526263,10.5000000043311
21.0230115057529,10.5000000045321
21.0355177588794,10.500000004729
21.048024012006,10.500000004921
21.0605302651326,10.5000000051076
21.0730365182591,10.5000000052884
21.0855427713857,10.5000000054625
21.0980490245123,10.5000000056295
21.1105552776388,10.5000000057886
21.1230615307654,10.5000000059393
21.1355677838919,10.5000000060809
21.1480740370185,10.5000000062127
21.1605802901451,10.5000000063339
21.1730865432716,10.500000006444
21.1855927963982,10.5000000065421
21.1980990495248,10.5000000066275
21.2106053026513,10.5000000066994
21.2231115557779,10.5000000067583
21.2356178089045,10.5000000068067
21.248124062031,10.5000000068451
21.2606303151576,10.5000000068735
21.2731365682841,10.500000006892
21.2856428214107,10.5000000069009
21.2981490745373,10.5000000069002
21.3106553276638,10.5000000068901
21.3231615807904,10.5000000068708
21.335667833917,10.5000000068424
21.3481740870435,10.5000000068051
21.3606803401701,10.5000000067591
21.3731865932966,10.5000000067046
21.3856928464232,10.5000000066418
21.3981990995498,10.5000000065709
21.4107053526763,10.5000000064921
21.4232116058029,10.5000000064056
21.4357178589295,10.5000000063117
21.448224112056,10.5000000062106
21.4607303651826,10.5000000061026
21.4732366183092,10.5000000059878
21.4857428714357,10.5000000058666
21.4982491245623,10.5000000057392
21.5107553776888,10.5000000056059
21.5232616308154,10.500000005467
21.535767883942,10.5000000053228
21.5482741370685,10.5000000051735
21.5607803901951,10.5000000050195
21.5732866433217,10.5000000048611
21.5857928964482,10.5000000046986
21.5982991495748,10.5000000045324
21.6108054027014,10.5000000043627
21.6233116558279,10.5000000041899
21.6358179089545,10.5000000040144
21.648324162081,10.5000000038366
21.6608304152076,10.5000000036567
21.6733366683342,10.5000000034751
21.6858429214607,10.5000000032924
21.6983491745873,10.5000000031087
21.7108554277139,10.5000000029246
21.7233616808404,10.5000000027404
21.735867933967,10.5000000025565
21.7483741870935,10.5000000023735
21.7608804402201,10.5000000021916
21.7733866933467,10.5000000020113
21.7858929464732,10.500000001833
21.7983991995998,10.5000000016573
21.8109054527264,10.5000000014846
21.8234117058529,10.5000000013153
21.8359179589795,10.5000000011532
21.8484242121061,10.5000000009993
21.8609304652326,10.5000000008532
21.8734367183592,10.5000000007144
21.8859429714857,10.5000000005824
21.8984492246123,10.5000000004567
21.9109554777389,10.5000000003369
21.9234617308654,10.5000000002226
21.935967983992,10.5000000001134
21.9484742371186,10.5000000000088
21.9609804902451,10.4999999999086
21.9734867433717,10.4999999998123
21.9859929964983,10.4999999997197
21.9984992496248,10.4999999996303
22.0110055027514,10.4999999995439
22.0235117558779,10.4999999994603
22.0360180090045,10.499999999379
22.0485242621311,10.4999999993
22.0610305152576,10.4999999992229
22.0735367683842,10.4999999991476
22.0860430215108,10.4999999990738
22.0985492746373,10.4999999990014
22.1110555277639,10.4999999989301
22.1235617808904,10.49999999886
22.136068034017,10.4999999987907
22.1485742871436,10.4999999987223
22.1610805402701,10.4999999986546
22.1735867933967,10.4999999985875
22.1860930465233,10.499999998521
22.1985992996498,10.499999998455
22.2111055527764,10.4999999983896
22.223611805903,10.4999999983246
22.2361180590295,10.4999999982602
22.2486243121561,10.4999999981963
22.2611305652826,10.4999999981331
22.2736368184092,10.4999999980704
22.2861430715358,10.4999999980085
22.2986493246623,10.4999999979475
22.3111555777889,10.4999999978873
22.3236618309155,10.4999999978283
22.336168084042,10.4999999977704
22.3486743371686,10.499999997714
22.3611805902951,10.4999999976591
22.3736868434217,10.499999997606
22.3861930965483,10.4999999975549
22.3986993496748,10.499999997506
22.4112056028014,10.4999999974596
22.423711855928,10.499999997416
22.4362181090545,10.4999999973754
22.4487243621811,10.4999999973381
22.4612306153077,10.4999999973045
22.4737368684342,10.4999999972749
22.4862431215608,10.4999999972497
22.4987493746873,10.4999999972292
22.5112556278139,10.4999999972139
22.5237618809405,10.4999999972041
22.536268134067,10.4999999972002
22.5487743871936,10.4999999972028
22.5612806403202,10.4999999972123
22.5737868934467,10.4999999972291
22.5862931465733,10.4999999972537
22.5987993996998,10.4999999972867
22.6113056528264,10.4999999973269
22.623811905953,10.499999997367
22.6363181590795,10.4999999974063
22.6488244122061,10.499999997445
22.6613306653327,10.499999997483
22.6738369184592,10.4999999975207
22.6863431715858,10.499999997558
22.6988494247124,10.4999999975952
22.7113556778389,10.4999999976322
22.7238619309655,10.4999999976691
22.736368184092,10.4999999977061
22.7488744372186,10.4999999977433
22.7613806903452,10.4999999977806
22.7738869434717,10.4999999978183
22.7863931965983,10.4999999978562
22.7988994497249,10.4999999978946
22.8114057028514,10.4999999979334
22.823911955978,10.4999999979727
22.8364182091046,10.4999999980125
22.8489244622311,10.4999999980528
22.8614307153577,10.4999999980937
22.8739369684842,10.4999999981352
22.8864432216108,10.4999999981774
22.8989494747374,10.4999999982201
22.9114557278639,10.4999999982634
22.9239619809905,10.4999999983074
22.9364682341171,10.499999998352
22.9489744872436,10.4999999983971
22.9614807403702,10.4999999984428
22.9739869934967,10.499999998489
22.9864932466233,10.4999999985357
22.9989994997499,10.4999999985829
23.0115057528764,10.4999999986305
23.024012006003,10.4999999986784
23.0365182591296,10.4999999987266
23.0490245122561,10.499999998775
23.0615307653827,10.4999999988236
23.0740370185093,10.4999999988723
23.0865432716358,10.4999999989209
23.0990495247624,10.4999999989695
23.1115557778889,10.4999999990178
23.1240620310155,10.4999999990659
23.1365682841421,10.4999999991135
23.1490745372686,10.4999999991607
23.1615807903952,10.4999999992072
23.1740870435218,10.4999999992529
23.1865932966483,10.4999999992977
23.1990995497749,10.4999999993415
23.2116058029015,10.4999999993841
23.224112056028,10.4999999994254
23.2366183091546,10.4999999994652
23.2491245622811,10.4999999995033
23.2616308154077,10.4999999995396
23.2741370685343,10.499999999574
23.2866433216608,10.4999999996061
23.2991495747874,10.4999999996359
23.311655827914,10.4999999996632
23.3241620810405,10.4999999996881
23.3366683341671,10.4999999997115
23.3491745872936,10.4999999997336
23.3616808404202,10.4999999997545
23.3741870935468,10.4999999997742
23.3866933466733,10.4999999997928
23.3991995997999,10.4999999998104
23.4117058529265,10.4999999998271
23.424212106053,10.4999999998428
23.4367183591796,10.4999999998578
23.4492246123062,10.4999999998721
23.4617308654327,10.4999999998856
23.4742371185593,10.4999999998986
23.4867433716858,10.499999999911
23.4992496248124,10.4999999999229
23.511755877939,10.4999999999344
23.5242621310655,10.4999999999454
23.5367683841921,10.4999999999561
23.5492746373187,10.4999999999665
23.5617808904452,10.4999999999767
23.5742871435718,10.4999999999866
23.5867933966984,10.4999999999963
23.5992996498249,10.5000000000059
23.6118059029515,10.5000000000153
23.624312156078,10.5000000000247
23.6368184092046,10.5000000000339
23.6493246623312,10.5000000000432
23.6618309154577,10.5000000000524
23.6743371685843,10.5000000000616
23.6868434217109,10.5000000000708
23.6993496748374,10.50000000008
23.711855927964,10.5000000000892
23.7243621810905,10.5000000000985
23.7368684342171,10.5000000001078
23.7493746873437,10.5000000001171
23.7618809404702,10.5000000001265
23.7743871935968,10.5000000001359
23.7868934467234,10.5000000001454
23.7993996998499,10.5000000001549
23.8119059529765,10.5000000001643
23.8244122061031,10.5000000001738
23.8369184592296,10.5000000001833
23.8494247123562,10.5000000001927
23.8619309654827,10.500000000202
23.8744372186093,10.5000000002112
23.8869434717359,10.5000000002204
23.8994497248624,10.5000000002294
23.911955977989,10.5000000002382
23.9244622311156,10.5000000002467
23.9369684842421,10.5000000002551
23.9494747373687,10.5000000002631
23.9619809904952,10.5000000002708
23.9744872436218,10.5000000002781
23.9869934967484,10.5000000002849
23.9994997498749,10.5000000002913
24.0120060030015,10.5000000002971
24.0245122561281,10.5000000003023
24.0370185092546,10.5000000003069
24.0495247623812,10.5000000003107
24.0620310155078,10.5000000003138
24.0745372686343,10.500000000316
24.0870435217609,10.5000000003173
24.0995497748874,10.5000000003176
24.112056028014,10.5000000003168
24.1245622811406,10.5000000003148
24.1370685342671,10.5000000003116
24.1495747873937,10.5000000003078
24.1620810405203,10.5000000003042
24.1745872936468,10.5000000003008
24.1870935467734,10.5000000002976
24.1995997998999,10.5000000002945
24.2121060530265,10.5000000002916
24.2246123061531,10.5000000002888
24.2371185592796,10.5000000002861
24.2496248124062,10.5000000002835
24.2621310655328,10.5000000002809
24.2746373186593,10.5000000002784
24.2871435717859,10.5000000002758
24.2996498249125,10.5000000002733
24.312156078039,10.5000000002707
24.3246623311656,10.5000000002681
24.3371685842921,10.5000000002654
24.3496748374187,10.5000000002627
24.3621810905453,10.5000000002598
24.3746873436718,10.5000000002569
24.3871935967984,10.5000000002539
24.399699849925,10.5000000002507
24.4122061030515,10.5000000002474
24.4247123561781,10.500000000244
24.4372186093047,10.5000000002405
24.4497248624312,10.5000000002368
24.4622311155578,10.5000000002329
24.4747373686843,10.5000000002289
24.4872436218109,10.5000000002247
24.4997498749375,10.5000000002203
24.512256128064,10.5000000002158
24.5247623811906,10.5000000002111
24.5372686343172,10.5000000002062
24.5497748874437,10.5000000002012
24.5622811405703,10.500000000196
24.5747873936968,10.5000000001906
24.5872936468234,10.5000000001851
24.59979989995,10.5000000001794
24.6123061530765,10.5000000001735
24.6248124062031,10.5000000001675
24.6373186593297,10.5000000001614
24.6498249124562,10.5000000001551
24.6623311655828,10.5000000001487
24.6748374187094,10.5000000001423
24.6873436718359,10.5000000001357
24.6998499249625,10.500000000129
24.712356178089,10.5000000001222
24.7248624312156,10.5000000001154
24.7373686843422,10.5000000001085
24.7498749374687,10.5000000001016
24.7623811905953,10.5000000000947
24.7748874437219,10.5000000000878
24.7873936968484,10.5000000000809
24.799899949975,10.5000000000741
24.8124062031015,10.5000000000673
24.8249124562281,10.5000000000606
24.8374187093547,10.500000000054
24.8499249624812,10.5000000000475
24.8624312156078,10.5000000000412
24.8749374687344,10.5000000000351
24.8874437218609,10.5000000000292
24.8999499749875,10.5000000000234
24.9124562281141,10.500000000018
24.9249624812406,10.5000000000128
24.9374687343672,10.500000000008
24.9499749874937,10.5000000000035
24.9624812406203,10.4999999999994
24.9749874937469,10.4999999999957
24.9874937468734,10.4999999999924
25,10.4999999999896


==> Data/Follower_5_headway.csv <==
time,headway
0,5
0.0100050025012506,4.96013339913494
0.0200100050025013,4.92057375282912
0.0300150075037519,4.88132129404452
0.0400200100050025,4.84237629821894
0.0500250125062531,4.80373908583258
0.0600300150075038,4.76541002241235
0.0700350175087544,4.72738951941192
0.080040020010005,4.68967803606603
0.0900450225112556,4.65227608264595
0.100050025012506,4.61518422111138
0.110055027513757,4.57840306560818
0.120060030015008,4.54193328468212
0.130065032516258,4.50577560245185
0.140070035017509,4.46993080221281
0.150075037518759,4.43439972732108
0.16008004002001,4.39918327932568
0.170085042521261,4.36428241873219
0.180090045022511,4.32969817036098
0.190095047523762,4.2954316238785
0.200100050025012,4.26148393222233
0.210105052526263,4.22785631180877
0.220110055027514,4.19455004214602
0.230115057528764,4.16156646841445
0.240120060030015,4.1289070014072
0.250125062531266,4.09657311360597
0.260130065032516,4.06456634089305
0.270135067533767,4.03288828057219
0.280140070035018,4.00154058882855
0.290145072536268,3.97052497813468
0.300150075037519,3.939843216276
0.310155077538769,3.90949712399303
0.32016008004002,3.87948856872859
0.330165082541271,3.84981945866747
0.340170085042521,3.82049174223872
0.350175087543772,3.79150740163523
0.360180090045022,3.76286844492309
0.370185092546273,3.73457690097206
0.380190095047524,3.70663480975771
0.390195097548774,3.67904421563088
0.400200100050025,3.6518071606637
0.410205102551276,3.62492567263901
0.420210105052526,3.59840175394184
0.430215107553777,3.57223737446567
0.440220110055028,3.54643445732453
0.450225112556278,3.52099486861509
0.460230115057529,3.49592040416162
0.470235117558779,3.47121277558213
0.48024012006003,3.44687360000216
0.490245122561281,3.42290438258836
0.500250125062531,3.39930650417396
0.510255127563782,3.37608120793223
0.520260130065032,3.35322958091575
0.530265132566283,3.33075254417564
0.540270135067534,3.30865083370609
0.550275137568784,3.28692498731073
0.560280140070035,3.26557533064951
0.570285142571286,3.24460195966451
0.580290145072536,3.22400473110538
0.590295147573787,3.20378324423293
0.600300150075038,3.18393682637313
0.610305152576288,3.16446452687754
0.620310155077539,3.14536509849681
0.630315157578789,3.12663698752747
0.64032016008004,3.10827832161928
0.650325162581291,3.09028689949139
0.660330165082541,3.07266018336738
0.670335167583792,3.05539528452174
0.680340170085043,3.03848896308641
0.690345172586293,3.02193761380426
0.700350175087544,3.00573726141026
0.710355177588794,2.98988355694992
0.720360180090045,2.97437176612431
0.730365182591296,2.95919677382569
0.740370185092546,2.94435306959701
0.750375187593797,2.9298347498504
0.760380190095048,2.91563551337572
0.770385192596298,2.90174865280479
0.780390195097549,2.88816705877868
0.790395197598799,2.87488320667151
0.80040020010005,2.86188915944687
0.810405202601301,2.8491765570226
0.820410205102551,2.83673661112342
0.830415207603802,2.82456009883529
0.840420210105053,2.81263734925232
0.850425212606303,2.8009582353188
0.860430215107554,2.78951215728017
0.870435217608804,2.7782880251758
0.880440220110055,2.76727424142803
0.890445222611306,2.75645866909571
0.900450225112556,2.7458286117498
0.910455227613807,2.73537077107463
0.920460230115058,2.72507121236747
0.930465232616308,2.71491531406217
0.940470235117559,2.7048877170853
0.950475237618809,2.69497226128748
0.96048024012006,2.68515191701755
0.970485242621311,2.67540870479296
0.980490245122561,2.66572360856681
0.990495247623812,2.65607647253124
1.00050025012506,2.6464458986539
1.01050525262631,2.6368091160943
1.02051025512756,2.62714186047152
1.03051525762881,2.61741822090999
1.04052026013006,2.60761049388996
1.05052526263132,2.59768901742855
1.06053026513257,2.587621997746
1.07053526763382,2.57737533439022
1.08054027013507,2.56691243100159
1.09054527263632,2.55619401213817
1.10055027513757,2.54517793698926
1.11055527763882,2.53381901551071
1.12056028014007,2.52206883690558
1.13056528264132,2.50987561021105
1.14057028514257,2.49718402471116
1.15057528764382,2.48393513682546
1.16058029014507,2.47006629281991
1.17058529264632,2.45551109539054
1.18059029514757,2.4401994250254
1.19059529764882,2.42405753055758
1.20060030015008,2.407008202794
1.21060530265133,2.38897105060604
1.22061030515258,2.36986289921969
1.23061530765383,2.34959833720245
1.24062031015508,2.32809043692232
1.25062531265633,2.30525168367451
1.26063031515758,2.28099514621127
1.27063531765883,2.25523592754111
1.28064032016008,2.22789293627877
1.29064532266133,2.19889101592885
1.30065032516258,2.16816346658979
1.31065532766383,2.13565498096022
1.32066033016508,2.10132500249642
1.33066533266633,2.06515147222613
1.34067033516758,2.02713491560095
1.35067533766883,1.98730273397033
1.36068034017009,1.94571353711861
1.37068534267134,1.90246125748799
1.38069034517259,1.85767873420481
1.39069534767384,1.81154038308479
1.40070035017509,1.76426355298228
1.41070535267634,1.71610816048991
1.42071035517759,1.66737425107144
1.43071535767884,1.61839724629849
1.44072036018009,1.56954079622621
1.45072536268134,1.52118735162809
1.46073036518259,1.47372679477928
1.47073536768384,1.42754368316581
1.48074037018509,1.38300385171532
1.49074537268634,1.34044125149936
1.50075037518759,1.30014596653264
1.51075537768884,1.26235431498405
1.5207603801901,1.22724180838249
1.53076538269135,1.19491950041323
1.5407703851926,1.16543394934931
1.55077538769385,1.13877064808654
1.5607803901951,1.1148604443085
1.57078539269635,1.09358819577324
1.5807903951976,1.07480275123861
1.59079539769885,1.05832733292279
1.6008004002001,1.04396949542736
1.61080540270135,1.0315300317704
1.6208104052026,1.02081042618741
1.63081540770385,1.01161868136097
1.6408204102051,1.00377353326717
1.65082541270635,0.997107202739381
1.6608304152076,0.991466909107739
1.67083541770885,0.986715401633286
1.68084042021011,0.982730759186736
1.69084542271136,0.979405681522266
1.70085042521261,0.976646458303929
1.71085542771386,0.974371761341994
1.72086043021511,0.972511368675779
1.73086543271636,0.971004896637302
1.74087043521761,0.96980059002302
1.75087543771886,0.968854200469886
1.76088044022011,0.968127968843949
1.77088544272136,0.967589716722916
1.78089044522261,0.967212045656265
1.79089544772386,0.966971638275667
1.80090045022511,0.966848653024591
1.81090545272636,0.966826203414704
1.82091045522761,0.966889912019822
1.83091545772886,0.967027529957548
1.84092046023012,0.967228613466826
1.85092546273137,0.967484249271567
1.86093046523262,0.967786822155652
1.87093546773387,0.968129818174775
1.88094047023512,0.968507658470494
1.89094547273637,0.968915558639527
1.90095047523762,0.969349410191096
1.91095547773887,0.969805680140288
1.92096048024012,0.970281326374102
1.93096548274137,0.970773725869689
1.94097048524262,0.97128061403361
1.95097548774387,0.971800033399647
1.96098049024512,0.972330289986042
1.97098549274637,0.972869916267153
1.98099049524762,0.973417639803554
1.99099549774887,0.973972356439735
2.00100050025013,0.974533107439592
2.01100550275138,0.97509906011603
2.02101050525263,0.975669491052006
2.03101550775388,0.976243771906612
2.04102051025513,0.976821357129215
2.05102551275638,0.977401773454233
2.06103051525763,0.977984610868237
2.07103551775888,0.978569514712637
2.08104052026013,0.979156179011673
2.09104552276138,0.979744340580925
2.10105052526263,0.980333773936501
2.11105552776388,0.980924286946225
2.12106053026513,0.98151571694509
2.13106553276638,0.982107927376507
2.14107053526763,0.982700804883816
2.15107553776888,0.983294256761647
2.16108054027013,0.983888208671438
2.17108554277139,0.984482602684862
2.18109054527264,0.985077395551102
2.19109554777389,0.985672557161513
2.20110055027514,0.986268069172224
2.21110555277639,0.986863923821229
2.22111055527764,0.987460122855465
2.23111555777889,0.988056676602156
2.24112056028014,0.988653603117689
2.25112556278139,0.989250927437359
2.26113056528264,0.989848680916098
2.27113556778389,0.990446900616294
2.28114057028514,0.991045628807981
2.29114557278639,0.991644912453873
2.30115057528764,0.992244802788003
2.31115557778889,0.992845354920639
2.32116058029015,0.993446627528404
2.3311655827914,0.99404868253233
2.34117058529265,0.994651584763686
2.3511755877939,0.995255401751933
2.36118059029515,0.995860203508223
2.3711855927964,0.996466062298419
2.38119059529765,0.997073052407012
2.3911955977989,0.997681250029233
2.40120060030015,0.998290733102661
2.4112056028014,0.998901581153233
2.42121060530265,0.999513875142238
2.4312156078039,1.00012769738543
2.44122061030515,1.00074313140892
2.4512256128064,1.00136026188742
2.46123061530765,1.00197917452643
2.4712356178089,1.0025999559725
2.48124062031015,1.00322269375069
2.49124562281141,1.00384747622634
2.50125062531266,1.00447439244638
2.51125562781391,1.00510353214289
2.52126063031516,1.00573498570744
2.53126563281641,1.006368844082
2.54127063531766,1.00700519871491
2.55127563781891,1.0076441415534
2.56128064032016,1.0082857649386
2.57128564282141,1.0089301616419
2.58129064532266,1.0095774247919
2.59129564782391,1.01022764781901
2.60130065032516,1.01088092448995
2.61130565282641,1.01153734878002
2.62131065532766,1.012197014917
2.63131565782891,1.01286001737975
2.64132066033017,1.01352645077144
2.65132566283142,1.01419640988594
2.66133066533267,1.0148699896551
2.67133566783392,1.01554728511764
2.68134067033517,1.0162283914205
2.69134567283642,1.01691340378195
2.70135067533767,1.0176024175165
2.71135567783892,1.01829552792608
2.72136068034017,1.01899283036286
2.73136568284142,1.01969442023323
2.74137068534267,1.02040039288243
2.75137568784392,1.02111084368041
2.76138069034517,1.02182586796051
2.77138569284642,1.0225455610072
2.78139069534767,1.02327001806219
2.79139569784892,1.02399933429041
2.80140070035018,1.02473360482424
2.81140570285143,1.02547292465136
2.82141070535268,1.02621738867939
2.83141570785393,1.02696709176387
2.84142071035518,1.02772212855956
2.85142571285643,1.02848259366081
2.86143071535768,1.02924858152116
2.87143571785893,1.03002018641678
2.88144072036018,1.03079750251572
2.89144572286143,1.03158062381205
2.90145072536268,1.03236964415778
2.91145572786393,1.03316465719154
2.92146073036518,1.03396575640372
2.93146573286643,1.03477303511339
2.94147073536768,1.03558658642478
2.95147573786893,1.03640650325968
2.96148074037019,1.03723287832306
2.97148574287144,1.03806580415254
2.98149074537269,1.03890537300133
2.99149574787394,1.03975167700272
3.00150075037519,1.04060480794907
3.01150575287644,1.04146485750023
3.02151075537769,1.04233191708151
3.03151575787894,1.04320607784414
3.04152076038019,1.04408743067451
3.05152576288144,1.04497606632767
3.06153076538269,1.0458720751741
3.07153576788394,1.04677554742956
3.08154077038519,1.0476865730435
3.09154577288644,1.04860524165886
3.10155077538769,1.04953164269393
3.11155577788894,1.05046586534616
3.1215607803902,1.05140799845864
3.13156578289145,1.05235813064155
3.1415707853927,1.05331635025878
3.15157578789395,1.05428274538769
3.1615807903952,1.05525740389557
3.17158579289645,1.05624041335579
3.1815907953977,1.05723186107072
3.19159579789895,1.05823183389302
3.2016008004002,1.0592404185601
3.21160580290145,1.06025770153331
3.2216108054027,1.06128376883519
3.23161580790395,1.06231870616803
3.2416208104052,1.06336259906319
3.25162581290645,1.0644155338849
3.2616308154077,1.06547759526616
3.27163581790895,1.066548867538
3.2816408204102,1.06762943483198
3.29164582291146,1.06871938131441
3.30165082541271,1.06981879060993
3.31165582791396,1.07092774568843
3.32166083041521,1.07204633273423
3.33166583291646,1.07317463660644
3.34167083541771,1.07431273567646
3.35167583791896,1.0754607106194
3.36168084042021,1.07661864514618
3.37168584292146,1.07778662181282
3.38169084542271,1.07896472302828
3.39169584792396,1.08015303004134
3.40170085042521,1.08135161789007
3.41170585292646,1.0825605701003
3.42171085542771,1.08377997255649
3.43171585792896,1.08500990356324
3.44172086043022,1.08625044256618
3.45172586293147,1.08750166904796
3.46173086543272,1.08876366232852
3.47173586793397,1.09003650161348
3.48174087043522,1.09132026561423
3.49174587293647,1.09261503286204
3.50175087543772,1.0939208817264
3.51175587793897,1.09523789012617
3.52176088044022,1.09656613581502
3.53176588294147,1.0979056963039
3.54177088544272,1.09925664882793
3.55177588794397,1.10061907042348
3.56178089044522,1.10199303785311
3.57178589294647,1.10337862765225
3.58179089544772,1.10477591610989
3.59179589794897,1.10618497928927
3.60180090045022,1.10760589301314
3.61180590295148,1.10903873278914
3.62181090545273,1.11048357396151
3.63181590795398,1.11194049159696
3.64182091045523,1.11340956058902
3.65182591295648,1.11489085560437
3.66183091545773,1.1163844511085
3.67183591795898,1.11789042129077
3.68184092046023,1.11940884015727
3.69184592296148,1.12093978150835
3.70185092546273,1.12248331892196
3.71185592796398,1.12403952581399
3.72186093046523,1.12560847540163
3.73186593296648,1.12719024070098
3.74187093546773,1.12878489449276
3.75187593796898,1.13039250943181
3.76188094047024,1.13201315796017
3.77188594297149,1.13364691234813
3.78189094547274,1.1352938447142
3.79189594797399,1.13695402701168
3.80190095047524,1.13862753102981
3.81190595297649,1.14031442836712
3.82191095547774,1.14201479048233
3.83191595797899,1.14372868870324
3.84192096048024,1.14545619419689
3.85192596298149,1.14719737798343
3.86193096548274,1.14895231096554
3.87193596798399,1.15072106391845
3.88194097048524,1.15250370749576
3.89194597298649,1.15430031223185
3.90195097548774,1.15611094854405
3.91195597798899,1.15793568672391
3.92196098049025,1.15977459695612
3.9319659829915,1.16162774934704
3.94197098549275,1.16349521390651
3.951975987994,1.16537706055255
3.96198099049525,1.16727335911515
3.9719859929965,1.16918417934472
3.98199099549775,1.17110959092383
3.991995997999,1.17304966347043
4.00200100050025,1.17500446654225
4.0120060030015,1.1769740696419
4.02201100550275,1.17895854222224
4.032016008004,1.18095795369202
4.04202101050525,1.1829723734211
4.0520260130065,1.18500187074731
4.06203101550775,1.18704651498065
4.072036018009,1.18910637540837
4.08204102051026,1.19118152130277
4.09204602301151,1.19327202192499
4.10205102551276,1.19537794652952
4.11205602801401,1.19749936437192
4.12206103051526,1.1996363447116
4.13206603301651,1.20178895681935
4.14207103551776,1.20395726998237
4.15207603801901,1.20614135350903
4.16208104052026,1.20834127673633
4.17208604302151,1.21055710903259
4.18209104552276,1.21278891980516
4.19209604802401,1.21503677850497
4.20210105052526,1.21730075463143
4.21210605302651,1.21958091773687
4.22211105552776,1.22187733743076
4.23211605802901,1.22419008338611
4.24212106053027,1.22651922534308
4.25212606303152,1.22886483311603
4.26213106553277,1.23122697659603
4.27213606803402,1.23360572575496
4.28214107053527,1.2360011506449
4.29214607303652,1.23841332142585
4.30215107553777,1.24084230833491
4.31215607803902,1.24328818169272
4.32216108054027,1.2457510119385
4.33216608304152,1.24823086960527
4.34217108554277,1.25072782533275
4.35217608804402,1.25324194988783
4.36218109054527,1.25577331413391
4.37218609304652,1.258321989032
4.38219109554777,1.26088804567655
4.39219609804902,1.2634715552675
4.40220110055028,1.26607258913725
4.41220610305153,1.26869121874505
4.42221110555278,1.27132751562665
4.43221610805403,1.27398155146542
4.44222111055528,1.2766533980679
4.45222611305653,1.27934312739118
4.46223111555778,1.28205081145392
4.47223611805903,1.28477652242657
4.48224112056028,1.28752033257715
4.49224612306153,1.29028231430896
4.50225112556278,1.29306254012787
4.51225612806403,1.29586108264398
4.52226113056528,1.29867801457142
4.53226613306653,1.3015134087698
4.54227113556778,1.3043673380945
4.55227613806903,1.30723987559555
4.56228114057028,1.31013109434801
4.57228614307154,1.3130410675772
4.58229114557279,1.31596986846593
4.59229614807404,1.31891757034136
4.60230115057529,1.32188424661626
4.61230615307654,1.32486997066934
4.62231115557779,1.32787481596894
4.63231615807904,1.33089885598455
4.64232116058029,1.33394216424238
4.65232616308154,1.33700481423437
4.66233116558279,1.34008687943555
4.67233616808404,1.34318843335051
4.68234117058529,1.3463095493881
4.69234617308654,1.34945030093889
4.70235117558779,1.35261076132032
4.71235617808904,1.35579100374799
4.72236118059029,1.35899110134202
4.73236618309155,1.36221112711991
4.7423711855928,1.36545115390033
4.75237618809405,1.36871125437635
4.7623811905953,1.3719915010678
4.77238619309655,1.37529196620851
4.7823911955978,1.37861272186257
4.79239619809905,1.38195383981808
4.8024012006003,1.3853153915136
4.81240620310155,1.38869744815855
4.8224112056028,1.39210008051906
4.83241620810405,1.39552335901375
4.8424212106053,1.39896735372278
4.85242621310655,1.40243213408977
4.8624312156078,1.40591776924096
4.87243621810905,1.40942432772392
4.88244122061031,1.41295187746408
4.89244622311156,1.41650048591708
4.90245122561281,1.42007021969918
4.91245622811406,1.42366114484927
4.92246123061531,1.42727332675204
4.93246623311656,1.43090682981357
4.94247123561781,1.43456171775417
4.95247623811906,1.43823805329469
4.96248124062031,1.44193589826438
4.97248624312156,1.44565531361021
4.98249124562281,1.44939635900878
4.99249624812406,1.45315909318952
5.00250125062531,1.45694357358945
5.01250625312656,1.46074985646173
5.02251125562781,1.46457799685544
5.03251625812906,1.46842804823904
5.04252126063032,1.47230006282902
5.05252626313157,1.47619409112723
5.06253126563282,1.48011018219117
5.07253626813407,1.48404838340745
5.08254127063532,1.48800874029213
5.09254627313657,1.49199129672964
5.10255127563782,1.49599609440039
5.11255627813907,1.50002317323366
5.12256128064032,1.50407257084707
5.13256628314157,1.50814432278701
5.14257128564282,1.51223846232965
5.15257628814407,1.51635502022384
5.16258129064532,1.52049402493781
5.17258629314657,1.52465550205311
5.18259129564782,1.52883947470605
5.19259629814907,1.53304596295511
5.20260130065033,1.53727498411566
5.21260630315158,1.54152655237062
5.22261130565283,1.54580067867546
5.23261630815408,1.55009737085103
5.24262131065533,1.55441663302951
5.25262631315658,1.55875846604892
5.26263131565783,1.56312286669512
5.27263631815908,1.56750982827793
5.28264132066033,1.57191933983316
5.29264632316158,1.57635138643136
5.30265132566283,1.5808059488345
5.31265632816408,1.58528300328614
5.32266133066533,1.58978252162316
5.33266633316658,1.59430447069313
5.34267133566783,1.59884881268814
5.35267633816908,1.60341550433434
5.36268134067033,1.60800449752928
5.37268634317159,1.61261573837365
5.38269134567284,1.61724916762522
5.39269634817409,1.62190472006186
5.40270135067534,1.6265823246042
5.41270635317659,1.63128190389209
5.42271135567784,1.63600337429398
5.43271635817909,1.64074664552017
5.44272136068034,1.64551162059466
5.45272636318159,1.65029819551039
5.46273136568284,1.65510625912859
5.47273636818409,1.65993569292412
5.48274137068534,1.6647863705862
5.49274637318659,1.66965815825489
5.50275137568784,1.67455091379558
5.51275637818909,1.67946448697658
5.52276138069035,1.68439871876037
5.5327663831916,1.68935344180509
5.54277138569285,1.69432847929502
5.5527763881941,1.69932364574797
5.56278139069535,1.70433874560732
5.5727863931966,1.70937357436865
5.58279139569785,1.71442791679949
5.5927963981991,1.71950154824428
5.60280140070035,1.72459423289276
5.6128064032016,1.72970572491349
5.62281140570285,1.73483576696706
5.6328164082041,1.7399840909774
5.64282141070535,1.74515041702855
5.6528264132066,1.75033445382986
5.66283141570785,1.75553589798574
5.6728364182091,1.76075443391044
5.68284142071036,1.76598973348353
5.69284642321161,1.77124145597421
5.70285142571286,1.77650924760645
5.71285642821411,1.7817927413634
5.72286143071536,1.78709155670471
5.73286643321661,1.79240529943625
5.74287143571786,1.79773356122617
5.75287643821911,1.80307591967526
5.76288144072036,1.8084319377258
5.77288644322161,1.81380116393685
5.78289144572286,1.81918313151318
5.79289644822411,1.82457735874332
5.80290145072536,1.82998334831469
5.81290645322661,1.83540058733498
5.82291145572786,1.84082854709816
5.83291645822911,1.84626668277314
5.84292146073037,1.85171443327851
5.85292646323162,1.85717122107517
5.86293146573287,1.86263645191654
5.87293646823412,1.86810951478308
5.88294147073537,1.87358978158489
5.89294647323662,1.8790766070957
5.90295147573787,1.88456932870583
5.91295647823912,1.89006726652849
5.92296148074037,1.89556972273219
5.93296648324162,1.90107598216227
5.94297148574287,1.90658531151941
5.95297648824412,1.9120969597119
5.96298149074537,1.91761015785256
5.97298649324662,1.92312411888206
5.98299149574787,1.92863803753381
5.99299649824912,1.93415109059287
6.00300150075037,1.93966243664956
6.01300650325163,1.94517121588944
6.02301150575288,1.95067655043575
6.03301650825413,1.95617754503431
6.04302151075538,1.96167328527271
6.05302651325663,1.96716283975902
6.06303151575788,1.97264525845566
6.07303651825913,1.97811957435834
6.08304152076038,1.98358480196431
6.09304652326163,1.98903993927627
6.10305152576288,1.99448396588473
6.11305652826413,1.9999158455091
6.12306153076538,2.00533452382961
6.13306653326663,2.01073893072063
6.14307153576788,2.01612797928696
6.15307653826913,2.02150056670164
6.16308154077038,2.02685557433065
6.17308654327164,2.03219186808052
6.18309154577289,2.03750829888465
6.19309654827414,2.04280370291054
6.20310155077539,2.0480769022384
6.21310655327664,2.05332670466206
6.22311155577789,2.05855190507235
6.23311655827914,2.06375128514356
6.24312156078039,2.06892361464862
6.25312656328164,2.07406765058419
6.26313156578289,2.07918213924317
6.27313656828414,2.08426581676832
6.28314157078539,2.08931740800913
6.29314657328664,2.09433562855265
6.30315157578789,2.09931918621112
6.31315657828914,2.10426677949103
6.3231615807904,2.10917710003524
6.33316658329165,2.11404883217651
6.3431715857929,2.11888065466727
6.35317658829415,2.12367124115343
6.3631815907954,2.12841926055503
6.37318659329665,2.13312337823725
6.3831915957979,2.13778225688724
6.39319659829915,2.14239455690513
6.4032016008004,2.14695893779061
6.41320660330165,2.15147405848487
6.4232116058029,2.15593857914183
6.43321660830415,2.16035116100236
6.4432216108054,2.16471046815769
6.45322661330665,2.16901516785152
6.4632316158079,2.17326393203212
6.47323661830915,2.17745543801627
6.48324162081041,2.18158836956701
6.49324662331166,2.18566141769089
6.50325162581291,2.18967328197648
6.51325662831416,2.19362267114582
6.52326163081541,2.19750830478569
6.53326663331666,2.20132891347087
6.54327163581791,2.20508324074331
6.55327663831916,2.20877004340966
6.56328164082041,2.21238809319406
6.57328664332166,2.21593617728212
6.58329164582291,2.21941309999225
6.59329664832416,2.22281768280576
6.60330165082541,2.22614876664571
6.61330665332666,2.22940521209575
6.62331165582791,2.23258590109702
6.63331665832916,2.23568973617014
6.64332166083042,2.23871564256723
6.65332666333167,2.2416625724169
6.66333166583292,2.24452950266837
6.67333666833417,2.24731543509265
6.68334167083542,2.25001939860181
6.69334667333667,2.25264045061678
6.70335167583792,2.25517767771192
6.71335667833917,2.25763019651221
6.72336168084042,2.25999715474669
6.73336668334167,2.26227773223405
6.74337168584292,2.26447114176296
6.75337668834417,2.26657663004002
6.76338169084542,2.26859347848038
6.77338669334667,2.27052100384716
6.78339169584792,2.27235855992034
6.79339669834917,2.2741055374478
6.80340170085042,2.27576136512356
6.81340670335168,2.27732551043009
6.82341170585293,2.27879748048023
6.83341670835418,2.2801768233074
6.84342171085543,2.28146312682786
6.85342671335668,2.28265602076277
6.86343171585793,2.2837551759966
6.87343671835918,2.28476031219995
6.88344172086043,2.28567118665251
6.89344672336168,2.28648759757495
6.90345172586293,2.28720939240589
6.91345672836418,2.28783646102512
6.92346173086543,2.28836874088971
6.93346673336668,2.28880621332053
6.94347173586793,2.28914890433236
6.95347673836918,2.28939688725161
6.96348174087044,2.28955028074256
6.97348674337169,2.28960925030739
6.98349174587294,2.28957400723892
6.99349674837419,2.28944481012422
7.00350175087544,2.28922196298159
7.01350675337669,2.28890581754636
7.02351175587794,2.28849677066304
7.03351675837919,2.28799526600323
7.04352176088044,2.28740179304955
7.05352676338169,2.2867168871089
7.06353176588294,2.28594112906981
7.07353676838419,2.2850751445189
7.08354177088544,2.28411960439366
7.09354677338669,2.28307522321911
7.10355177588794,2.28194276008924
7.11355677838919,2.28072301661289
7.12356178089045,2.27941683730857
7.1335667833917,2.2780251086832
7.14357178589295,2.27654875840084
7.1535767883942,2.27498875469095
7.16358179089545,2.27334610540634
7.1735867933967,2.27162185723696
7.18359179589795,2.26981709473367
7.1935967983992,2.26793293954243
7.20360180090045,2.26597054893691
7.2136068034017,2.26393111470939
7.22361180590295,2.26181586430018
7.2336168084042,2.25962605502779
7.24362181090545,2.25736297874186
7.2536268134067,2.2550279546105
7.26363181590795,2.25262233279382
7.2736368184092,2.25014749081103
7.28364182091046,2.24760483210613
7.29364682341171,2.24499578592802
7.30365182591296,2.24232180405683
7.31365682841421,2.23958436206371
7.32366183091546,2.23678495495177
7.33366683341671,2.23392509826637
7.34367183591796,2.23100632439425
7.35367683841921,2.22803018347836
7.36368184092046,2.22499823877128
7.37368684342171,2.22191206884411
7.38369184592296,2.21877326284293
7.39369684842421,2.21558342102345
7.40370185092546,2.21234415172837
7.41370685342671,2.20905707134672
7.42371185592796,2.20572380143729
7.43371685842921,2.2023459683156
7.44372186093047,2.19892520021905
7.45372686343172,2.19546312769791
7.46373186593297,2.1919613795679
7.47373686843422,2.18842158448081
7.48374187093547,2.18484536623322
7.49374687343672,2.18123434528103
7.50375187593797,2.17759013505105
7.51375687843922,2.17391434183376
7.52376188094047,2.17020856323474
7.53376688344172,2.16647438615529
7.54377188594297,2.16271338662409
7.55377688844422,2.15892712722388
7.56378189094547,2.15511715706774
7.57378689344672,2.15128500987313
7.58379189594797,2.14743220301484
7.59379689844922,2.14356023654529
7.60380190095047,2.13967059186736
7.61380690345173,2.13576473097385
7.62381190595298,2.13184409525056
7.63381690845423,2.12791010482355
7.64382191095548,2.12396415742743
7.65382691345673,2.12000762765726
7.66383191595798,2.11604186636904
7.67383691845923,2.11206819954639
7.68384192096048,2.10808792814591
7.69384692346173,2.1041023271619
7.70385192596298,2.10011264485687
7.71385692846423,2.09612010290125
7.72386193096548,2.09212589519168
7.73386693346673,2.0881311878363
7.74387193596798,2.08413711884648
7.75387693846923,2.08014479735876
7.76388194097049,2.07615530398405
7.77388694347174,2.07216969028708
7.78389194597299,2.06818897831413
7.79389694847424,2.06421416118101
7.80390195097549,2.06024620251474
7.81390695347674,2.05628603625302
7.82391195597799,2.05233456733879
7.83391695847924,2.04839267118674
7.84392196098049,2.04446119385011
7.85392696348174,2.04054095259681
7.86393196598299,2.03663273555432
7.87393696848424,2.03273730217973
7.88394197098549,2.02885538367157
7.89394697348674,2.02498768286462
7.90395197598799,2.02113487487242
7.91395697848924,2.0172976074191
7.9239619809905,2.01347650094566
7.93396698349175,2.00967214935672
7.943971985993,2.00588512031815
7.95397698849425,2.00211595555911
7.9639819909955,1.99836517164412
7.97398699349675,1.99463326028895
7.983991995998,1.99092068883159
7.99399699849925,1.98722790095739
8.0040020010005,1.98355531709822
8.01400700350175,1.97990333501177
8.024012006003,1.97627233043254
8.03401700850425,1.97266265758541
8.0440220110055,1.9690746498144
8.05402701350675,1.96550862016826
8.064032016008,1.9619648620149
8.07403701850926,1.95844364968688
8.08404202101051,1.95494523901452
8.09404702351176,1.95146986801302
8.10405202601301,1.94801775752561
8.11405702851426,1.94458911171337
8.12406203101551,1.94118411878777
8.13406703351676,1.93780295163823
8.14407203601801,1.93444576828356
8.15407703851926,1.93111271262595
8.16408204102051,1.9278039150565
8.17408704352176,1.92451949286495
8.18409204602301,1.92125955100038
8.19409704852426,1.91802418264942
8.20410205102551,1.91481346959638
8.21410705352676,1.91162748298215
8.22411205602801,1.90846628385558
8.23411705852926,1.90532992346734
8.24412206103051,1.90221844402428
8.25412706353177,1.89913187922636
8.26413206603302,1.89607025446066
8.27413706853427,1.89303358755635
8.28414207103552,1.89002188933787
8.29414707353677,1.88703516365776
8.30415207603802,1.88407340818178
8.31415707853927,1.88113661497449
8.32416208104052,1.87822477032588
8.33416708354177,1.87533785561838
8.34417208604302,1.87247584784031
8.35417708854427,1.86963871935455
8.36418209104552,1.86682643878415
8.37418709354677,1.86403897130309
8.38419209604802,1.86127627865097
8.39419709854927,1.85853831976812
8.40420210105053,1.85582505104001
8.41420710355178,1.8531364263555
8.42421210605303,1.85047239778913
8.43421710855428,1.84783291550656
8.44422211105553,1.84521792804875
8.45422711355678,1.84262738296895
8.46423211605803,1.84006122647546
8.47423711855928,1.83751940405055
8.48424212106053,1.83500186055813
8.49424712356178,1.83250854022963
8.50425212606303,1.83003938736127
8.51425712856428,1.82759434588665
8.52426213106553,1.82517335967946
8.53426713356678,1.82277637310167
8.54427213606803,1.82040333070538
8.55427713856928,1.81805417760611
8.56428214107054,1.81572885929803
8.57428714357179,1.8134273220484
8.58429214607304,1.81114951299671
8.59429714857429,1.80889538014462
8.60430215107554,1.80666487240334
8.61430715357679,1.80445793970097
8.62431215607804,1.80227453314486
8.63431715857929,1.80011460495999
8.64432216108054,1.7979781086206
8.65432716358179,1.79586499884731
8.66433216608304,1.7937752316989
8.67433716858429,1.79170876461708
8.68434217108554,1.78966555627699
8.69434717358679,1.78764556715105
8.70435217608804,1.78564875860911
8.71435717858929,1.78367509392021
8.72436218109054,1.7817245372941
8.7343671835918,1.77979705508562
8.74437218609305,1.77789261450888
8.7543771885943,1.77601118462156
8.76438219109555,1.77415273573714
8.7743871935968,1.7723172397105
8.78439219609805,1.77050466980508
8.7943971985993,1.76871500058608
8.80440220110055,1.76694820828305
8.8144072036018,1.76520427026367
8.82441220610305,1.76348316549575
8.8344172086043,1.76178487410753
8.84442221110555,1.76010937775055
8.8544272136068,1.75845665924081
8.86443221610805,1.75682670275945
8.87443721860931,1.7552194937152
8.88444222111056,1.7536350186263
8.89444722361181,1.75207326538114
8.90445222611306,1.75053422282058
8.91445722861431,1.74901788107363
8.92446223111556,1.74752423121347
8.93446723361681,1.74605326553412
8.94447223611806,1.74460497722821
8.95447723861931,1.74317936050368
8.96448224112056,1.74177641054573
8.97448724362181,1.74039612341845
8.98449224612306,1.73903849563656
8.99449724862431,1.73770352536221
9.00450225112556,1.73639121112274
9.01450725362681,1.73510155241208
9.02451225612806,1.73383454919883
9.03451725862931,1.7325902025033
9.04452226113056,1.7313685137831
9.05452726363182,1.7301694851598
9.06453226613307,1.72899311943645
9.07453726863432,1.72783941990085
9.08454227113557,1.7267083905416
9.09454727363682,1.72560003566122
9.10455227613807,1.72451436011389
9.11455727863932,1.72345136918776
9.12456228114057,1.72241106857837
9.13456728364182,1.7213934643712
9.14457228614307,1.72039856300872
9.15457728864432,1.71942637122731
9.16458229114557,1.71847689628201
9.17458729364682,1.71755014551085
9.18459229614807,1.71664612657479
9.19459729864932,1.71576484722995
9.20460230115058,1.71490631554639
9.21460730365183,1.71407053984338
9.22461230615308,1.71325752834917
9.23461730865433,1.71246728956923
9.24462231115558,1.71169983218356
9.25462731365683,1.71095516481737
9.26463231615808,1.71023329625465
9.27463731865933,1.709534235191
9.28464232116058,1.70885799049056
9.29464732366183,1.70820457100229
9.30465232616308,1.70757398543977
9.31465732866433,1.70696624262192
9.32466233116558,1.70638135128098
9.33466733366683,1.70581931999327
9.34467233616808,1.70528015741171
9.35467733866933,1.70476387197847
9.36468234117059,1.70427047197525
9.37468734367184,1.70379996574896
9.38469234617309,1.70335236137474
9.39469734867434,1.70292766685741
9.40470235117559,1.70252588992071
9.41470735367684,1.70214703812979
9.42471235617809,1.7017911188109
9.43471735867934,1.70145813922116
9.44472236118059,1.70114810636999
9.45472736368184,1.70086102706263
9.46473236618309,1.70059690776787
9.47473736868434,1.7003557547897
9.48474237118559,1.70013757413451
9.49474737368684,1.69994237178744
9.50475237618809,1.69977015307781
9.51475737868934,1.69962092325782
9.52476238119059,1.69949468735343
9.53476738369185,1.6993914499559
9.5447723861931,1.69931121539185
9.55477738869435,1.6992539877014
9.5647823911956,1.69921977099494
9.57478739369685,1.69920856866181
9.5847923961981,1.69922038368048
9.59479739869935,1.69925521874099
9.6048024012006,1.69931307632931
9.61480740370185,1.69939395851308
9.6248124062031,1.69949786702669
9.63481740870435,1.69962480327322
9.6448224112056,1.69977476827894
9.65482741370685,1.69994776261414
9.6648324162081,1.70014378635296
9.67483741870936,1.70036283966223
9.68484242121061,1.70060492482685
9.69484742371186,1.70087003979571
9.70485242621311,1.70115818080002
9.71485742871436,1.7014693471877
9.72486243121561,1.70180353717438
9.73486743371686,1.70216074871447
9.74487243621811,1.7025409791059
9.75487743871936,1.702944225177
9.76488244122061,1.70337048346315
9.77488744372186,1.70381975008557
9.78489244622311,1.70429202084124
9.79489744872436,1.70478729208565
9.80490245122561,1.70530555486292
9.81490745372686,1.70584680407757
9.82491245622811,1.70641103689808
9.83491745872936,1.70699824650121
9.84492246123061,1.70760842567618
9.85492746373187,1.70824156692319
9.86493246623312,1.70889766254886
9.87493746873437,1.70957670434839
9.88494247123562,1.71027868376099
9.89494747373687,1.71100359155134
9.90495247623812,1.71175141834662
9.91495747873937,1.71252215431127
9.92496248124062,1.7133157888226
9.93496748374187,1.71413231122839
9.94497248624312,1.71497171017965
9.95497748874437,1.71583397393452
9.96498249124562,1.71671909014979
9.97498749374687,1.71762704617488
9.98499249624812,1.71855782879234
9.99499749874937,1.71951142440194
10.0050025012506,1.7204878187592
10.0150075037519,1.72148699728787
10.0250125062531,1.72250894496768
10.0350175087544,1.72355364584317
10.0450225112556,1.72462108408874
10.0550275137569,1.72571124300104
10.0650325162581,1.72682410540873
10.0750375187594,1.72795965359207
10.0850425212606,1.72911786961414
10.0950475237619,1.73029873461157
10.1050525262631,1.73150222921086
10.1150575287644,1.73272833395291
10.1250625312656,1.73397702832791
10.1350675337669,1.735248291495
10.1450725362681,1.73654210205766
10.1550775387694,1.73785843803937
10.1650825412706,1.7391972769211
10.1750875437719,1.74055859555424
10.1850925462731,1.74194237032277
10.1950975487744,1.74334857689342
10.2051025512756,1.74477719038433
10.2151075537769,1.7462281852991
10.2251125562781,1.74770153563744
10.2351175587794,1.74919721463824
10.2451225612806,1.75071519496958
10.2551275637819,1.75225544860768
10.2651325662831,1.75381794709622
10.2751375687844,1.75540266102814
10.2851425712856,1.75700956046589
10.2951475737869,1.75863861500879
10.3051525762881,1.76028979313752
10.3151575787894,1.76196306293225
10.3251625812906,1.76365839185191
10.3351675837919,1.76537574629644
10.3451725862931,1.76711509220993
10.3551775887944,1.76887639480045
10.3651825912956,1.7706596183132
10.3751875937969,1.77246472643371
10.3851925962981,1.7742916819863
10.3951975987994,1.77614044698304
10.4052026013007,1.77801098270994
10.4152076038019,1.77990324947701
10.4252126063032,1.78181720697617
10.4352176088044,1.78375281388549
10.4452226113057,1.7857100279775
10.4552276138069,1.78768880641857
10.4652326163082,1.78968910509955
10.4752376188094,1.79171087920044
10.4852426213107,1.79375408306762
10.4952476238119,1.79581866979998
10.5052526263132,1.7979045917408
10.5152576288144,1.80001180024989
10.5252626313157,1.80214024548213
10.5352676338169,1.80428987675774
10.5452726363182,1.8064606422623
10.5552776388194,1.80865248904153
10.5652826413207,1.81086536315268
10.5752876438219,1.81309920945957
10.5852926463232,1.8153539716811
10.5952976488244,1.81762959237179
10.6053026513257,1.81992601289166
10.6153076538269,1.822243173351
10.6253126563282,1.82458101262345
10.6353176588294,1.82693946830981
10.6453226613307,1.82931847667235
10.6553276638319,1.83171797265167
10.6653326663332,1.83413788983203
10.6753376688344,1.83657816036256
10.6853426713357,1.83903871498163
10.6953476738369,1.84151948297721
10.7053526763382,1.84402039209863
10.7153576788394,1.84654136859115
10.7253626813407,1.84908233714373
10.7353676838419,1.85164322079952
10.7453726863432,1.85422394099413
10.7553776888444,1.85682441749061
10.7653826913457,1.85944456829711
10.7753876938469,1.8620843097013
10.7853926963482,1.86474355618403
10.7953976988494,1.86742222036939
10.8054027013507,1.87012021303586
10.8154077038519,1.87283744299476
10.8254127063532,1.87557381711652
10.8354177088544,1.878329240288
10.8454227113557,1.8811036152252
10.8554277138569,1.88389684265805
10.8654327163582,1.88670882118018
10.8754377188594,1.88953944694931
10.8854427213607,1.89238861415906
10.8954477238619,1.89525621463551
10.9054527263632,1.89814213756054
10.9154577288644,1.90104627013395
10.9254627313657,1.9039684968571
10.9354677338669,1.90690869961101
10.9454727363682,1.90986675801146
10.9554777388694,1.91284254875769
10.9654827413707,1.91583594591451
10.9754877438719,1.91884682103515
10.9854927463732,1.92187504248201
10.9954977488744,1.92492047600278
11.0055027513757,1.92798298444943
11.0155077538769,1.93106242747757
11.0255127563782,1.93415866185799
11.0355177588794,1.93727154117462
11.0455227613807,1.94040091578141
11.0555277638819,1.94354663300133
11.0655327663832,1.94670853649741
11.0755377688844,1.94988646677122
11.0855427713857,1.9530802609443
11.0955477738869,1.95628975241195
11.1055527763882,1.95951477112025
11.1155577788894,1.96275514326969
11.1255627813907,1.96601069141121
11.1355677838919,1.96928123429149
11.1455727863932,1.97256658673136
11.1555777888944,1.97586655965625
11.1655827913957,1.97918095992513
11.1755877938969,1.98250959039299
11.1855927963982,1.98585224967292
11.1955977988994,1.9892087322271
11.2056028014007,1.99257882816804
11.215607803902,1.99596232312199
11.2256128064032,1.9993589984781
11.2356178089045,2.00276863095736
11.2456228114057,2.00619099272016
11.255627813907,2.00962585130853
11.2656328164082,2.01307296923171
11.2756378189095,2.0165321046222
11.2856428214107,2.0200030104335
11.295647823912,2.02348543469584
11.3056528264132,2.02697912055558
11.3156578289145,2.03048380558083
11.3256628314157,2.03399922288224
11.335667833917,2.0375250997138
11.3456728364182,2.04106115828696
11.3556778389195,2.04460711553337
11.3656828414207,2.04816268234927
11.375687843922,2.05172756505183
11.3856928464232,2.0553014633837
11.3956978489245,2.05888407219362
11.4057028514257,2.06247508018896
11.415707853927,2.06607417034598
11.4257128564282,2.06968102018922
11.4357178589295,2.07329530070015
11.4457228614307,2.07691667760281
11.455727863932,2.08054480989625
11.4657328664332,2.0841793511281
11.4757378689345,2.08781994840099
11.4857428714357,2.09146624273882
11.495747873937,2.09511786914982
11.5057528764382,2.09877445605657
11.5157578789395,2.10243562594725
11.5257628814407,2.10610099443655
11.535767883942,2.10977017143038
11.5457728864432,2.11344276000013
11.5557778889445,2.11711835702995
11.5657828914457,2.12079655256342
11.575787893947,2.12447693078849
11.5857928964482,2.12815906851819
11.5957978989495,2.13184253707514
11.6058029014507,2.13552690012048
11.615807903952,2.13921171602601
11.6258129064532,2.14289653526416
11.6358179089545,2.1465809029465
11.6458229114557,2.1502643566413
11.655827913957,2.153946428081
11.6658329164582,2.15762664192306
11.6758379189595,2.16130451665819
11.6858429214607,2.16497956415354
11.695847923962,2.16865128962873
11.7058529264632,2.17231919195375
11.7158579289645,2.17598276354344
11.7258629314657,2.17964149029801
11.735867933967,2.18329485188139
11.7458729364682,2.18694232140587
11.7558779389695,2.19058336597298
11.7658829414707,2.19421744616307
11.775887943972,2.19784401683316
11.7858929464732,2.20146252603661
11.7958979489745,2.20507241635133
11.8059029514757,2.20867312397522
11.815907953977,2.21226407966124
11.8259129564782,2.21584470775467
11.8359179589795,2.21941442754567
11.8459229614807,2.22297265197926
11.855927963982,2.22651878928484
11.8659329664832,2.23005224132061
11.8759379689845,2.23357240575707
11.8859429714857,2.2370786735582
11.895947973987,2.24057043230657
11.9059529764882,2.24404706296156
11.9159579789895,2.24750794320255
11.9259629814907,2.25095244448552
11.935967983992,2.2543799351803
11.9459729864932,2.25778977790749
11.9559779889945,2.26118133234171
11.9659829914957,2.26455395247532
11.975987993997,2.26790699032186
11.9859929964982,2.27123979238389
11.9959979989995,2.27455170276782
12.0060030015007,2.27784206130299
12.016008004002,2.28111020534789
12.0260130065033,2.28435546851097
12.0360180090045,2.28757718236433
12.0460230115058,2.29077467502616
12.056028014007,2.29394727303243
12.0660330165083,2.29709429966243
12.0760380190095,2.30021507725716
12.0860430215108,2.30330892553971
12.096048024012,2.30637516326884
12.1060530265133,2.3094131075178
12.1160580290145,2.31242207446471
12.1260630315158,2.31540137930827
12.136068034017,2.31835033674913
12.1460730365183,2.32126826081719
12.1560780390195,2.32415446591656
12.1660830415208,2.32700826594339
12.176088044022,2.32982897632508
12.1860930465233,2.33261591177958
12.1960980490245,2.33536838922292
12.2061030515258,2.33808572585978
12.216108054027,2.34076724137324
12.2261130565283,2.34341225595
12.2361180590295,2.34602009335269
12.2461230615308,2.34859007845408
12.256128064032,2.35112153972152
12.2661330665333,2.35361380751121
12.2761380690345,2.35606621669039
12.2861430715358,2.35847810404762
12.296148074037,2.36084881216351
12.3061530765383,2.36317768656122
12.3161580790395,2.36546407698212
12.3261630815408,2.3677073390253
12.336168084042,2.36990683243977
12.3461730865433,2.37206192320575
12.3561780890445,2.37417198236447
12.3661830915458,2.37623638763517
12.376188094047,2.37825452232613
12.3861930965483,2.38022577746777
12.3961980990495,2.38214954992004
12.4062031015508,2.38402524531362
12.416208104052,2.38585227538937
12.4262131065533,2.38763006177405
12.4362181090545,2.38935803317347
12.4462231115558,2.39103562691567
12.456228114057,2.39266229014142
12.4662331165583,2.39423747853814
12.4762381190595,2.3957606581685
12.4862431215608,2.39723130469667
12.496248124062,2.398648904193
12.5062531265633,2.40001295328729
12.5162581290645,2.40132296076293
12.5262631315658,2.40257844492173
12.536268134067,2.40377893678881
12.5462731365683,2.40492398006234
12.5562781390695,2.40601312957537
12.5662831415708,2.40704595313511
12.576288144072,2.40802203219057
12.5862931465733,2.4089409606629
12.5962981490745,2.40980234643148
12.6063031515758,2.41060581180933
12.616308154077,2.41135099282297
12.6263131565783,2.41203754038499
12.6363181590795,2.41266512002039
12.6463231615808,2.41323341268364
12.656328164082,2.41374211455891
12.6663331665833,2.41419093775133
12.6763381690845,2.41457961046757
12.6863431715858,2.41490787725859
12.696348174087,2.41517549931869
12.7063531765883,2.41538225480635
12.7163581790895,2.41552793889596
12.7263631815908,2.41561236425302
12.736368184092,2.41563536133231
12.7463731865933,2.41559677866272
12.7563781890945,2.41549648260806
12.7663831915958,2.41533435815346
12.776388194097,2.41511030891421
12.7863931965983,2.4148242572695
12.7963981990995,2.41447614448593
12.8064032016008,2.41406593160619
12.8164082041021,2.41359359893704
12.8264132066033,2.41305914613638
12.8364182091046,2.4124625936841
12.8464232116058,2.41180397765608
12.8564282141071,2.41108335790454
12.8664332166083,2.4103008175523
12.8764382191096,2.40945645528886
12.8864432216108,2.40855039190848
12.8964482241121,2.40758276790287
12.9064532266133,2.40655374477279
12.9164582291146,2.40546350470991
12.9264632316158,2.40431225053796
12.9364682341171,2.40310020569271
12.9464732366183,2.40182761473972
12.9564782391196,2.40049474285348
12.9664832416208,2.39910187573287
12.9764882441221,2.39764931979529
12.9864932466233,2.39613740132712
12.9964982491246,2.39456647176661
13.0065032516258,2.39293689947144
13.0165082541271,2.39124906966266
13.0265132566283,2.38950339280336
13.0365182591296,2.38770029861983
13.0465232616308,2.38584023660009
13.0565282641321,2.38392367654627
13.0665332666333,2.38195110765206
13.0765382691346,2.37992303841355
13.0865432716358,2.37783999747812
13.0965482741371,2.37570253119009
13.1065532766383,2.37351120603496
13.1165582791396,2.37126660673935
13.1265632816408,2.36896933479152
13.1365682841421,2.36662001257231
13.1465732866433,2.36421927859216
13.1565782891446,2.36176778662619
13.1665832916458,2.35926621067989
13.1765882941471,2.35671524001734
13.1865932966483,2.35411557866261
13.1965982991496,2.35146794883136
13.2066033016508,2.34877308656556
13.2166083041521,2.34603174280448
13.2266133066533,2.34324468371233
13.2366183091546,2.34041268828659
13.2466233116558,2.33753655017117
13.2566283141571,2.33461707469387
13.2666333166583,2.33165508045913
13.2766383191596,2.32865139776523
13.2866433216608,2.32560686798909
13.2966483241621,2.32252234378736
13.3066533266633,2.31939868751371
13.3166583291646,2.31623677166608
13.3266633316658,2.31303747724493
13.3366683341671,2.3098016940267
13.3466733366683,2.3065303197494
13.3566783391696,2.30322425888883
13.3666833416708,2.29988442314351
13.3766883441721,2.29651172958953
13.3866933466733,2.29310710123069
13.3966983491746,2.28967146551034
13.4067033516758,2.28620575355582
13.4167083541771,2.28271090002505
13.4267133566783,2.27918784368904
13.4367183591796,2.27563752327215
13.4467233616808,2.27206088123884
13.4567283641821,2.26845885859571
13.4667333666833,2.26483239908954
13.4767383691846,2.26118244348679
13.4867433716858,2.25750993388419
13.4967483741871,2.25381580874479
13.5067533766883,2.25010100582469
13.5167583791896,2.24636645858597
13.5267633816908,2.24261309824334
13.5367683841921,2.23884185078283
13.5467733866933,2.2350536384558
13.5567783891946,2.23124937750184
13.5667833916958,2.2274299789001
13.5767883941971,2.22359634681996
13.5867933966983,2.21974937891436
13.5967983991996,2.21588996487725
13.6068034017008,2.21201898715243
13.6168084042021,2.20813731880156
13.6268134067034,2.20424582506608
13.6368184092046,2.20034536056905
13.6468234117059,2.19643677130459
13.6568284142071,2.19252089199027
13.6668334167084,2.1885985472577
13.6768384192096,2.1846705505917
13.6868434217109,2.18073770353219
13.6968484242121,2.17680079671884
13.7068534267134,2.17286060749132
13.7168584292146,2.16891790182517
13.7268634317159,2.16497343221727
13.7368684342171,2.16102793825441
13.7468734367184,2.15708214668233
13.7568784392196,2.1531367698273
13.7668834417209,2.14919250726068
13.7768884442221,2.14525004382281
13.7868934467234,2.14131005051638
13.7968984492246,2.13737318435138
13.8069034517259,2.13344008722331
13.8169084542271,2.12951138728465
13.8269134567284,2.12558769746914
13.8369184592296,2.12166961611774
13.8469234617309,2.11775772722022
13.8569284642321,2.11385259925609
13.8669334667334,2.10995478650369
13.8769384692346,2.10606482812565
13.8869434717359,2.10218324829471
13.8969484742371,2.0983105569746
13.9069534767384,2.09444724874555
13.9169584792396,2.0905938038695
13.9269634817409,2.0867506881434
13.9369684842421,2.08291835243709
13.9469734867434,2.0790972337456
13.9569784892446,2.07528775452765
13.9669834917459,2.07149032303852
13.9769884942471,2.06770533403915
13.9869934967484,2.06393316799645
13.9969984992496,2.06017419196776
14.0070035017509,2.05642875982538
14.0170085042521,2.05269721178141
14.0270135067534,2.04897987537318
14.0370185092546,2.04527706532672
14.0470235117559,2.04158908354594
14.0570285142571,2.03791622000229
14.0670335167584,2.03425875234086
14.0770385192596,2.03061694630371
14.0870435217609,2.02699105644686
14.0970485242621,2.02338132563857
14.1070535267634,2.0197879857819
14.1170585292646,2.01621125833654
14.1270635317659,2.01265135386024
14.1370685342671,2.00910847286829
14.1470735367684,2.00558280618246
14.1570785392696,2.00207453460338
14.1670835417709,1.9985838298024
14.1770885442721,1.99511085451081
14.1870935467734,1.99165576237419
14.1970985492746,1.98821869880656
14.2071035517759,1.98479980104801
14.2171085542771,1.98139919819747
14.2271135567784,1.97801701199717
14.2371185592796,1.9746533568018
14.2471235617809,1.97130833973861
14.2571285642821,1.96798206144041
14.2671335667834,1.96467461593255
14.2771385692846,1.96138609089411
14.2871435717859,1.95811656834857
14.2971485742871,1.9548661244702
14.3071535767884,1.95163482993044
14.3171585792896,1.94842275055346
14.3271635817909,1.94522994703651
14.3371685842921,1.94205647537754
14.3471735867934,1.93890238749547
14.3571785892946,1.93576773086065
14.3671835917959,1.93265254900439
14.3771885942971,1.92955688209889
14.3871935967984,1.92648076649678
14.3971985992996,1.92342423532882
14.4072036018009,1.9203873190248
14.4172086043022,1.91737004477727
14.4272136068034,1.91437243723287
14.4372186093047,1.9113945189094
14.4472236118059,1.90843630964551
14.4572286143072,1.90549782735623
14.4672336168084,1.9025790883012
14.4772386193097,1.89968010662085
14.4872436218109,1.89680089506243
14.4972486243122,1.89394146513952
14.5072536268134,1.89110182676552
14.5172586293147,1.88828198891032
14.5272636318159,1.88548195969685
14.5372686343172,1.88270174610371
14.5472736368184,1.87994135455533
14.5572786393197,1.87720079096729
14.5672836418209,1.87448006051078
14.5772886443222,1.87177916814194
14.5872936468234,1.86909811858926
14.5972986493247,1.86643691617445
14.6073036518259,1.86379556532505
14.6173086543272,1.86117407043882
14.6273136568284,1.85857243578579
14.6373186593297,1.8559906660702
14.6473236618309,1.85342876606168
14.6573286643322,1.85088674067502
14.6673336668334,1.84836459548255
14.6773386693347,1.84586233623243
14.6873436718359,1.84337996910288
14.6973486743372,1.84091750089691
14.7073536768384,1.83847493889685
14.7173586793397,1.83605229095365
14.7273636818409,1.83364956554998
14.7373686843422,1.83126677170495
14.7473736868434,1.82890391936708
14.7573786893447,1.82656101896234
14.7673836918459,1.82423808156804
14.7773886943472,1.82193511921481
14.7873936968484,1.81965214463808
14.7973986993497,1.81738917117211
14.8074037018509,1.81514621306158
14.8174087043522,1.81292328520894
14.8274137068534,1.81072040352757
14.8374187093547,1.80853758440867
14.8474237118559,1.80637484522404
14.8574287143572,1.80423220404091
14.8674337168584,1.80210967974193
14.8774387193597,1.8000072918243
14.8874437218609,1.79792506074713
14.8974487243622,1.79586300766303
14.9074537268634,1.79382115430028
14.9174587293647,1.7917995233181
14.9274637318659,1.78979813774578
14.9374687343672,1.78781702167521
14.9474737368684,1.78585619961603
14.9574787393697,1.78391569683991
14.9674837418709,1.78199553918662
14.9774887443722,1.78009575315406
14.9874937468734,1.7782163658329
14.9974987493747,1.77635740464291
15.0075037518759,1.77451889797936
15.0175087543772,1.77270087429009
15.0275137568784,1.7709033628646
15.0375187593797,1.76912639324513
15.0475237618809,1.76736999572643
15.0575287643822,1.76563420062132
15.0675337668834,1.76391903883498
15.0775387693847,1.76222454161449
15.0875437718859,1.76055074055974
15.0975487743872,1.75889766763932
15.1075537768884,1.7572653551547
15.1175587793897,1.75565383550482
15.1275637818909,1.75406314159098
15.1375687843922,1.75249330618954
15.1475737868934,1.75094436258583
15.1575787893947,1.74941634405411
15.1675837918959,1.74790928411531
15.1775887943972,1.74642321622764
15.1875937968984,1.74495817421905
15.1975987993997,1.74351419176001
15.2076038019009,1.74209130277762
15.2176088044022,1.7406895410863
15.2276138069035,1.73930894063157
15.2376188094047,1.73794953517491
15.247623811906,1.73661135861903
15.2576288144072,1.73529444465534
15.2676338169085,1.73399882707137
15.2776388194097,1.73272453940936
15.287643821911,1.73147161524915
15.2976488244122,1.73024008789946
15.3076538269135,1.7290299906598
15.3176588294147,1.7278413565367
15.327663831916,1.72667421850747
15.3376688344172,1.72552860914548
15.3476738369185,1.72440456097466
15.3576788394197,1.7233021060958
15.367683841921,1.72222127665071
15.3776888444222,1.72116210435553
15.3876938469235,1.7201246207067
15.3976988494247,1.71910885690824
15.407703851926,1.71811484366087
15.4177088544272,1.71714261177399
15.4277138569285,1.71619219129899
15.4377188594297,1.71526361212021
15.447723861931,1.7143569037661
15.4577288644322,1.71347209544132
15.4677338669335,1.71260921585932
15.4777388694347,1.71176829353058
15.487743871936,1.71094935653905
15.4977488744372,1.71015243252187
15.5077538769385,1.70937754860842
15.5177588794397,1.70862473183848
15.527763881941,1.70789400828117
15.5377688844422,1.70718540412322
15.5477738869435,1.70649894502246
15.5577788894447,1.70583465606842
15.567783891946,1.70519256189152
15.5777888944472,1.70457268667037
15.5877938969485,1.70397505436372
15.5977988994497,1.70339968814548
15.607803901951,1.70284661093308
15.6178089044522,1.70231584502413
15.6278139069535,1.70180741237844
15.6378189094547,1.70132133442722
15.647823911956,1.70085763213046
15.6578289144572,1.70041632582868
15.6678339169585,1.69999743555336
15.6778389194597,1.69960098073636
15.687843921961,1.69922698045343
15.6978489244622,1.69887545317712
15.7078539269635,1.69854641691344
15.7178589294647,1.69823988914874
15.727863931966,1.69795588700711
15.7378689344672,1.69769442686855
15.7478739369685,1.69745552483823
15.7578789394697,1.69723919639642
15.767883941971,1.69704545656003
15.7778889444722,1.69687431979827
15.7878939469735,1.69672580017098
15.7978989494747,1.69659991111034
15.807903951976,1.69649666562904
15.8179089544772,1.69641607613481
15.8279139569785,1.69635815455841
15.8379189594797,1.69632291237411
15.847923961981,1.6963103608195
15.8579289644822,1.69632051032366
15.8679339669835,1.69635337076066
15.8779389694847,1.69640895149841
15.887943971986,1.69648726141133
15.8979489744872,1.69658830888673
15.9079539769885,1.69671210182676
15.9179589794897,1.69685864765208
15.927963981991,1.69702795317451
15.9379689844922,1.69722002475292
15.9479739869935,1.69743486795382
15.9579789894947,1.69767248831293
15.967983991996,1.69793289338575
15.9779889944972,1.69821608632864
15.9879939969985,1.69852206852831
15.9979989994997,1.69885084420024
16.008004002001,1.69920241647392
16.0180090045023,1.69957678772289
16.0280140070035,1.69997395978962
16.0380190095048,1.70039393401781
16.048024012006,1.70083671139186
16.0580290145073,1.70130229240627
16.0680340170085,1.70179067713161
16.0780390195098,1.70230186537343
16.088044022011,1.70283585259902
16.0980490245123,1.70339263710063
16.1080540270135,1.70397222062039
16.1180590295148,1.7045745996631
16.128064032016,1.70519977032203
16.1380690345173,1.70584772898196
16.1480740370185,1.7065184712901
16.1580790395198,1.70721199245591
16.168084042021,1.70792828724029
16.1780890445223,1.70866734985985
16.1880940470235,1.70942917398473
16.1980990495248,1.71021375276491
16.208104052026,1.71102107887749
16.2181090545273,1.71185114449442
16.2281140570285,1.71270394118784
16.2381190595298,1.71357946012559
16.248124062031,1.71447769183031
16.2581290645323,1.71539862635166
16.2681340670335,1.71634225324485
16.2781390695348,1.71730856135635
16.288144072036,1.71829753929319
16.2981490745373,1.71930917489772
16.3081540770385,1.72034345556548
16.3181590795398,1.72140036812932
16.328164082041,1.72247989884515
16.3381690845423,1.72358203356168
16.3481740870435,1.7247067573371
16.3581790895448,1.72585405494677
16.368184092046,1.727023910208
16.3781890945473,1.72821630679168
16.3881940970485,1.72943122768183
16.3981990995498,1.73066865507469
16.408204102051,1.73192857085199
16.4182091045523,1.73321095632139
16.4282141070535,1.73451579178706
16.4382191095548,1.73584305750106
16.448224112056,1.73719273287396
16.4582291145573,1.73856479655053
16.4682341170585,1.73995922683035
16.4782391195598,1.74137600136382
16.488244122061,1.74281509697569
16.4982491245623,1.74427649001561
16.5082541270635,1.74576015624139
16.5182591295648,1.74726607056888
16.528264132066,1.74879420745714
16.5382691345673,1.75034454059129
16.5482741370685,1.75191704301086
16.5582791395698,1.75351168711866
16.568284142071,1.75512844453267
16.5782891445723,1.75676728633884
16.5882941470735,1.75842818272145
16.5982991495748,1.76011110321433
16.608304152076,1.76181601669199
16.6183091545773,1.76354289122291
16.6283141570785,1.76529169412365
16.6383191595798,1.76706239203924
16.648324162081,1.76885495063196
16.6583291645823,1.77066933499196
16.6683341670835,1.77250550937264
16.6783391695848,1.77436343710318
16.688344172086,1.77624308074628
16.6983491745873,1.77814440216328
16.7083541770885,1.78006736209549
16.7183591795898,1.78201192059645
16.728364182091,1.78397803683769
16.7383691845923,1.78596566896771
16.7483741870935,1.78797477434074
16.7583791895948,1.79000530927851
16.768384192096,1.79205722922619
16.7783891945973,1.7941304886436
16.7883941970985,1.79622504087853
16.7983991995998,1.79834083853653
16.8084042021011,1.80047783292598
16.8184092046023,1.80263597434148
16.8284142071036,1.80481521224807
16.8384192096048,1.80701549468603
16.8484242121061,1.80923676872483
16.8584292146073,1.81147898043935
16.8684342171086,1.81374207445351
16.8784392196098,1.81602599436856
16.8884442221111,1.81833068264851
16.8984492246123,1.82065608029586
16.9084542271136,1.82300212720688
16.9184592296148,1.82536876198888
16.9284642321161,1.82775592179594
16.9384692346173,1.83016354256365
16.9484742371186,1.83259155878751
16.9584792396198,1.83503990353007
16.9684842421211,1.83750850845442
16.9784892446223,1.83999730370607
16.9884942471236,1.84250621795398
16.9984992496248,1.84503517829094
17.0085042521261,1.84758411022921
17.0185092546273,1.85015293770849
17.0285142571286,1.85274158296247
17.0385192596298,1.85534996653791
17.0485242621311,1.85797800731041
17.0585292646323,1.8606256223225
17.0685342671336,1.86329272680327
17.0785392696348,1.86597923420653
17.0885442721361,1.86868505602679
17.0985492746373,1.87141010179437
17.1085542771386,1.87415427916279
17.1185592796398,1.87691749370039
17.1285642821411,1.879699648818
17.1385692846423,1.88250064597183
17.1485742871436,1.88532038441046
17.1585792896448,1.88815876096646
17.1685842921461,1.89101567048893
17.1785892946473,1.89389100544366
17.1885942971486,1.89678465566682
17.1985992996498,1.89969650893886
17.2086043021511,1.90262645038806
17.2186093046523,1.90557436251987
17.2286143071536,1.90854012547237
17.2386193096548,1.91152361655571
17.2486243121561,1.91452471040377
17.2586293146573,1.9175432790843
17.2686343171586,1.92057919150388
17.2786393196598,1.92363231395113
17.2886443221611,1.92670250977241
17.2986493246623,1.9297896391021
17.3086543271636,1.93289355923289
17.3186593296648,1.93601412420226
17.3286643321661,1.93915118479494
17.3386693346673,1.94230458883253
17.3486743371686,1.9454741803761
17.3586793396698,1.94865980034504
17.3686843421711,1.95186128629219
17.3786893446723,1.95507847197388
17.3886943471736,1.95831118775811
17.3986993496748,1.96155926017273
17.4087043521761,1.96482251212819
17.4187093546773,1.96810076275845
17.4287143571786,1.97139382716892
17.4387193596798,1.97470151657697
17.4487243621811,1.97802363821154
17.4587293646823,1.98135999515348
17.4687343671836,1.98471038634581
17.4787393696848,1.98807460642655
17.4887443721861,1.99145244580964
17.4987493746873,1.99484369035949
17.5087543771886,1.99824812165727
17.5187593796898,2.00166551661886
17.5287643821911,2.00509564761619
17.5387693846923,2.00853828233814
17.5487743871936,2.01199318348695
17.5587793896948,2.01546010929626
17.5687843921961,2.01893881286401
17.5787893946973,2.02242904235096
17.5887943971986,2.02593054097716
17.5987993996998,2.02944304640992
17.6088044022011,2.03296629180794
17.6188094047024,2.03650000448745
17.6288144072036,2.04004390670953
17.6388194097049,2.04359771541145
17.6488244122061,2.04716114149939
17.6588294147074,2.05073389127278
17.6688344172086,2.05431566445064
17.6788394197099,2.05790615585282
17.6888444222111,2.06150505411495
17.6988494247124,2.06511204215181
17.7088544272136,2.0687267973729
17.7188594297149,2.07234899066991
17.7288644322161,2.07597828764607
17.7388694347174,2.07961434715654
17.7488744372186,2.08325682259419
17.7588794397199,2.08690536088758
17.7688844422211,2.09055960287436
17.7788894447224,2.0942191833602
17.7888944472236,2.0978837305415
17.7988994497249,2.10155286667141
17.8089044522261,2.10522620710508
17.8189094547274,2.10890336147918
17.8289144572286,2.11258393257796
17.8389194597299,2.11626751697932
17.8489244622311,2.11995370440839
17.8589294647324,2.12364207871279
17.8689344672336,2.1273322163554
17.8789394697349,2.13102368828483
17.8889444722361,2.13471605778064
17.8989494747374,2.13840888280939
17.9089544772386,2.14210171342815
17.9189594797399,2.14579409430974
17.9289644822411,2.14948556257791
17.9389694847424,2.1531756494884
17.9489744872436,2.15686387922703
17.9589794897449,2.1605497697675
17.9689844922461,2.16423283248001
17.9789894947474,2.16791257202466
17.9889944972486,2.17158848676021
17.9989994997499,2.17526006849367
18.0090045022511,2.17892680261167
18.0190095047524,2.18258816812779
18.0290145072536,2.18624363764283
18.0390195097549,2.18989267756048
18.0490245122561,2.19353474788906
18.0590295147574,2.19716930266431
18.0690345172586,2.20079578948662
18.0790395197599,2.20441365011057
18.0890445222611,2.20802232030272
18.0990495247624,2.21162122970351
18.1090545272636,2.21520980240244
18.1190595297649,2.21878745665819
18.1290645322661,2.22235360493127
18.1390695347674,2.22590765438368
18.1490745372686,2.22944900647198
18.1590795397699,2.23297705751919
18.1690845422711,2.23649119842555
18.1790895447724,2.23999081535278
18.1890945472736,2.24347528899278
18.1990995497749,2.24694399564595
18.2091045522761,2.25039630652685
18.2191095547774,2.25383158869592
18.2291145572786,2.25724920435239
18.2391195597799,2.26064851187907
18.2491245622811,2.26402886521016
18.2591295647824,2.26738961448589
18.2691345672836,2.27073010607369
18.2791395697849,2.27404968282208
18.2891445722861,2.27734768407326
18.2991495747874,2.28062344583846
18.3091545772886,2.2838763012327
18.3191595797899,2.28710558074454
18.3291645822911,2.29031061172327
18.3391695847924,2.29349071947554
18.3491745872936,2.2966452268934
18.3591795897949,2.29977345496388
18.3691845922961,2.30287472308896
18.3791895947974,2.30594834843528
18.3891945972986,2.308993646798
18.3991995997999,2.31200993495546
18.4092046023012,2.31499652579197
18.4192096048024,2.3179527340944
18.4292146073037,2.32087787227954
18.4392196098049,2.32377125396422
18.4492246123062,2.32663219295102
18.4592296148074,2.32946000273699
18.4692346173087,2.33225399812804
18.4792396198099,2.33501349450651
18.4892446223112,2.33773780866389
18.4992496248124,2.34042625903689
18.5092546273137,2.3430781653588
18.5192596298149,2.34569284988319
18.5292646323162,2.3482696370815
18.5392696348174,2.35080785412615
18.5492746373187,2.35330683113699
18.5592796398199,2.35576590143683
18.5692846423212,2.35818440204676
18.5792896448224,2.36056167373189
18.5892946473237,2.36289706166025
18.5992996498249,2.36518991508595
18.6093046523262,2.36743958840134
18.6193096548274,2.36964544088215
18.6293146573287,2.37180683747448
18.6393196598299,2.37392314853756
18.6493246623312,2.37599375112066
18.6593296648324,2.3780180277848
18.6693346673337,2.37999536880153
18.6793396698349,2.38192517068981
18.6893446723362,2.38380683793832
18.6993496748374,2.38563978222822
18.7093546773387,2.38742342383873
18.7193596798399,2.38915719087976
18.7293646823412,2.3908405207506
18.7393696848424,2.39247285928985
18.7493746873437,2.39405366235326
18.7593796898449,2.39558239475835
18.7693846923462,2.3970585321602
18.7793896948474,2.39848155968497
18.7893946973487,2.39985097437156
18.7993996998499,2.40116628271741
18.8094047023512,2.40242700429891
18.8194097048524,2.40363266967532
18.8294147073537,2.40478282078328
18.8394197098549,2.40587701261998
18.8494247123562,2.40691481295195
18.8594297148574,2.40789580220135
18.8694347173587,2.40881957447544
18.8794397198599,2.4096857373637
18.8894447223612,2.41049391248373
18.8994497248624,2.41124373580956
18.9094547273637,2.4119348576543
18.9194597298649,2.41256694345338
18.9294647323662,2.41313967382291
18.9394697348674,2.41365274473216
18.9494747373687,2.41410586813348
18.9594797398699,2.41449877215126
18.9694847423712,2.41483120138744
18.9794897448724,2.41510291672722
18.9894947473737,2.41531369612642
18.9994997498749,2.41546333486932
19.0095047523762,2.4155516454569
19.0195097548774,2.41557845833447
19.0295147573787,2.41554362171078
19.0395197598799,2.41544700243816
19.0495247623812,2.41528848530689
19.0595297648824,2.41506797376533
19.0695347673837,2.41478539061319
19.0795397698849,2.41444067713533
19.0895447723862,2.41403379411418
19.0995497748874,2.41356472198945
19.1095547773887,2.41303346090621
19.1195597798899,2.41244003134861
19.1295647823912,2.41178446952699
19.1395697848924,2.41106683539749
19.1495747873937,2.41028721237487
19.1595797898949,2.40944569972061
19.1695847923962,2.4085424179778
19.1795897948974,2.40757750818216
19.1895947973987,2.40655113228036
19.1995997998999,2.40546347261909
19.2096048024012,2.40431473253739
19.2196098049025,2.40310513624735
19.2296148074037,2.40183492825216
19.239619809905,2.40050437396238
19.2496248124062,2.39911375966787
19.2596298149075,2.39766339240347
19.2696348174087,2.39615359896715
19.27963981991,2.39458473070931
19.2896448224112,2.3929571573232
19.2996498249125,2.3912712653532
19.3096548274137,2.38952746463312
19.319659829915,2.38772618543084
19.3296648324162,2.38586787806034
19.3396698349175,2.38395301243648
19.3496748374187,2.38198207849288
19.35967983992,2.37995558562849
19.3696848424212,2.3778740626245
19.3796898449225,2.3757380572674
19.3896948474237,2.3735481362653
19.399699849925,2.37130488474904
19.4097048524262,2.36900890600066
19.4197098549275,2.36666082194722
19.4297148574287,2.36426127144372
19.43971985993,2.36181091100244
19.4497248624312,2.35931041395193
19.4597298649325,2.35676047013413
19.4697348674337,2.35416178579044
19.479739869935,2.3515150824646
19.4897448724362,2.34882109805176
19.4997498749375,2.34608058357526
19.5097548774387,2.343294306453
19.51975987994,2.34046304682602
19.5297648824412,2.33758759812372
19.5397698849425,2.33466876734801
19.5497748874437,2.33170737380414
19.559779889945,2.32870424882293
19.5697848924462,2.3256602345771
19.5797898949475,2.32257618455932
19.5897948974487,2.31945296206629
19.59979989995,2.31629144035634
19.6098049024512,2.31309250166197
19.6198099049525,2.30985703630765
19.6298149074537,2.30658594258003
19.639819909955,2.30328012694983
19.6498249124562,2.29994050071045
19.6598299149575,2.29656798315716
19.6698349174587,2.29316349699161
19.67983991996,2.28972797144061
19.6898449224612,2.28626233799883
19.6998499249625,2.2827675334205
19.7098549274637,2.27924449543553
19.719859929965,2.27569416568676
19.7298649324662,2.27211748556473
19.7398699349675,2.26851539914693
19.7498749374687,2.26488884861749
19.75987993997,2.26123877817949
19.7698849424712,2.2575661284834
19.7798899449725,2.25387184082604
19.7898949474737,2.25015685218702
19.799899949975,2.24642209831168
19.8099049524762,2.24266851007079
19.8199099549775,2.23889701530868
19.8299149574787,2.23510853627852
19.83991995998,2.23130399067946
19.8499249624812,2.22748428983434
19.8599299649825,2.22365033910836
19.8699349674837,2.21980303651273
19.879939969985,2.21594327311766
19.8899449724862,2.21207193132526
19.8999499749875,2.20818988598421
19.9099549774887,2.2042980018864
19.91995997999,2.20039713563773
19.9299649824912,2.19648813280324
19.9399699849925,2.19257182964276
19.9499749874937,2.18864905112881
19.959979989995,2.18472061120423
19.9699849924962,2.18078731282094
19.9799899949975,2.17684994612108
19.9899949974987,2.17290929034672
20,2.16896611104281


==> Data/Follower_5_headway_star.csv <==
time,headway
0,7
0.0125062531265633,7.0249197497302
0.0250125062531266,7.04965511159001
0.0375187593796898,7.07420775059287
0.0500250125062531,7.0985793026933
0.0625312656328164,7.12277137522223
0.0750375187593797,7.14678554669157
0.087543771885943,7.17062336810023
0.100050025012506,7.19428636531599
0.11255627813907,7.21777603764979
0.125062531265633,7.2410938573246
0.137568784392196,7.26424127143893
0.150075037518759,7.28721970500045
0.162581290645323,7.31003055817882
0.175087543771886,7.33267520532712
0.187593796898449,7.35515499734033
0.200100050025012,7.37747126449149
0.212606303151576,7.39962531432088
0.225112556278139,7.42161842951661
0.237618809404702,7.44345187015136
0.250125062531266,7.46512687603396
0.262631315657829,7.48664466584817
0.275137568784392,7.50800643388197
0.287643821910955,7.52921335184342
0.300150075037519,7.55026657064835
0.312656328164082,7.571167220872
0.325162581290645,7.59191640890978
0.337668834417209,7.61251521720304
0.350175087543772,7.63296470652158
0.362681340670335,7.65326591544105
0.375187593796898,7.67341985867806
0.387693846923462,7.69342752406858
0.400200100050025,7.71328987501013
0.412706353176588,7.73300784990826
0.425212606303152,7.75258235966418
0.437718859429715,7.77201428418855
0.450225112556278,7.7913044738168
0.462731365682841,7.81045374781727
0.475237618809405,7.82946288986981
0.487743871935968,7.84833264466499
0.500250125062531,7.86706371744218
0.512756378189095,7.88565676958926
0.525262631315658,7.90411241442096
0.537768884442221,7.92243121341905
0.550275137568784,7.94061367024679
0.562781390695348,7.9586602276696
0.575287643821911,7.97657126385476
0.587793896948474,7.99434708460125
0.600300150075038,8.01198792007672
0.612806403201601,8.02949391742084
0.625312656328164,8.04686513942405
0.637818909454727,8.0641015609804
0.650325162581291,8.08120305947057
0.662831415707854,8.09816941249009
0.675337668834417,8.11500029425354
0.687843921960981,8.13169527374812
0.700350175087544,8.14825380906672
0.712856428214107,8.16467524422268
0.72536268134067,8.18095880700647
0.737868934467234,8.19710360596607
0.750375187593797,8.21310862631678
0.76288144072036,8.22897272406579
0.775387693846923,8.24469462086391
0.787893946973487,8.26027289936662
0.80040020010005,8.27570599456541
0.812906453226613,8.29099218380497
0.825412706353177,8.30612957522523
0.83791895947974,8.32111609659701
0.850425212606303,8.33594947945326
0.862931465732866,8.35062724080857
0.87543771885943,8.36514666136851
0.887943971985993,8.37950476181097
0.900450225112556,8.3936982755199
0.91295647823912,8.4077236144258
0.925462731365683,8.42157682933363
0.937968984492246,8.43525356296267
0.950475237618809,8.44874899751992
0.962981490745373,8.46205778997803
0.975487743871936,8.47517399458684
0.987993996998499,8.48809097281523
1.00050025012506,8.50080129041699
1.01300650325163,8.51329659289089
1.02551275637819,8.52556747004904
1.03801900950475,8.53760330190371
1.05052526263132,8.54939209579761
1.06303151575788,8.56092031720197
1.07553776888444,8.57217272731922
1.08804402201101,8.58313222266645
1.10055027513757,8.59377969406396
1.11305652826413,8.60409390115812
1.1255627813907,8.61405136502498
1.13806903451726,8.62362628179236
1.15057528764382,8.63279045961187
1.16308154077039,8.64151327484849
1.17558779389695,8.64976165583389
1.18809404702351,8.65750010156184
1.20060030015008,8.6646907286332
1.21310655327664,8.6712933398637
1.2256128064032,8.67726551354366
1.23811905952976,8.68256269619305
1.25062531265633,8.68713827720301
1.26313156578289,8.69094363135232
1.27563781890945,8.6939281081029
1.28814407203602,8.69603895237198
1.30065032516258,8.69722114586556
1.31315657828914,8.69741716453709
1.32566283141571,8.69656664626024
1.33816908454227,8.69460596930895
1.35067533766883,8.6914677401882
1.3631815907954,8.68708018849699
1.37568784392196,8.68136646097198
1.38819409704852,8.67424380415202
1.40070035017509,8.66562261549553
1.41320660330165,8.65540533986018
1.42571285642821,8.64348517701138
1.43821910955478,8.62974455636168
1.45072536268134,8.61405333390737
1.4632316158079,8.59626664486563
1.47573786893447,8.57622237849017
1.48824412206103,8.55373822573032
1.50075037518759,8.52860832787508
1.51325662831416,8.50059962640266
1.52576288144072,8.46944816990301
1.53826913456728,8.4348558464915
1.55077538769385,8.39648821440887
1.56328164082041,8.35397432237367
1.57578789394697,8.30690935424639
1.58829414707354,8.25486069098772
1.6008004002001,8.19737740863915
1.61330665332666,8.13400264605344
1.62581290645323,8.06428789306119
1.63831915957979,7.98780828682441
1.65082541270635,7.90417834273189
1.66333166583292,7.81306791197401
1.67583791895948,7.7142182502048
1.68834417208604,7.60745782418769
1.70085042521261,7.49271694900964
1.71335667833917,7.37003976650569
1.72586293146573,7.23959171376839
1.7383691845923,7.10166069399187
1.75087543771886,6.95665077186366
1.76338169084542,6.80506827273883
1.77588794397199,6.64750142030669
1.78839419709855,6.4845957438624
1.80090045022511,6.31702809384366
1.81340670335168,6.14548207184119
1.82591295647824,5.97062711682463
1.8384192096048,5.79310259232934
1.85092546273137,5.61350729961065
1.86343171585793,5.43239409108031
1.87593796898449,5.25026879573441
1.88844422211106,5.06759246695502
1.90095047523762,4.88478599441739
1.91345672836418,4.7022362526716
1.92596298149075,4.52030317013457
1.93846923461731,4.33932729909501
1.95097548774387,4.15963763280307
1.96348174087044,3.98155954405361
1.975987993997,3.80542276503078
1.98849424712356,3.63156930720065
2.00100050025013,3.46036109204464
2.01350675337669,3.29218685402869
2.02601300650325,3.12746758544594
2.03851925962981,2.96665955146202
2.05102551275638,2.81025384974279
2.06353176588294,2.65877178842319
2.0760380190095,2.51275600281817
2.08854427213607,2.37275797531463
2.10105052526263,2.23932306866556
2.11355677838919,2.11297409455699
2.12606303151576,1.99419395483527
2.13856928464232,1.88340742376
2.15107553776888,1.78096206989544
2.16358179089545,1.68710877128648
2.17608804402201,1.60198310854646
2.18859429714857,1.5255898059735
2.20110055027514,1.45779294555621
2.2136068034017,1.39831456334115
2.22611305652826,1.34674329913176
2.23861930965483,1.30255314568432
2.25112556278139,1.26513047460116
2.26363181590795,1.23380599661259
2.27613806903452,1.20788762108408
2.28864432216108,1.18669046495092
2.30115057528764,1.16956131118514
2.31365682841421,1.15589619298138
2.32616308154077,1.14515106125782
2.33866933466733,1.13684640384395
2.3511755877939,1.13056715552704
2.36368184092046,1.12595933159685
2.37618809404702,1.12272467112077
2.38869434717359,1.12061431037676
2.40120060030015,1.11942222163464
2.41370685342671,1.11897889609025
2.42621310655328,1.11914554905318
2.43871935967984,1.11980897978738
2.4512256128064,1.12087712144678
2.46373186593297,1.12227525718337
2.47623811905953,1.1239428461759
2.48874437218609,1.12583088832312
2.50125062531266,1.12789975338925
2.51375687843922,1.13011740332658
2.52626313156578,1.13245794335391
2.53876938469235,1.13490044433509
2.55127563781891,1.13742798925363
2.56378189094547,1.14002690123729
2.57628814407204,1.14268612170985
2.5887943971986,1.14539670548218
2.60130065032516,1.14815141349871
2.61380690345173,1.15094438828412
2.62631315657829,1.15377089004542
2.63881940970485,1.15662708239406
2.65132566283142,1.15950986072976
2.66383191595798,1.16241671337718
2.67633816908454,1.16534560980861
2.68884442221111,1.1682949098028
2.70135067533767,1.17126329029229
2.71385692846423,1.17424968607566
2.7263631815908,1.17725324173591
2.73886943471736,1.18027327279452
2.75137568784392,1.1833092339931
2.76388194097049,1.18636069370752
2.77638819409705,1.18942731316228
2.78889444722361,1.19250882938589
2.80140070035018,1.19560504145309
2.81390695347674,1.19871579920883
2.8264132066033,1.20184099409368
2.83891945972987,1.20498055165726
2.85142571285643,1.20813442550241
2.86393196598299,1.21130259293838
2.87643821910955,1.21448504533894
2.88894447223612,1.2176817942721
2.90145072536268,1.22089286679205
2.91395697848924,1.224118295414
2.92646323161581,1.22735812215633
2.93896948474237,1.23061239609386
2.95147573786893,1.23388117235297
2.9639819909955,1.23716451027811
2.97648824412206,1.24046247327048
2.98899449724862,1.24377512767552
3.00150075037519,1.24710254217863
3.01400700350175,1.25044478738206
3.02651325662831,1.25380193534679
3.03901950975488,1.25717405914096
3.05152576288144,1.26056123263923
3.064032016008,1.26396353026564
3.07653826913457,1.2673810266148
3.08904452226113,1.2708137964091
3.10155077538769,1.27426191421669
3.11405702851426,1.27772545443106
3.12656328164082,1.28120449089217
3.13906953476738,1.28469909701658
3.15157578789395,1.28820934552444
3.16408204102051,1.29173530846642
3.17658829414707,1.29527705691439
3.18909454727364,1.29883466109997
3.2016008004002,1.3024081901946
3.21410705352676,1.30599771231033
3.22661330665333,1.30960329427282
3.23911955977989,1.31322500170361
3.25162581290645,1.31686289888443
3.26413206603302,1.32051704867364
3.27663831915958,1.32418751238965
3.28914457228614,1.32787434979976
3.30165082541271,1.33157761908326
3.31415707853927,1.33529737660915
3.32666333166583,1.33903367698944
3.3391695847924,1.34278657293452
3.35167583791896,1.34655611529269
3.36418209104552,1.35034235272827
3.37668834417209,1.35414533188894
3.38919459729865,1.35796509725236
3.40170085042521,1.36180169097588
3.41420710355178,1.36565515287069
3.42671335667834,1.36952552030845
3.4392196098049,1.37341282819847
3.45172586293147,1.37731710869932
3.46423211605803,1.38123839133536
3.47673836918459,1.38517670295173
3.48924462231116,1.38913206729768
3.50175087543772,1.39310450529504
3.51425712856428,1.39709403480436
3.52676338169085,1.40110067037126
3.53926963481741,1.40512442339031
3.55177588794397,1.40916530191005
3.56428214107054,1.4132233104515
3.5767883941971,1.41729844996917
3.58929464732366,1.42139071775659
3.60180090045022,1.42550010732752
3.61430715357679,1.42962660829403
3.62681340670335,1.43377020626906
3.63931965982992,1.43793088282842
3.65182591295648,1.44210861515899
3.66433216608304,1.44630337622421
3.6768384192096,1.45051513461142
3.68934467233617,1.45474385416194
3.70185092546273,1.45898949415643
3.71435717858929,1.46325200903633
3.72686343171586,1.46753134826686
3.73936968484242,1.47182745632839
3.75187593796898,1.47614027256011
3.76438219109555,1.48046973084853
3.77688844422211,1.48481575977953
3.78939469734867,1.48917828240046
3.80190095047524,1.49355721599871
3.8144072036018,1.49795247213411
3.82691345672836,1.50236395629906
3.83941970985493,1.50679156805917
3.85192596298149,1.511235200802
3.86443221610805,1.5156947413563
3.87693846923462,1.5201700702793
3.88944472236118,1.52466106159383
3.90195097548774,1.52916758238892
3.91445722861431,1.53368949304108
3.92696348174087,1.53822664685754
3.93946973486743,1.54277889007226
3.951975987994,1.5473460617624
3.96448224112056,1.55192799328606
3.97698849424712,1.55652450886372
3.98949474737369,1.56113542491403
4.00200100050025,1.56576055003052
4.01450725362681,1.57039968499813
4.02701350675338,1.57505262246974
4.03951975987994,1.57971914708769
4.0520260130065,1.58439903513333
4.06453226613307,1.58909205450239
4.07703851925963,1.59379796468594
4.08954477238619,1.59851651630849
4.10205102551276,1.60324745150202
4.11455727863932,1.6079905035316
4.12706353176588,1.61274539659286
4.13956978489245,1.61751184594437
4.15207603801901,1.62228955755845
4.16458229114557,1.62707822838502
4.17708854427214,1.63187754577982
4.1895947973987,1.63668718794253
4.20210105052526,1.64150682351932
4.21460730365183,1.64633611129058
4.22711355677839,1.65117470094479
4.23961980990495,1.65602223191978
4.25212606303152,1.66087833423849
4.26463231615808,1.66574262806004
4.27713856928464,1.67061472365067
4.28964482241121,1.67549422140664
4.30215107553777,1.6803807118321
4.31465732866433,1.68527377558966
4.3271635817909,1.6901729829914
4.33966983491746,1.69507789505872
4.35217608804402,1.69998806226832
4.36468234117059,1.70490302554131
4.37718859429715,1.70982231572908
4.38969484742371,1.71474545390451
4.40220110055028,1.7196719512557
4.41470735367684,1.72460130921783
4.4272136068034,1.72953301958643
4.43971985992996,1.73446656429529
4.45222611305653,1.73940141611063
4.46473236618309,1.74433703775482
4.47723861930965,1.74927288341545
4.48974487243622,1.75420839724309
4.50225112556278,1.75914301491429
4.51475737868934,1.76407616271719
4.52726363181591,1.76900725859623
4.53976988494247,1.77393571138174
4.55227613806903,1.77886092201557
4.5647823911956,1.78378228252587
4.57728864432216,1.78869917776057
4.58979489744872,1.79361098390016
4.60230115057529,1.79851707022625
4.61480740370185,1.80341679819573
4.62731365682841,1.8083095225388
4.63981990995498,1.81319459103935
4.65232616308154,1.81807134507554
4.6648324162081,1.82293911957751
4.67733866933467,1.82779724396827
4.68984492246123,1.83264504157734
4.70235117558779,1.8374818312198
4.71485742871436,1.84230692605285
4.72736368184092,1.84711963539419
4.73986993496748,1.85191926389322
4.75237618809405,1.8567051127676
4.76488244122061,1.86147647973703
4.77738869434717,1.86623265965722
4.78989494747374,1.87097294485533
4.8024012006003,1.87569662554169
4.81490745372686,1.88040299017376
4.82741370685343,1.88509132624605
4.83991995997999,1.88976092012044
4.85242621310655,1.89441105848727
4.86493246623312,1.89904102752809
4.87743871935968,1.90365011487635
4.88994497248624,1.90823760860309
4.90245122561281,1.91280279913861
4.91495747873937,1.9173449785329
4.92746373186593,1.92186344195896
4.9399699849925,1.92635748749418
4.95247623811906,1.93082641710894
4.96498249124562,1.93526953703693
4.97748874437219,1.93968615816684
4.98999499749875,1.94407559698441
5.00250125062531,1.94843717537644
5.01500750375188,1.95277022202734
5.02751375687844,1.95707407211796
5.040020010005,1.96134806863168
5.05252626313157,1.96559156209923
5.06503251625813,1.96980391190495
5.07753876938469,1.97398448602831
5.09004502251126,1.97813266232584
5.10255127563782,1.98224782827632
5.11505752876438,1.98632938224607
5.12756378189095,1.99037673321785
5.14007003501751,1.99438930206357
5.15257628814407,1.99836652120405
5.16508254127064,2.00230783597831
5.1775887943972,2.0062127040749
5.19009504752376,2.01008059723378
5.20260130065033,2.01391100014145
5.21510755377689,2.01770341269084
5.22761380690345,2.02145734835918
5.24012006003001,2.02517233659024
5.25262631315658,2.02884792160565
5.26513256628314,2.03248366384346
5.27763881940971,2.03607913967463
5.29014507253627,2.03963394199501
5.30265132566283,2.04314768046761
5.31515757878939,2.04661998228237
5.32766383191596,2.05005049139433
5.34017008504252,2.0534388701558
5.35267633816908,2.05678479822726
5.36518259129565,2.06008797392651
5.37768884442221,2.06334811372304
5.39019509754877,2.06656495278639
5.40270135067534,2.06973824503485
5.4152076038019,2.0728677633421
5.42771385692846,2.07595329950252
5.44022011005503,2.07899466488085
5.45272636318159,2.08199168957409
5.46523261630815,2.08494422358969
5.47773886943472,2.08785213592779
5.49024512256128,2.09071531527554
5.50275137568784,2.0935336697167
5.51525762881441,2.09630712673539
5.52776388194097,2.09903563319424
5.54027013506753,2.10171915567322
5.5527763881941,2.10435767955176
5.56528264132066,2.10695120981527
5.57778889444722,2.109499770428
5.59029514757379,2.11200340431231
5.60280140070035,2.11446217317112
5.61530765382691,2.11687615763377
5.62781390695348,2.11924545642987
5.64032016008004,2.12157018686696
5.6528264132066,2.12385048418317
5.66533266633317,2.1260865014614
5.67783891945973,2.12827840926028
5.69034517258629,2.13042639564542
5.70285142571286,2.13253066541021
5.71535767883942,2.13459144024922
5.72786393196598,2.13660895812149
5.74037018509255,2.13858347310607
5.75287643821911,2.14051525488888
5.76538269134567,2.14240458863415
5.77788894447224,2.14425177430834
5.7903951975988,2.14605712663518
5.80290145072536,2.14782097439763
5.81540770385193,2.14954366025616
5.82791395697849,2.15122554019118
5.84042021010505,2.15286698320377
5.85292646323162,2.15446837071573
5.86543271635818,2.15603009636452
5.87793896948474,2.15755256533649
5.89044522261131,2.15903619395332
5.90295147573787,2.16048140948703
5.91545772886443,2.16188864911853
5.927963981991,2.16325836021772
5.94047023511756,2.16459099945163
5.95297648824412,2.1658870320327
5.96548274137069,2.16714693184377
5.97798899449725,2.16837118061255
5.99049524762381,2.1695602675233
6.00300150075037,2.17071468889927
6.01550775387694,2.17183494702191
6.0280140070035,2.17292155041105
6.04052026013006,2.17397501403224
6.05302651325663,2.17499585740379
6.06553276638319,2.17598460446091
6.07803901950976,2.17694178302965
6.09054527263632,2.17786792432672
6.10305152576288,2.17876356367787
6.11555777888944,2.179629239728
6.12806403201601,2.18046549304979
6.14057028514257,2.18127286588155
6.15307653826913,2.18205190158896
6.1655827913957,2.18280314451022
6.17808904452226,2.18352714063202
6.19059529764882,2.18422443620925
6.20310155077539,2.1848955770016
6.21560780390195,2.18554110807882
6.22811405702851,2.18616157349313
6.24062031015508,2.18675751667472
6.25312656328164,2.18732947936935
6.2656328164082,2.18787800099316
6.27813906953477,2.1884036186085
6.29064532266133,2.18890686706113
6.30315157578789,2.18938827818474
6.31565782891446,2.18984838039901
6.32816408204102,2.1902876984533
6.34067033516758,2.1907067535309
6.35317658829415,2.19110606275545
6.36568284142071,2.19148613864118
6.37818909454727,2.19184748893308
6.39069534767384,2.19219061708282
6.4032016008004,2.19251602119814
6.41570785392696,2.19282419368079
6.42821410705353,2.19311562160343
6.44072036018009,2.19339078661267
6.45322661330665,2.19365016412387
6.46573286643322,2.19389422352953
6.47823911955978,2.1941234281116
6.49074537268634,2.19433823454191
6.50325162581291,2.19453909300658
6.51575787893947,2.19472644717327
6.52826413206603,2.1949007334921
6.5407703851926,2.19506238153549
6.55327663831916,2.19521181420536
6.56578289144572,2.19534944739768
6.57828914457229,2.19547568907916
6.59079539769885,2.19559094009347
6.60330165082541,2.19569559448924
6.61580790395198,2.1957900391121
6.62831415707854,2.19587465219409
6.6408204102051,2.19594980461106
6.65332666333167,2.19601586042506
6.66583291645823,2.19607317655995
6.67833916958479,2.19612210188162
6.69084542271136,2.19616297674429
6.70335167583792,2.19619613458499
6.71585792896448,2.19622190169686
6.72836418209105,2.19624059687953
6.74087043521761,2.19625253076138
6.75337668834417,2.19625800660199
6.76588294147074,2.19625732053268
6.7783891945973,2.19625076118905
6.79089544772386,2.19623860933101
6.80340170085042,2.19622113881828
6.81590795397699,2.19619861646417
6.82841420710355,2.19617130141152
6.84092046023012,2.1961394454863
6.85342671335668,2.19610329397918
6.86593296648324,2.19606308513237
6.87843921960981,2.19601904971626
6.89094547273637,2.19597141187014
6.90345172586293,2.1959203893919
6.91595797898949,2.19586619302658
6.92846423211606,2.19580902673565
6.94097048524262,2.19574908825983
6.95347673836918,2.19568656911393
6.96598299149575,2.19562165412889
6.97848924462231,2.19555452204089
6.99099549774887,2.1954853456401
7.00350175087544,2.19541429156414
7.016008004002,2.19534152054625
7.02851425712856,2.19526718770138
7.04102051025513,2.19519144240394
7.05352676338169,2.19511442819467
7.06603301650825,2.19503628349037
7.07853926963482,2.19495714144563
7.09104552276138,2.19487712964693
7.10355177588794,2.19479637050512
7.11605802901451,2.19471498183405
7.12856428214107,2.19463307649534
7.14107053526763,2.19455076216121
7.1535767883942,2.19446814199135
7.16608304152076,2.1943853148959
7.17858929464732,2.19430237514366
7.19109554777389,2.19421941246562
7.20360180090045,2.19413651255098
7.21610805402701,2.19405375707572
7.22861430715358,2.19397122351717
7.24112056028014,2.19388898550064
7.2536268134067,2.19380711298454
7.26613306653327,2.19372567211655
7.27863931965983,2.19364472538048
7.29114557278639,2.19356433199815
7.30365182591296,2.19348454785101
7.31615807903952,2.19340542528914
7.32866433216608,2.1933270134894
7.34117058529265,2.193249358852
7.35367683841921,2.19317250479585
7.36618309154577,2.19309649155808
7.37868934467234,2.19302135666751
7.3911955977989,2.19294713514735
7.40370185092546,2.19287385945422
7.41620810405203,2.1928015592956
7.42871435717859,2.19273026206329
7.44122061030515,2.19265999290688
7.45372686343172,2.19259077465897
7.46623311655828,2.19252262793345
7.47873936968484,2.19245557137044
7.49124562281141,2.19238962165168
7.50375187593797,2.19232479338254
7.51625812906453,2.19226109928508
7.5287643821911,2.19219855050951
7.54127063531766,2.19213715653787
7.55377688844422,2.19207692505673
7.56628314157079,2.19201786213531
7.57878939469735,2.19195997248783
7.59129564782391,2.19190325952025
7.60380190095047,2.19184772515202
7.61630815407704,2.1917933699246
7.6288144072036,2.19174019324521
7.64132066033017,2.19168819339806
7.65382691345673,2.191637367501
7.66633316658329,2.19158771155688
7.67883941970986,2.19153922064188
7.69134567283642,2.19149188892185
7.70385192596298,2.19144570961399
7.71635817908954,2.19140067497952
7.72886443221611,2.19135677659127
7.74137068534267,2.19131400533294
7.75387693846923,2.19127235136733
7.7663831915958,2.19123180406727
7.77888944472236,2.19119235220965
7.79139569784892,2.19115398406374
7.80390195097549,2.19111668740892
7.81640820410205,2.19108044946216
7.82891445722861,2.19104525691197
7.84142071035518,2.19101109607801
7.85392696348174,2.19097795292159
7.8664332166083,2.1909458130465
7.87893946973487,2.19091466165874
7.89144572286143,2.19088448367937
7.90395197598799,2.1908552638093
7.91645822911456,2.19082698652957
7.92896448224112,2.19079963609342
7.94147073536768,2.19077319650108
7.95397698849425,2.1907476516255
7.96648324162081,2.19072298524433
7.97898949474737,2.19069918102719
7.99149574787394,2.19067622253701
8.0040020010005,2.19065409322043
8.01650825412706,2.19063277650223
8.02901450725363,2.19061225580402
8.04152076038019,2.19059251454719
8.05402701350675,2.19057353615286
8.06653326663332,2.19055530400502
8.07903951975988,2.19053780154377
8.09154577288644,2.19052101228765
8.10405202601301,2.19050491983366
8.11655827913957,2.1904895078593
8.12906453226613,2.19047476012098
8.1415707853927,2.1904606604831
8.15407703851926,2.19044719294848
8.16658329164582,2.19043434160142
8.17908954477239,2.19042209066578
8.19159579789895,2.19041042451504
8.20410205102551,2.1903993276865
8.21660830415208,2.19038878489633
8.22911455727864,2.19037878104113
8.2416208104052,2.19036930119791
8.25412706353177,2.19036033062464
8.26663331665833,2.19035185478266
8.27913956978489,2.19034385927108
8.29164582291146,2.19033632988707
8.30415207603802,2.19032925264592
8.31665832916458,2.19032261378067
8.32916458229115,2.19031639974203
8.34167083541771,2.1903105971985
8.35417708854427,2.19030519302971
8.36668334167084,2.19030017439461
8.3791895947974,2.19029552870222
8.39169584792396,2.19029124357753
8.40420210105053,2.19028730682071
8.41670835417709,2.19028370638991
8.42921460730365,2.19028043047654
8.44172086043021,2.19027746750458
8.45422711355678,2.19027480613214
8.46673336668334,2.19027243538142
8.4792396198099,2.19027034451516
8.49174587293647,2.19026852300631
8.50425212606303,2.19026696053808
8.51675837918959,2.19026564700366
8.52926463231616,2.19026457247892
8.54177088544272,2.1902637272041
8.55427713856928,2.19026310164061
8.56678339169585,2.19026268654115
8.57928964482241,2.19026247300187
8.59179589794898,2.19026245232573
8.60430215107554,2.19026261601029
8.6168084042021,2.19026295574767
8.62931465732867,2.19026346342453
8.64182091045523,2.19026413111712
8.65432716358179,2.19026495105486
8.66683341670835,2.19026591567147
8.67933966983492,2.19026701772037
8.69184592296148,2.19026825019507
8.70435217608804,2.19026960626744
8.71685842921461,2.19027107928761
8.72936468234117,2.19027266278395
8.74187093546773,2.19027435046306
8.7543771885943,2.19027613620607
8.76688344172086,2.19027801405301
8.77938969484742,2.19027997830358
8.79189594797399,2.19028202345076
8.80440220110055,2.19028414414699
8.81690845422711,2.19028633520404
8.82941470735368,2.19028859159309
8.84192096048024,2.19029090844472
8.8544272136068,2.19029328105127
8.86693346673337,2.19029570491828
8.87943971985993,2.19029817571153
8.89194597298649,2.19030068922432
8.90445222611306,2.19030324138929
8.91695847923962,2.19030582827847
8.92946473236618,2.19030844610324
8.94197098549275,2.19031109121408
8.95447723861931,2.1903137601356
8.96698349174587,2.19031644958251
8.97948974487244,2.19031915638182
8.991995997999,2.19032187744114
9.00450225112556,2.19032460977402
9.01700850425213,2.19032735051358
9.02951475737869,2.19033009691221
9.04202101050525,2.19033284635707
9.05452726363182,2.19033559641113
9.06703351675838,2.19033834474529
9.07953976988494,2.19034108912118
9.09204602301151,2.19034382739063
9.10455227613807,2.19034655747609
9.11705852926463,2.19034927738143
9.1295647823912,2.19035198521419
9.14207103551776,2.19035467922971
9.15457728864432,2.19035735779185
9.16708354177089,2.19036001933904
9.17958979489745,2.19036266238402
9.19209604802401,2.19036528551402
9.20460230115058,2.19036788739069
9.21710855427714,2.19037046674266
9.2296148074037,2.19037302237979
9.24212106053026,2.19037555322262
9.25462731365683,2.19037805825489
9.26713356678339,2.1903805365194
9.27963981990995,2.19038298711808
9.29214607303652,2.19038540921201
9.30465232616308,2.19038780202129
9.31715857928964,2.19039016482921
9.32966483241621,2.19039249701689
9.34217108554277,2.19039479801813
9.35467733866933,2.19039706729369
9.3671835917959,2.19039930434825
9.37968984492246,2.1904015087318
9.39219609804903,2.19040368003958
9.40470235117559,2.19040581791204
9.41720860430215,2.19040792204493
9.42971485742871,2.19040999221305
9.44222111055528,2.19041202822926
9.45472736368184,2.19041402993548
9.4672336168084,2.19041599719682
9.47973986993497,2.19041792989447
9.49224612306153,2.19041982794027
9.50475237618809,2.19042169127906
9.51725862931466,2.19042351989879
9.52976488244122,2.19042531384876
9.54227113556778,2.19042707320443
9.55477738869435,2.19042879806102
9.56728364182091,2.19043048853348
9.57978989494747,2.19043214475641
9.59229614807404,2.19043376688376
9.6048024012006,2.19043535508048
9.61730865432716,2.19043690952881
9.62981490745373,2.19043843045858
9.64232116058029,2.19043991812232
9.65482741370685,2.19044137278445
9.66733366683342,2.19044279472131
9.67983991995998,2.19044418422116
9.69234617308654,2.19044554158414
9.70485242621311,2.19044686712235
9.71735867933967,2.19044816115988
9.72986493246623,2.1904494240454
9.7423711855928,2.19045065614949
9.75487743871936,2.19045185784141
9.76738369184592,2.19045302949522
9.77988994497249,2.19045417149063
9.79239619809905,2.19045528421294
9.80490245122561,2.19045636805306
9.81740870435218,2.19045742340748
9.82991495747874,2.19045845067866
9.8424212106053,2.1904594502865
9.85492746373187,2.19046042266706
9.86743371685843,2.19046136825705
9.87993996998499,2.19046228749298
9.89244622311156,2.19046318080645
9.90495247623812,2.19046404862455
9.91745872936468,2.190464891375
9.92996498249125,2.1904657094862
9.94247123561781,2.19046650338738
9.95497748874437,2.19046727351315
9.96748374187094,2.19046802031112
9.9799899949975,2.19046874422854
9.99249624812406,2.1904694457097
10.0050025012506,2.19047012519584
10.0175087543772,2.19047078312529
10.0300150075038,2.19047141993333
10.0425212606303,2.1904720360519
10.0550275137569,2.19047263190504
10.0675337668834,2.19047320791258
10.08004002001,2.19047376449673
10.0925462731366,2.19047430208482
10.1050525262631,2.19047482110021
10.1175587793897,2.19047532196143
10.1300650325163,2.19047580508219
10.1425712856428,2.1904762708713
10.1550775387694,2.19047671973283
10.1675837918959,2.19047715206591
10.1800900450225,2.19047756826485
10.1925962981491,2.19047796871918
10.2051025512756,2.19047835381424
10.2176088044022,2.19047872393669
10.2301150575288,2.19047907946509
10.2426213106553,2.19047942077296
10.2551275637819,2.19047974822874
10.2676338169085,2.19048006219515
10.280140070035,2.19048036302914
10.2926463231616,2.19048065108194
10.3051525762881,2.19048092669902
10.3176588294147,2.19048119022011
10.3301650825413,2.19048144197919
10.3426713356678,2.19048168230451
10.3551775887944,2.19048191152191
10.367683841921,2.19048212995423
10.3801900950475,2.19048233791561
10.3926963481741,2.19048253571495
10.4052026013007,2.19048272365582
10.4177088544272,2.19048290203425
10.4302151075538,2.19048307113873
10.4427213606803,2.19048323125601
10.4552276138069,2.19048338266708
10.4677338669335,2.19048352564721
10.48024012006,2.19048366046577
10.4927463731866,2.19048378738636
10.5052526263132,2.19048390666676
10.5177588794397,2.19048401856497
10.5302651325663,2.19048412332953
10.5427713856928,2.19048422119869
10.5552776388194,2.19048431240626
10.567783891946,2.19048439718144
10.5802901450725,2.19048447574893
10.5927963981991,2.19048454832888
10.6053026513257,2.19048461513692
10.6178089044522,2.19048467638413
10.6303151575788,2.19048473227706
10.6428214107054,2.19048478301384
10.6553276638319,2.19048482878731
10.6678339169585,2.19048486979254
10.680340170085,2.19048490621952
10.6928464232116,2.19048493825335
10.7053526763382,2.19048496609187
10.7178589294647,2.19048498991025
10.7303651825913,2.19048500986597
10.7428714357179,2.19048502611354
10.7553776888444,2.19048503880434
10.767883941971,2.19048504808679
10.7803901950975,2.1904850541062
10.7928964482241,2.19048505700489
10.8054027013507,2.19048505692214
10.8179089544772,2.19048505399412
10.8304152076038,2.19048504835406
10.8429214607304,2.19048504013207
10.8554277138569,2.19048502945525
10.8679339669835,2.19048501644764
10.8804402201101,2.19048500123029
10.8929464732366,2.19048498392115
10.9054527263632,2.19048496463516
10.9179589794897,2.19048494348371
10.9304652326163,2.19048492057239
10.9429714857429,2.19048489600993
10.9554777388694,2.19048486990297
10.967983991996,2.19048484234628
10.9804902451226,2.19048481342368
10.9929964982491,2.19048478321689
11.0055027513757,2.19048475180576
11.0180090045023,2.19048471926828
11.0305152576288,2.19048468568057
11.0430215107554,2.19048465111693
11.0555277638819,2.19048461564974
11.0680340170085,2.19048457934953
11.0805402701351,2.19048454228501
11.0930465232616,2.19048450452297
11.1055527763882,2.19048446612838
11.1180590295148,2.19048442716434
11.1305652826413,2.19048438769205
11.1430715357679,2.19048434777091
11.1555777888944,2.19048430745842
11.168084042021,2.1904842668102
11.1805902951476,2.19048422588007
11.1930965482741,2.19048418471714
11.2056028014007,2.19048414335745
11.2181090545273,2.19048410183713
11.2306153076538,2.19048406019435
11.2431215607804,2.19048401846786
11.255627813907,2.19048397669525
11.2681340670335,2.19048393491293
11.2806403201601,2.19048389315611
11.2931465732866,2.19048385145881
11.3056528264132,2.19048380985387
11.3181590795398,2.19048376837296
11.3306653326663,2.19048372704651
11.3431715857929,2.19048368590381
11.3556778389195,2.19048364497296
11.368184092046,2.19048360428083
11.3806903451726,2.19048356385315
11.3931965982992,2.19048352371442
11.4057028514257,2.19048348388668
11.4182091045523,2.19048344438512
11.4307153576788,2.19048340522278
11.4432216108054,2.19048336641222
11.455727863932,2.19048332796548
11.4682341170585,2.19048328989415
11.4807403701851,2.1904832522093
11.4932466233117,2.19048321492157
11.5057528764382,2.19048317804103
11.5182591295648,2.19048314157831
11.5307653826913,2.19048310554611
11.5432716358179,2.1904830699562
11.5557778889445,2.19048303481976
11.568284142071,2.19048300014731
11.5807903951976,2.19048296594876
11.5932966483242,2.19048293223339
11.6058029014507,2.19048289900989
11.6183091545773,2.19048286628532
11.6308154077039,2.19048283406174
11.6433216608304,2.19048280233991
11.655827913957,2.19048277112037
11.6683341670835,2.1904827404035
11.6808404202101,2.19048271018951
11.6933466733367,2.19048268047845
11.7058529264632,2.19048265127013
11.7183591795898,2.19048262256426
11.7308654327164,2.19048259436033
11.7433716858429,2.19048256665766
11.7558779389695,2.1904825394554
11.768384192096,2.19048251275254
11.7808904452226,2.19048248654785
11.7933966983492,2.19048246083996
11.8059029514757,2.19048243562733
11.8184092046023,2.19048241090871
11.8309154577289,2.19048238668458
11.8434217108554,2.19048236295325
11.855927963982,2.19048233970986
11.8684342171086,2.1904823169494
11.8809404702351,2.19048229466689
11.8934467233617,2.19048227285741
11.9059529764882,2.19048225151592
11.9184592296148,2.19048223063754
11.9309654827414,2.19048221021733
11.9434717358679,2.19048219025036
11.9559779889945,2.19048217073176
11.9684842421211,2.1904821516566
11.9809904952476,2.19048213302003
11.9934967483742,2.19048211481721
12.0060030015007,2.19048209704327
12.0185092546273,2.19048207969338
12.0310155077539,2.19048206276271
12.0435217608804,2.19048204624649
12.056028014007,2.19048203013992
12.0685342671336,2.19048201443817
12.0810405202601,2.19048199913478
12.0935467733867,2.19048198422142
12.1060530265133,2.19048196969021
12.1185592796398,2.19048195553331
12.1310655327664,2.19048194174306
12.1435717858929,2.19048192831252
12.1560780390195,2.19048191523611
12.1685842921461,2.19048190250774
12.1810905452726,2.19048189012146
12.1935967983992,2.19048187807138
12.2061030515258,2.1904818663517
12.2186093046523,2.19048185495677
12.2311155577789,2.19048184388099
12.2436218109055,2.19048183311891
12.256128064032,2.19048182266515
12.2686343171586,2.19048181251446
12.2811405702851,2.19048180266168
12.2936468234117,2.19048179310174
12.3061530765383,2.19048178382968
12.3186593296648,2.19048177484066
12.3311655827914,2.19048176612958
12.343671835918,2.19048175768921
12.3561780890445,2.19048174951281
12.3686843421711,2.19048174159397
12.3811905952976,2.19048173392629
12.3936968484242,2.19048172650356
12.4062031015508,2.19048171931966
12.4187093546773,2.19048171236854
12.4312156078039,2.1904817056443
12.4437218609305,2.19048169914115
12.456228114057,2.19048169285333
12.4687343671836,2.1904816867753
12.4812406203102,2.19048168090154
12.4937468734367,2.19048167522669
12.5062531265633,2.19048166974656
12.5187593796898,2.19048166445717
12.5312656328164,2.19048165935418
12.543771885943,2.1904816544333
12.5562781390695,2.19048164969047
12.5687843921961,2.19048164512166
12.5812906453227,2.19048164072302
12.5937968984492,2.19048163649076
12.6063031515758,2.19048163242124
12.6188094047024,2.19048162851034
12.6313156578289,2.19048162475238
12.6438219109555,2.19048162114296
12.656328164082,2.19048161767788
12.6688344172086,2.190481614353
12.6813406703352,2.19048161116427
12.6938469234617,2.1904816081077
12.7063531765883,2.19048160517943
12.7188594297149,2.19048160237558
12.7313656828414,2.19048159969245
12.743871935968,2.19048159712632
12.7563781890945,2.19048159467364
12.7688844422211,2.1904815923309
12.7813906953477,2.19048159009463
12.7938969484742,2.1904815879615
12.8064032016008,2.19048158592821
12.8189094547274,2.19048158399158
12.8314157078539,2.19048158214845
12.8439219609805,2.19048158039578
12.8564282141071,2.19048157873061
12.8689344672336,2.19048157715007
12.8814407203602,2.19048157565128
12.8939469734867,2.19048157423153
12.9064532266133,2.19048157288817
12.9189594797399,2.19048157161934
12.9314657328664,2.19048157042343
12.943971985993,2.19048156929807
12.9564782391196,2.19048156823914
12.9689844922461,2.19048156724398
12.9814907453727,2.19048156631057
12.9939969984993,2.19048156543684
13.0065032516258,2.19048156462078
13.0190095047524,2.19048156386039
13.0315157578789,2.19048156315378
13.0440220110055,2.19048156249899
13.0565282641321,2.1904815618942
13.0690345172586,2.19048156133756
13.0815407703852,2.19048156082728
13.0940470235118,2.19048156036159
13.1065532766383,2.19048155993879
13.1190595297649,2.19048155955716
13.1315657828914,2.19048155921509
13.144072036018,2.19048155891092
13.1565782891446,2.1904815586431
13.1690845422711,2.19048155841008
13.1815907953977,2.19048155821038
13.1940970485243,2.19048155804248
13.2066033016508,2.19048155790497
13.2191095547774,2.19048155779647
13.231615807904,2.1904815577156
13.2441220610305,2.19048155766103
13.2566283141571,2.19048155763147
13.2691345672836,2.19048155762567
13.2816408204102,2.19048155764243
13.2941470735368,2.19048155768053
13.3066533266633,2.19048155773886
13.3191595797899,2.1904815578163
13.3316658329165,2.19048155791175
13.344172086043,2.19048155802403
13.3566783391696,2.19048155814737
13.3691845922961,2.19048155827954
13.3816908454227,2.19048155842053
13.3941970985493,2.19048155857033
13.4067033516758,2.19048155872892
13.4192096048024,2.19048155889661
13.431715857929,2.19048155907437
13.4442221110555,2.19048155926215
13.4567283641821,2.19048155945977
13.4692346173087,2.19048155966701
13.4817408704352,2.19048155988366
13.4942471235618,2.19048156010955
13.5067533766883,2.19048156034438
13.5192596298149,2.19048156058794
13.5317658829415,2.19048156083996
13.544272136068,2.19048156110014
13.5567783891946,2.19048156136822
13.5692846423212,2.19048156164388
13.5817908954477,2.19048156192682
13.5942971485743,2.19048156221668
13.6068034017008,2.19048156251313
13.6193096548274,2.1904815628158
13.631815907954,2.19048156312432
13.6443221610805,2.19048156343834
13.6568284142071,2.19048156375742
13.6693346673337,2.19048156408114
13.6818409204602,2.19048156440907
13.6943471735868,2.19048156474079
13.7068534267134,2.19048156507584
13.7193596798399,2.19048156541376
13.7318659329665,2.19048156575404
13.744372186093,2.1904815660962
13.7568784392196,2.1904815664397
13.7693846923462,2.19048156678407
13.7818909454727,2.19048156712873
13.7943971985993,2.19048156747313
13.8069034517259,2.19048156781672
13.8194097048524,2.1904815681589
13.831915957979,2.19048156849912
13.8444222111056,2.19048156883672
13.8569284642321,2.19048156917107
13.8694347173587,2.19048156950159
13.8819409704852,2.19048156982763
13.8944472236118,2.19048157014845
13.9069534767384,2.19048157046345
13.9194597298649,2.19048157077192
13.9319659829915,2.19048157107316
13.9444722361181,2.19048157136642
13.9569784892446,2.19048157165099
13.9694847423712,2.19048157192614
13.9819909954977,2.19048157219169
13.9944972486243,2.1904815724515
14.0070035017509,2.1904815727066
14.0195097548774,2.19048157295725
14.032016008004,2.19048157320375
14.0445222611306,2.19048157344636
14.0570285142571,2.19048157368533
14.0695347673837,2.19048157392091
14.0820410205103,2.19048157415335
14.0945472736368,2.1904815743829
14.1070535267634,2.19048157460992
14.1195597798899,2.19048157483455
14.1320660330165,2.19048157505686
14.1445722861431,2.19048157527683
14.1570785392696,2.1904815754944
14.1695847923962,2.1904815757096
14.1820910455228,2.19048157592238
14.1945972986493,2.1904815761327
14.2071035517759,2.19048157634056
14.2196098049025,2.19048157654585
14.232116058029,2.1904815767486
14.2446223111556,2.19048157694868
14.2571285642821,2.19048157714607
14.2696348174087,2.19048157734072
14.2821410705353,2.19048157753249
14.2946473236618,2.19048157772134
14.3071535767884,2.19048157790718
14.319659829915,2.19048157808989
14.3321660830415,2.1904815782694
14.3446723361681,2.19048157844558
14.3571785892946,2.19048157861835
14.3696848424212,2.19048157878753
14.3821910955478,2.19048157895308
14.3946973486743,2.1904815791148
14.4072036018009,2.19048157927257
14.4197098549275,2.19048157942625
14.432216108054,2.1904815795757
14.4447223611806,2.19048157972072
14.4572286143072,2.19048157986118
14.4697348674337,2.19048157999694
14.4822411205603,2.19048158012777
14.4947473736868,2.19048158025353
14.5072536268134,2.190481580374
14.51975987994,2.19048158048902
14.5322661330665,2.19048158059942
14.5447723861931,2.19048158070568
14.5572786393197,2.19048158080803
14.5697848924462,2.19048158090655
14.5822911455728,2.19048158100142
14.5947973986993,2.19048158109278
14.6073036518259,2.1904815811808
14.6198099049525,2.19048158126562
14.632316158079,2.19048158134736
14.6448224112056,2.19048158142617
14.6573286643322,2.19048158150218
14.6698349174587,2.19048158157553
14.6823411705853,2.1904815816464
14.6948474237119,2.19048158171488
14.7073536768384,2.19048158178111
14.719859929965,2.19048158184526
14.7323661830915,2.19048158190739
14.7448724362181,2.19048158196767
14.7573786893447,2.19048158202622
14.7698849424712,2.19048158208318
14.7823911955978,2.19048158213866
14.7948974487244,2.19048158219275
14.8074037018509,2.19048158224564
14.8199099549775,2.19048158229737
14.8324162081041,2.19048158234813
14.8449224612306,2.19048158239795
14.8574287143572,2.19048158244701
14.8699349674837,2.19048158249541
14.8824412206103,2.19048158254324
14.8949474737369,2.19048158259059
14.9074537268634,2.19048158263763
14.91995997999,2.19048158268438
14.9324662331166,2.19048158273105
14.9449724862431,2.19048158277761
14.9574787393697,2.19048158282428
14.9699849924962,2.19048158287109
14.9824912456228,2.19048158291798
14.9949974987494,2.19048158296414
15.0075037518759,2.19048158300933
15.0200100050025,2.19048158305347
15.0325162581291,2.19048158309647
15.0450225112556,2.19048158313819
15.0575287643822,2.19048158317861
15.0700350175088,2.19048158321752
15.0825412706353,2.19048158325486
15.0950475237619,2.19048158329051
15.1075537768884,2.19048158332436
15.120060030015,2.19048158335644
15.1325662831416,2.19048158338728
15.1450725362681,2.19048158341698
15.1575787893947,2.19048158344555
15.1700850425213,2.190481583473
15.1825912956478,2.19048158349935
15.1950975487744,2.19048158352462
15.2076038019009,2.19048158354883
15.2201100550275,2.19048158357202
15.2326163081541,2.19048158359425
15.2451225612806,2.19048158361545
15.2576288144072,2.19048158363569
15.2701350675338,2.19048158365499
15.2826413206603,2.19048158367337
15.2951475737869,2.19048158369088
15.3076538269135,2.19048158370748
15.32016008004,2.19048158372323
15.3326663331666,2.19048158373815
15.3451725862931,2.19048158375227
15.3576788394197,2.19048158376555
15.3701850925463,2.19048158377808
15.3826913456728,2.1904815837899
15.3951975987994,2.19048158380093
15.407703851926,2.19048158381128
15.4202101050525,2.19048158382091
15.4327163581791,2.19048158382989
15.4452226113057,2.19048158383822
15.4577288644322,2.19048158384592
15.4702351175588,2.190481583853
15.4827413706853,2.19048158385951
15.4952476238119,2.19048158386542
15.5077538769385,2.19048158387079
15.520260130065,2.1904815838756
15.5327663831916,2.19048158387994
15.5452726363182,2.19048158388375
15.5577788894447,2.19048158388711
15.5702851425713,2.19048158388998
15.5827913956978,2.19048158389245
15.5952976488244,2.19048158389447
15.607803901951,2.19048158389612
15.6203101550775,2.19048158389737
15.6328164082041,2.19048158389825
15.6453226613307,2.19048158389879
15.6578289144572,2.19048158389899
15.6703351675838,2.1904815838989
15.6828414207104,2.19048158389853
15.6953476738369,2.19048158389788
15.7078539269635,2.19048158389697
15.72036018009,2.1904815838958
15.7328664332166,2.19048158389447
15.7453726863432,2.1904815838929
15.7578789394697,2.19048158389114
15.7703851925963,2.19048158388921
15.7828914457229,2.19048158388713
15.7953976988494,2.19048158388495
15.807903951976,2.19048158388262
15.8204102051026,2.19048158388023
15.8329164582291,2.19048158387773
15.8454227113557,2.19048158387537
15.8579289644822,2.19048158387403
15.8704352176088,2.19048158387383
15.8829414707354,2.19048158387454
15.8954477238619,2.19048158387528
15.9079539769885,2.19048158387591
15.9204602301151,2.19048158387639
15.9329664832416,2.19048158387676
15.9454727363682,2.19048158387693
15.9579789894947,2.19048158387699
15.9704852426213,2.19048158387687
15.9829914957479,2.19048158387656
15.9954977488744,2.19048158387608
16.008004002001,2.19048158387542
16.0205102551276,2.19048158387454
16.0330165082541,2.19048158387346
16.0455227613807,2.19048158387218
16.0580290145073,2.19048158387071
16.0705352676338,2.19048158386897
16.0830415207604,2.19048158386704
16.0955477738869,2.19048158386491
16.1080540270135,2.19048158386255
16.1205602801401,2.19048158385993
16.1330665332666,2.19048158385709
16.1455727863932,2.19048158385405
16.1580790395198,2.19048158385075
16.1705852926463,2.19048158384723
16.1830915457729,2.19048158384351
16.1955977988994,2.19048158383956
16.208104052026,2.19048158383538
16.2206103051526,2.190481583831
16.2331165582791,2.1904815838264
16.2456228114057,2.19048158382159
16.2581290645323,2.19048158381659
16.2706353176588,2.19048158381136
16.2831415707854,2.19048158380599
16.295647823912,2.19048158380039
16.3081540770385,2.19048158379465
16.3206603301651,2.19048158378874
16.3331665832916,2.19048158378268
16.3456728364182,2.19048158377646
16.3581790895448,2.19048158377009
16.3706853426713,2.19048158376361
16.3831915957979,2.19048158375699
16.3956978489245,2.19048158375031
16.408204102051,2.19048158374355
16.4207103551776,2.19048158373667
16.4332166083042,2.19048158372976
16.4457228614307,2.1904815837228
16.4582291145573,2.19048158371578
16.4707353676838,2.19048158370876
16.4832416208104,2.19048158370174
16.495747873937,2.19048158369475
16.5082541270635,2.19048158368776
16.5207603801901,2.19048158368085
16.5332666333167,2.19048158367403
16.5457728864432,2.19048158366726
16.5582791395698,2.19048158366064
16.5707853926963,2.19048158365413
16.5832916458229,2.1904815836478
16.5957978989495,2.19048158364163
16.608304152076,2.19048158363566
16.6208104052026,2.19048158362992
16.6333166583292,2.19048158362443
16.6458229114557,2.1904815836192
16.6583291645823,2.19048158361429
16.6708354177089,2.19048158360965
16.6833416708354,2.19048158360539
16.695847923962,2.19048158360155
16.7083541770885,2.19048158359806
16.7208604302151,2.19048158359499
16.7333666833417,2.1904815835924
16.7458729364682,2.19048158359033
16.7583791895948,2.19048158358873
16.7708854427214,2.19048158358768
16.7833916958479,2.19048158358729
16.7958979489745,2.19048158358743
16.8084042021011,2.19048158358808
16.8209104552276,2.19048158358876
16.8334167083542,2.19048158358945
16.8459229614807,2.19048158359001
16.8584292146073,2.1904815835905
16.8709354677339,2.19048158359081
16.8834417208604,2.19048158359092
16.895947973987,2.19048158359078
16.9084542271136,2.19048158359033
16.9209604802401,2.19048158358976
16.9334667333667,2.19048158359027
16.9459729864932,2.19048158359186
16.9584792396198,2.19048158359448
16.9709854927464,2.190481583598
16.9834917458729,2.19048158360243
16.9959979989995,2.19048158360764
17.0085042521261,2.19048158361358
17.0210105052526,2.19048158362017
17.0335167583792,2.19048158362739
17.0460230115058,2.19048158363509
17.0585292646323,2.1904815836433
17.0710355177589,2.19048158365192
17.0835417708854,2.19048158366084
17.096048024012,2.19048158367011
17.1085542771386,2.19048158367957
17.1210605302651,2.19048158368926
17.1335667833917,2.19048158369907
17.1460730365183,2.19048158370896
17.1585792896448,2.19048158371888
17.1710855427714,2.19048158372883
17.183591795898,2.19048158373866
17.1960980490245,2.19048158374844
17.2086043021511,2.19048158375807
17.2211105552776,2.19048158376754
17.2336168084042,2.19048158377677
17.2461230615308,2.19048158378578
17.2586293146573,2.19048158379448
17.2711355677839,2.19048158380292
17.2836418209105,2.19048158381096
17.296148074037,2.19048158381867
17.3086543271636,2.19048158382597
17.3211605802901,2.19048158383285
17.3336668334167,2.1904815838393
17.3461730865433,2.19048158384527
17.3586793396698,2.19048158385073
17.3711855927964,2.19048158385573
17.383691845923,2.19048158386022
17.3961980990495,2.19048158386417
17.4087043521761,2.19048158386752
17.4212106053027,2.19048158387039
17.4337168584292,2.1904815838727
17.4462231115558,2.19048158387443
17.4587293646823,2.19048158387557
17.4712356178089,2.19048158387614
17.4837418709355,2.19048158387614
17.496248124062,2.19048158387557
17.5087543771886,2.19048158387443
17.5212606303152,2.1904815838727
17.5337668834417,2.19048158387042
17.5462731365683,2.19048158386761
17.5587793896948,2.1904815838642
17.5712856428214,2.1904815838603
17.583791895948,2.19048158385587
17.5962981490745,2.19048158385093
17.6088044022011,2.1904815838455
17.6213106553277,2.19048158383958
17.6338169084542,2.19048158383328
17.6463231615808,2.19048158382648
17.6588294147074,2.19048158381929
17.6713356678339,2.19048158381173
17.6838419209605,2.19048158380383
17.696348174087,2.19048158379559
17.7088544272136,2.19048158378706
17.7213606803402,2.19048158377831
17.7338669334667,2.1904815837693
17.7463731865933,2.19048158376012
17.7588794397199,2.19048158375077
17.7713856928464,2.19048158374133
17.783891945973,2.19048158373181
17.7963981990995,2.19048158372226
17.8089044522261,2.19048158371274
17.8214107053527,2.1904815837033
17.8339169584792,2.19048158369395
17.8464232116058,2.1904815836848
17.8589294647324,2.19048158367585
17.8714357178589,2.19048158366721
17.8839419709855,2.19048158365888
17.8964482241121,2.19048158365095
17.9089544772386,2.19048158364345
17.9214607303652,2.19048158363645
17.9339669834917,2.19048158363003
17.9464732366183,2.19048158362403
17.9589794897449,2.1904815836177
17.9714857428714,2.19048158361096
17.983991995998,2.190481583604
17.9964982491246,2.19048158359683
18.0090045022511,2.19048158358962
18.0215107553777,2.1904815835824
18.0340170085043,2.19048158357535
18.0465232616308,2.19048158356844
18.0590295147574,2.1904815835619
18.0715357678839,2.19048158355574
18.0840420210105,2.19048158355011
18.0965482741371,2.19048158354508
18.1090545272636,2.19048158354073
18.1215607803902,2.19048158353721
18.1340670335168,2.19048158353456
18.1465732866433,2.19048158353291
18.1590795397699,2.19048158353235
18.1715857928964,2.19048158353297
18.184092046023,2.19048158353488
18.1965982991496,2.19048158353817
18.2091045522761,2.19048158354295
18.2216108054027,2.19048158354917
18.2341170585293,2.19048158355645
18.2466233116558,2.19048158356478
18.2591295647824,2.1904815835741
18.271635817909,2.1904815835843
18.2841420710355,2.19048158359539
18.2966483241621,2.19048158360729
18.3091545772886,2.19048158362
18.3216608304152,2.1904815836333
18.3341670835418,2.19048158364734
18.3466733366683,2.19048158366189
18.3591795897949,2.19048158367701
18.3716858429215,2.19048158369259
18.384192096048,2.19048158370859
18.3966983491746,2.19048158372496
18.4092046023012,2.19048158374164
18.4217108554277,2.19048158375858
18.4342171085543,2.19048158377569
18.4467233616808,2.19048158379297
18.4592296148074,2.19048158381034
18.471735867934,2.19048158382776
18.4842421210605,2.19048158384516
18.4967483741871,2.19048158386252
18.5092546273137,2.19048158387972
18.5217608804402,2.1904815838968
18.5342671335668,2.19048158391359
18.5467733866933,2.19048158393016
18.5592796398199,2.19048158394642
18.5717858929465,2.19048158396228
18.584292146073,2.19048158397774
18.5967983991996,2.19048158399269
18.6093046523262,2.19048158400713
18.6218109054527,2.190481584021
18.6343171585793,2.19048158403422
18.6468234117059,2.19048158404681
18.6593296648324,2.19048158405863
18.671835917959,2.19048158406969
18.6843421710855,2.19048158407992
18.6968484242121,2.19048158408933
18.7093546773387,2.1904815840978
18.7218609304652,2.19048158410527
18.7343671835918,2.19048158411172
18.7468734367184,2.19048158411712
18.7593796898449,2.19048158412147
18.7718859429715,2.1904815841246
18.7843921960981,2.19048158412656
18.7968984492246,2.19048158412727
18.8094047023512,2.19048158412667
18.8219109554777,2.19048158412474
18.8344172086043,2.19048158412141
18.8469234617309,2.19048158411667
18.8594297148574,2.19048158411044
18.871935967984,2.19048158410286
18.8844422211106,2.19048158409515
18.8969484742371,2.19048158408748
18.9094547273637,2.19048158407972
18.9219609804902,2.1904815840719
18.9344672336168,2.19048158406392
18.9469734867434,2.19048158405579
18.9594797398699,2.19048158404738
18.9719859929965,2.19048158403871
18.9844922461231,2.19048158402975
18.9969984992496,2.1904815840204
19.0095047523762,2.19048158401074
19.0220110055028,2.19048158400065
19.0345172586293,2.19048158399013
19.0470235117559,2.19048158397922
19.0595297648824,2.19048158396782
19.072036018009,2.19048158395597
19.0845422711356,2.19048158394361
19.0970485242621,2.19048158393082
19.1095547773887,2.19048158391755
19.1220610305153,2.19048158390379
19.1345672836418,2.19048158388958
19.1470735367684,2.19048158387491
19.1595797898949,2.19048158385979
19.1720860430215,2.19048158384427
19.1845922961481,2.19048158382833
19.1970985492746,2.19048158381202
19.2096048024012,2.19048158379539
19.2221110555278,2.19048158377842
19.2346173086543,2.19048158376117
19.2471235617809,2.19048158374369
19.2596298149075,2.19048158372604
19.272136068034,2.19048158370822
19.2846423211606,2.19048158369034
19.2971485742871,2.19048158367238
19.3096548274137,2.19048158365445
19.3221610805403,2.1904815836366
19.3346673336668,2.19048158361889
19.3471735867934,2.19048158360144
19.35967983992,2.19048158358424
19.3721860930465,2.19048158356742
19.3846923461731,2.19048158355102
19.3971985992996,2.19048158353513
19.4097048524262,2.1904815835199
19.4222111055528,2.19048158350537
19.4347173586793,2.19048158349162
19.4472236118059,2.19048158347877
19.4597298649325,2.19048158346695
19.472236118059,2.19048158345629
19.4847423711856,2.19048158344719
19.4972486243122,2.19048158343966
19.5097548774387,2.19048158343355
19.5222611305653,2.19048158342872
19.5347673836918,2.19048158342514
19.5472736368184,2.19048158342267
19.559779889945,2.19048158342122
19.5722861430715,2.19048158342071
19.5847923961981,2.1904815834211
19.5972986493247,2.19048158342227
19.6098049024512,2.19048158342417
19.6223111555778,2.19048158342679
19.6348174087044,2.19048158343
19.6473236618309,2.19048158343378
19.6598299149575,2.1904815834381
19.672336168084,2.19048158344293
19.6848424212106,2.19048158344827
19.6973486743372,2.19048158345402
19.7098549274637,2.19048158346021
19.7223611805903,2.19048158346686
19.7348674337169,2.19048158347394
19.7473736868434,2.19048158348141
19.75987993997,2.19048158348934
19.7723861930965,2.19048158349776
19.7848924462231,2.19048158350662
19.7973986993497,2.19048158351592
19.8099049524762,2.19048158352473
19.8224112056028,2.19048158353274
19.8349174587294,2.19048158353988
19.8474237118559,2.19048158354613
19.8599299649825,2.19048158355147
19.8724362181091,2.19048158355588
19.8849424712356,2.19048158355932
19.8974487243622,2.19048158356182
19.9099549774887,2.1904815835633
19.9224612306153,2.19048158356378
19.9349674837419,2.19048158356324
19.9474737368684,2.19048158356168
19.959979989995,2.19048158355909
19.9724862431216,2.19048158355548
19.9849924962481,2.19048158355088
19.9974987493747,2.19048158354519
20.0100050025013,2.19048158353854
20.0225112556278,2.19048158353093
20.0350175087544,2.19048158352228
20.0475237618809,2.19048158351268
20.0600300150075,2.19048158350216
20.0725362681341,2.19048158349071
20.0850425212606,2.19048158347837
20.0975487743872,2.19048158346516
20.1100550275138,2.19048158345115
20.1225612806403,2.19048158343634
20.1350675337669,2.19048158342079
20.1475737868934,2.19048158340453
20.16008004002,2.19048158338762
20.1725862931466,2.19048158337009
20.1850925462731,2.19048158335201
20.1975987993997,2.19048158333342
20.2101050525263,2.19048158331441
20.2226113056528,2.190481583295
20.2351175587794,2.19048158327527
20.247623811906,2.19048158325529
20.2601300650325,2.19048158323514
20.2726363181591,2.19048158321488
20.2851425712856,2.19048158319455
20.2976488244122,2.19048158317432
20.3101550775388,2.19048158315422
20.3226613306653,2.19048158313433
20.3351675837919,2.19048158311475
20.3476738369185,2.19048158309556
20.360180090045,2.19048158307692
20.3726863431716,2.19048158305881
20.3851925962982,2.19048158304142
20.3976988494247,2.19048158302485
20.4102051025513,2.19048158300916
20.4227113556778,2.19048158299449
20.4352176088044,2.19048158298096
20.447723861931,2.19048158296869
20.4602301150575,2.1904815829578
20.4727363681841,2.19048158294839
20.4852426213107,2.19048158294058
20.4977488744372,2.19048158293455
20.5102551275638,2.1904815829304
20.5227613806903,2.19048158292824
20.5352676338169,2.1904815829283
20.5477738869435,2.1904815829306
20.56028014007,2.19048158293532
20.5727863931966,2.19048158294271
20.5852926463232,2.1904815829528
20.5977988994497,2.19048158296576
20.6103051525763,2.19048158298179
20.6228114057029,2.19048158300046
20.6353176588294,2.19048158302141
20.647823911956,2.19048158304457
20.6603301650825,2.19048158306981
20.6728364182091,2.19048158309698
20.6853426713357,2.19048158312606
20.6978489244622,2.19048158315684
20.7103551775888,2.19048158318924
20.7228614307154,2.19048158322317
20.7353676838419,2.1904815832585
20.7478739369685,2.19048158329514
20.760380190095,2.19048158333297
20.7728864432216,2.19048158337188
20.7853926963482,2.19048158341178
20.7978989494747,2.19048158345254
20.8104052026013,2.19048158349341
20.8229114557279,2.19048158353385
20.8354177088544,2.1904815835739
20.847923961981,2.19048158361355
20.8604302151076,2.19048158365285
20.8729364682341,2.19048158369176
20.8854427213607,2.19048158373027
20.8979489744872,2.1904815837685
20.9104552276138,2.19048158380636
20.9229614807404,2.1904815838439
20.9354677338669,2.19048158388114
20.9479739869935,2.19048158391809
20.9604802401201,2.19048158395472
20.9729864932466,2.1904815839911
20.9854927463732,2.19048158402725
20.9979989994997,2.19048158406312
21.0105052526263,2.19048158409876
21.0230115057529,2.19048158413423
21.0355177588794,2.19048158416953
21.048024012006,2.19048158420463
21.0605302651326,2.19048158423956
21.0730365182591,2.19048158427441
21.0855427713857,2.19048158430911
21.0980490245123,2.19048158434376
21.1105552776388,2.19048158437829
21.1230615307654,2.19048158441282
21.1355677838919,2.1904815844473
21.1480740370185,2.1904815844818
21.1605802901451,2.19048158451631
21.1730865432716,2.19048158455087
21.1855927963982,2.19048158458554
21.1980990495248,2.19048158462027
21.2106053026513,2.19048158465512
21.2231115557779,2.19048158468948
21.2356178089045,2.19048158472145
21.248124062031,2.19048158475084
21.2606303151576,2.19048158477761
21.2731365682841,2.19048158480166
21.2856428214107,2.190481584823
21.2981490745373,2.19048158484151
21.3106553276638,2.19048158485711
21.3231615807904,2.19048158486979
21.335667833917,2.19048158487936
21.3481740870435,2.1904815848865
21.3606803401701,2.19048158489201
21.3731865932966,2.19048158489585
21.3856928464232,2.19048158489812
21.3981990995498,2.19048158489881
21.4107053526763,2.19048158489798
21.4232116058029,2.19048158489562
21.4357178589295,2.19048158489178
21.448224112056,2.19048158488656
21.4607303651826,2.19048158487988
21.4732366183092,2.19048158487186
21.4857428714357,2.19048158486248
21.4982491245623,2.1904815848518
21.5107553776888,2.19048158483977
21.5232616308154,2.19048158482647
21.535767883942,2.19048158481198
21.5482741370685,2.19048158479617
21.5607803901951,2.19048158477921
21.5732866433217,2.19048158476102
21.5857928964482,2.19048158474166
21.5982991495748,2.19048158472111
21.6108054027014,2.19048158469943
21.6233116558279,2.1904815846766
21.6358179089545,2.19048158465262
21.648324162081,2.19048158462755
21.6608304152076,2.19048158460137
21.6733366683342,2.19048158457406
21.6858429214607,2.19048158454564
21.6983491745873,2.19048158451616
21.7108554277139,2.19048158448555
21.7233616808404,2.19048158445383
21.735867933967,2.19048158442106
21.7483741870935,2.19048158438719
21.7608804402201,2.19048158435223
21.7733866933467,2.19048158431613
21.7858929464732,2.19048158427896
21.7983991995998,2.19048158424064
21.8109054527264,2.19048158420122
21.8234117058529,2.19048158416064
21.8359179589795,2.1904815841182
21.8484242121061,2.19048158407389
21.8609304652326,2.19048158402802
21.8734367183592,2.19048158398098
21.8859429714857,2.1904815839336
21.8984492246123,2.19048158388674
21.9109554777389,2.19048158384041
21.9234617308654,2.19048158379471
21.935967983992,2.19048158374969
21.9484742371186,2.19048158370541
21.9609804902451,2.19048158366184
21.9734867433717,2.19048158361906
21.9859929964983,2.19048158357714
21.9984992496248,2.1904815835361
22.0110055027514,2.19048158349597
22.0235117558779,2.19048158345677
22.0360180090045,2.19048158341857
22.0485242621311,2.1904815833814
22.0610305152576,2.19048158334525
22.0735367683842,2.19048158331023
22.0860430215108,2.19048158327627
22.0985492746373,2.19048158324347
22.1110555277639,2.19048158321181
22.1235617808904,2.19048158318137
22.136068034017,2.19048158315212
22.1485742871436,2.19048158312413
22.1610805402701,2.19048158309738
22.1735867933967,2.19048158307191
22.1860930465233,2.19048158304773
22.1985992996498,2.19048158302488
22.2111055527764,2.19048158300336
22.223611805903,2.19048158298318
22.2361180590295,2.19048158296437
22.2486243121561,2.19048158294692
22.2611305652826,2.19048158293083
22.2736368184092,2.19048158291614
22.2861430715358,2.19048158290286
22.2986493246623,2.19048158289098
22.3111555777889,2.19048158288049
22.3236618309155,2.19048158287146
22.336168084042,2.19048158286378
22.3486743371686,2.19048158285756
22.3611805902951,2.19048158285275
22.3736868434217,2.19048158284934
22.3861930965483,2.19048158284738
22.3986993496748,2.19048158284679
22.4112056028014,2.19048158284761
22.423711855928,2.1904815828498
22.4362181090545,2.19048158285344
22.4487243621811,2.19048158285841
22.4612306153077,2.19048158286475
22.4737368684342,2.19048158287245
22.4862431215608,2.19048158288146
22.4987493746873,2.19048158289186
22.5112556278139,2.19048158290352
22.5237618809405,2.19048158291648
22.536268134067,2.19048158293018
22.5487743871936,2.19048158294251
22.5612806403202,2.1904815829532
22.5737868934467,2.19048158296201
22.5862931465733,2.19048158296874
22.5987993996998,2.19048158297323
22.6113056528264,2.19048158297591
22.623811905953,2.19048158297971
22.6363181590795,2.19048158298486
22.6488244122061,2.19048158299131
22.6613306653327,2.19048158299893
22.6738369184592,2.19048158300771
22.6863431715858,2.19048158301749
22.6988494247124,2.19048158302823
22.7113556778389,2.19048158303983
22.7238619309655,2.19048158305228
22.736368184092,2.19048158306543
22.7488744372186,2.19048158307925
22.7613806903452,2.19048158309366
22.7738869434717,2.19048158310858
22.7863931965983,2.19048158312398
22.7988994497249,2.19048158313973
22.8114057028514,2.19048158315584
22.823911955978,2.19048158317224
22.8364182091046,2.19048158318884
22.8489244622311,2.19048158320558
22.8614307153577,2.19048158322244
22.8739369684842,2.19048158323932
22.8864432216108,2.19048158325623
22.8989494747374,2.19048158327311
22.9114557278639,2.19048158328985
22.9239619809905,2.19048158330651
22.9364682341171,2.19048158332293
22.9489744872436,2.19048158333916
22.9614807403702,2.19048158335511
22.9739869934967,2.19048158337074
22.9864932466233,2.19048158338606
22.9989994997499,2.19048158340104
23.0115057528764,2.19048158341559
23.024012006003,2.19048158342972
23.0365182591296,2.19048158344339
23.0490245122561,2.19048158345657
23.0615307653827,2.19048158346928
23.0740370185093,2.19048158348144
23.0865432716358,2.19048158349304
23.0990495247624,2.19048158350409
23.1115557778889,2.19048158351455
23.1240620310155,2.19048158352444
23.1365682841421,2.19048158353371
23.1490745372686,2.19048158354235
23.1615807903952,2.19048158355037
23.1740870435218,2.19048158355778
23.1865932966483,2.19048158356446
23.1990995497749,2.19048158356975
23.2116058029015,2.19048158357376
23.224112056028,2.1904815835766
23.2366183091546,2.19048158357862
23.2491245622811,2.1904815835799
23.2616308154077,2.19048158358072
23.2741370685343,2.19048158358126
23.2866433216608,2.19048158358177
23.2991495747874,2.19048158358237
23.311655827914,2.19048158358333
23.3241620810405,2.19048158358461
23.3366683341671,2.19048158358569
23.3491745872936,2.19048158358663
23.3616808404202,2.19048158358754
23.3741870935468,2.19048158358839
23.3866933466733,2.19048158358936
23.3991995997999,2.19048158359038
23.4117058529265,2.19048158359161
23.424212106053,2.19048158359297
23.4367183591796,2.19048158359462
23.4492246123062,2.19048158359652
23.4617308654327,2.19048158359871
23.4742371185593,2.19048158360127
23.4867433716858,2.19048158360422
23.4992496248124,2.19048158360758
23.511755877939,2.19048158361136
23.5242621310655,2.19048158361559
23.5367683841921,2.19048158362028
23.5492746373187,2.19048158362546
23.5617808904452,2.19048158363111
23.5742871435718,2.19048158363728
23.5867933966984,2.19048158364393
23.5992996498249,2.19048158365112
23.6118059029515,2.19048158365879
23.624312156078,2.19048158366701
23.6368184092046,2.19048158367565
23.6493246623312,2.1904815836848
23.6618309154577,2.19048158369444
23.6743371685843,2.19048158370452
23.6868434217109,2.19048158371504
23.6993496748374,2.19048158372593
23.711855927964,2.19048158373724
23.7243621810905,2.19048158374889
23.7368684342171,2.19048158376083
23.7493746873437,2.19048158377311
23.7618809404702,2.19048158378558
23.7743871935968,2.19048158379829
23.7868934467234,2.19048158381111
23.7993996998499,2.19048158382407
23.8119059529765,2.19048158383706
23.8244122061031,2.19048158385007
23.8369184592296,2.19048158386303
23.8494247123562,2.19048158387588
23.8619309654827,2.19048158388853
23.8744372186093,2.19048158390095
23.8869434717359,2.190481583913
23.8994497248624,2.19048158392471
23.911955977989,2.19048158393591
23.9244622311156,2.19048158394656
23.9369684842421,2.1904815839566
23.9494747373687,2.19048158396592
23.9619809904952,2.19048158397439
23.9744872436218,2.19048158398201
23.9869934967484,2.19048158398863
23.9994997498749,2.19048158399411
24.0120060030015,2.19048158399841
24.0245122561281,2.19048158400145
24.0370185092546,2.19048158400301
24.0495247623812,2.19048158400307
24.0620310155078,2.19048158400153
24.0745372686343,2.19048158399821
24.0870435217609,2.19048158399301
24.0995497748874,2.1904815839865
24.112056028014,2.19048158398078
24.1245622811406,2.19048158397584
24.1370685342671,2.19048158397169
24.1495747873937,2.19048158396811
24.1620810405203,2.1904815839647
24.1745872936468,2.19048158396146
24.1870935467734,2.19048158395833
24.1995997998999,2.19048158395532
24.2121060530265,2.19048158395242
24.2246123061531,2.19048158394958
24.2371185592796,2.19048158394676
24.2496248124062,2.19048158394401
24.2621310655328,2.19048158394125
24.2746373186593,2.19048158393852
24.2871435717859,2.19048158393576
24.2996498249125,2.19048158393301
24.312156078039,2.19048158393016
24.3246623311656,2.19048158392727
24.3371685842921,2.19048158392434
24.3496748374187,2.19048158392127
24.3621810905453,2.19048158391814
24.3746873436718,2.19048158391493
24.3871935967984,2.19048158391163
24.399699849925,2.19048158390817
24.4122061030515,2.19048158390459
24.4247123561781,2.19048158390089
24.4372186093047,2.19048158389705
24.4497248624312,2.1904815838931
24.4622311155578,2.19048158388898
24.4747373686843,2.19048158388472
24.4872436218109,2.19048158388031
24.4997498749375,2.19048158387577
24.512256128064,2.19048158387105
24.5247623811906,2.19048158386622
24.5372686343172,2.19048158386121
24.5497748874437,2.1904815838561
24.5622811405703,2.19048158385081
24.5747873936968,2.19048158384541
24.5872936468234,2.1904815838399
24.59979989995,2.19048158383421
24.6123061530765,2.19048158382844
24.6248124062031,2.19048158382253
24.6373186593297,2.19048158381656
24.6498249124562,2.19048158381048
24.6623311655828,2.19048158380431
24.6748374187094,2.19048158379809
24.6873436718359,2.19048158379181
24.6998499249625,2.19048158378547
24.712356178089,2.19048158377907
24.7248624312156,2.19048158377271
24.7373686843422,2.19048158376634
24.7498749374687,2.19048158375995
24.7623811905953,2.19048158375361
24.7748874437219,2.1904815837473
24.7873936968484,2.1904815837411
24.799899949975,2.19048158373496
24.8124062031015,2.19048158372894
24.8249124562281,2.19048158372303
24.8374187093547,2.19048158371731
24.8499249624812,2.19048158371174
24.8624312156078,2.19048158370637
24.8749374687344,2.19048158370123
24.8874437218609,2.19048158369634
24.8999499749875,2.19048158369174
24.9124562281141,2.19048158368741
24.9249624812406,2.19048158368344
24.9374687343672,2.1904815836798
24.9499749874937,2.19048158367659
24.9624812406203,2.1904815836738
24.9749874937469,2.19048158367144
24.9874937468734,2.19048158366957
25,2.19048158366823


==> Data/Follower_5_velocity.csv <==
time,velocity
0,30
0.0100050025012506,29.9668878022449
0.0200100050025013,29.9335885410814
0.0300150075037519,29.9000967457016
0.0400200100050025,29.8664067316902
0.0500250125062531,29.8325125949995
0.0600300150075038,29.7984082119411
0.0700350175087544,29.764087232509
0.080040020010005,29.7295430715865
0.0900450225112556,29.6947689077969
0.100050025012506,29.6597576807739
0.110055027513757,29.6245020909241
0.120060030015008,29.5889945970838
0.130065032516258,29.5532274191825
0.140070035017509,29.5171925407246
0.150075037518759,29.4808817089202
0.16008004002001,29.4442864421598
0.170085042521261,29.4073980363691
0.180090045022511,29.3702075798055
0.190095047523762,29.3327059583357
0.200100050025012,29.2948838654855
0.210105052526263,29.2567318266718
0.220110055027514,29.2182402197465
0.230115057528764,29.1793992944305
0.240120060030015,29.1401991816763
0.250125062531266,29.1006299369985
0.260130065032516,29.0606815711876
0.270135067533767,29.020344081116
0.280140070035018,28.9796074694975
0.290145072536268,28.9384618023705
0.300150075037519,28.8968972527677
0.310155077538769,28.8549041290524
0.32016008004002,28.8124729281294
0.330165082541271,28.7695943952351
0.340170085042521,28.7262595650415
0.350175087543772,28.6824598120135
0.360180090045022,28.6381869212841
0.370185092546273,28.5934331312946
0.380190095047524,28.5481911935198
0.390195097548774,28.5024544417467
0.400200100050025,28.4562168326404
0.410205102551276,28.4094730140311
0.420210105052526,28.3622183843923
0.430215107553777,28.3144491354557
0.440220110055028,28.2661623071438
0.450225112556278,28.2173558437655
0.460230115057529,28.168028625353
0.470235117558779,28.1181805210202
0.48024012006003,28.0678124099252
0.490245122561281,28.0169262183187
0.500250125062531,27.9655249425897
0.510255127563782,27.9136126570067
0.520260130065032,27.8611945296224
0.530265132566283,27.8082768039929
0.540270135067534,27.7548668148335
0.550275137568784,27.7009729558609
0.560280140070035,27.6466046527201
0.570285142571286,27.5917723319432
0.580290145072536,27.5364873651522
0.590295147573787,27.480762036771
0.600300150075038,27.4246094568308
0.610305152576288,27.3680435106422
0.620310155077539,27.3110787834142
0.630315157578789,27.2537304273948
0.64032016008004,27.1960141285049
0.650325162581291,27.1379459872568
0.660330165082541,27.0795423973814
0.670335167583792,27.0208199561303
0.680340170085043,26.9617953001348
0.690345172586293,26.9024850585943
0.700350175087544,26.8429057001531
0.710355177588794,26.78307339784
0.720360180090045,26.7230039178265
0.730365182591296,26.6627124435496
0.740370185092546,26.6022135347299
0.750375187593797,26.5415209523
0.760380190095048,26.4806475253979
0.770385192596298,26.4196050260345
0.780390195097549,26.3584040346909
0.790395197598799,26.2970538533139
0.80040020010005,26.2355623265936
0.810405202601301,26.1739357423668
0.820410205102551,26.1121787261045
0.830415207603802,26.0502940622923
0.840420210105053,25.9882825753422
0.850425212606303,25.9261430136914
0.860430215107554,25.8638718904773
0.870435217608804,25.8014633250365
0.880440220110055,25.7389089388256
0.890445222611306,25.6761975798199
0.900450225112556,25.6133152758679
0.910455227613807,25.5502448833134
0.920460230115058,25.4869660107024
0.930465232616308,25.4234546287129
0.940470235117559,25.3596829750055
0.950475237618809,25.2956190287553
0.96048024012006,25.231226424739
0.970485242621311,25.16646381583
0.980490245122561,25.1012846889107
0.990495247623812,25.0356366776988
1.00050025012506,24.9694612033509
1.01050525262631,24.9026927636646
1.02051025512756,24.8352583732472
1.03051525762881,24.7670766374742
1.04052026013006,24.6980572256199
1.05052526263132,24.628099729492
1.06053026513257,24.5570927853081
1.07053526763382,24.4849130908773
1.08054027013507,24.4114239348011
1.09054527263632,24.336474196092
1.10055027513757,24.2598967671092
1.11055527763882,24.181507110564
1.12056028014007,24.1011015652923
1.13056528264132,24.0184555560839
1.14057028514257,23.9333217889999
1.15057528764382,23.8454279641158
1.16058029014507,23.7544747617282
1.17058529264632,23.660133337496
1.18059029514757,23.5620428225417
1.19059529764882,23.4598076086015
1.20060030015008,23.3529944793338
1.21060530265133,23.2411295944669
1.22061030515258,23.1236953531272
1.23061530765383,23.0001271723976
1.24062031015508,22.8698102477511
1.25062531265633,22.7320763778206
1.26063031515758,22.5862010066839
1.27063531765883,22.431400588428
1.28064032016008,22.2668306621285
1.29064532266133,22.0915848515203
1.30065032516258,21.9046951782943
1.31065532766383,21.7051344084448
1.32066033016508,21.4918208956543
1.33066533266633,21.2636269783043
1.34067033516758,21.019391745176
1.35067533766883,20.7579392253994
1.36068034017009,20.4781038387819
1.37068534267134,20.1787629936406
1.38069034517259,19.8588800301101
1.39069534767384,19.5175568924444
1.40070035017509,19.1540973679429
1.41070535267634,18.7680813596791
1.42071035517759,18.3594479541711
1.43071535767884,17.9285845968449
1.44072036018009,17.4764168119109
1.45072536268134,17.0044914085428
1.46073036518259,16.5150428115103
1.47073536768384,16.011030541519
1.48074037018509,15.496135306255
1.49074537268634,14.9747023732238
1.50075037518759,14.4516246531176
1.51075537768884,13.9321654626906
1.5207603801901,13.4217298554389
1.53076538269135,12.9256025712923
1.5407703851926,12.4486802549969
1.55077538769385,11.9952264550981
1.5607803901951,11.568678585807
1.57078539269635,11.1715266915029
1.5807903951976,10.80527231766
1.59079539769885,10.4704642148514
1.6008004002001,10.1667970780674
1.61080540270135,9.89325284962459
1.6208104052026,9.64826339783068
1.63081540770385,9.42987503954754
1.6408204102051,9.2359003370657
1.65082541270635,9.06404780434974
1.6608304152076,8.91202542609246
1.67083541770885,8.77761765048187
1.68084042021011,8.65873824750887
1.69084542271136,8.55346276656032
1.70085042521261,8.46004483493101
1.71085542771386,8.37692038230723
1.72086043021511,8.30270336207246
1.73086543271636,8.23617591991369
1.74087043521761,8.17627529042517
1.75087543771886,8.12207910461461
1.76088044022011,8.07279029264221
1.77088544272136,8.02772236495194
1.78089044522261,7.98628558405609
1.79089544772386,7.94797427743716
1.80090045022511,7.91235542072396
1.81090545272636,7.87905850330313
1.82091045522761,7.84776663699019
1.83091545772886,7.81820881282614
1.84092046023012,7.79015321337057
1.85092546273137,7.7634014471663
1.86093046523262,7.73778361667017
1.87093546773387,7.71315410951517
1.88094047023512,7.68938800535211
1.89094547273637,7.66637802054286
1.90095047523762,7.64403191336162
1.91095547773887,7.62227027835782
1.92096048024012,7.60102468114897
1.93096548274137,7.58023606417608
1.94097048524262,7.55985340342918
1.95097548774387,7.53983255721237
1.96098049024512,7.5201353041016
1.97098549274637,7.50072850819194
1.98099049524762,7.4815834108993
1.99099549774887,7.46267503599835
2.00100050025013,7.44398167577474
2.01100550275138,7.42548445193327
2.02101050525263,7.40716693866326
2.03101550775388,7.38901484371183
2.04102051025513,7.37101573050819
2.05102551275638,7.35315878081682
2.06103051525763,7.33543458970689
2.07103551775888,7.31783498874268
2.08104052026013,7.30035289493354
2.09104552276138,7.28298217561253
2.10105052526263,7.26571753530645
2.11105552776388,7.24855441633756
2.12106053026513,7.23148891043188
2.13106553276638,7.21451768375802
2.14107053526763,7.1976379102757
2.15107553776888,7.18084721423057
2.16108054027013,7.16414361875566
2.17108554277139,7.14752550078696
2.18109054527264,7.13099155270261
2.19109554777389,7.11454074622801
2.20110055027514,7.09817230381552
2.21110555277639,7.0818856682642
2.22111055527764,7.0656804823814
2.23111555777889,7.04955656413064
2.24112056028014,7.03351389164711
2.25112556278139,7.01755258164152
2.26113056528264,7.00167287845742
2.27113556778389,6.98587513789755
2.28114057028514,6.97015981668371
2.29114557278639,6.95452746198358
2.30115057528764,6.93897869935939
2.31115557778889,6.9235142273825
2.32116058029015,6.90813480608151
2.3311655827914,6.89284125567132
2.34117058529265,6.87763444225937
2.3511755877939,6.86251527961184
2.36118059029515,6.84748471904239
2.3711855927964,6.83254374851454
2.38119059529765,6.81769338438071
2.3911955977989,6.80293467092123
2.40120060030015,6.78826867504849
2.4112056028014,6.77369648397029
2.42121060530265,6.75921920192807
2.4312156078039,6.74483794753376
2.44122061030515,6.73055385138371
2.4512256128064,6.71636805420103
2.46123061530765,6.7022817047736
2.4712356178089,6.68829595745951
2.48124062031015,6.674411970726
2.49124562281141,6.66063090742048
2.50125062531266,6.64695392968027
2.51125562781391,6.6333822013978
2.52126063031516,6.61991688347879
2.53126563281641,6.60655913716192
2.54127063531766,6.59331011818814
2.55127563781891,6.58017097892642
2.56128064032016,6.56714286686725
2.57128564282141,6.55422692318773
2.58129064532266,6.54142428221524
2.59129564782391,6.52873607033143
2.60130065032516,6.51616340741299
2.61130565282641,6.50370740329749
2.62131065532766,6.49136915819581
2.63131565782891,6.47914976480849
2.64132066033017,6.46705030188346
2.65132566283142,6.45507184071291
2.66133066533267,6.44321543836464
2.67133566783392,6.43148214293807
2.68134067033517,6.41987298872584
2.69134567283642,6.40838899656403
2.70135067533767,6.39703117759548
2.71135567783892,6.38580052651056
2.72136068034017,6.37469802672279
2.73136568284142,6.36372464633524
2.74137068534267,6.35288134018799
2.75137568784392,6.34216904880093
2.76138069034517,6.33158869632828
2.77138569284642,6.32114119496885
2.78139069534767,6.31082743989695
2.79139569784892,6.30064830975136
2.80140070035018,6.29060467109445
2.81140570285143,6.28069737183275
2.82141070535268,6.2709272443523
2.83141570785393,6.26129510667973
2.84142071035518,6.25180175750842
2.85142571285643,6.24244798264002
2.86143071535768,6.23323454736273
2.87143571785893,6.22416220360551
2.88144072036018,6.21523168470903
2.89144572286143,6.20644370555935
2.90145072536268,6.19779896732659
2.91145572786393,6.18929815155698
2.92146073036518,6.18094192118165
2.93146573286643,6.17273092513888
2.94147073536768,6.16466579247644
2.95147573786893,6.15674713298205
2.96148074037019,6.14897554251601
2.97148574287144,6.14135159700213
2.98149074537269,6.13387585210571
2.99149574787394,6.12654884988176
3.00150075037519,6.11937111151709
3.01150575287644,6.11234313848672
3.02151075537769,6.10546541865532
3.03151575787894,6.09873841810919
3.04152076038019,6.0921625849078
3.05152576288144,6.08573835070719
3.06153076538269,6.07946612630331
3.07153576788394,6.07334630531697
3.08154077038519,6.06737926362448
3.09154577288644,6.06156535664697
3.10155077538769,6.05590492272908
3.11155577788894,6.05039828230134
3.1215607803902,6.04504573495237
3.13156578289145,6.03984756457061
3.1415707853927,6.03480403351968
3.15157578789395,6.02991538716707
3.1615807903952,6.02518185491539
3.17158579289645,6.02060364626307
3.1815907953977,6.01618095126659
3.19159579789895,6.01191394011432
3.2016008004002,6.00780276621448
3.21160580290145,6.00384756556902
3.2216108054027,6.00004845399361
3.23161580790395,5.99640552410616
3.2416208104052,5.99291886123084
3.25162581290645,5.98958854346764
3.2616308154077,5.98641460753884
3.27163581790895,5.98339707500049
3.2816408204102,5.98053594983655
3.29164582291146,5.97783121616841
3.30165082541271,5.97528284709569
3.31165582791396,5.972890773539
3.32166083041521,5.97065499850169
3.33166583291646,5.96857550840568
3.34167083541771,5.9666520870921
3.35167583791896,5.96488458526195
3.36168084042021,5.96327288562411
3.37168584292146,5.96181683965167
3.38169084542271,5.96051620964165
3.39169584792396,5.95937105554651
3.40170085042521,5.9583823645714
3.41170585292646,5.95754679244491
3.42171085542771,5.95686627869312
3.43171585792896,5.95634031392011
3.44172086043022,5.95596855138409
3.45172586293147,5.95575071882297
3.46173086543272,5.95568648393475
3.47173586793397,5.95577553838941
3.48174087043522,5.95601756752971
3.49174587293647,5.95641221258858
3.50175087543772,5.95695912219175
3.51175587793897,5.9576579166324
3.52176088044022,5.95850821504872
3.53176588294147,5.95950960656574
3.54177088544272,5.96066166858283
3.55177588794397,5.96196396830437
3.56178089044522,5.96341605705919
3.57178589294647,5.96501747224753
3.58179089544772,5.96676773699307
3.59179589794897,5.96866636028555
3.60180090045022,5.97071284438274
3.61180590295148,5.97290667279707
3.62181090545273,5.9752473152609
3.63181590795398,5.97773423178967
3.64182091045523,5.98036686128313
3.65182591295648,5.98314463495454
3.66183091545773,5.98606697600971
3.67183591795898,5.98913329544685
3.68184092046023,5.99234298388603
3.69184592296148,5.99569543200399
3.70185092546273,5.99919000896097
3.71185592796398,6.00282607381154
3.72186093046523,6.00660297751181
3.73186593296648,6.01052006574898
3.74187093546773,6.01457666362015
3.75187593796898,6.01877209126366
3.76188094047024,6.02310566119018
3.77188594297149,6.02757666958049
3.78189094547274,6.03218440488385
3.79189594797399,6.03692814757756
3.80190095047524,6.04180717157896
3.81190595297649,6.04682074120032
3.82191095547774,6.0519681069219
3.83191595797899,6.05724851597458
3.84192096048024,6.06266120846691
3.85192596298149,6.06820541314243
3.86193096548274,6.07388035103645
3.87193596798399,6.07968523710106
3.88194097048524,6.08561927940974
3.89194597298649,6.0916816794634
3.90195097548774,6.09787163337853
3.91195597798899,6.10418833162749
3.92196098049025,6.11063095408471
3.9319659829915,6.11719867801055
3.94197098549275,6.12389067514294
3.951975987994,6.13070611258248
3.96198099049525,6.13764415227878
3.9719859929965,6.14470395081918
3.98199099549775,6.15188466018694
3.991995997999,6.15918542856902
4.00200100050025,6.16660540048703
4.0120060030015,6.17414371694534
4.02201100550275,6.18179951567412
4.032016008004,6.18957193139068
4.04202101050525,6.19746009606732
4.0520260130065,6.20546313920614
4.06203101550775,6.2135801880921
4.072036018009,6.2218103680634
4.08204102051026,6.23015280285303
4.09204602301151,6.23860661485338
4.10205102551276,6.24717092534263
4.11205602801401,6.25584485473735
4.12206103051526,6.26462752284456
4.13206603301651,6.2735180491402
4.14207103551776,6.28251555303284
4.15207603801901,6.29161915412431
4.16208104052026,6.30082797248012
4.17208604302151,6.31014112888033
4.18209104552276,6.31955774509886
4.19209604802401,6.3290769442329
4.20210105052526,6.33869785084867
4.21210605302651,6.34841959125576
4.22211105552776,6.35824129373389
4.23211605802901,6.36816208884392
4.24212106053027,6.37818110973292
4.25212606303152,6.38829749237209
4.26213106553277,6.39851037576913
4.27213606803402,6.40881890209027
4.28214107053527,6.41922221711102
4.29214607303652,6.42971947033218
4.30215107553777,6.44030981503551
4.31215607803902,6.45099240885312
4.32216108054027,6.46176641395283
4.33216608304152,6.4726309970378
4.34217108554277,6.48358532978879
4.35217608804402,6.4946285889533
4.36218109054527,6.50575995644774
4.37218609304652,6.51697862008698
4.38219109554777,6.52828377375992
4.39219609804902,6.5396746170209
4.40220110055028,6.55115035468568
4.41220610305153,6.56271019991093
4.42221110555278,6.57435337001311
4.43221610805403,6.5860790901835
4.44222111055528,6.59788659369256
4.45222611305653,6.60977511998384
4.46223111555778,6.62174391557663
4.47223611805903,6.63379223494256
4.48224112056028,6.64591934068537
4.49224612306153,6.65812450105291
4.50225112556278,6.67040699615383
4.51225612806403,6.68276611133975
4.52226113056528,6.69520114055719
4.53226613306653,6.70771138870135
4.54227113556778,6.72029616475352
4.55227613806903,6.732954792407
4.56228114057028,6.74568659915469
4.57228614307154,6.75849092541808
4.58229114557279,6.77136711739127
4.59229614807404,6.784314533
4.60230115057529,6.79733253939004
4.61230615307654,6.81042051248661
4.62231115557779,6.82357783939269
4.63231615807904,6.83680391448754
4.64232116058029,6.85009814516621
4.65232616308154,6.86345994721385
4.66233116558279,6.87688874590238
4.67233616808404,6.8903839787797
4.68234117058529,6.90394509073604
4.69234617308654,6.91757154165766
4.70235117558779,6.93126279538755
4.71235617808904,6.94501833327628
4.72236118059029,6.95883764318063
4.73236618309155,6.97272022245544
4.7423711855928,6.98666558459664
4.75237618809405,7.00067324790044
4.7623811905953,7.01474274480989
4.77238619309655,7.02887361897453
4.7823911955978,7.04306542153152
4.79239619809905,7.05731771913686
4.8024012006003,7.07163008646484
4.81240620310155,7.08600210827688
4.8224112056028,7.10043338401808
4.83241620810405,7.11492352141758
4.8424212106053,7.12947213847072
4.85242621310655,7.14407886618331
4.8624312156078,7.15874334698861
4.87243621810905,7.17346523168114
4.88244122061031,7.18824418231035
4.89244622311156,7.20307987534497
4.90245122561281,7.21797199548823
4.91245622811406,7.23292023651844
4.92246123061531,7.24792430600795
4.93246623311656,7.26298392109918
4.94247123561781,7.27809881097493
4.95247623811906,7.29326871328393
4.96248124062031,7.3084933760371
4.97248624312156,7.32377256015164
4.98249124562281,7.33910603564632
4.99249624812406,7.35449358338938
5.00250125062531,7.36993499329537
5.01250625312656,7.38543006510777
5.02251125562781,7.40097861068815
5.03251625812906,7.41658044992376
5.04252126063032,7.43223541448435
5.05252626313157,7.44794334436704
5.06253126563282,7.46370408739773
5.07253626813407,7.47951750348092
5.08254127063532,7.49538345993465
5.09254627313657,7.51130183524927
5.10255127563782,7.52727251520343
5.11255627813907,7.54329539491674
5.12256128064032,7.55937037768845
5.13256628314157,7.57549737411771
5.14257128564282,7.59167630503507
5.15257628814407,7.60790709759842
5.16258129064532,7.62418968868148
5.17258629314657,7.64052402068172
5.18259129564782,7.65691004495335
5.19259629814907,7.67334771944161
5.20260130065033,7.6898370067149
5.21260630315158,7.70637787874353
5.22261130565283,7.7229703121474
5.23261630815408,7.73961429124758
5.24262131065533,7.7563098040341
5.25262631315658,7.77305684630874
5.26263131565783,7.78985541784126
5.27263631815908,7.80670552252642
5.28264132066033,7.82360716972107
5.29264632316158,7.84056037164235
5.30265132566283,7.85756514619976
5.31265632816408,7.87462151326749
5.32266133066533,7.89172949767358
5.33266633316658,7.90888912475477
5.34267133566783,7.92610042461631
5.35267633816908,7.94336342838409
5.36268134067033,7.96067816712688
5.37268634317159,7.97804467467212
5.38269134567284,7.99546298423922
5.39269634817409,8.01293313090067
5.40270135067534,8.03045514781459
5.41270635317659,8.04802906945374
5.42271135567784,8.06565492663498
5.43271635817909,8.08333275117745
5.44272136068034,8.10106257194474
5.45272636318159,8.11884441282359
5.46273136568284,8.13667829639919
5.47273636818409,8.15456424004113
5.48274137068534,8.17250225821896
5.49274637318659,8.19049235866696
5.50275137568784,8.20853454553877
5.51275637818909,8.22662881403745
5.52276138069035,8.24477515560403
5.5327663831916,8.26297355305717
5.54277138569285,8.28122397845591
5.5527763881941,8.29952639703963
5.56278139069535,8.31788076328618
5.5727863931966,8.3362870226701
5.58279139569785,8.35474510803753
5.5927963981991,8.37325494232941
5.60280140070035,8.39181643290806
5.6128064032016,8.41042947747933
5.62281140570285,8.42909395740476
5.6328164082041,8.44780973818808
5.64282141070535,8.46657666990849
5.6528264132066,8.48539458483448
5.66283141570785,8.50426329906608
5.6728364182091,8.52318260931181
5.68284142071036,8.54215229312743
5.69284642321161,8.56117210646352
5.70285142571286,8.58024178607459
5.71285642821411,8.59936104256636
5.72286143071536,8.61852956802219
5.73286643321661,8.63774702647637
5.74287143571786,8.6570130580521
5.75287643821911,8.6763272754708
5.76288144072036,8.69568926215444
5.77288644322161,8.71509857601823
5.78289144572286,8.73455474361936
5.79289644822411,8.7540572605953
5.80290145072536,8.77360559129002
5.81290645322661,8.79319916563729
5.82291145572786,8.81283738085952
5.83291645822911,8.83251959689749
5.84292146073037,8.85224513879372
5.85292646323162,8.87201329194891
5.86293146573287,8.89182330432986
5.87293646823412,8.91167438205961
5.88294147073537,8.93156569110025
5.89294647323662,8.95149635353899
5.90295147573787,8.97146544860379
5.91295647823912,8.99147200866702
5.92296148074037,9.01151502135133
5.93296648324162,9.03159342444228
5.94297148574287,9.05170610957459
5.95297648824412,9.07185191442819
5.96298149074537,9.09202962996983
5.97298649324662,9.11223798958592
5.98299149574787,9.1324756751517
5.99299649824912,9.15274131571095
6.00300150075037,9.17303347470077
6.01300650325163,9.19335066891534
6.02301150575288,9.21369134634594
6.03301650825413,9.23405390877689
6.04302151075538,9.25443667574524
6.05302651325663,9.2748379224386
6.06303151575788,9.29525585271567
6.07303651825913,9.31568860683886
6.08304152076038,9.33613426068553
6.09304652326163,9.35659082065873
6.10305152576288,9.37705622707752
6.11305652826413,9.39752834865811
6.12306153076538,9.41800498724568
6.13306653326663,9.43848387076487
6.14307153576788,9.45896265501531
6.15307653826913,9.47943892843119
6.16308154077038,9.4999102022036
6.17308654327164,9.52037391579419
6.18309154577289,9.54082742809359
6.19309654827414,9.56126802381929
6.20310155077539,9.581692910538
6.21310655327664,9.60209922340785
6.22311155577789,9.6224840177051
6.23311655827914,9.64284426491965
6.24312156078039,9.66317687516718
6.25312656328164,9.68347865198309
6.26313156578289,9.70374634769535
6.27313656828414,9.72397661643534
6.28314157078539,9.74416604583473
6.29314657328664,9.76431113559867
6.30315157578789,9.78440831004209
6.31315657828914,9.80445391422397
6.3231615807904,9.82444422280427
6.33316658329165,9.84437540379409
6.3431715857929,9.86424358152679
6.35317658829415,9.88404477620223
6.3631815907954,9.90377494659788
6.37318659329665,9.92342996945881
6.3831915957979,9.94300564289272
6.39319659829915,9.9624976981011
6.4032016008004,9.98190178034682
6.41320660330165,10.0012134744122
6.4232116058029,10.0204282807647
6.43321660830415,10.0395416438173
6.4432216108054,10.058548918836
6.45322661330665,10.0774454138214
6.4632316158079,10.0962263493514
6.47323661830915,10.1148868987269
6.48324162081041,10.1334221602465
6.49324662331166,10.1518271745859
6.50325162581291,10.1700969294116
6.51325662831416,10.1882263473565
6.52326163081541,10.2062102928424
6.53326663331666,10.2240435929985
6.54327163581791,10.2417209960537
6.55327663831916,10.2592372214624
6.56328164082041,10.2765869409226
6.57328664332166,10.2937647710649
6.58329164582291,10.3107653158292
6.59329664832416,10.3275831156733
6.60330165082541,10.3442126758746
6.61330665332666,10.3606484870786
6.62331165582791,10.3768849893401
6.63331665832916,10.3929165973632
6.64332166083042,10.4087377297439
6.65332666333167,10.4243427721042
6.66333166583292,10.4397260673345
6.67333666833417,10.4548819925917
6.68334167083542,10.4698048954516
6.69334667333667,10.4844890837033
6.70335167583792,10.4989289289654
6.71335667833917,10.5131187477423
6.72336168084042,10.5270529040529
6.73336668334167,10.5407257394454
6.74337168584292,10.5541316267632
6.75337668834417,10.567264938316
6.76338169084542,10.5801201300464
6.77338669334667,10.5926916031228
6.78339169584792,10.6049738078629
6.79339669834917,10.6169612915336
6.80340170085042,10.6286485662107
6.81340670335168,10.6400302220635
6.82341170585293,10.6511008632875
6.83341670835418,10.6618552207138
6.84342171085543,10.6722880393819
6.85342671335668,10.6823941325795
6.86343171585793,10.6921685808056
6.87343671835918,10.701604758036
6.88344172086043,10.7107003030314
6.89344672336168,10.7194487911436
6.90345172586293,10.7278455817731
6.91345672836418,10.7358859000437
6.92346173086543,10.7435651850127
6.93346673336668,10.7508788782584
6.94347173586793,10.7578225392225
6.95347673836918,10.7643918598462
6.96348174087044,10.7705825848814
6.97348674337169,10.7763906394301
6.98349174587294,10.7818119909242
6.99349674837419,10.786842815256
7.00350175087544,10.7914793556978
7.01350675337669,10.7957180436903
7.02351175587794,10.7995553872636
7.03351675837919,10.8029880912222
7.04352176088044,10.8060129705549
7.05352676338169,10.8086270122645
7.06353176588294,10.8108273396189
7.07353676838419,10.8126112519135
7.08354177088544,10.8139761892498
7.09354677338669,10.8149197688687
7.10355177588794,10.8154397795996
7.11355677838919,10.8155341731471
7.12356178089045,10.8152010835316
7.1335667833917,10.8144388172901
7.14357178589295,10.8132458652188
7.1535767883942,10.8116208947174
7.16358179089545,10.8095627736423
7.1735867933967,10.8070705417476
7.18359179589795,10.8041434384114
7.1935967983992,10.8007809063909
7.20360180090045,10.7969825670443
7.2136068034017,10.7927482383133
7.22361180590295,10.7880779388456
7.2336168084042,10.7829718881348
7.24362181090545,10.7774305069286
7.2536268134067,10.7714544146998
7.26363181590795,10.7650444281909
7.2736368184092,10.7582015712629
7.28364182091046,10.7509270614576
7.29364682341171,10.743222320891
7.30365182591296,10.7350889733589
7.31365682841421,10.7265288470418
7.32366183091546,10.7175439538202
7.33366683341671,10.7081365243097
7.34367183591796,10.6983089663231
7.35367683841921,10.6880638932063
7.36368184092046,10.6774040974758
7.37368684342171,10.6663325806515
7.38369184592296,10.6548525141728
7.39369684842421,10.6429672640557
7.40370185092546,10.6306803706491
7.41370685342671,10.6179955592575
7.42371185592796,10.6049167242015
7.43371685842921,10.5914479342944
7.44372186093047,10.5775934231882
7.45372686343172,10.5633575880295
7.46373186593297,10.5487449840783
7.47373686843422,10.5337603203199
7.48374187093547,10.5184084538344
7.49374687343672,10.5026943874393
7.50375187593797,10.4866232587345
7.51375687843922,10.4702003414646
7.52376188094047,10.45343103564
7.53376688344172,10.4363208649552
7.54377188594297,10.4188754702112
7.55377688844422,10.4011005997873
7.56378189094547,10.3830021089716
7.57378689344672,10.3645859477863
7.58379189594797,10.3458581593948
7.59379689844922,10.3268248765907
7.60380190095047,10.3074923082572
7.61380690345173,10.2878667382147
7.62381190595298,10.2679545135959
7.63381690845423,10.2477620435924
7.64382191095548,10.22729579448
7.65382691345673,10.2065622767301
7.66383191595798,10.1855680435949
7.67383691845923,10.164319680583
7.68384192096048,10.1428238046011
7.69384692346173,10.1210870561397
7.70385192596298,10.0991160890327
7.71385692846423,10.0769175675452
7.72386193096548,10.0544981630364
7.73386693346673,10.0318645440396
7.74387193596798,10.0090233721749
7.75387693846923,9.98598129485701
7.76388194097049,9.96274494382344
7.77388694347174,9.93932092806431
7.78389194597299,9.91571582480108
7.79389694847424,9.89193618004652
7.80390195097549,9.86798850366978
7.81390695347674,9.84387925984884
7.82391195597799,9.81961486595554
7.83391695847924,9.79520169103304
7.84392196098049,9.77064604666077
7.85392696348174,9.74595418482811
7.86393196598299,9.72113229721655
7.87393696848424,9.69618650857639
7.88394197098549,9.67112287342392
7.89394697348674,9.64594737569515
7.90395197598799,9.62066592441271
7.91395697848924,9.59528434987371
7.9239619809905,9.56980840366598
7.93396698349175,9.54424375590567
7.943971985993,9.51859599139957
7.95397698849425,9.49287061035949
7.9639819909955,9.46707302642002
7.97398699349675,9.44120856310217
7.983991995998,9.41528245561301
7.99399699849925,9.38929984888735
8.0040020010005,9.36326579466181
8.01400700350175,9.33718525461686
8.024012006003,9.31106309779744
8.03401700850425,9.28490409866613
8.0440220110055,9.2587129415255
8.05402701350675,9.23249421699054
8.064032016008,9.2062524213574
8.07403701850926,9.17999196186801
8.08404202101051,9.15371715241369
8.09404702351176,9.12743221422037
8.10405202601301,9.10114128156399
8.11405702851426,9.07484839703439
8.12406203101551,9.04855751326003
8.13406703351676,9.02227249896479
8.14407203601801,8.99599713395044
8.15407703851926,8.9697351115859
8.16408204102051,8.94349004519928
8.17408704352176,8.91726546283965
8.18409204602301,8.89106481028561
8.19409704852426,8.86489145780001
8.20410205102551,8.83874869469362
8.21410705352676,8.81263973261506
8.22411205602801,8.78656771272709
8.23411705852926,8.76053570007203
8.24412206103051,8.73454668691077
8.25412706353177,8.70860360040193
8.26413206603302,8.68270929675462
8.27413706853427,8.65686656438362
8.28414207103552,8.63107813221197
8.29414707353677,8.60534666358269
8.30415207603802,8.57967475895751
8.31415707853927,8.55406496504976
8.32416208104052,8.5285197684657
8.33416708354177,8.50304159761411
8.34417208604302,8.47763283285755
8.35417708854427,8.45229579999285
8.36418209104552,8.42703277108035
8.37418709354677,8.40184597546696
8.38419209604802,8.37673759355586
8.39419709854927,8.35170975633409
8.40420210105053,8.32676455661754
8.41420710355178,8.3019040441204
8.42421210605303,8.27713022352384
8.43421710855428,8.25244506436577
8.44422211105553,8.22785049937905
8.45422711355678,8.20334842141845
8.46423211605803,8.17894068831221
8.47423711855928,8.1546291285018
8.48424212106053,8.13041553663311
8.49424712356178,8.1063016703764
8.50425212606303,8.08228926361248
8.51425712856428,8.05838002298527
8.52426213106553,8.0345756224823
8.53426713356678,8.01087770845589
8.54427213606803,7.9872879068841
8.55427713856928,7.96380781855268
8.56428214107054,7.94043901794906
8.57428714357179,7.91718305307167
8.58429214607304,7.89404145672607
8.59429714857429,7.87101574082557
8.60430215107554,7.84810739199524
8.61430715357679,7.82531788015233
8.62431215607804,7.80264865078612
8.63431715857929,7.78010113784566
8.64432216108054,7.75767675703404
8.65432716358179,7.73537690322377
8.66433216608304,7.71320295782552
8.67433716858429,7.69115628146123
8.68434217108554,7.66923821848002
8.69434717358679,7.64745010539714
8.70435217608804,7.62579326039716
8.71435717858929,7.60426898687283
8.72436218109054,7.5828785686057
8.7343671835918,7.56162328332205
8.74437218609305,7.54050438898176
8.7543771885943,7.51952313449974
8.76438219109555,7.49868074888493
8.7743871935968,7.47797845401598
8.78439219609805,7.4574174607759
8.7943971985993,7.43699896317163
8.80440220110055,7.41672414430788
8.8144072036018,7.39659417002492
8.82441220610305,7.37661020138775
8.8344172086043,7.35677337657557
8.84442221110555,7.33708483180278
8.8544272136068,7.31754568282595
8.86443221610805,7.29815703570972
8.87443721860931,7.27891999314404
8.88444222111056,7.25983562683508
8.89444722361181,7.24090502052943
8.90445222611306,7.2221292233195
8.91445722861431,7.20350928577848
8.92446223111556,7.18504622925592
8.93446723361681,7.16674108983534
8.94447223611806,7.14859486187975
8.95447723861931,7.13060855095018
8.96448224112056,7.11278313101587
8.97448724362181,7.09511957463505
8.98449224612306,7.07761884040364
8.99449724862431,7.06028185983693
9.00450225112556,7.04310956660596
9.01450725362681,7.0261028782096
9.02451225612806,7.00926269313369
9.03451725862931,6.99258990497891
9.04452226113056,6.97608539004635
9.05452726363182,6.95975000417047
9.06453226613307,6.94358459054691
9.07453726863432,6.92758998790108
9.08454227113557,6.9117670113404
9.09454727363682,6.89611647273177
9.10455227613807,6.88063916047829
9.11455727863932,6.86533584914947
9.12456228114057,6.85020729189352
9.13456728364182,6.83525423598373
9.14457228614307,6.8204774205106
9.15457728864432,6.80587755915339
9.16458229114557,6.79145534150327
9.17458729364682,6.77721146287199
9.18459229614807,6.76314659575017
9.19459729864932,6.74926138705373
9.20460230115058,6.7355564753277
9.21460730365183,6.72203249186437
9.22461230615308,6.70869003733133
9.23461730865433,6.69552970484667
9.24462231115558,6.68255207619743
9.25462731365683,6.66975770098926
9.26463231615808,6.65714713017203
9.27463731865933,6.64472089395918
9.28464232116058,6.63247949356354
9.29464732366183,6.62042343265902
9.30465232616308,6.60855319348528
9.31465732866433,6.59686922867217
9.32466233116558,6.58537199326024
9.33466733366683,6.57406191920068
9.34467233616808,6.56293941016905
9.35467733866933,6.55200487682534
9.36468234117059,6.54125869447509
9.37468734367184,6.53070122011771
9.38469234617309,6.52033281676483
9.39469734867434,6.51015379822563
9.40470235117559,6.50016449936354
9.41470735367684,6.49036521825531
9.42471235617809,6.4807562381141
9.43471735867934,6.47133781160969
9.44472236118059,6.46211020391005
9.45472736368184,6.45307364009487
9.46473236618309,6.44422834439384
9.47473736868434,6.4355745209111
9.48474237118559,6.42711234982062
9.49474737368684,6.41884198882481
9.50475237618809,6.41076361884902
9.51475737868934,6.40287736371437
9.52476238119059,6.39518334042002
9.53476738369185,6.38768166523178
9.5447723861931,6.38037242873262
9.55477738869435,6.37325569610442
9.5647823911956,6.36633153570928
9.57478739369685,6.35959998726327
9.5847923961981,6.35306108277066
9.59479739869935,6.34671483393133
9.6048024012006,6.3405612393965
9.61480740370185,6.33460028362652
9.6248124062031,6.32883192971962
9.63481740870435,6.32325613739028
9.6448224112056,6.3178728404228
9.65482741370685,6.31268196610454
9.6648324162081,6.30768342206853
9.67483741870936,6.30287710309841
9.68484242121061,6.29826291918786
9.69484742371186,6.29384072539885
9.70485242621311,6.28961035068778
9.71485742871436,6.28557165686476
9.72486243121561,6.28172445029761
9.73486743371686,6.27806855432096
9.74487243621811,6.27460377617337
9.75487743871936,6.27132990451556
9.76488244122061,6.26824670643701
9.77488744372186,6.26535393155624
9.78489244622311,6.26265132739292
9.79489744872436,6.2601384367939
9.80490245122561,6.25781626783513
9.81490745372686,6.25568241574276
9.82491245622811,6.25373774912395
9.83491745872936,6.25198190011319
9.84492246123061,6.25041450352305
9.85492746373187,6.24903521770527
9.86493246623312,6.24784369062549
9.87493746873437,6.24683956859283
9.88494247123562,6.24602249164389
9.89494747373687,6.24539207538426
9.90495247623812,6.24494793557345
9.91495747873937,6.24468967507438
9.92496248124062,6.24461688690567
9.93496748374187,6.24472915872245
9.94497248624312,6.24502606237524
9.95497748874437,6.24550716657018
9.96498249124562,6.24617202953232
9.97498749374687,6.24702019845816
9.98499249624812,6.24805121197983
9.99499749874937,6.24926460364066
10.0050025012506,6.25065989331957
10.0150075037519,6.25223659890654
10.0250125062531,6.25399422795247
10.0350175087544,6.25593228068171
10.0450225112556,6.25805024961449
10.0550275137569,6.26034762351911
10.0650325162581,6.2628238802788
10.0750375187594,6.26547848687916
10.0850425212606,6.26831091563074
10.0950475237619,6.27132063322949
10.1050525262631,6.27450708234819
10.1150575287644,6.27786971337513
10.1250625312656,6.28140797907786
10.1350675337669,6.2851213060447
10.1450725362681,6.28900913434479
10.1550775387694,6.29307088629661
10.1650825412706,6.29730599142665
10.1750875437719,6.30171386120177
10.1850925462731,6.30629391756836
10.1950975487744,6.31104556754782
10.2051025512756,6.31596821978344
10.2151075537769,6.32106127452352
10.2251125562781,6.32632413558642
10.2351175587794,6.33175619987326
10.2451225612806,6.33735685940406
10.2551275637819,6.34312550566532
10.2651325662831,6.34906152784435
10.2751375687844,6.35516431586562
10.2851425712856,6.36143324568999
10.2951475737869,6.36786770887596
10.3051525762881,6.37446708401182
10.3151575787894,6.38123074381157
10.3251625812906,6.38815807599924
10.3351675837919,6.3952484524742
10.3451725862931,6.40250124519583
10.3551775887944,6.4099158379094
10.3651825912956,6.41749159818364
10.3751875937969,6.42522790095423
10.3851925962981,6.43312412383762
10.3951975987994,6.44117963377577
10.4052026013007,6.44939381172115
10.4152076038019,6.45776602534617
10.4252126063032,6.46629565071765
10.4352176088044,6.47498206504453
10.4452226113057,6.48382463778391
10.4552276138069,6.4928227512632
10.4652326163082,6.5019757806878
10.4752376188094,6.51128310051951
10.4852426213107,6.52074409671565
10.4952476238119,6.53035814546457
10.5052526263132,6.54012462955847
10.5152576288144,6.55004293564631
10.5252626313157,6.56011244453989
10.5352676338169,6.57033254894232
10.5452726363182,6.58070263382477
10.5552776388194,6.59122209109391
10.5652826413207,6.60189031707098
10.5752876438219,6.61270670253451
10.5852926463232,6.62367064836169
10.5952976488244,6.63478155554048
10.6053026513257,6.64603882225725
10.6153076538269,6.65744185726871
10.6253126563282,6.66899006771312
10.6353176588294,6.68068285978044
10.6453226613307,6.69251965030898
10.6553276638319,6.70449985322531
10.6653326663332,6.71662288322491
10.6753376688344,6.72888816512598
10.6853426713357,6.74129512018411
10.6953476738369,6.75384317180222
10.7053526763382,6.76653175261144
10.7153576788394,6.77936029151946
10.7253626813407,6.79232822055718
10.7353676838419,6.80543497994852
10.7453726863432,6.8186800063181
10.7553776888444,6.83206273995968
10.7653826913457,6.84558262841118
10.7753876938469,6.8592391158151
10.7853926963482,6.87303165007124
10.7953976988494,6.88695968567431
10.8054027013507,6.90102267382869
10.8154077038519,6.91522006910056
10.8254127063532,6.92955133244821
10.8354177088544,6.94401592145526
10.8454227113557,6.95861329616934
10.8554277138569,6.97334292321994
10.8654327163582,6.98820426579237
10.8754377188594,7.00319678810547
10.8854427213607,7.0183199610339
10.8954477238619,7.03357325259832
10.9054527263632,7.04895612998069
10.9154577288644,7.0644680660397
10.9254627313657,7.0801085327309
10.9354677338669,7.09587699896575
10.9454727363682,7.11177293752081
10.9554777388694,7.12779582222211
10.9654827413707,7.14394512244962
10.9754877438719,7.1602203093553
10.9854927463732,7.17662085551553
10.9954977488744,7.19314622941115
11.0055027513757,7.2097958987592
11.0155077538769,7.22656933178236
11.0255127563782,7.24346599451841
11.0355177588794,7.26048534901637
11.0455227613807,7.27762685590026
11.0555277638819,7.29488997641458
11.0655327663832,7.31227416517793
11.0755377688844,7.3297788728099
11.0855427713857,7.34740355023656
11.0955477738869,7.36514764393605
11.1055527763882,7.38301059236285
11.1155577788894,7.40099183234133
11.1255627813907,7.41909079622119
11.1355677838919,7.43730691085236
11.1455727863932,7.4556395955378
11.1555777888944,7.47408826358424
11.1655827913957,7.49265232563365
11.1755877938969,7.51133118290686
11.1855927963982,7.53012422708849
11.1955977988994,7.54903084530224
11.2056028014007,7.56805041598354
11.215607803902,7.58718230962674
11.2256128064032,7.60642588569397
11.2356178089045,7.6257804939
11.2456228114057,7.64524547756489
11.255627813907,7.66482016865795
11.2656328164082,7.68450388462062
11.2756378189095,7.70429593468874
11.2856428214107,7.72419561518682
11.295647823912,7.74420221317062
11.3056528264132,7.7643149997971
11.3156578289145,7.78453323158147
11.3256628314157,7.80485615433413
11.335667833917,7.82528299781769
11.3456728364182,7.84581298003076
11.3556778389195,7.86644530046088
11.3656828414207,7.88717914156276
11.375687843922,7.90801367237788
11.3856928464232,7.92894804291362
11.3956978489245,7.94998138924587
11.4057028514257,7.97111282679952
11.415707853927,7.99234145019392
11.4257128564282,8.01366633841
11.4357178589295,8.03508654827079
11.4457228614307,8.05660112003587
11.455727863932,8.07820907243752
11.4657328664332,8.0999093984063
11.4757378689345,8.12170107243679
11.4857428714357,8.143583044994
11.495747873937,8.1655542474209
11.5057528764382,8.18761358548759
11.5157578789395,8.20975993992245
11.5257628814407,8.23199216637277
11.535767883942,8.25430909515162
11.5457728864432,8.27670953386791
11.5557778889445,8.29919226016855
11.5657828914457,8.32175602947812
11.575787893947,8.34439956893697
11.5857928964482,8.36712157251272
11.5957978989495,8.38992071013346
11.6058029014507,8.412795621156
11.615807903952,8.43574491921372
11.6258129064532,8.45876718308099
11.6358179089545,8.48186096654404
11.6458229114557,8.50502479142684
11.655827913957,8.52825714246786
11.6658329164582,8.5515564770735
11.6758379189595,8.57492121916312
11.6858429214607,8.59834976253904
11.695847923962,8.62184046416907
11.7058529264632,8.64539165141916
11.7158579289645,8.66900161294228
11.7258629314657,8.69266860871306
11.735867933967,8.7163908626295
11.7458729364682,8.7401665566594
11.7558779389695,8.7639938428813
11.7658829414707,8.78787083667381
11.775887943972,8.81179561732075
11.7858929464732,8.83576622824969
11.7958979489745,8.85978067342958
11.8059029514757,8.88383692216165
11.815907953977,8.907932904472
11.8259129564782,8.93206651446061
11.8359179589795,8.95623560632588
11.8459229614807,8.98043799808239
11.855927963982,9.00467146732862
11.8659329664832,9.0289337554112
11.8759379689845,9.05322256204034
11.8859429714857,9.07753555150046
11.895947973987,9.10187034475637
11.9059529764882,9.12622452830151
11.9159579789895,9.15059564552933
11.9259629814907,9.17498120119673
11.935967983992,9.19937866466007
11.9459729864932,9.2237854571603
11.9559779889945,9.24819897115263
11.9659829914957,9.27261654975391
11.975987993997,9.29703550868314
11.9859929964982,9.32145310886108
11.9959979989995,9.34586658622733
12.0060030015007,9.37027312817593
12.016008004002,9.39466988787909
12.0260130065033,9.41905397705726
12.0360180090045,9.44342247463241
12.0460230115058,9.46777241399067
12.056028014007,9.49210079751047
12.0660330165083,9.51640458845002
12.0760380190095,9.54068070365545
12.0860430215108,9.564926028702
12.096048024012,9.58913741021809
12.1060530265133,9.61331166266313
12.1160580290145,9.63744555877037
12.1260630315158,9.66153584353863
12.136068034017,9.68557922203355
12.1460730365183,9.70957236169911
12.1560780390195,9.73351189630665
12.1660830415208,9.75739442534713
12.176088044022,9.78121652229749
12.1860930465233,9.80497470987126
12.1960980490245,9.82866550091561
12.2061030515258,9.85228535724498
12.216108054027,9.8758307210549
12.2261130565283,9.89929799929614
12.2361180590295,9.92268357509439
12.2461230615308,9.94598379337926
12.256128064032,9.96919498413198
12.2661330665333,9.99231343927554
12.2761380690345,10.015335423131
12.2861430715358,10.0382571780855
12.296148074037,10.0610749140197
12.3061530765383,10.0837848280711
12.3161580790395,10.1063830871752
12.3261630815408,10.1288658361418
12.336168084042,10.1512292023622
12.3461730865433,10.1734692832281
12.3561780890445,10.1955821651508
12.3661830915458,10.2175639103791
12.376188094047,10.2394105685609
12.3861930965483,10.2611181652548
12.3961980990495,10.2826827222497
12.4062031015508,10.304100231924
12.416208104052,10.3253666831635
12.4262131065533,10.3464780429905
12.4362181090545,10.3674302812111
12.4462231115558,10.3882193470466
12.456228114057,10.4088411865338
12.4662331165583,10.4292917416394
12.4762381190595,10.4495669322699
12.4862431215608,10.4696626890068
12.496248124062,10.4895749359305
12.5062531265633,10.5092995782008
12.5162581290645,10.5288325386344
12.5262631315658,10.5481697312537
12.536268134067,10.5673070796716
12.5462731365683,10.5862405016232
12.5562781390695,10.6049659332988
12.5662831415708,10.6234793088862
12.576288144072,10.6417765644093
12.5862931465733,10.6598536452179
12.5962981490745,10.6777065023983
12.6063031515758,10.6953311171501
12.616308154077,10.7127234648517
12.6263131565783,10.7298795633847
12.6363181590795,10.7467954138701
12.6463231615808,10.7634670629309
12.656328164082,10.7798905755168
12.6663331665833,10.7960620097393
12.6763381690845,10.8119774611246
12.6863431715858,10.8276330632747
12.696348174087,10.8430249766399
12.7063531765883,10.8581493629416
12.7163581790895,10.8730024562113
12.7263631815908,10.8875804847984
12.736368184092,10.9018797208606
12.7463731865933,10.9158964927853
12.7563781890945,10.9296271554354
12.7663831915958,10.9430680781092
12.776388194097,10.9562157169277
12.7863931965983,10.969066535383
12.7963981990995,10.9816170490963
12.8064032016008,10.993863821256
12.8164082041021,11.0058034959855
12.8264132066033,11.0174327467206
12.8364182091046,11.0287482718073
12.8464232116058,11.0397468331213
12.8564282141071,11.0504252871988
12.8664332166083,11.0607805319806
12.8764382191096,11.0708095083911
12.8864432216108,11.0805092566951
12.8964482241121,11.0898768373678
12.9064532266133,11.0989094126402
12.9164582291146,11.107604193153
12.9264632316158,11.1159584727634
12.9364682341171,11.1239695950517
12.9464732366183,11.1316350346747
12.9564782391196,11.1389522826995
12.9664832416208,11.1459189386829
12.9764882441221,11.1525327220808
12.9864932466233,11.158791537934
12.9964982491246,11.1646919679125
13.0065032516258,11.1702340857292
13.0165082541271,11.1754146216825
13.0265132566283,11.1802318441315
13.0365182591296,11.1846840023833
13.0465232616308,11.1887693410132
13.0565282641321,11.1924862866301
13.0665332666333,11.1958333173054
13.0765382691346,11.1988090153015
13.0865432716358,11.2014120736314
13.0965482741371,11.2036412559999
13.1065532766383,11.2054954626669
13.1165582791396,11.2069736782065
13.1265632816408,11.2080750185858
13.1365682841421,11.2087986606328
13.1465732866433,11.2091439415863
13.1565782891446,11.2091102626864
13.1665832916458,11.2086971708157
13.1765882941471,11.2079043093278
13.1865932966483,11.2067314358235
13.1965982991496,11.2051784074444
13.2066033016508,11.2032452078027
13.2166083041521,11.2009319388463
13.2266133066533,11.1982388144226
13.2366183091546,11.1951661691325
13.2466233116558,11.1917144450348
13.2566283141571,11.1878842042639
13.2666333166583,11.1836761173346
13.2766383191596,11.1790909820174
13.2866433216608,11.1741297073976
13.2966483241621,11.1687933174508
13.3066533266633,11.1630829609575
13.3166583291646,11.1569998910817
13.3266633316658,11.1505454794807
13.3366683341671,11.1437212275636
13.3466733366683,11.1365287309233
13.3566783391696,11.1289697066298
13.3666833416708,11.1210459776482
13.3766883441721,11.112759491403
13.3866933466733,11.1041122935802
13.3966983491746,11.0951065484501
13.4067033516758,11.0857445217006
13.4167083541771,11.0760285850071
13.4267133566783,11.0659612191219
13.4367183591796,11.0555450019073
13.4467233616808,11.0447826170285
13.4567283641821,11.0336768480061
13.4667333666833,11.0222305733941
13.4767383691846,11.0104467674261
13.4867433716858,10.9983285043087
13.4967483741871,10.9858789386472
13.5067533766883,10.9731013244468
13.5167583791896,10.9599989930985
13.5267633816908,10.9465753671667
13.5367683841921,10.9328339446947
13.5467733866933,10.9187783077351
13.5567783891946,10.904412110191
13.5667833916958,10.8897390826696
13.5767883941971,10.8747630239524
13.5867933966983,10.8594878020833
13.5967983991996,10.8439173489145
13.6068034017008,10.8280556588601
13.6168084042021,10.8119067842973
13.6268134067034,10.7954748348727
13.6368184092046,10.7787639705368
13.6468234117059,10.7617784037595
13.6568284142071,10.7445223906537
13.6668334167084,10.7270002316091
13.6768384192096,10.7092162701591
13.6868434217109,10.6911748839876
13.6968484242121,10.6728804867109
13.7068534267134,10.6543375207977
13.7168584292146,10.6355504586467
13.7268634317159,10.6165237951307
13.7368684342171,10.5972620478427
13.7468734367184,10.5777697552246
13.7568784392196,10.5580514685426
13.7668834417209,10.5381117538625
13.7768884442221,10.5179551847098
13.7868934467234,10.4975863423503
13.7968984492246,10.4770098137315
13.8069034517259,10.4562301854917
13.8169084542271,10.435252044341
13.8269134567284,10.4140799707548
13.8369184592296,10.392718539343
13.8469234617309,10.3711723172457
13.8569284642321,10.3494458581081
13.8669334667334,10.3275437030691
13.8769384692346,10.3054703749523
13.8869434717359,10.2832303792226
13.8969484742371,10.2608282020822
13.9069534767384,10.2382683048152
13.9169584792396,10.2155551250838
13.9269634817409,10.1926930736607
13.9369684842421,10.1696865331772
13.9469734867434,10.1465398571285
13.9569784892446,10.1232573651892
13.9669834917459,10.0998433448046
13.9769884942471,10.0763020501615
13.9869934967484,10.0526376973251
13.9969984992496,10.0288544656927
14.0070035017509,10.0049564967727
14.0170085042521,9.98094789189781
14.0270135067534,9.95683271255659
14.0370185092546,9.93261497726501
14.0470235117559,9.90829866329952
14.0570285142571,9.88388770575861
14.0670335167584,9.85938599371931
14.0770385192596,9.83479737302121
14.0870435217609,9.81012564606265
14.0970485242621,9.7853745677852
14.1070535267634,9.76054784797706
14.1170585292646,9.73564915215964
14.1270635317659,9.71068209805533
14.1370685342671,9.68565025728469
14.1470735367684,9.66055715625646
14.1570785392696,9.63540627430768
14.1670835417709,9.61020104445991
14.1770885442721,9.58494485382443
14.1870935467734,9.55964104379326
14.1970985492746,9.53429290994384
14.2071035517759,9.50890370171218
14.2171085542771,9.48347662449149
14.2271135567784,9.45801483896675
14.2371185592796,9.43252145998517
14.2471235617809,9.40699956023054
14.2571285642821,9.38145216926016
14.2671335667834,9.35588227161909
14.2771385692846,9.33029281171112
14.2871435717859,9.30468669276539
14.2971485742871,9.27906677425195
14.3071535767884,9.25343587763847
14.3171585792896,9.22779678546465
14.3271635817909,9.2021522380925
14.3371685842921,9.17650494009313
14.3471735867934,9.15085755958778
14.3571785892946,9.12521272434803
14.3671835917959,9.09957302857385
14.3771885942971,9.07394103267413
14.3871935967984,9.04831925872513
14.3971985992996,9.02271019737219
14.4072036018009,8.99711630826594
14.4172086043022,8.97154001489959
14.4272136068034,8.94598371129928
14.4372186093047,8.92044976338283
14.4472236118059,8.89494050323989
14.4572286143072,8.86945823518335
14.4672336168084,8.84400523835771
14.4772386193097,8.81858376054031
14.4872436218109,8.79319602308717
14.4972486243122,8.76784422514018
14.5072536268134,8.74253053697857
14.5172586293147,8.71725710364815
14.5272636318159,8.69202605069474
14.5372686343172,8.66683947733174
14.5472736368184,8.64169945867362
14.5572786393197,8.6166080527106
14.5672836418209,8.59156729358099
14.5772886443222,8.56657919238542
14.5872936468234,8.54164574521454
14.5972986493247,8.5167689266224
14.6073036518259,8.49195068915008
14.6173086543272,8.46719297211203
14.6273136568284,8.44249769543072
14.6373186593297,8.4178667580998
14.6473236618309,8.39330204718584
14.6573286643322,8.36880543243574
14.6673336668334,8.3443787637895
14.6773386693347,8.32002387987642
14.6873436718359,8.29574260434419
14.6973486743372,8.27153674227444
14.7073536768384,8.24740808652053
14.7173586793397,8.22335841823756
14.7273636818409,8.19938950209334
14.7373686843422,8.1755030865603
14.7473736868434,8.15170091278475
14.7573786893447,8.12798470853081
14.7673836918459,8.10435618219831
14.7773886943472,8.08081703402815
14.7873936968484,8.05736895580616
14.7973986993497,8.03401362238365
14.8074037018509,8.01075269571931
14.8174087043522,7.98758782743385
14.8274137068534,7.96452066087569
14.8374187093547,7.94155282615316
14.8474237118559,7.91868593555222
14.8574287143572,7.89592159547694
14.8674337168584,7.87326140402154
14.8774387193597,7.85070694346888
14.8874437218609,7.82825978734489
14.8974487243622,7.80592149155956
14.9074537268634,7.7836936067831
14.9174587293647,7.76157767416643
14.9274637318659,7.73957521978839
14.9374687343672,7.71768776091364
14.9474737368684,7.69591679946027
14.9574787393697,7.67426382555799
14.9674837418709,7.65273032338819
14.9774887443722,7.63131776509446
14.9874937468734,7.61002761007151
14.9974987493747,7.58886130097871
15.0075037518759,7.56782027578775
15.0175087543772,7.54690595522891
15.0275137568784,7.52611975169036
15.0375187593797,7.50546306060437
15.0475237618809,7.48493727146523
15.0575287643822,7.46454376179661
15.0675337668834,7.44428389206886
15.0775387693847,7.42415901338013
15.0875437718859,7.40417045794637
15.0975487743872,7.38431954628944
15.1075537768884,7.36460759707282
15.1175587793897,7.34503590733367
15.1275637818909,7.32560575978547
15.1375687843922,7.30631842597481
15.1475737868934,7.28717516182311
15.1575787893947,7.26817721321266
15.1675837918959,7.24932580816981
15.1775887943972,7.23062216433523
15.1875937968984,7.2120674786979
15.1975987993997,7.19366294063313
15.2076038019009,7.17540972528417
15.2176088044022,7.15730897966725
15.2276138069035,7.13936186445748
15.2376188094047,7.12156949641134
15.247623811906,7.103932993238
15.2576288144072,7.0864534508411
15.2676338169085,7.06913194930665
15.2776388194097,7.05196955781308
15.287643821911,7.03496732382672
15.2976488244122,7.01812628996328
15.3076538269135,7.00144746469657
15.3176588294147,6.98493185947484
15.327663831916,6.96858045674874
15.3376688344172,6.95239422891766
15.3476738369185,6.93637412923705
15.3576788394197,6.92052109874608
15.367683841921,6.9048360524935
15.3776888444222,6.8893198926861
15.3876938469235,6.87397351352967
15.3976988494247,6.85879777654337
15.407703851926,6.84379355008178
15.4177088544272,6.82896165261299
15.4277138569285,6.81430291986988
15.4377188594297,6.79981814367384
15.447723861931,6.78550811369427
15.4577288644322,6.7713735963327
15.4677338669335,6.75741533631535
15.4777388694347,6.74363406162508
15.487743871936,6.73003049522266
15.4977488744372,6.71660532644024
15.5077538769385,6.70335923416084
15.5177588794397,6.69029288459681
15.527763881941,6.67740691494557
15.5377688844422,6.664701949403
15.5477738869435,6.6521786029045
15.5577788894447,6.63983745424845
15.567783891946,6.62767908552976
15.5777888944472,6.61570404445379
15.5877938969485,6.60391285898046
15.5977988994497,6.59230606108168
15.607803901951,6.58088413990516
15.6178089044522,6.56964758577124
15.6278139069535,6.55859685121076
15.6378189094547,6.54773239030739
15.647823911956,6.53705463314485
15.6578289144572,6.52656399408357
15.6678339169585,6.51626085099868
15.6778389194597,6.50614559232574
15.687843921961,6.49621856514351
15.6978489244622,6.4864801160473
15.7078539269635,6.47693056676816
15.7178589294647,6.46757021939226
15.727863931966,6.45839935713024
15.7378689344672,6.44941825948208
15.7478739369685,6.44062717552906
15.7578789394697,6.43202633825005
15.767883941971,6.42361596705145
15.7778889444722,6.41539626431825
15.7878939469735,6.40736741067141
15.7978989494747,6.39952957630332
15.807903951976,6.39188290987654
15.8179089544772,6.38442754750299
15.8279139569785,6.37716360603417
15.8379189594797,6.3700911851945
15.847923961981,6.36321037038414
15.8579289644822,6.35652123119222
15.8679339669835,6.35002381927838
15.8779389694847,6.34371817018583
15.887943971986,6.3376043051084
15.8979489744872,6.33168222761467
15.9079539769885,6.32595192672073
15.9179589794897,6.32041337883729
15.927963981991,6.31506653834438
15.9379689844922,6.30991134909846
15.9479739869935,6.30494774578071
15.9579789894947,6.30017562868072
15.967983991996,6.29559493052678
15.9779889944972,6.29120552043086
15.9879939969985,6.28700724798811
15.9979989994997,6.28299997476376
16.008004002001,6.27918355409144
16.0180090045023,6.27555781434628
16.0280140070035,6.27212256577443
16.0380190095048,6.26887759882279
16.048024012006,6.26582270620904
16.0580290145073,6.26295766131182
16.0680340170085,6.26028221055223
16.0780390195098,6.25779590606814
16.088044022011,6.2554998661547
16.0980490245123,6.25339149891114
16.1080540270135,6.25147184761531
16.1180590295148,6.2497405043509
16.128064032016,6.24819710959511
16.1380690345173,6.24684133419023
16.1480740370185,6.24567284308888
16.1580790395198,6.24469129155059
16.168084042021,6.24389630427419
16.1780890445223,6.24328753850167
16.1880940470235,6.24286460466219
16.1980990495248,6.24262711712088
16.208104052026,6.24257467486544
16.2181090545273,6.24270687908501
16.2281140570285,6.24302330115365
16.2381190595298,6.24352352864068
16.248124062031,6.24420712031521
16.2581290645323,6.24507362277485
16.2681340670335,6.24612261274151
16.2781390695348,6.24735359164863
16.288144072036,6.24876610915812
16.2981490745373,6.25035968496663
16.3081540770385,6.25213383121726
16.3181590795398,6.25408805521013
16.328164082041,6.25622185219439
16.3381690845423,6.25853472505663
16.3481740870435,6.26102615054891
16.3581790895448,6.26369561164345
16.368184092046,6.26654257633173
16.3781890945473,6.26956651152682
16.3881940970485,6.27276687661151
16.3981990995498,6.27614312697806
16.408204102051,6.27969470535161
16.4182091045523,6.28342106991414
16.4282141070535,6.28732163897005
16.4382191095548,6.29139585454575
16.448224112056,6.29564314583968
16.4582291145573,6.30006293134643
16.4682341170585,6.30465463515755
16.4782391195598,6.30941766483771
16.488244122061,6.31435144349639
16.4982491245623,6.31945536779149
16.5082541270635,6.32472884747063
16.5182591295648,6.3301712827075
16.528264132066,6.33578207075798
16.5382691345673,6.34156060522822
16.5482741370685,6.34750628154149
16.5582791395698,6.3536184899009
16.568284142071,6.35989661151205
16.5782891445723,6.36634004344575
16.5882941470735,6.37294816334096
16.5982991495748,6.37972035493478
16.608304152076,6.38665599731241
16.6183091545773,6.39375447453977
16.6283141570785,6.40101516193794
16.6383191595798,6.40843744018218
16.648324162081,6.41602068397765
16.6583291645823,6.42376427260198
16.6683341670835,6.43166758105041
16.6783391695848,6.43972998803087
16.688344172086,6.4479508641605
16.6983491745873,6.456329593493
16.7083541770885,6.4648655490475
16.7183591795898,6.47355810634158
16.728364182091,6.48240664917451
16.7383691845923,6.49141055034763
16.7483741870935,6.5005691943235
16.7583791895948,6.50988195939751
16.768384192096,6.51934822625172
16.7783891945973,6.52896738245203
16.7883941970985,6.53873880728627
16.7983991995998,6.54866189065168
16.8084042021011,6.55873602146277
16.8184092046023,6.5689605846384
16.8284142071036,6.579334976709
16.8384192096048,6.58985859005936
16.8484242121061,6.60053081671211
16.8584292146073,6.61135105993048
16.8684342171086,6.62231871668409
16.8784392196098,6.63343318787118
16.8884442221111,6.64469388242402
16.8984492246123,6.65610020340522
16.9084542271136,6.66765156244322
16.9184592296148,6.67934737196106
16.9284642321161,6.69118704377614
16.9384692346173,6.70316999945571
16.9484742371186,6.71529565533431
16.9584792396198,6.72756343439068
16.9684842421211,6.73997276474027
16.9784892446223,6.7525230705216
16.9884942471236,6.76521378375645
16.9984992496248,6.77804433971684
17.0085042521261,6.79101417079967
17.0185092546273,6.804122716988
17.0285142571286,6.8173694212744
17.0385192596298,6.83075372399605
17.0485242621311,6.84427507261686
17.0585292646323,6.85793291773194
17.0685342671336,6.87172670718108
17.0785392696348,6.88565589531249
17.0885442721361,6.8997199398367
17.0985492746373,6.91391829547162
17.1085542771386,6.92825042273202
17.1185592796398,6.94271578563414
17.1285642821411,6.95731384492919
17.1385692846423,6.97204406639403
17.1485742871436,6.98690591933493
17.1585792896448,7.00189886945325
17.1685842921461,7.01702238659758
17.1785892946473,7.03227594414299
17.1885942971486,7.04765901149647
17.1985992996498,7.06317106109946
17.2086043021511,7.07881156877494
17.2186093046523,7.09458000633866
17.2286143071536,7.1104758471422
17.2386193096548,7.126498567402
17.2486243121561,7.14264763995008
17.2586293146573,7.15892253717805
17.2686343171586,7.17532273319742
17.2786393196598,7.19184770037528
17.2886443221611,7.20849690807109
17.2986493246623,7.22526982543954
17.3086543271636,7.24216592244549
17.3186593296648,7.25918466343118
17.3286643321661,7.27632551024714
17.3386693346673,7.29358792633916
17.3486743371686,7.3109713699363
17.3586793396698,7.32847529354642
17.3686843421711,7.34609914946917
17.3786893446723,7.36384238671555
17.3886943471736,7.38170444753912
17.3986993496748,7.39968476990529
17.4087043521761,7.41778278771473
17.4187093546773,7.43599793173232
17.4287143571786,7.45432962367847
17.4387193596798,7.47277727865057
17.4487243621811,7.49134030890591
17.4587293646823,7.51001811952883
17.4687343671836,7.5288101044805
17.4787393696848,7.5477156527079
17.4887443721861,7.56673414470921
17.4987493746873,7.58586495436434
17.5087543771886,7.60510744367385
17.5187593796898,7.62446096458225
17.5287643821911,7.64392486231803
17.5387693846923,7.66349847160602
17.5487743871936,7.6831811133033
17.5587793896948,7.70297209835089
17.5687843921961,7.72287072540106
17.5787893946973,7.74287628419751
17.5887943971986,7.76298804901073
17.5987993996998,7.7832052784929
17.6088044022011,7.80352722092977
17.6188094047024,7.8239531084133
17.6288144072036,7.84448216167373
17.6388194097049,7.86511358318628
17.6488244122061,7.88584655759912
17.6588294147074,7.90668025646262
17.6688344172086,7.92761383218702
17.6788394197099,7.94864642338465
17.6888444222111,7.96977714857343
17.6988494247124,7.99100510454553
17.7088544272136,8.01232937276144
17.7188594297149,8.03374901257749
17.7288644322161,8.05526306681765
17.7388694347174,8.07687055669938
17.7488744372186,8.09857047777091
17.7588794397199,8.12036180691981
17.7688844422211,8.14224349710281
17.7788894447224,8.16421448213508
17.7888944472236,8.18627367016848
17.7988994497249,8.2084199444829
17.8089044522261,8.23065216310743
17.8189094547274,8.25296915874682
17.8289144572286,8.27536974135131
17.8389194597299,8.29785269094162
17.8489244622311,8.32041676525845
17.8589294647324,8.34306069376861
17.8689344672336,8.36578317278065
17.8789394697349,8.38858287442682
17.8889444722361,8.41145844030036
17.8989494747374,8.43440848624394
17.9089544772386,8.4574315932002
17.9189594797399,8.48052631709284
17.9289644822411,8.50369118184989
17.9389694847424,8.52692467427236
17.9489744872436,8.55022525378786
17.9589794897449,8.57359134628472
17.9689844922461,8.59702134751625
17.9789894947474,8.62051361631597
17.9889944972486,8.64406648192714
17.9989994997499,8.66767823485006
18.0090045022511,8.69134713680575
18.0190095047524,8.71507141348178
18.0290145072536,8.73884924847238
18.0390195097549,8.7626787954352
18.0490245122561,8.78655817122402
18.0590295147574,8.81048545670263
18.0690345172586,8.83445869670176
18.0790395197599,8.85847589671148
18.0890445222611,8.88253502728265
18.0990495247624,8.90663402006983
18.1090545272636,8.9307707699812
18.1190595297649,8.95494313292996
18.1290645322661,8.97914892728392
18.1390695347674,9.00338593246194
18.1490745372686,9.02765188954753
18.1590795397699,9.05194450050883
18.1690845422711,9.07626142887665
18.1790895447724,9.10060029793186
18.1890945472736,9.12495869368542
18.1990995497749,9.14933415981617
18.2091045522761,9.17372420494128
18.2191095547774,9.1981262931434
18.2291145572786,9.22253785283126
18.2391195597799,9.24695627438849
18.2491245622811,9.27137889949645
18.2591295647824,9.29580304252229
18.2691345672836,9.320225967974
18.2791395697849,9.34464491565009
18.2891445722861,9.36905706454057
18.2991495747874,9.39345957337832
18.3091545772886,9.41784955349199
18.3191595797899,9.44222407989616
18.3291645822911,9.46658018957934
18.3391695847924,9.49091487942462
18.3491745872936,9.51522511009036
18.3591795897949,9.53950780226369
18.3691845922961,9.56375984200853
18.3791895947974,9.58797807611889
18.3891945972986,9.61215931827073
18.3991995997999,9.63630034566032
18.4092046023012,9.66039788835652
18.4192096048024,9.68444865991257
18.4292146073037,9.70844931749087
18.4392196098049,9.73239650331149
18.4492246123062,9.75628681037355
18.4592296148074,9.7801168068483
18.4692346173087,9.80388302456279
18.4792396198099,9.82758196710389
18.4892446223112,9.85121010082994
18.4992496248124,9.8747638667824
18.5092546273137,9.89823967171782
18.5192596298149,9.92163389081958
18.5292646323162,9.94494286932208
18.5392696348174,9.9681629331771
18.5492746373187,9.99129037659181
18.5592796398199,10.0143214609015
18.5692846423212,10.0372524238829
18.5792896448224,10.0600794786976
18.5892946473237,10.0827988129046
18.5992996498249,10.1054065960278
18.6093046523262,10.1278989681387
18.6193096548274,10.1502720514855
18.6293146573287,10.1725219477183
18.6393196598299,10.1946447385845
18.6493246623312,10.2166364828587
18.6593296648324,10.238493230687
18.6693346673337,10.2602110127732
18.6793396698349,10.2817858237888
18.6893446723362,10.30321367669
18.6993496748374,10.3244905420024
18.7093546773387,10.3456123951481
18.7193596798399,10.366575194291
18.7293646823412,10.3873748918003
18.7393696848424,10.408007423284
18.7493746873437,10.4284687335192
18.7593796898449,10.4487547375892
18.7693846923462,10.4688613689094
18.7793896948474,10.4887845413451
18.7893946973487,10.5085201715008
18.7993996998499,10.5280641657501
18.8094047023512,10.5474124403827
18.8194097048524,10.5665609106385
18.8294147073537,10.5855055084175
18.8394197098549,10.6042421471095
18.8494247123562,10.6227667584891
18.8594297148574,10.641075282291
18.8694347173587,10.6591636540751
18.8794397198599,10.6770278338139
18.8894447223612,10.6946637859742
18.8994497248624,10.7120675024713
18.9094547273637,10.7292349710424
18.9194597298649,10.7461622113999
18.9294647323662,10.7628452584194
18.9394697348674,10.779280166207
18.9494747373687,10.7954629974652
18.9594797398699,10.8113898433005
18.9694847423712,10.8270568480976
18.9794897448724,10.8424601473638
18.9894947473737,10.8575959109644
18.9994997498749,10.8724603685181
19.0095047523762,10.887049739427
19.0195097548774,10.9013603145155
19.0295147573787,10.9153883931054
19.0395197598799,10.9291303233986
19.0495247623812,10.9425825094621
19.0595297648824,10.9557413541533
19.0695347673837,10.9686033442705
19.0795397698849,10.9811650233503
19.0895447723862,10.9934229208869
19.0995497748874,11.0053736546375
19.1095547773887,11.0170138951162
19.1195597798899,11.0283403835306
19.1295647823912,11.039349854785
19.1395697848924,11.0500391670484
19.1495747873937,11.060405193304
19.1595797898949,11.0704449086689
19.1695847923962,11.0801553126563
19.1795897948974,11.089533505153
19.1895947973987,11.098576601893
19.1995997998999,11.1072818350351
19.2096048024012,11.1156464626941
19.2196098049025,11.123667900433
19.2296148074037,11.1313435563659
19.239619809905,11.1386709519488
19.2496248124062,11.145647669028
19.2596298149075,11.1522714122068
19.2696348174087,11.1585400962521
19.27963981991,11.164450490375
19.2896448224112,11.1700020282585
19.2996498249125,11.1751921450003
19.3096548274137,11.1800188594652
19.319659829915,11.1844803804749
19.3296648324162,11.1885750194915
19.3396698349175,11.1923011444401
19.3496748374187,11.1956572492239
19.35967983992,11.1986419120489
19.3696848424212,11.2012538126052
19.3796898449225,11.2034917319262
19.3896948474237,11.2053545521717
19.399699849925,11.2068412867095
19.4097048524262,11.2079509973886
19.4197098549275,11.2086829139205
19.4297148574287,11.2090363294958
19.43971985993,11.2090106744205
19.4497248624312,11.2086054828557
19.4597298649325,11.2078203984159
19.4697348674337,11.2066551630326
19.479739869935,11.2051096372801
19.4897448724362,11.2031838248947
19.4997498749375,11.200877819054
19.5097548774387,11.1981918351498
19.51975987994,11.195126192497
19.5297648824412,11.1916813392003
19.5397698849425,11.187857832555
19.5497748874437,11.1836563442326
19.559779889945,11.1790776646308
19.5697848924462,11.1741227240813
19.5797898949475,11.1687925314685
19.5897948974487,11.1630882403702
19.59979989995,11.1570111023237
19.6098049024512,11.1505624967246
19.6198099049525,11.1437439109202
19.6298149074537,11.1365569461412
19.639819909955,11.1290033216539
19.6498249124562,11.1210848615343
19.6598299149575,11.1128035061901
19.6698349174587,11.104161309208
19.67983991996,11.0951604283763
19.6898449224612,11.0858031336226
19.6998499249625,11.0760917974626
19.7098549274637,11.0660289002139
19.719859929965,11.055617023877
19.7298649324662,11.0448588514481
19.7398699349675,11.0337571664683
19.7498749374687,11.0223148500274
19.75987993997,11.0105348773288
19.7698849424712,10.9984203191752
19.7798899449725,10.985974338854
19.7898949474737,10.9732001831069
19.799899949975,10.9601011931192
19.8099049524762,10.9466807859684
19.8199099549775,10.9329424669593
19.8299149574787,10.9188898148014
19.83991995998,10.9045264887617
19.8499249624812,10.8898562182273
19.8599299649825,10.8748828055759
19.8699349674837,10.8596101193514
19.879939969985,10.844042093908
19.8899449724862,10.8281827247808
19.8999499749875,10.8120360672397
19.9099549774887,10.7956062308944
19.91995997999,10.7788973804404
19.9299649824912,10.7619137271202
19.9399699849925,10.7446595310551
19.9499749874937,10.7271390950233
19.959979989995,10.7093567622214
19.9699849924962,10.6913169148608
19.9799899949975,10.6730239664953
19.9899949974987,10.6544823638908
20,10.6356965792988


==> Data/Follower_5_velocity_star.csv <==
time,velocity
0,20
0.0125062531265633,20.0724172004312
0.0250125062531266,20.1442386748834
0.0375187593796898,20.2154710409983
0.0500250125062531,20.2861207972869
0.0625312656328164,20.3561943257224
0.0750375187593797,20.4256978923064
0.087543771885943,20.494637649699
0.100050025012506,20.5630196443226
0.11255627813907,20.6308498174915
0.125062531265633,20.6981340061153
0.137568784392196,20.7648779474305
0.150075037518759,20.8310872828944
0.162581290645323,20.8967675589416
0.175087543771886,20.9619242288496
0.187593796898449,21.0265626563248
0.200100050025012,21.0906881187428
0.212606303151576,21.1543058077776
0.225112556278139,21.2174208308478
0.237618809404702,21.2800382142709
0.250125062531266,21.3421629062782
0.262631315657829,21.4037997774647
0.275137568784392,21.4649536217043
0.287643821910955,21.5256291588484
0.300150075037519,21.5858310377455
0.312656328164082,21.6455638365321
0.325162581290645,21.7048320630399
0.337668834417209,21.7636401568611
0.350175087543772,21.8219924924698
0.362681340670335,21.8798933794544
0.375187593796898,21.9373470625698
0.387693846923462,21.9943577229445
0.400200100050025,22.050929481078
0.412706353176588,22.1070663971306
0.425212606303152,22.1627724709482
0.437718859429715,22.2180516419756
0.450225112556278,22.2729077920449
0.462731365682841,22.3273447458919
0.475237618809405,22.3813662707532
0.487743871935968,22.434976075284
0.500250125062531,22.4881778113826
0.512756378189095,22.540975074761
0.525262631315658,22.5933714046646
0.537768884442221,22.6453702823937
0.550275137568784,22.6969751315568
0.562781390695348,22.7481893178255
0.575287643821911,22.7990161489823
0.587793896948474,22.8494588750765
0.600300150075038,22.8995206857747
0.612806403201601,22.949204712166
0.625312656328164,22.9985140272716
0.637818909454727,23.0474516453488
0.650325162581291,23.0960205190404
0.662831415707854,23.1442235411473
0.675337668834417,23.1920635440568
0.687843921960981,23.2395432998647
0.700350175087544,23.2866655227247
0.712856428214107,23.3334328661837
0.72536268134067,23.3798479251761
0.737868934467234,23.4259132368027
0.750375187593797,23.4716312795787
0.76288144072036,23.5170044714475
0.775387693846923,23.5620351713493
0.787893946973487,23.6067256760572
0.80040020010005,23.6510782198488
0.812906453226613,23.6950949747529
0.825412706353177,23.7387780514116
0.83791895947974,23.7821294900893
0.850425212606303,23.8251512590145
0.862931465732866,23.8678452540624
0.87543771885943,23.910213292076
0.887943971985993,23.9522571003826
0.900450225112556,23.9939783142902
0.91295647823912,24.0353784769899
0.925462731365683,24.076459025288
0.937968984492246,24.1172212660325
0.950475237618809,24.1576663743908
0.962981490745373,24.1977953863053
0.975487743871936,24.2376091720217
0.987993996998499,24.2771084187044
1.00050025012506,24.3162935873809
1.01300650325163,24.3551648692634
1.02551275637819,24.3937222067475
1.03801900950475,24.4319652475625
1.05052526263132,24.4698932674884
1.06303151575788,24.5075051458293
1.07553776888444,24.5447992858752
1.08804402201101,24.5817736833034
1.10055027513757,24.6184258181971
1.11305652826413,24.6547526171162
1.1255627813907,24.6907505212902
1.13806903451726,24.7264153565378
1.15057528764382,24.7617419617362
1.16308154077039,24.7967254347892
1.17558779389695,24.8313599500362
1.18809404702351,24.8656386692956
1.20060030015008,24.8995545555456
1.21310655327664,24.9330999642936
1.2256128064032,24.9662666900489
1.23811905952976,24.9990459499172
1.25062531265633,25.0314285709709
1.26313156578289,25.0634047404271
1.27563781890945,25.0949641932794
1.28814407203602,25.1260960652041
1.30065032516258,25.1567888547282
1.31315657828914,25.1870303416653
1.32566283141571,25.2168073980465
1.33816908454227,25.2461060522129
1.35067533766883,25.2749110843576
1.3631815907954,25.30320594415
1.37568784392196,25.3309724459302
1.38819409704852,25.3581905476092
1.40070035017509,25.3848380695211
1.41320660330165,25.4108901958267
1.42571285642821,25.4363191234842
1.43821910955478,25.4610934326322
1.45072536268134,25.4851775687143
1.4632316158079,25.5085309178339
1.47573786893447,25.5311069752886
1.48824412206103,25.5528521636115
1.50075037518759,25.5737045220771
1.51325662831416,25.5935921585744
1.52576288144072,25.6124316169343
1.53826913456728,25.6301259197918
1.55077538769385,25.6465631338144
1.56328164082041,25.6616145496451
1.57578789394697,25.6751340022674
1.58829414707354,25.6869575375249
1.6008004002001,25.6969036562387
1.61330665332666,25.7047740933361
1.62581290645323,25.7103552382016
1.63831915957979,25.7134194450003
1.65082541270635,25.7137264243776
1.66333166583292,25.7110250100659
1.67583791895948,25.7050550055779
1.68834417208604,25.6955495366592
1.70085042521261,25.6822380317071
1.71335667833917,25.6648490313018
1.72586293146573,25.6431130394194
1.7383691845923,25.6167646453949
1.75087543771886,25.5855427023637
1.76338169084542,25.5491890525331
1.77588794397199,25.5074447847673
1.78839419709855,25.4600440873982
1.80090045022511,25.4067062488399
1.81340670335168,25.3471260516002
1.82591295647824,25.2809630059331
1.8384192096048,25.2078297022717
1.85092546273137,25.1272795634998
1.86343171585793,25.0387932550382
1.87593796898449,24.9417644913323
1.88844422211106,24.8354828292004
1.90095047523762,24.7191141593927
1.91345672836418,24.5916770496901
1.92596298149075,24.4520141288413
1.93846923461731,24.2987581420362
1.95097548774387,24.1302926030556
1.96348174087044,23.9447091030116
1.975987993997,23.7397662572784
1.98849424712356,23.5128604715389
2.00100050025013,23.2610242298194
2.01350675337669,22.9809745795099
2.02601300650325,22.6692350100122
2.03851925962981,22.3223454004292
2.05102551275638,21.9371510809101
2.06353176588294,21.5111314556553
2.0760380190095,21.0427070767692
2.08854427213607,20.5314720952844
2.10105052526263,19.9783365227546
2.11355677838919,19.3856052368755
2.12606303151576,18.7570376346734
2.13856928464232,18.0979129355094
2.15107553776888,17.4150851278183
2.16358179089545,16.7169725362115
2.17608804402201,16.013408175723
2.18859429714857,15.3152880521628
2.20110055027514,14.6339961011577
2.2136068034017,13.9806474286281
2.22611305652826,13.3652563519962
2.23861930965483,12.7959763550522
2.25112556278139,12.278555276174
2.26363181590795,11.8160987175759
2.27613806903452,11.4091572606385
2.28864432216108,11.0560792434224
2.30115057528764,10.7535257890653
2.31365682841421,10.497036861556
2.32616308154077,10.2815584704476
2.33866933466733,10.1018759668326
2.3511755877939,9.95293239552178
2.36368184092046,9.83003584102361
2.37618809404702,9.72897378069933
2.38869434717359,9.64605742236597
2.40120060030015,9.57811817165279
2.41370685342671,9.52247461010986
2.42621310655328,9.4768837979042
2.43871935967984,9.43948645009492
2.4512256128064,9.40875208212201
2.46373186593297,9.38342766575026
2.47623811905953,9.36249157685322
2.48874437218609,9.34511347357613
2.50125062531266,9.33062006054086
2.51375687843922,9.31846631758418
2.52626313156578,9.30821158898107
2.53876938469235,9.29949988309136
2.55127563781891,9.29204374414777
2.56378189094547,9.28561110831768
2.57628814407204,9.28001466255769
2.5887943971986,9.27510318232167
2.60130065032516,9.27075450724689
2.61380690345173,9.26686997325952
2.62631315657829,9.26336987727845
2.63881940970485,9.26018978589371
2.65132566283142,9.2572775972008
2.66383191595798,9.25459116675674
2.67633816908454,9.25209639586196
2.68884442221111,9.24976569184672
2.70135067533767,9.24757671989132
2.71385692846423,9.24551140947427
2.7263631815908,9.24355513751944
2.73886943471736,9.24169607956423
2.75137568784392,9.23992468882965
2.76388194097049,9.23823325182101
2.77638819409705,9.2366155543361
2.78889444722361,9.23506660446169
2.80140070035018,9.23358239895143
2.81390695347674,9.23215974277016
2.8264132066033,9.23079609801518
2.83891945972987,9.22948946062018
2.85142571285643,9.22823825604874
2.86393196598299,9.22704110816686
2.87643821910955,9.22589823161901
2.88894447223612,9.22480700243448
2.90145072536268,9.22376816221282
2.91395697848924,9.22278120656023
2.92646323161581,9.2218459301996
2.93896948474237,9.22096222910672
2.95147573786893,9.22013011234308
2.9639819909955,9.21934963202172
2.97648824412206,9.21862091823411
2.98899449724862,9.21794415172248
3.00150075037519,9.21731953618841
3.01400700350175,9.2167473109162
3.02651325662831,9.21622774336798
3.03901950975488,9.21576111384681
3.05152576288144,9.21534772241092
3.064032016008,9.21498787365876
3.07653826913457,9.21468188632976
3.08904452226113,9.21443008502973
3.10155077538769,9.21423279593313
3.11405702851426,9.21409034965491
3.12656328164082,9.21400307797593
3.13906953476738,9.21397131197096
3.15157578789395,9.21399538220355
3.16408204102051,9.21407561761759
3.17658829414707,9.2142123446275
3.18909454727364,9.21440588687057
3.2016008004002,9.21465656457395
3.21410705352676,9.21496469413392
3.22661330665333,9.21533058779715
3.23911955977989,9.21575455356412
3.25162581290645,9.21623689466552
3.26413206603302,9.21677790945965
3.27663831915958,9.21737789120178
3.28914457228614,9.21803712804959
3.30165082541271,9.21875590267557
3.31415707853927,9.21953449272198
3.32666333166583,9.220373170826
3.3391695847924,9.22127220334429
3.35167583791896,9.22223184902599
3.36418209104552,9.22325236597205
3.37668834417209,9.22433399963754
3.38919459729865,9.22547699280916
3.40170085042521,9.2266815848559
3.41420710355178,9.22794800643521
3.42671335667834,9.22927648151592
3.4392196098049,9.23066723051928
3.45172586293147,9.23212046487058
3.46423211605803,9.2336363898181
3.47673836918459,9.23521520878118
3.48924462231116,9.23685711465701
3.50175087543772,9.23856229404218
3.51425712856428,9.24033093173439
3.52676338169085,9.24216319930719
3.53926963481741,9.24405926608955
3.55177588794397,9.24601929594101
3.56428214107054,9.24804344339205
3.5767883941971,9.25013185889926
3.58929464732366,9.25228468431443
3.60180090045022,9.2545020541009
3.61430715357679,9.25678410120997
3.62681340670335,9.25913094554409
3.63931965982992,9.2615427056091
3.65182591295648,9.2640194880474
3.66433216608304,9.26656139496079
3.6768384192096,9.26916852384014
3.68934467233617,9.27184096034109
3.70185092546273,9.27457878935377
3.71435717858929,9.2773820805244
3.72686343171586,9.28025090450485
3.73936968484242,9.28318531858423
3.75187593796898,9.28618537700978
3.76438219109555,9.28925112281014
3.77688844422211,9.29238259335995
3.78939469734867,9.29557981941794
3.80190095047524,9.29884282204596
3.8144072036018,9.30217161657916
3.82691345672836,9.3055662068858
3.83941970985493,9.30902659408731
3.85192596298149,9.31255276654796
3.86443221610805,9.31614470722928
3.87693846923462,9.31980238783551
3.88944472236118,9.32352577526158
3.90195097548774,9.32731482557593
3.91445722861431,9.33116948554733
3.92696348174087,9.33508969464533
3.93946973486743,9.33907538178034
3.951975987994,9.34312646987288
3.96448224112056,9.34724286580482
3.97698849424712,9.35142447613109
3.98949474737369,9.35567118918414
4.00200100050025,9.35998289065986
4.01450725362681,9.36435944944009
4.02701350675338,9.36880072932599
4.03951975987994,9.37330658348078
4.0520260130065,9.37787684900203
4.06453226613307,9.38251136111839
4.07703851925963,9.38720993634218
4.08954477238619,9.39197238368529
4.10205102551276,9.39679850105566
4.11455727863932,9.40168807158673
4.12706353176588,9.40664087286371
4.13956978489245,9.41165666264662
4.15207603801901,9.41673519186232
4.16458229114557,9.42187619964913
4.17708854427214,9.42707940629773
4.1895947973987,9.43234452592082
4.20210105052526,9.43767125804958
4.21460730365183,9.4430592835251
4.22711355677839,9.44850827607469
4.23961980990495,9.45401789424674
4.25212606303152,9.45958777729256
4.26463231615808,9.46521755589033
4.27713856928464,9.4709068462221
4.28964482241121,9.47665524362067
4.30215107553777,9.48246233294128
4.31465732866433,9.48832768528157
4.3271635817909,9.49425084980777
4.33966983491746,9.50023136316408
4.35217608804402,9.50626874871467
4.36468234117059,9.51236250783123
4.37718859429715,9.51851212656337
4.38969484742371,9.52471707702474
4.40220110055028,9.53097681193872
4.41470735367684,9.5372907644925
4.4272136068034,9.54365835122171
4.43971985992996,9.5500789747321
4.45222611305653,9.55655201402552
4.46473236618309,9.56307682847616
4.47723861930965,9.56965276344676
4.48974487243622,9.57627914527309
4.50225112556278,9.58295527565695
4.51475737868934,9.58968043964663
4.52726363181591,9.59645390250108
4.53976988494247,9.60327491283983
4.55227613806903,9.61014269444505
4.5647823911956,9.61705644985337
4.57728864432216,9.62401536506904
4.58979489744872,9.63101860373699
4.60230115057529,9.63806531044887
4.61480740370185,9.64515460521377
4.62731365682841,9.65228558659878
4.63981990995498,9.65945733596008
4.65232616308154,9.66666891062301
4.6648324162081,9.67391934915835
4.67733866933467,9.68120766489804
4.68984492246123,9.68853284922457
4.70235117558779,9.69589387524121
4.71485742871436,9.70328969118236
4.72736368184092,9.71071922831749
4.73986993496748,9.71818139485423
4.75237618809405,9.72567507175773
4.76488244122061,9.73319912355356
4.77738869434717,9.74075239099338
4.78989494747374,9.74833369785669
4.8024012006003,9.75594184208054
4.81490745372686,9.7635756051944
4.82741370685343,9.77123374501759
4.83991995997999,9.77891499584947
4.85242621310655,9.78661807611707
4.86493246623312,9.79434168236788
4.87743871935968,9.80208449290867
4.88994497248624,9.80984516405062
4.90245122561281,9.8176223375873
4.91495747873937,9.82541463170751
4.92746373186593,9.83322065138963
4.9399699849925,9.84103898239198
4.95247623811906,9.84886818740058
4.96498249124562,9.85670681862564
4.97748874437219,9.86455341048227
4.98999499749875,9.87240648200574
5.00250125062531,9.88026453788485
5.01500750375188,9.8881260673262
5.02751375687844,9.89598954687541
5.040020010005,9.90385344005402
5.05252626313157,9.91171619792723
5.06503251625813,9.91957626112613
5.07753876938469,9.92743205836759
5.09004502251126,9.9352820107051
5.10255127563782,9.94312452794
5.11505752876438,9.9509580149073
5.12756378189095,9.9587808662626
5.14007003501751,9.96659147416374
5.15257628814407,9.97438822219902
5.16508254127064,9.98216949352181
5.1775887943972,9.98993366507441
5.19009504752376,9.99767911471188
5.20260130065033,10.005404217628
5.21510755377689,10.0131073497733
5.22761380690345,10.0207868896906
5.24012006003001,10.0284412156002
5.25262631315658,10.036068712349
5.26513256628314,10.0436677704631
5.27763881940971,10.0512367786034
5.29014507253627,10.0587741448516
5.30265132566283,10.0662782730576
5.31515757878939,10.0737475890555
5.32766383191596,10.0811805174145
5.34017008504252,10.0885755073949
5.35267633816908,10.0959310076453
5.36518259129565,10.1032454951602
5.37768884442221,10.110517449325
5.39019509754877,10.1177453800653
5.40270135067534,10.1249278007203
5.4152076038019,10.1320632583953
5.42771385692846,10.1391503065521
5.44022011005503,10.1461875346363
5.45272636318159,10.1531735397659
5.46523261630815,10.1601069579766
5.47773886943472,10.1669864352962
5.49024512256128,10.1738106588342
5.50275137568784,10.1805783275488
5.51525762881441,10.1872881839601
5.52776388194097,10.1939389841936
5.54027013506753,10.2005295301276
5.5527763881941,10.207058639121
5.56528264132066,10.2135251761365
5.57778889444722,10.2199280234049
5.59029514757379,10.2262661126282
5.60280140070035,10.2325383942525
5.61530765382691,10.2387438699303
5.62781390695348,10.244881561625
5.64032016008004,10.2509505437327
5.6528264132066,10.2569499124504
5.66533266633317,10.2628788176939
5.67783891945973,10.2687364325068
5.69034517258629,10.2745219843834
5.70285142571286,10.2802347252005
5.71535767883942,10.2858739620935
5.72786393196598,10.2914390276845
5.74037018509255,10.2969293099582
5.75287643821911,10.3023442238429
5.76538269134567,10.3076832393474
5.77788894447224,10.3129458546494
5.7903951975988,10.318131622396
5.80290145072536,10.3232401251203
5.81540770385193,10.3282709976608
5.82791395697849,10.3332239079456
5.84042021010505,10.3380985720349
5.85292646323162,10.3428947446312
5.86543271635818,10.3476122212884
5.87793896948474,10.3522508439938
5.89044522261131,10.3568104898501
5.90295147573787,10.3612910799925
5.91545772886443,10.3656925751746
5.927963981991,10.3700149765256
5.94047023511756,10.3742583238817
5.95297648824412,10.3784226994767
5.96548274137069,10.382508220632
5.97798899449725,10.3865150452757
5.99049524762381,10.3904433720069
6.00300150075037,10.3942934275216
6.01550775387694,10.3980654838327
6.0280140070035,10.4017598466358
6.04052026013006,10.4053768554375
6.05302651325663,10.4089168833905
6.06553276638319,10.4123803378482
6.07803901950976,10.4157676619175
6.09054527263632,10.4190793299326
6.10305152576288,10.4223158439097
6.11555777888944,10.4254777385125
6.12806403201601,10.4285655822422
6.14057028514257,10.431579963647
6.15307653826913,10.4345215040427
6.1655827913957,10.4373908523494
6.17808904452226,10.4401886833193
6.19059529764882,10.4429156956117
6.20310155077539,10.445572605369
6.21560780390195,10.4481601600406
6.22811405702851,10.4506791288237
6.24062031015508,10.4531302947732
6.25312656328164,10.4555144695098
6.2656328164082,10.4578324813909
6.27813906953477,10.4600851683487
6.29064532266133,10.4622733940467
6.30315157578789,10.4643980378995
6.31565782891446,10.466459986637
6.32816408204102,10.468460149541
6.34067033516758,10.470399447531
6.35317658829415,10.4722788052833
6.36568284142071,10.4740991653125
6.37818909454727,10.4758614824071
6.39069534767384,10.4775667113984
6.4032016008004,10.4792158216082
6.41570785392696,10.4808097914756
6.42821410705353,10.4823495969259
6.44072036018009,10.4838362258408
6.45322661330665,10.4852706718487
6.46573286643322,10.4866539250893
6.47823911955978,10.4879869825645
6.49074537268634,10.4892708436611
6.50325162581291,10.4905065081249
6.51575787893947,10.4916949742271
6.52826413206603,10.4928372423589
6.5407703851926,10.4939343094125
6.55327663831916,10.4949871673538
6.56578289144572,10.4959968083917
6.57828914457229,10.4969642234141
6.59079539769885,10.4978903965592
6.60330165082541,10.4987763050167
6.61580790395198,10.4996229185797
6.62831415707854,10.5004312109454
6.6408204102051,10.5012021467282
6.65332666333167,10.5019366774788
6.66583291645823,10.5026357408651
6.67833916958479,10.5033002665093
6.69084542271136,10.5039311957751
6.70335167583792,10.5045294547468
6.71585792896448,10.5050959500204
6.72836418209105,10.5056315707577
6.74087043521761,10.5061372078839
6.75337668834417,10.5066137422995
6.76588294147074,10.5070620387081
6.7783891945973,10.5074829513642
6.79089544772386,10.5078773233892
6.80340170085042,10.5082459850368
6.81590795397699,10.508589756614
6.82841420710355,10.5089094428615
6.84092046023012,10.5092058358423
6.85342671335668,10.5094797147137
6.86593296648324,10.5097318460142
6.87843921960981,10.5099629824041
6.89094547273637,10.5101738630135
6.90345172586293,10.5103652136637
6.91595797898949,10.5105377456247
6.92846423211606,10.5106921562655
6.94097048524262,10.5108291293138
6.95347673836918,10.5109493348611
6.96598299149575,10.5110534281319
6.97848924462231,10.5111420506118
6.99099549774887,10.5112158303466
7.00350175087544,10.5112753804146
7.016008004002,10.5113212997638
7.02851425712856,10.5113541737147
7.04102051025513,10.5113745738842
7.05352676338169,10.5113830571883
7.06603301650825,10.5113801670709
7.07853926963482,10.511366433794
7.09104552276138,10.5113423731529
7.10355177588794,10.5113084872821
7.11605802901451,10.5112652652454
7.12856428214107,10.5112131830199
7.14107053526763,10.511152702522
7.1535767883942,10.5110842729853
7.16608304152076,10.5110083313918
7.17858929464732,10.5109253011758
7.19109554777389,10.5108355930021
7.20360180090045,10.5107396054378
7.21610805402701,10.5106377250178
7.22861430715358,10.5105303254066
7.24112056028014,10.5104177685162
7.2536268134067,10.5103004052419
7.26613306653327,10.5101785744947
7.27863931965983,10.5100526033282
7.29114557278639,10.5099228080713
7.30365182591296,10.5097894942995
7.31615807903952,10.5096529563109
7.32866433216608,10.5095134778077
7.34117058529265,10.5093713324468
7.35367683841921,10.5092267839008
7.36618309154577,10.5090800852357
7.37868934467234,10.5089314799038
7.3911955977989,10.508781202335
7.40370185092546,10.5086294775576
7.41620810405203,10.5084765207058
7.42871435717859,10.5083225384845
7.44122061030515,10.5081677293866
7.45372686343172,10.5080122828801
7.46623311655828,10.5078563798169
7.47873936968484,10.5077001934288
7.49124562281141,10.5075438893111
7.50375187593797,10.5073876248904
7.51625812906453,10.507231550027
7.5287643821911,10.5070758076795
7.54127063531766,10.5069205338928
7.55377688844422,10.5067658573923
7.56628314157079,10.5066119001365
7.57878939469735,10.5064587779722
7.59129564782391,10.506306600633
7.60380190095047,10.5061554712875
7.61630815407704,10.5060054870075
7.6288144072036,10.5058567395526
7.64132066033017,10.5057093153777
7.65382691345673,10.5055632951204
7.66633316658329,10.505418753917
7.67883941970986,10.5052757622669
7.69134567283642,10.5051343860713
7.70385192596298,10.5049946863143
7.71635817908954,10.5048567190686
7.72886443221611,10.5047205362613
7.74137068534267,10.5045861857477
7.75387693846923,10.5044537113932
7.7663831915958,10.504323152752
7.77888944472236,10.5041945456422
7.79139569784892,10.5040679225511
7.80390195097549,10.5039433126113
7.81640820410205,10.5038207412901
7.82891445722861,10.5037002307324
7.84142071035518,10.5035818001892
7.85392696348174,10.5034654660279
7.8664332166083,10.5033512418176
7.87893946973487,10.5032391381565
7.89144572286143,10.5031291630292
7.90395197598799,10.5030213221908
7.91645822911456,10.5029156191698
7.92896448224112,10.5028120552082
7.94147073536768,10.5027106289552
7.95397698849425,10.5026113371525
7.96648324162081,10.502514174843
7.97898949474737,10.5024191353714
7.99149574787394,10.5023262102378
8.0040020010005,10.502235388881
8.01650825412706,10.5021466593341
8.02901450725363,10.5020600083493
8.04152076038019,10.5019754213977
8.05402701350675,10.5018928825536
8.06653326663332,10.501812374405
8.07903951975988,10.5017338784801
8.09154577288644,10.5016573753175
8.10405202601301,10.5015828444672
8.11655827913957,10.501510264542
8.12906453226613,10.5014396132021
8.1415707853927,10.5013708671793
8.15407703851926,10.5013040025904
8.16658329164582,10.5012389949488
8.17908954477239,10.5011758191635
8.19159579789895,10.5011144495143
8.20410205102551,10.5010548595802
8.21660830415208,10.5009970225103
8.22911455727864,10.5009409111216
8.2416208104052,10.5008864979002
8.25412706353177,10.5008337550007
8.26663331665833,10.5007826542796
8.27913956978489,10.5007331672561
8.29164582291146,10.5006852651737
8.30415207603802,10.500638919198
8.31665832916458,10.5005941004212
8.32916458229115,10.5005507798615
8.34167083541771,10.5005089284635
8.35417708854427,10.5004685170959
8.36668334167084,10.5004295165545
8.3791895947974,10.5003918976916
8.39169584792396,10.5003556314564
8.40420210105053,10.5003206888951
8.41670835417709,10.5002870411506
8.42921460730365,10.500254659463
8.44172086043021,10.5002235151761
8.45422711355678,10.5001935798571
8.46673336668334,10.5001648252578
8.4792396198099,10.5001372233497
8.49174587293647,10.5001107463501
8.50425212606303,10.5000853667214
8.51675837918959,10.5000610571715
8.52926463231616,10.5000377906533
8.54177088544272,10.5000155403655
8.55427713856928,10.4999942797554
8.56678339169585,10.4999739826333
8.57928964482241,10.4999546232302
8.59179589794898,10.4999361761046
8.60430215107554,10.4999186161367
8.6168084042021,10.4999019185281
8.62931465732867,10.499886058802
8.64182091045523,10.4998710128032
8.65432716358179,10.4998567566981
8.66683341670835,10.4998432669998
8.67933966983492,10.4998305207523
8.69184592296148,10.499818495435
8.70435217608804,10.4998071688789
8.71685842921461,10.4997965192676
8.72936468234117,10.4997865251368
8.74187093546773,10.4997771653749
8.7543771885943,10.4997684192224
8.76688344172086,10.4997602663369
8.77938969484742,10.4997526869098
8.79189594797399,10.4997456615206
8.80440220110055,10.4997391711134
8.81690845422711,10.4997331969975
8.82941470735368,10.4997277208468
8.84192096048024,10.4997227247001
8.8544272136068,10.499718190932
8.86693346673337,10.4997141023515
8.87943971985993,10.4997104423574
8.89194597298649,10.4997071946894
8.90445222611306,10.4997043434141
8.91695847923962,10.4997018729247
8.92946473236618,10.4996997679415
8.94197098549275,10.4996980135124
8.95447723861931,10.4996965951195
8.96698349174587,10.4996954987323
8.97948974487244,10.4996947106521
8.991995997999,10.499694217499
9.00450225112556,10.4996940062123
9.01700850425213,10.4996940640498
9.02951475737869,10.499694378588
9.04202101050525,10.4996949377616
9.05452726363182,10.4996957299751
9.06703351675838,10.4996967439536
9.07953976988494,10.4996979687039
9.09204602301151,10.4996993935144
9.10455227613807,10.4997010079553
9.11705852926463,10.4997028018782
9.1295647823912,10.499704765439
9.14207103551776,10.4997068892209
9.15457728864432,10.4997091641231
9.16708354177089,10.4997115812929
9.17958979489745,10.4997141321256
9.19209604802401,10.499716808264
9.20460230115058,10.4997196015986
9.21710855427714,10.4997225042689
9.2296148074037,10.4997255087426
9.24212106053026,10.4997286078338
9.25462731365683,10.4997317945762
9.26713356678339,10.4997350622145
9.27963981990995,10.4997384042043
9.29214607303652,10.499741814212
9.30465232616308,10.4997452861149
9.31715857928964,10.4997488140182
9.32966483241621,10.4997523923534
9.34217108554277,10.4997560157826
9.35467733866933,10.4997596791438
9.3671835917959,10.4997633774505
9.37968984492246,10.4997671058915
9.39219609804903,10.4997708598315
9.40470235117559,10.4997746348104
9.41720860430215,10.4997784265758
9.42971485742871,10.499782231152
9.44222111055528,10.4997860447282
9.45472736368184,10.4997898636343
9.4672336168084,10.4997936843411
9.47973986993497,10.4997975034601
9.49224612306153,10.4998013177436
9.50475237618809,10.4998051240844
9.51725862931466,10.4998089195486
9.52976488244122,10.4998127014346
9.54227113556778,10.4998164671686
9.55477738869435,10.4998202142858
9.56728364182091,10.4998239404297
9.57978989494747,10.4998276433529
9.59229614807404,10.4998313209165
9.6048024012006,10.4998349710904
9.61730865432716,10.4998385919671
9.62981490745373,10.4998421818337
9.64232116058029,10.4998457390931
9.65482741370685,10.4998492622293
9.66733366683342,10.4998527498071
9.67983991995998,10.4998562004726
9.69234617308654,10.4998596129524
9.70485242621311,10.4998629860545
9.71735867933967,10.4998663186678
9.72986493246623,10.4998696098031
9.7423711855928,10.499872858609
9.75487743871936,10.4998760642968
9.76738369184592,10.4998792261355
9.77988994497249,10.4998823434511
9.79239619809905,10.4998854156271
9.80490245122561,10.499888442104
9.81740870435218,10.49989142238
9.82991495747874,10.4998943560107
9.8424212106053,10.4998972426487
9.85492746373187,10.499900082045
9.86743371685843,10.4999028739911
9.87993996998499,10.4999056183158
9.89244622311156,10.4999083148852
9.90495247623812,10.4999109636026
9.91745872936468,10.4999135644088
9.92996498249125,10.4999161172817
9.94247123561781,10.4999186222364
9.95497748874437,10.499921079338
9.96748374187094,10.4999234887401
9.9799899949975,10.4999258506322
9.99249624812406,10.4999281652241
10.0050025012506,10.4999304327469
10.0175087543772,10.4999326534525
10.0300150075038,10.4999348276135
10.0425212606303,10.4999369555236
10.0550275137569,10.4999390374972
10.0675337668834,10.4999410738697
10.08004002001,10.4999430650102
10.0925462731366,10.4999450113504
10.1050525262631,10.499946913341
10.1175587793897,10.4999487714413
10.1300650325163,10.4999505861197
10.1425712856428,10.4999523578534
10.1550775387694,10.4999540871284
10.1675837918959,10.4999557744398
10.1800900450225,10.4999574202915
10.1925962981491,10.4999590251962
10.2051025512756,10.4999605896761
10.2176088044022,10.4999621142826
10.2301150575288,10.4999635995978
10.2426213106553,10.4999650462062
10.2551275637819,10.4999664546928
10.2676338169085,10.4999678256434
10.280140070035,10.499969159644
10.2926463231616,10.4999704572816
10.3051525762881,10.4999717191435
10.3176588294147,10.4999729458177
10.3301650825413,10.4999741378928
10.3426713356678,10.499975295958
10.3551775887944,10.499976420608
10.367683841921,10.499977512459
10.3801900950475,10.4999785721286
10.3926963481741,10.4999796002298
10.4052026013007,10.499980597371
10.4177088544272,10.4999815641558
10.4302151075538,10.4999825011832
10.4427213606803,10.4999834090474
10.4552276138069,10.499984288338
10.4677338669335,10.4999851396399
10.48024012006,10.4999859635333
10.4927463731866,10.4999867605937
10.5052526263132,10.499987531392
10.5177588794397,10.4999882765025
10.5302651325663,10.4999889965056
10.5427713856928,10.4999896919737
10.5552776388194,10.4999903634716
10.567783891946,10.4999910115568
10.5802901450725,10.4999916367795
10.5927963981991,10.4999922396821
10.6053026513257,10.4999928207999
10.6178089044522,10.4999933806607
10.6303151575788,10.4999939197847
10.6428214107054,10.4999944386849
10.6553276638319,10.4999949378666
10.6678339169585,10.499995417828
10.680340170085,10.4999958790596
10.6928464232116,10.4999963220449
10.7053526763382,10.4999967472815
10.7178589294647,10.499997155252
10.7303651825913,10.4999975464193
10.7428714357179,10.4999979212392
10.7553776888444,10.4999982801599
10.767883941971,10.4999986236227
10.7803901950975,10.4999989520617
10.7928964482241,10.4999992659034
10.8054027013507,10.4999995655674
10.8179089544772,10.4999998514661
10.8304152076038,10.5000001240043
10.8429214607304,10.5000003835799
10.8554277138569,10.5000006305834
10.8679339669835,10.5000008653983
10.8804402201101,10.5000010884006
10.8929464732366,10.5000012999591
10.9054527263632,10.5000015004355
10.9179589794897,10.5000016901842
10.9304652326163,10.5000018695524
10.9429714857429,10.5000020388799
10.9554777388694,10.5000021985094
10.967983991996,10.5000023487835
10.9804902451226,10.5000024900058
10.9929964982491,10.5000026224726
11.0055027513757,10.5000027464756
11.0180090045023,10.5000028623014
11.0305152576288,10.5000029702314
11.0430215107554,10.5000030705421
11.0555277638819,10.5000031635051
11.0680340170085,10.5000032493869
11.0805402701351,10.5000033284487
11.0930465232616,10.5000034009471
11.1055527763882,10.5000034671335
11.1180590295148,10.5000035272543
11.1305652826413,10.5000035815508
11.1430715357679,10.5000036302593
11.1555777888944,10.5000036736113
11.168084042021,10.5000037118329
11.1805902951476,10.5000037451455
11.1930965482741,10.500003773762
11.2056028014007,10.5000037978724
11.2181090545273,10.5000038176602
11.2306153076538,10.5000038333053
11.2431215607804,10.500003844984
11.255627813907,10.5000038528693
11.2681340670335,10.5000038571303
11.2806403201601,10.5000038579326
11.2931465732866,10.5000038554384
11.3056528264132,10.5000038498061
11.3181590795398,10.5000038411907
11.3306653326663,10.5000038297434
11.3431715857929,10.5000038156119
11.3556778389195,10.5000037989405
11.368184092046,10.5000037798697
11.3806903451726,10.5000037585365
11.3931965982992,10.5000037350743
11.4057028514257,10.5000037096117
11.4182091045523,10.5000036822616
11.4307153576788,10.5000036531285
11.4432216108054,10.5000036223149
11.455727863932,10.500003589921
11.4682341170585,10.5000035560447
11.4807403701851,10.5000035207818
11.4932466233117,10.5000034842261
11.5057528764382,10.5000034464689
11.5182591295648,10.5000034075996
11.5307653826913,10.5000033677052
11.5432716358179,10.5000033268705
11.5557778889445,10.5000032851784
11.568284142071,10.5000032427094
11.5807903951976,10.5000031995417
11.5932966483242,10.5000031557517
11.6058029014507,10.5000031114131
11.6183091545773,10.5000030665961
11.6308154077039,10.5000030213575
11.6433216608304,10.5000029757487
11.655827913957,10.5000029298199
11.6683341670835,10.5000028836202
11.6808404202101,10.5000028371976
11.6933466733367,10.5000027905988
11.7058529264632,10.5000027438696
11.7183591795898,10.5000026970545
11.7308654327164,10.5000026501968
11.7433716858429,10.500002603339
11.7558779389695,10.5000025565219
11.768384192096,10.5000025097858
11.7808904452226,10.5000024631694
11.7933966983492,10.5000024167105
11.8059029514757,10.5000023704456
11.8184092046023,10.5000023244102
11.8309154577289,10.5000022786387
11.8434217108554,10.5000022331609
11.855927963982,10.500002187997
11.8684342171086,10.5000021431649
11.8809404702351,10.5000020986821
11.8934467233617,10.5000020545655
11.9059529764882,10.5000020108318
11.9184592296148,10.5000019674971
11.9309654827414,10.5000019245772
11.9434717358679,10.5000018820872
11.9559779889945,10.5000018400422
11.9684842421211,10.5000017984563
11.9809904952476,10.5000017573437
11.9934967483742,10.5000017167177
12.0060030015007,10.5000016765916
12.0185092546273,10.5000016369777
12.0310155077539,10.5000015978885
12.0435217608804,10.5000015593355
12.056028014007,10.5000015213302
12.0685342671336,10.5000014838833
12.0810405202601,10.5000014470016
12.0935467733867,10.5000014106854
12.1060530265133,10.5000013749347
12.1185592796398,10.5000013397495
12.1310655327664,10.5000013051296
12.1435717858929,10.5000012710749
12.1560780390195,10.5000012375851
12.1685842921461,10.50000120466
12.1810905452726,10.5000011722994
12.1935967983992,10.5000011405028
12.2061030515258,10.50000110927
12.2186093046523,10.5000010786004
12.2311155577789,10.5000010484935
12.2436218109055,10.500001018949
12.256128064032,10.5000009899661
12.2686343171586,10.5000009615443
12.2811405702851,10.5000009336829
12.2936468234117,10.5000009063813
12.3061530765383,10.5000008796386
12.3186593296648,10.5000008534541
12.3311655827914,10.5000008278263
12.343671835918,10.5000008027479
12.3561780890445,10.500000778211
12.3686843421711,10.5000007542078
12.3811905952976,10.5000007307308
12.3936968484242,10.5000007077726
12.4062031015508,10.5000006853261
12.4187093546773,10.5000006633842
12.4312156078039,10.5000006419402
12.4437218609305,10.5000006209872
12.456228114057,10.5000006005187
12.4687343671836,10.5000005805284
12.4812406203102,10.5000005610101
12.4937468734367,10.5000005419578
12.5062531265633,10.5000005233655
12.5187593796898,10.5000005052276
12.5312656328164,10.5000004875385
12.543771885943,10.5000004702929
12.5562781390695,10.5000004534855
12.5687843921961,10.5000004371114
12.5812906453227,10.5000004211655
12.5937968984492,10.5000004056432
12.6063031515758,10.50000039054
12.6188094047024,10.5000003758501
12.6313156578289,10.5000003615628
12.6438219109555,10.5000003476691
12.656328164082,10.5000003341603
12.6688344172086,10.5000003210279
12.6813406703352,10.5000003082637
12.6938469234617,10.5000002958596
12.7063531765883,10.5000002838076
12.7188594297149,10.5000002721002
12.7313656828414,10.5000002607298
12.743871935968,10.500000249689
12.7563781890945,10.500000238971
12.7688844422211,10.5000002285686
12.7813906953477,10.5000002184754
12.7938969484742,10.5000002086846
12.8064032016008,10.5000001991901
12.8189094547274,10.5000001899857
12.8314157078539,10.5000001810656
12.8439219609805,10.500000172424
12.8564282141071,10.5000001640555
12.8689344672336,10.5000001559546
12.8814407203602,10.5000001481164
12.8939469734867,10.5000001405358
12.9064532266133,10.5000001332082
12.9189594797399,10.5000001261291
12.9314657328664,10.5000001192941
12.943971985993,10.5000001126987
12.9564782391196,10.5000001063336
12.9689844922461,10.500000100192
12.9814907453727,10.5000000942676
12.9939969984993,10.5000000885545
13.0065032516258,10.500000083047
13.0190095047524,10.5000000777393
13.0315157578789,10.5000000726258
13.0440220110055,10.500000067701
13.0565282641321,10.5000000629598
13.0690345172586,10.5000000583968
13.0815407703852,10.500000054007
13.0940470235118,10.5000000497854
13.1065532766383,10.5000000457272
13.1190595297649,10.5000000418277
13.1315657828914,10.5000000380824
13.144072036018,10.5000000344868
13.1565782891446,10.5000000310365
13.1690845422711,10.5000000277274
13.1815907953977,10.5000000245553
13.1940970485243,10.5000000215165
13.2066033016508,10.5000000186069
13.2191095547774,10.5000000158229
13.231615807904,10.500000013161
13.2441220610305,10.5000000106177
13.2566283141571,10.5000000081896
13.2691345672836,10.5000000058736
13.2816408204102,10.5000000036666
13.2941470735368,10.5000000015657
13.3066533266633,10.4999999995679
13.3191595797899,10.4999999976707
13.3316658329165,10.4999999958714
13.344172086043,10.4999999941674
13.3566783391696,10.4999999925479
13.3691845922961,10.4999999910073
13.3816908454227,10.4999999895438
13.3941970985493,10.4999999881554
13.4067033516758,10.4999999868402
13.4192096048024,10.4999999855965
13.431715857929,10.4999999844224
13.4442221110555,10.4999999833159
13.4567283641821,10.4999999822754
13.4692346173087,10.499999981299
13.4817408704352,10.4999999803849
13.4942471235618,10.4999999795314
13.5067533766883,10.4999999787366
13.5192596298149,10.4999999779989
13.5317658829415,10.4999999773165
13.544272136068,10.4999999766877
13.5567783891946,10.4999999761108
13.5692846423212,10.4999999755842
13.5817908954477,10.499999975106
13.5942971485743,10.4999999746748
13.6068034017008,10.4999999742888
13.6193096548274,10.4999999739464
13.631815907954,10.499999973646
13.6443221610805,10.4999999733861
13.6568284142071,10.4999999731649
13.6693346673337,10.4999999729811
13.6818409204602,10.4999999728329
13.6943471735868,10.4999999727189
13.7068534267134,10.4999999726375
13.7193596798399,10.4999999725872
13.7318659329665,10.4999999725666
13.744372186093,10.4999999725741
13.7568784392196,10.4999999726084
13.7693846923462,10.4999999726678
13.7818909454727,10.4999999727511
13.7943971985993,10.4999999728567
13.8069034517259,10.4999999729833
13.8194097048524,10.4999999731294
13.831915957979,10.4999999732937
13.8444222111056,10.4999999734749
13.8569284642321,10.4999999736716
13.8694347173587,10.4999999738823
13.8819409704852,10.499999974106
13.8944472236118,10.4999999743411
13.9069534767384,10.4999999745864
13.9194597298649,10.4999999748407
13.9319659829915,10.4999999751027
13.9444722361181,10.4999999753711
13.9569784892446,10.4999999756448
13.9694847423712,10.4999999759224
13.9819909954977,10.4999999762028
13.9944972486243,10.4999999764856
14.0070035017509,10.4999999767707
14.0195097548774,10.4999999770583
14.032016008004,10.4999999773484
14.0445222611306,10.499999977641
14.0570285142571,10.4999999779361
14.0695347673837,10.4999999782339
14.0820410205103,10.4999999785341
14.0945472736368,10.4999999788369
14.1070535267634,10.4999999791421
14.1195597798899,10.4999999794497
14.1320660330165,10.4999999797596
14.1445722861431,10.4999999800718
14.1570785392696,10.4999999803861
14.1695847923962,10.4999999807024
14.1820910455228,10.4999999810205
14.1945972986493,10.4999999813404
14.2071035517759,10.4999999816617
14.2196098049025,10.4999999819844
14.232116058029,10.4999999823083
14.2446223111556,10.499999982633
14.2571285642821,10.4999999829585
14.2696348174087,10.4999999832844
14.2821410705353,10.4999999836104
14.2946473236618,10.4999999839364
14.3071535767884,10.4999999842619
14.319659829915,10.4999999845868
14.3321660830415,10.4999999849105
14.3446723361681,10.4999999852329
14.3571785892946,10.4999999855535
14.3696848424212,10.499999985872
14.3821910955478,10.499999986188
14.3946973486743,10.499999986501
14.4072036018009,10.4999999868107
14.4197098549275,10.4999999871166
14.432216108054,10.4999999874182
14.4447223611806,10.4999999877151
14.4572286143072,10.4999999880069
14.4697348674337,10.4999999882929
14.4822411205603,10.4999999885727
14.4947473736868,10.4999999888457
14.5072536268134,10.4999999891115
14.51975987994,10.4999999893694
14.5322661330665,10.4999999896207
14.5447723861931,10.4999999898663
14.5572786393197,10.4999999901066
14.5697848924462,10.4999999903417
14.5822911455728,10.4999999905721
14.5947973986993,10.4999999907979
14.6073036518259,10.4999999910194
14.6198099049525,10.4999999912369
14.632316158079,10.4999999914506
14.6448224112056,10.4999999916607
14.6573286643322,10.4999999918674
14.6698349174587,10.4999999920709
14.6823411705853,10.4999999922713
14.6948474237119,10.4999999924689
14.7073536768384,10.4999999926637
14.719859929965,10.499999992856
14.7323661830915,10.4999999930458
14.7448724362181,10.4999999932332
14.7573786893447,10.4999999934184
14.7698849424712,10.4999999936013
14.7823911955978,10.4999999937822
14.7948974487244,10.4999999939609
14.8074037018509,10.4999999941377
14.8199099549775,10.4999999943124
14.8324162081041,10.4999999944852
14.8449224612306,10.4999999946559
14.8574287143572,10.4999999948247
14.8699349674837,10.4999999949914
14.8824412206103,10.4999999951561
14.8949474737369,10.4999999953186
14.9074537268634,10.499999995479
14.91995997999,10.4999999956371
14.9324662331166,10.4999999957928
14.9449724862431,10.4999999959461
14.9574787393697,10.4999999960968
14.9699849924962,10.4999999962447
14.9824912456228,10.4999999963898
14.9949974987494,10.4999999965319
15.0075037518759,10.4999999966708
15.0200100050025,10.4999999968062
15.0325162581291,10.4999999969381
15.0450225112556,10.4999999970662
15.0575287643822,10.4999999971903
15.0700350175088,10.4999999973101
15.0825412706353,10.4999999974253
15.0950475237619,10.4999999975358
15.1075537768884,10.4999999976412
15.120060030015,10.4999999977416
15.1325662831416,10.4999999978383
15.1450725362681,10.4999999979315
15.1575787893947,10.4999999980214
15.1700850425213,10.4999999981081
15.1825912956478,10.4999999981919
15.1950975487744,10.499999998273
15.2076038019009,10.4999999983513
15.2201100550275,10.4999999984272
15.2326163081541,10.4999999985008
15.2451225612806,10.4999999985721
15.2576288144072,10.4999999986414
15.2701350675338,10.4999999987088
15.2826413206603,10.4999999987743
15.2951475737869,10.4999999988381
15.3076538269135,10.4999999989003
15.32016008004,10.499999998961
15.3326663331666,10.4999999990203
15.3451725862931,10.4999999990783
15.3576788394197,10.4999999991351
15.3701850925463,10.4999999991907
15.3826913456728,10.4999999992452
15.3951975987994,10.4999999992987
15.407703851926,10.4999999993513
15.4202101050525,10.499999999403
15.4327163581791,10.4999999994538
15.4452226113057,10.4999999995038
15.4577288644322,10.4999999995531
15.4702351175588,10.4999999996016
15.4827413706853,10.4999999996494
15.4952476238119,10.4999999996965
15.5077538769385,10.4999999997429
15.520260130065,10.4999999997886
15.5327663831916,10.4999999998336
15.5452726363182,10.499999999878
15.5577788894447,10.4999999999216
15.5702851425713,10.4999999999646
15.5827913956978,10.5000000000068
15.5952976488244,10.5000000000482
15.607803901951,10.5000000000888
15.6203101550775,10.5000000001285
15.6328164082041,10.5000000001673
15.6453226613307,10.5000000002052
15.6578289144572,10.5000000002421
15.6703351675838,10.5000000002778
15.6828414207104,10.5000000003125
15.6953476738369,10.5000000003458
15.7078539269635,10.5000000003779
15.72036018009,10.5000000004085
15.7328664332166,10.5000000004377
15.7453726863432,10.5000000004652
15.7578789394697,10.500000000491
15.7703851925963,10.5000000005149
15.7828914457229,10.5000000005369
15.7953976988494,10.5000000005568
15.807903951976,10.5000000005745
15.8204102051026,10.5000000005899
15.8329164582291,10.5000000006027
15.8454227113557,10.5000000006134
15.8579289644822,10.5000000006239
15.8704352176088,10.5000000006343
15.8829414707354,10.5000000006447
15.8954477238619,10.5000000006548
15.9079539769885,10.5000000006647
15.9204602301151,10.5000000006743
15.9329664832416,10.5000000006836
15.9454727363682,10.5000000006925
15.9579789894947,10.500000000701
15.9704852426213,10.500000000709
15.9829914957479,10.5000000007165
15.9954977488744,10.5000000007235
16.008004002001,10.5000000007299
16.0205102551276,10.5000000007357
16.0330165082541,10.5000000007408
16.0455227613807,10.5000000007452
16.0580290145073,10.500000000749
16.0705352676338,10.500000000752
16.0830415207604,10.5000000007542
16.0955477738869,10.5000000007556
16.1080540270135,10.5000000007563
16.1205602801401,10.5000000007561
16.1330665332666,10.500000000755
16.1455727863932,10.5000000007531
16.1580790395198,10.5000000007503
16.1705852926463,10.5000000007467
16.1830915457729,10.5000000007421
16.1955977988994,10.5000000007366
16.208104052026,10.5000000007302
16.2206103051526,10.5000000007229
16.2331165582791,10.5000000007147
16.2456228114057,10.5000000007056
16.2581290645323,10.5000000006955
16.2706353176588,10.5000000006846
16.2831415707854,10.5000000006727
16.295647823912,10.5000000006599
16.3081540770385,10.5000000006462
16.3206603301651,10.5000000006317
16.3331665832916,10.5000000006163
16.3456728364182,10.5000000006
16.3581790895448,10.5000000005829
16.3706853426713,10.500000000565
16.3831915957979,10.5000000005462
16.3956978489245,10.5000000005267
16.408204102051,10.5000000005065
16.4207103551776,10.5000000004855
16.4332166083042,10.5000000004639
16.4457228614307,10.5000000004416
16.4582291145573,10.5000000004186
16.4707353676838,10.5000000003951
16.4832416208104,10.500000000371
16.495747873937,10.5000000003464
16.5082541270635,10.5000000003213
16.5207603801901,10.5000000002958
16.5332666333167,10.5000000002698
16.5457728864432,10.5000000002436
16.5582791395698,10.500000000217
16.5707853926963,10.5000000001902
16.5832916458229,10.5000000001631
16.5957978989495,10.500000000136
16.608304152076,10.5000000001087
16.6208104052026,10.5000000000814
16.6333166583292,10.5000000000542
16.6458229114557,10.500000000027
16.6583291645823,10.5
16.6708354177089,10.4999999999732
16.6833416708354,10.4999999999467
16.695847923962,10.4999999999205
16.7083541770885,10.4999999998948
16.7208604302151,10.4999999998696
16.7333666833417,10.4999999998449
16.7458729364682,10.4999999998209
16.7583791895948,10.4999999997976
16.7708854427214,10.4999999997752
16.7833916958479,10.4999999997536
16.7958979489745,10.499999999733
16.8084042021011,10.4999999997137
16.8209104552276,10.4999999996961
16.8334167083542,10.4999999996803
16.8459229614807,10.499999999666
16.8584292146073,10.4999999996532
16.8709354677339,10.4999999996418
16.8834417208604,10.4999999996318
16.895947973987,10.4999999996229
16.9084542271136,10.4999999996152
16.9209604802401,10.4999999996085
16.9334667333667,10.4999999996028
16.9459729864932,10.4999999995979
16.9584792396198,10.4999999995939
16.9709854927464,10.4999999995906
16.9834917458729,10.499999999588
16.9959979989995,10.499999999586
17.0085042521261,10.4999999995845
17.0210105052526,10.4999999995835
17.0335167583792,10.4999999995828
17.0460230115058,10.4999999995826
17.0585292646323,10.4999999995826
17.0710355177589,10.4999999995828
17.0835417708854,10.4999999995832
17.096048024012,10.4999999995838
17.1085542771386,10.4999999995844
17.1210605302651,10.499999999585
17.1335667833917,10.4999999995857
17.1460730365183,10.4999999995863
17.1585792896448,10.4999999995869
17.1710855427714,10.4999999995873
17.183591795898,10.4999999995876
17.1960980490245,10.4999999995877
17.2086043021511,10.4999999995876
17.2211105552776,10.4999999995872
17.2336168084042,10.4999999995866
17.2461230615308,10.4999999995858
17.2586293146573,10.4999999995846
17.2711355677839,10.4999999995832
17.2836418209105,10.4999999995814
17.296148074037,10.4999999995793
17.3086543271636,10.4999999995768
17.3211605802901,10.4999999995741
17.3336668334167,10.4999999995709
17.3461730865433,10.4999999995675
17.3586793396698,10.4999999995637
17.3711855927964,10.4999999995595
17.383691845923,10.499999999555
17.3961980990495,10.4999999995502
17.4087043521761,10.4999999995451
17.4212106053027,10.4999999995397
17.4337168584292,10.499999999534
17.4462231115558,10.4999999995281
17.4587293646823,10.4999999995219
17.4712356178089,10.4999999995155
17.4837418709355,10.4999999995089
17.496248124062,10.4999999995021
17.5087543771886,10.4999999994953
17.5212606303152,10.4999999994883
17.5337668834417,10.4999999994813
17.5462731365683,10.4999999994742
17.5587793896948,10.4999999994672
17.5712856428214,10.4999999994603
17.583791895948,10.4999999994534
17.5962981490745,10.4999999994468
17.6088044022011,10.4999999994403
17.6213106553277,10.4999999994341
17.6338169084542,10.4999999994282
17.6463231615808,10.4999999994228
17.6588294147074,10.4999999994177
17.6713356678339,10.4999999994132
17.6838419209605,10.4999999994092
17.696348174087,10.4999999994059
17.7088544272136,10.4999999994033
17.7213606803402,10.4999999994014
17.7338669334667,10.4999999994005
17.7463731865933,10.4999999994004
17.7588794397199,10.4999999994014
17.7713856928464,10.4999999994035
17.783891945973,10.4999999994068
17.7963981990995,10.4999999994113
17.8089044522261,10.4999999994172
17.8214107053527,10.4999999994246
17.8339169584792,10.4999999994335
17.8464232116058,10.4999999994441
17.8589294647324,10.4999999994565
17.8714357178589,10.4999999994706
17.8839419709855,10.4999999994868
17.8964482241121,10.499999999505
17.9089544772386,10.4999999995254
17.9214607303652,10.4999999995481
17.9339669834917,10.4999999995731
17.9464732366183,10.4999999996001
17.9589794897449,10.4999999996265
17.9714857428714,10.4999999996521
17.983991995998,10.499999999677
17.9964982491246,10.4999999997012
18.0090045022511,10.4999999997249
18.0215107553777,10.499999999748
18.0340170085043,10.4999999997706
18.0465232616308,10.4999999997928
18.0590295147574,10.4999999998147
18.0715357678839,10.4999999998363
18.0840420210105,10.4999999998576
18.0965482741371,10.4999999998787
18.1090545272636,10.4999999998997
18.1215607803902,10.4999999999205
18.1340670335168,10.4999999999413
18.1465732866433,10.4999999999621
18.1590795397699,10.4999999999828
18.1715857928964,10.5000000000036
18.184092046023,10.5000000000244
18.1965982991496,10.5000000000453
18.2091045522761,10.5000000000664
18.2216108054027,10.5000000000875
18.2341170585293,10.5000000001088
18.2466233116558,10.5000000001303
18.2591295647824,10.500000000152
18.271635817909,10.5000000001739
18.2841420710355,10.5000000001959
18.2966483241621,10.5000000002182
18.3091545772886,10.5000000002407
18.3216608304152,10.5000000002634
18.3341670835418,10.5000000002863
18.3466733366683,10.5000000003094
18.3591795897949,10.5000000003328
18.3716858429215,10.5000000003563
18.384192096048,10.50000000038
18.3966983491746,10.5000000004039
18.4092046023012,10.5000000004279
18.4217108554277,10.500000000452
18.4342171085543,10.5000000004763
18.4467233616808,10.5000000005006
18.4592296148074,10.500000000525
18.471735867934,10.5000000005494
18.4842421210605,10.5000000005738
18.4967483741871,10.5000000005982
18.5092546273137,10.5000000006225
18.5217608804402,10.5000000006466
18.5342671335668,10.5000000006706
18.5467733866933,10.5000000006944
18.5592796398199,10.5000000007179
18.5717858929465,10.5000000007411
18.584292146073,10.500000000764
18.5967983991996,10.5000000007864
18.6093046523262,10.5000000008084
18.6218109054527,10.5000000008298
18.6343171585793,10.5000000008506
18.6468234117059,10.5000000008707
18.6593296648324,10.5000000008901
18.671835917959,10.5000000009087
18.6843421710855,10.5000000009264
18.6968484242121,10.5000000009432
18.7093546773387,10.5000000009589
18.7218609304652,10.5000000009735
18.7343671835918,10.5000000009869
18.7468734367184,10.500000000999
18.7593796898449,10.5000000010097
18.7718859429715,10.5000000010189
18.7843921960981,10.5000000010265
18.7968984492246,10.5000000010325
18.8094047023512,10.5000000010367
18.8219109554777,10.5000000010391
18.8344172086043,10.5000000010394
18.8469234617309,10.5000000010377
18.8594297148574,10.5000000010338
18.871935967984,10.500000001028
18.8844422211106,10.5000000010229
18.8969484742371,10.5000000010189
18.9094547273637,10.5000000010158
18.9219609804902,10.5000000010134
18.9344672336168,10.5000000010116
18.9469734867434,10.5000000010101
18.9594797398699,10.500000001009
18.9719859929965,10.5000000010079
18.9844922461231,10.5000000010067
18.9969984992496,10.5000000010054
19.0095047523762,10.5000000010037
19.0220110055028,10.5000000010016
19.0345172586293,10.5000000009988
19.0470235117559,10.5000000009954
19.0595297648824,10.5000000009912
19.072036018009,10.500000000986
19.0845422711356,10.5000000009799
19.0970485242621,10.5000000009726
19.1095547773887,10.5000000009641
19.1220610305153,10.5000000009544
19.1345672836418,10.5000000009433
19.1470735367684,10.5000000009308
19.1595797898949,10.5000000009168
19.1720860430215,10.5000000009012
19.1845922961481,10.5000000008841
19.1970985492746,10.5000000008653
19.2096048024012,10.5000000008448
19.2221110555278,10.5000000008226
19.2346173086543,10.5000000007987
19.2471235617809,10.5000000007729
19.2596298149075,10.5000000007454
19.272136068034,10.5000000007161
19.2846423211606,10.5000000006849
19.2971485742871,10.500000000652
19.3096548274137,10.5000000006172
19.3221610805403,10.5000000005807
19.3346673336668,10.5000000005423
19.3471735867934,10.5000000005022
19.35967983992,10.5000000004604
19.3721860930465,10.5000000004169
19.3846923461731,10.5000000003717
19.3971985992996,10.5000000003249
19.4097048524262,10.5000000002766
19.4222111055528,10.5000000002268
19.4347173586793,10.5000000001755
19.4472236118059,10.5000000001229
19.4597298649325,10.5000000000689
19.472236118059,10.5000000000138
19.4847423711856,10.4999999999575
19.4972486243122,10.4999999999003
19.5097548774387,10.499999999842
19.5222611305653,10.499999999783
19.5347673836918,10.4999999997232
19.5472736368184,10.4999999996628
19.559779889945,10.499999999602
19.5722861430715,10.4999999995408
19.5847923961981,10.4999999994793
19.5972986493247,10.4999999994178
19.6098049024512,10.4999999993563
19.6223111555778,10.4999999992951
19.6348174087044,10.4999999992342
19.6473236618309,10.4999999991739
19.6598299149575,10.4999999991142
19.672336168084,10.4999999990554
19.6848424212106,10.4999999989977
19.6973486743372,10.4999999989412
19.7098549274637,10.4999999988861
19.7223611805903,10.4999999988327
19.7348674337169,10.4999999987811
19.7473736868434,10.4999999987315
19.75987993997,10.4999999986842
19.7723861930965,10.4999999986393
19.7848924462231,10.4999999985972
19.7973986993497,10.4999999985577
19.8099049524762,10.4999999985185
19.8224112056028,10.4999999984788
19.8349174587294,10.4999999984384
19.8474237118559,10.4999999983975
19.8599299649825,10.499999998356
19.8724362181091,10.4999999983139
19.8849424712356,10.4999999982713
19.8974487243622,10.4999999982281
19.9099549774887,10.4999999981844
19.9224612306153,10.4999999981401
19.9349674837419,10.4999999980954
19.9474737368684,10.4999999980502
19.959979989995,10.4999999980045
19.9724862431216,10.4999999979584
19.9849924962481,10.4999999979119
19.9974987493747,10.499999997865
20.0100050025013,10.4999999978179
20.0225112556278,10.4999999977704
20.0350175087544,10.4999999977227
20.0475237618809,10.4999999976748
20.0600300150075,10.4999999976267
20.0725362681341,10.4999999975786
20.0850425212606,10.4999999975304
20.0975487743872,10.4999999974823
20.1100550275138,10.4999999974342
20.1225612806403,10.4999999973862
20.1350675337669,10.4999999973385
20.1475737868934,10.499999997291
20.16008004002,10.4999999972439
20.1725862931466,10.4999999971972
20.1850925462731,10.4999999971511
20.1975987993997,10.4999999971055
20.2101050525263,10.4999999970605
20.2226113056528,10.4999999970164
20.2351175587794,10.499999996973
20.247623811906,10.4999999969306
20.2601300650325,10.4999999968893
20.2726363181591,10.499999996849
20.2851425712856,10.49999999681
20.2976488244122,10.4999999967724
20.3101550775388,10.4999999967362
20.3226613306653,10.4999999967015
20.3351675837919,10.4999999966685
20.3476738369185,10.4999999966373
20.360180090045,10.499999996608
20.3726863431716,10.4999999965807
20.3851925962982,10.4999999965555
20.3976988494247,10.4999999965327
20.4102051025513,10.4999999965122
20.4227113556778,10.4999999964943
20.4352176088044,10.499999996479
20.447723861931,10.4999999964666
20.4602301150575,10.4999999964572
20.4727363681841,10.4999999964508
20.4852426213107,10.4999999964477
20.4977488744372,10.499999996448
20.5102551275638,10.4999999964518
20.5227613806903,10.4999999964594
20.5352676338169,10.4999999964708
20.5477738869435,10.4999999964863
20.56028014007,10.499999996506
20.5727863931966,10.4999999965301
20.5852926463232,10.4999999965587
20.5977988994497,10.499999996592
20.6103051525763,10.4999999966302
20.6228114057029,10.4999999966735
20.6353176588294,10.499999996722
20.647823911956,10.499999996776
20.6603301650825,10.4999999968357
20.6728364182091,10.4999999969011
20.6853426713357,10.4999999969726
20.6978489244622,10.4999999970503
20.7103551775888,10.4999999971344
20.7228614307154,10.4999999972252
20.7353676838419,10.4999999973227
20.7478739369685,10.4999999974274
20.760380190095,10.4999999975392
20.7728864432216,10.4999999976586
20.7853926963482,10.4999999977856
20.7978989494747,10.4999999979205
20.8104052026013,10.4999999980612
20.8229114557279,10.4999999982062
20.8354177088544,10.4999999983556
20.847923961981,10.4999999985093
20.8604302151076,10.4999999986674
20.8729364682341,10.4999999988298
20.8854427213607,10.4999999989966
20.8979489744872,10.4999999991675
20.9104552276138,10.4999999993426
20.9229614807404,10.4999999995217
20.9354677338669,10.4999999997047
20.9479739869935,10.4999999998915
20.9604802401201,10.5000000000818
20.9729864932466,10.5000000002755
20.9854927463732,10.5000000004725
20.9979989994997,10.5000000006724
21.0105052526263,10.500000000875
21.0230115057529,10.5000000010802
21.0355177588794,10.5000000012874
21.048024012006,10.5000000014966
21.0605302651326,10.5000000017073
21.0730365182591,10.5000000019192
21.0855427713857,10.500000002132
21.0980490245123,10.5000000023452
21.1105552776388,10.5000000025584
21.1230615307654,10.5000000027714
21.1355677838919,10.5000000029835
21.1480740370185,10.5000000031943
21.1605802901451,10.5000000034034
21.1730865432716,10.5000000036102
21.1855927963982,10.5000000038143
21.1980990495248,10.500000004015
21.2106053026513,10.5000000042119
21.2231115557779,10.5000000044044
21.2356178089045,10.5000000045918
21.248124062031,10.5000000047735
21.2606303151576,10.5000000049489
21.2731365682841,10.5000000051173
21.2856428214107,10.5000000052781
21.2981490745373,10.5000000054306
21.3106553276638,10.500000005574
21.3231615807904,10.5000000057076
21.335667833917,10.5000000058307
21.3481740870435,10.5000000059441
21.3606803401701,10.5000000060495
21.3731865932966,10.5000000061467
21.3856928464232,10.5000000062356
21.3981990995498,10.5000000063162
21.4107053526763,10.5000000063885
21.4232116058029,10.5000000064525
21.4357178589295,10.500000006508
21.448224112056,10.5000000065552
21.4607303651826,10.500000006594
21.4732366183092,10.5000000066244
21.4857428714357,10.5000000066465
21.4982491245623,10.5000000066603
21.5107553776888,10.5000000066658
21.5232616308154,10.5000000066631
21.535767883942,10.5000000066523
21.5482741370685,10.5000000066335
21.5607803901951,10.5000000066067
21.5732866433217,10.5000000065721
21.5857928964482,10.5000000065297
21.5982991495748,10.5000000064798
21.6108054027014,10.5000000064224
21.6233116558279,10.5000000063576
21.6358179089545,10.5000000062858
21.648324162081,10.5000000062069
21.6608304152076,10.5000000061212
21.6733366683342,10.500000006029
21.6858429214607,10.5000000059303
21.6983491745873,10.5000000058255
21.7108554277139,10.5000000057147
21.7233616808404,10.5000000055982
21.735867933967,10.5000000054762
21.7483741870935,10.500000005349
21.7608804402201,10.5000000052168
21.7733866933467,10.5000000050801
21.7858929464732,10.5000000049389
21.7983991995998,10.5000000047937
21.8109054527264,10.5000000046448
21.8234117058529,10.5000000044924
21.8359179589795,10.500000004337
21.8484242121061,10.5000000041789
21.8609304652326,10.5000000040184
21.8734367183592,10.5000000038559
21.8859429714857,10.5000000036934
21.8984492246123,10.5000000035336
21.9109554777389,10.5000000033761
21.9234617308654,10.5000000032207
21.935967983992,10.5000000030673
21.9484742371186,10.5000000029157
21.9609804902451,10.5000000027655
21.9734867433717,10.5000000026166
21.9859929964983,10.500000002469
21.9984992496248,10.5000000023223
22.0110055027514,10.5000000021765
22.0235117558779,10.5000000020315
22.0360180090045,10.5000000018871
22.0485242621311,10.5000000017433
22.0610305152576,10.5000000015998
22.0735367683842,10.5000000014568
22.0860430215108,10.5000000013142
22.0985492746373,10.5000000011718
22.1110555277639,10.5000000010297
22.1235617808904,10.5000000008878
22.136068034017,10.5000000007462
22.1485742871436,10.5000000006049
22.1610805402701,10.5000000004639
22.1735867933967,10.5000000003233
22.1860930465233,10.5000000001831
22.1985992996498,10.5000000000434
22.2111055527764,10.4999999999043
22.223611805903,10.4999999997659
22.2361180590295,10.4999999996283
22.2486243121561,10.4999999994916
22.2611305652826,10.4999999993561
22.2736368184092,10.4999999992218
22.2861430715358,10.4999999990889
22.2986493246623,10.4999999989577
22.3111555777889,10.4999999988283
22.3236618309155,10.499999998701
22.336168084042,10.4999999985759
22.3486743371686,10.4999999984534
22.3611805902951,10.4999999983337
22.3736868434217,10.4999999982171
22.3861930965483,10.4999999981038
22.3986993496748,10.4999999979942
22.4112056028014,10.4999999978886
22.423711855928,10.4999999977874
22.4362181090545,10.4999999976908
22.4487243621811,10.4999999975993
22.4612306153077,10.4999999975131
22.4737368684342,10.4999999974329
22.4862431215608,10.4999999973588
22.4987493746873,10.4999999972914
22.5112556278139,10.499999997231
22.5237618809405,10.4999999971782
22.536268134067,10.4999999971324
22.5487743871936,10.4999999970904
22.5612806403202,10.4999999970518
22.5737868934467,10.4999999970166
22.5862931465733,10.4999999969849
22.5987993996998,10.4999999969565
22.6113056528264,10.4999999969315
22.623811905953,10.4999999969098
22.6363181590795,10.4999999968913
22.6488244122061,10.4999999968761
22.6613306653327,10.4999999968641
22.6738369184592,10.4999999968551
22.6863431715858,10.4999999968493
22.6988494247124,10.4999999968465
22.7113556778389,10.4999999968467
22.7238619309655,10.4999999968498
22.736368184092,10.4999999968558
22.7488744372186,10.4999999968646
22.7613806903452,10.4999999968761
22.7738869434717,10.4999999968903
22.7863931965983,10.4999999969071
22.7988994497249,10.4999999969265
22.8114057028514,10.4999999969483
22.823911955978,10.4999999969726
22.8364182091046,10.4999999969992
22.8489244622311,10.499999997028
22.8614307153577,10.499999997059
22.8739369684842,10.4999999970921
22.8864432216108,10.4999999971271
22.8989494747374,10.4999999971641
22.9114557278639,10.4999999972029
22.9239619809905,10.4999999972434
22.9364682341171,10.4999999972856
22.9489744872436,10.4999999973293
22.9614807403702,10.4999999973744
22.9739869934967,10.4999999974209
22.9864932466233,10.4999999974686
22.9989994997499,10.4999999975174
23.0115057528764,10.4999999975672
23.024012006003,10.499999997618
23.0365182591296,10.4999999976695
23.0490245122561,10.4999999977217
23.0615307653827,10.4999999977745
23.0740370185093,10.4999999978277
23.0865432716358,10.4999999978813
23.0990495247624,10.499999997935
23.1115557778889,10.4999999979888
23.1240620310155,10.4999999980425
23.1365682841421,10.4999999980961
23.1490745372686,10.4999999981493
23.1615807903952,10.499999998202
23.1740870435218,10.4999999982541
23.1865932966483,10.4999999983052
23.1990995497749,10.4999999983528
23.2116058029015,10.4999999983967
23.224112056028,10.4999999984373
23.2366183091546,10.4999999984747
23.2491245622811,10.4999999985093
23.2616308154077,10.4999999985413
23.2741370685343,10.4999999985711
23.2866433216608,10.4999999985989
23.2991495747874,10.4999999986249
23.311655827914,10.4999999986494
23.3241620810405,10.4999999986726
23.3366683341671,10.4999999986947
23.3491745872936,10.499999998716
23.3616808404202,10.4999999987365
23.3741870935468,10.4999999987567
23.3866933466733,10.4999999987765
23.3991995997999,10.4999999987962
23.4117058529265,10.499999998816
23.424212106053,10.4999999988359
23.4367183591796,10.4999999988563
23.4492246123062,10.4999999988771
23.4617308654327,10.4999999988985
23.4742371185593,10.4999999989206
23.4867433716858,10.4999999989436
23.4992496248124,10.4999999989674
23.511755877939,10.4999999989923
23.5242621310655,10.4999999990183
23.5367683841921,10.4999999990455
23.5492746373187,10.4999999990739
23.5617808904452,10.4999999991035
23.5742871435718,10.4999999991345
23.5867933966984,10.4999999991668
23.5992996498249,10.4999999992005
23.6118059029515,10.4999999992355
23.624312156078,10.4999999992719
23.6368184092046,10.4999999993097
23.6493246623312,10.4999999993489
23.6618309154577,10.4999999993894
23.6743371685843,10.4999999994311
23.6868434217109,10.4999999994742
23.6993496748374,10.4999999995184
23.711855927964,10.4999999995637
23.7243621810905,10.4999999996102
23.7368684342171,10.4999999996575
23.7493746873437,10.4999999997058
23.7618809404702,10.4999999997549
23.7743871935968,10.4999999998046
23.7868934467234,10.4999999998548
23.7993996998499,10.4999999999055
23.8119059529765,10.4999999999565
23.8244122061031,10.5000000000076
23.8369184592296,10.5000000000587
23.8494247123562,10.5000000001096
23.8619309654827,10.5000000001601
23.8744372186093,10.50000000021
23.8869434717359,10.5000000002592
23.8994497248624,10.5000000003074
23.911955977989,10.5000000003545
23.9244622311156,10.5000000004001
23.9369684842421,10.5000000004441
23.9494747373687,10.5000000004863
23.9619809904952,10.5000000005263
23.9744872436218,10.5000000005639
23.9869934967484,10.5000000005988
23.9994997498749,10.5000000006308
24.0120060030015,10.5000000006596
24.0245122561281,10.5000000006848
24.0370185092546,10.5000000007062
24.0495247623812,10.5000000007234
24.0620310155078,10.5000000007361
24.0745372686343,10.5000000007439
24.0870435217609,10.5000000007466
24.0995497748874,10.5000000007453
24.112056028014,10.5000000007442
24.1245622811406,10.5000000007436
24.1370685342671,10.5000000007432
24.1495747873937,10.5000000007432
24.1620810405203,10.5000000007433
24.1745872936468,10.5000000007436
24.1870935467734,10.5000000007439
24.1995997998999,10.5000000007443
24.2121060530265,10.5000000007447
24.2246123061531,10.500000000745
24.2371185592796,10.5000000007452
24.2496248124062,10.5000000007453
24.2621310655328,10.5000000007451
24.2746373186593,10.5000000007447
24.2871435717859,10.500000000744
24.2996498249125,10.500000000743
24.312156078039,10.5000000007417
24.3246623311656,10.5000000007399
24.3371685842921,10.5000000007378
24.3496748374187,10.5000000007352
24.3621810905453,10.5000000007321
24.3746873436718,10.5000000007285
24.3871935967984,10.5000000007245
24.399699849925,10.5000000007199
24.4122061030515,10.5000000007147
24.4247123561781,10.500000000709
24.4372186093047,10.5000000007027
24.4497248624312,10.5000000006959
24.4622311155578,10.5000000006884
24.4747373686843,10.5000000006804
24.4872436218109,10.5000000006718
24.4997498749375,10.5000000006625
24.512256128064,10.5000000006527
24.5247623811906,10.5000000006423
24.5372686343172,10.5000000006313
24.5497748874437,10.5000000006197
24.5622811405703,10.5000000006075
24.5747873936968,10.5000000005948
24.5872936468234,10.5000000005816
24.59979989995,10.5000000005678
24.6123061530765,10.5000000005536
24.6248124062031,10.5000000005389
24.6373186593297,10.5000000005237
24.6498249124562,10.5000000005081
24.6623311655828,10.500000000492
24.6748374187094,10.5000000004757
24.6873436718359,10.5000000004589
24.6998499249625,10.5000000004419
24.712356178089,10.5000000004246
24.7248624312156,10.5000000004071
24.7373686843422,10.5000000003895
24.7498749374687,10.5000000003716
24.7623811905953,10.5000000003537
24.7748874437219,10.5000000003358
24.7873936968484,10.5000000003179
24.799899949975,10.5000000003
24.8124062031015,10.5000000002823
24.8249124562281,10.5000000002647
24.8374187093547,10.5000000002474
24.8499249624812,10.5000000002303
24.8624312156078,10.5000000002137
24.8749374687344,10.5000000001974
24.8874437218609,10.5000000001817
24.8999499749875,10.5000000001665
24.9124562281141,10.500000000152
24.9249624812406,10.5000000001382
24.9374687343672,10.5000000001252
24.9499749874937,10.5000000001131
24.9624812406203,10.500000000102
24.9749874937469,10.5000000000919
24.9874937468734,10.5000000000829
25,10.5000000000752


==> Data/Follower_opt_velocity_2_star.csv <==
time,headway
0,29.9999999995834
0.0150075037518759,29.9999999994636
0.0300150075037519,29.9999999993086
0.0450225112556278,29.9999999991078
0.0600300150075038,29.9999999988474
0.0750375187593797,29.9999999985095
0.0900450225112556,29.9999999980703
0.105052526263132,29.9999999974992
0.120060030015008,29.9999999967557
0.135067533766883,29.9999999957868
0.150075037518759,29.999999994523
0.165082541270635,29.9999999928732
0.180090045022511,29.9999999907173
0.195097548774387,29.9999999878979
0.210105052526263,29.9999999842073
0.225112556278139,29.9999999793724
0.240120060030015,29.999999973033
0.255127563781891,29.9999999647142
0.270135067533767,29.9999999537895
0.285142571285643,29.9999999394313
0.300150075037519,29.9999999205462
0.315157578789395,29.9999998956888
0.330165082541271,29.999999862947
0.345172586293147,29.9999998197898
0.360180090045022,29.9999997628656
0.375187593796898,29.9999996877339
0.390195097548774,29.9999995885079
0.40520260130065,29.9999994573808
0.420210105052526,29.9999992839946
0.435217608804402,29.9999990546006
0.450225112556278,29.9999987509425
0.465232616308154,29.9999983487704
0.48024012006003,29.9999978158616
0.495247623811906,29.9999971093874
0.510255127563782,29.999996172406
0.525262631315658,29.9999949291945
0.540270135067534,29.9999932790334
0.55527763881941,29.9999910879323
0.570285142571286,29.9999881776145
0.585292646323162,29.9999843108568
0.600300150075038,29.9999791719791
0.615307653826913,29.999972340887
0.630315157578789,29.9999632585468
0.645322661330665,29.99995118108
0.660330165082541,29.9999351187513
0.675337668834417,29.9999137549157
0.690345172586293,29.9998853383981
0.705352676338169,29.9998475406868
0.720360180090045,29.9997972665576
0.735367683841921,29.9997304031393
0.750375187593797,29.9996414876885
0.765382691345673,29.9995232681402
0.780390195097549,29.9993661224487
0.795397698849425,29.9991572921995
0.810405202601301,29.9988798723589
0.825412706353177,29.9985114814513
0.840420210105053,29.9980225136652
0.855427713856929,29.9973738454461
0.870435217608804,29.9965138318447
0.88544272136068,29.9953743807684
0.900450225112556,29.9938658340243
0.915457728864432,29.9918703090805
0.930465232616308,29.9892330641403
0.945472736368184,29.9857513349895
0.96048024012006,29.9811599567362
0.975487743871936,29.9751129216034
0.990495247623812,29.9671598372554
1.00550275137569,29.9567160461963
1.02051025512756,29.9430249458568
1.03551775887944,29.9251108546617
1.05052526263132,29.9017206048354
1.06553276638319,29.8712520280937
1.08054027013507,29.8316676628235
1.09554777388694,29.7803926131617
1.11055527763882,29.7141966236341
1.1255627813907,29.6290625811564
1.14057028514257,29.5200470215017
1.15557778889445,29.3811434450673
1.17058529264632,29.2051665944796
1.1855927963982,28.983685525649
1.20060030015008,28.7070448413336
1.21560780390195,28.3645251036186
1.23061530765383,27.9447016160303
1.2456228114057,27.4360594388118
1.26063031515758,26.8279034763987
1.27563781890945,26.111557515169
1.29064532266133,25.2817715623069
1.30565282641321,24.3381606244391
1.32066033016508,23.286405590397
1.33566783391696,22.1388998555187
1.35067533766883,20.9145674435869
1.36568284142071,19.6377288872516
1.38069034517259,18.3361204873565
1.39569784892446,17.0384023848895
1.41070535267634,15.7716279848213
1.42571285642821,14.559134993625
1.44072036018009,13.4191697178347
1.45572786393197,12.3643416939328
1.47073536768384,11.4018112121177
1.48574287143572,10.533994159894
1.50075037518759,9.75953810013857
1.51575787893947,9.07435896785312
1.53076538269135,8.47259342781967
1.54577288644322,7.94738953269232
1.5607803901951,7.49151172625581
1.57578789394697,7.09777027026887
1.59079539769885,6.75930259992004
1.60580290145073,6.46973941739043
1.6208104052026,6.22328678702286
1.63581790895448,6.01475053963684
1.65082541270635,5.83952351455367
1.66583291645823,5.69355067445496
1.68084042021011,5.57328261373985
1.69584792396198,5.47562446383292
1.71085542771386,5.3978846130838
1.72586293146573,5.33772586187403
1.74087043521761,5.2931204213272
1.75587793896948,5.26230936029708
1.77088544272136,5.24376661614423
1.78589294647324,5.23616739920373
1.80090045022511,5.2383606630859
1.81590795397699,5.24934524442008
1.83091545772886,5.26824925193851
1.84592296148074,5.29431230376453
1.86093046523262,5.3268702440398
1.87593796898449,5.36534199365691
1.89094547273637,5.40921823820686
1.90595297648824,5.4580517005781
1.92096048024012,5.51144875418064
1.935967983992,5.56906220489022
1.95097548774387,5.6305850502501
1.96598299149575,5.69574509695815
1.98099049524762,5.76430029581634
1.9959979989995,5.83603470107623
2.01100550275138,5.91075496658596
2.02601300650325,5.98828729594641
2.04102051025513,6.06847478921288
2.056028014007,6.1511751311773
2.07103551775888,6.23625857277153
2.08604302151076,6.32360616700895
2.10105052526263,6.41310822507499
2.11605802901451,6.50466296481393
2.13106553276638,6.59817532628043
2.14607303651826,6.69355593318758
2.16108054027013,6.79072018216492
2.17608804402201,6.88958744427488
2.19109554777389,6.99008036540303
2.20610305152576,7.09212425399312
2.22111055527764,7.19564654616773
2.23611805902951,7.30057633970688
2.25112556278139,7.40684398999313
2.26613306653327,7.51438076048286
2.28114057028514,7.62311852269919
2.29614807403702,7.73298950051995
2.31115557778889,7.84392605436741
2.32616308154077,7.95586050284548
2.34117058529265,8.06872497920931
2.35617808904452,8.18245131483723
2.3711855927964,8.29697095016207
2.38619309654827,8.41221487256405
2.40120060030015,8.52811358119718
2.41620810405203,8.64459706539769
2.4312156078039,8.76159480317423
2.44622311155578,8.87903578552897
2.46123061530765,8.99684855054036
2.47623811905953,9.11496122626637
2.49124562281141,9.23330159950255
2.50625312656328,9.35179719082378
2.52126063031516,9.47037532972727
2.53626813406703,9.58896325812501
2.55127563781891,9.70748822937357
2.56628314157079,9.82587760750978
2.58129064532266,9.94405899606134
2.59629814907454,10.0619603436433
2.61130565282641,10.179510066714
2.62631315657829,10.2966371843219
2.64132066033017,10.4132714239394
2.65632816408204,10.5293433660414
2.67133566783392,10.6447845567065
2.68634317158579,10.7595276307246
2.70135067533767,10.8735064455957
2.71635817908954,10.9866561768413
2.73136568284142,11.0989134592016
2.7463731865933,11.2102164715308
2.76138069034517,11.3205050594011
2.77638819409705,11.429720827418
2.79139569784892,11.5378072281647
2.8064032016008,11.6447096651481
2.82141070535268,11.7503755480903
2.83641820910455,11.8547543982764
2.85142571285643,11.9577978796702
2.8664332166083,12.0594598931807
2.88144072036018,12.1596965955602
2.89644822411206,12.25846647139
2.91145572786393,12.355730347741
2.92646323161581,12.451451438523
2.94147073536768,12.5455953580762
2.95647823911956,12.6381301372246
2.97148574287144,12.7290262360439
2.98649324662331,12.8182565336662
3.00150075037519,12.9057963391042
3.01650825412706,12.991623358181
3.03151575787894,13.0757177009293
3.04652326163082,13.1580618294305
3.06153076538269,13.2386405605293
3.07653826913457,13.3174409982574
3.09154577288644,13.3944525310715
3.10655327663832,13.4696667521749
3.1215607803902,13.5430774510112
3.13656828414207,13.6146805243395
3.15157578789395,13.6844739621743
3.16658329164582,13.7524577520302
3.1815907953977,13.8186338598339
3.19659829914957,13.8830061293667
3.21160580290145,13.9455802588838
3.22661330665333,14.0063636974614
3.2416208104052,14.0653656181558
3.25662831415708,14.122596812702
3.27163581790895,14.178069662044
3.28664332166083,14.2317980306389
3.30165082541271,14.2837972351183
3.31665832916458,14.3340839392935
3.33166583291646,14.3826761215904
3.34667333666833,14.4295929717502
3.36168084042021,14.4748548575127
3.37668834417209,14.5184832239341
3.39169584792396,14.5605005596213
3.40670335167584,14.6009302995471
3.42171085542771,14.6397967909356
3.43671835917959,14.6771252004548
3.45172586293147,14.7129414796509
3.46673336668334,14.7472722774083
3.48174087043522,14.7801449046327
3.49674837418709,14.8115872529061
3.51175587793897,14.8416277579264
3.52676338169085,14.8702953253222
3.54177088544272,14.8976192921987
3.5567783891946,14.9236293610921
3.57178589294647,14.9483555588805
3.58679339669835,14.9718281798029
3.60180090045022,14.9940777410111
3.6168084042021,15.0151349354091
3.63181590795398,15.0350305833067
3.64682341170585,15.0537955954762
3.66183091545773,15.0714609208141
3.6768384192096,15.0880575193248
3.69184592296148,15.1036163065701
3.70685342671336,15.1181681351138
3.72186093046523,15.1317437379746
3.73686843421711,15.1443737153828
3.75187593796898,15.1560884810166
3.76688344172086,15.16691824977
3.78189094547274,15.1768929910625
3.79689844922461,15.1860424134359
3.81190595297649,15.1943959285797
3.82691345672836,15.2019826296058
3.84192096048024,15.2088312679032
3.85692846423212,15.2149702240987
3.87193596798399,15.2204274969244
3.88694347173587,15.2252306696369
3.90195097548774,15.2294069057129
3.91695847923962,15.2329829175143
3.9319659829915,15.2359849610407
3.94697348674337,15.2384388140246
3.96198099049525,15.2403697640048
3.97698849424712,15.2418025988988
3.991995997999,15.2427615883593
4.00700350175088,15.2432704830912
4.02201100550275,15.2433524962733
4.03701850925463,15.2430303026403
4.0520260130065,15.2423260283523
4.06703351675838,15.2412612441017
4.08204102051026,15.2398569646816
4.09704852426213,15.2381336392776
4.11205602801401,15.2361111536381
4.12706353176588,15.2338088254475
4.14207103551776,15.2312454030808
4.15707853926963,15.2284390675689
4.17208604302151,15.225407430735
4.18709354677339,15.2221675381039
4.20210105052526,15.2187358709938
4.21710855427714,15.2151283490214
4.23211605802901,15.2113603335646
4.24712356178089,15.2074466331808
4.26213106553277,15.2034015078077
4.27713856928464,15.1992386729963
4.29214607303652,15.1949713094355
4.30715357678839,15.190612066633
4.32216108054027,15.1861730694695
4.33716858429215,15.1816659305584
4.35217608804402,15.1771017531837
4.3671835917959,15.1724911399017
4.38219109554777,15.1678442075911
4.39719859929965,15.1631705900562
4.41220610305153,15.1584794462658
4.4272136068034,15.1537794794819
4.44222111055528,15.1490789409839
4.45722861430715,15.1443856332885
4.47223611805903,15.1397069350102
4.48724362181091,15.1350498077891
4.50225112556278,15.1304207949084
4.51725862931466,15.1258260417362
4.53226613306653,15.1212713145407
4.54727363681841,15.1167620044676
4.56228114057028,15.1123031210427
4.57728864432216,15.1078993272332
4.59229614807404,15.1035549524425
4.60730365182591,15.0992740011319
4.62231115557779,15.0950601324004
4.63731865932967,15.090916689022
4.65232616308154,15.0868467356986
4.66733366683342,15.0828530592181
4.68234117058529,15.0789381697697
4.69734867433717,15.0751042940372
4.71235617808904,15.0713533895489
4.72736368184092,15.0676871867299
4.7423711855928,15.0641071914645
4.75737868934467,15.0606146847296
4.77238619309655,15.0572107165611
4.78739369684842,15.0538961313272
4.8024012006003,15.0506715900052
4.81740870435218,15.0475375710648
4.83241620810405,15.0444943668767
4.84742371185593,15.0415420998758
4.8624312156078,15.0386807433083
4.87743871935968,15.0359101223161
4.89244622311156,15.0332299110608
4.90745372686343,15.0306396525042
4.92246123061531,15.0281387713654
4.93746873436718,15.0257265737669
4.95247623811906,15.0234022476203
4.96748374187094,15.0211648843304
4.98249124562281,15.0190134840048
4.99749874937469,15.0169469532257
5.01250625312656,15.0149641134351
5.02751375687844,15.013063716995
5.04252126063032,15.0112444482371
5.05752876438219,15.0095049213635
5.07253626813407,15.0078436952742
5.08754377188594,15.0062592814209
5.10255127563782,15.0047501427282
5.11755877938969,15.0033146955664
5.13256628314157,15.0019513244209
5.14757378689345,15.0006583841551
5.16258129064532,14.9994341977798
5.1775887943972,14.9982770642451
5.19259629814907,14.9971852676805
5.20760380190095,14.9961570774546
5.22261130565283,14.9951907465884
5.2376188094047,14.9942845223316
5.25262631315658,14.9934366502726
5.26763381690845,14.9926453732537
5.28264132066033,14.9919089323087
5.29764882441221,14.9912255760055
5.31265632816408,14.9905935617975
5.32766383191596,14.9900111542902
5.34267133566783,14.9894766286039
5.35767883941971,14.9889882768383
5.37268634317159,14.988544408352
5.38769384692346,14.9881433479341
5.40270135067534,14.9877834401441
5.41770885442721,14.9874630533703
5.43271635817909,14.9871805797109
5.44772386193097,14.9869344333241
5.46273136568284,14.9867230545305
5.47773886943472,14.9865449123668
5.49274637318659,14.9863985043499
5.50775387693847,14.9862823550086
5.52276138069035,14.9861950190851
5.53776888444222,14.9861350832871
5.5527763881941,14.9861011660835
5.56778389194597,14.9860919163632
5.58279139569785,14.9861060154659
5.59779889944972,14.9861421785095
5.6128064032016,14.9861991542896
5.62781390695348,14.9862757241332
5.64282141070535,14.9863707027316
5.65782891445723,14.986482939104
5.6728364182091,14.9866113165876
5.68784392196098,14.9867547520442
5.70285142571286,14.9869121957765
5.71785892946473,14.9870826319555
5.73286643321661,14.987265078527
5.74787393696848,14.9874585869348
5.76288144072036,14.9876622414206
5.77788894447224,14.9878751592577
5.79289644822411,14.9880964900074
5.80790395197599,14.9883254154823
5.82291145572786,14.9885611491119
5.83791895947974,14.9888029360949
5.85292646323162,14.9890500524629
5.86793396698349,14.9893018041573
5.88294147073537,14.9895575270265
5.89794897448724,14.9898165860698
5.91295647823912,14.9900783761833
5.927963981991,14.9903423203723
5.94297148574287,14.9906078685252
5.95797898949475,14.9908744974092
5.97298649324662,14.9911417101358
5.9879939969985,14.9914090365762
6.00300150075037,14.9916760328419
6.01800900450225,14.9919422783934
6.03301650825413,14.9922073759684
6.048024012006,14.9924709515788
6.06303151575788,14.9927326533124
6.07803901950976,14.9929921539291
6.09304652326163,14.9932491478255
6.10805402701351,14.9935033485585
6.12306153076538,14.9937544888462
6.13806903451726,14.9940023205669
6.15307653826913,14.9942466137143
6.16808404202101,14.9944871568737
6.18309154577289,14.9947237614826
6.19809904952476,14.9949562539063
6.21310655327664,14.9951844748711
6.22811405702851,14.9954082794665
6.24312156078039,14.9956275371435
6.25812906453227,14.9958421317166
6.27313656828414,14.9960519611435
6.28814407203602,14.9962569390253
6.30315157578789,14.9964569935255
6.31815907953977,14.9966520631832
6.33316658329165,14.9968420967452
6.34817408704352,14.9970270531686
6.3631815907954,14.9972069016185
6.37818909454727,14.9973816211821
6.39319659829915,14.9975512022562
6.40820410205103,14.9977156462931
6.4232116058029,14.9978749617356
6.43821910955478,14.9980291638374
6.45322661330665,14.9981782746621
6.46823411705853,14.9983223230856
6.48324162081041,14.998461344757
6.49824912456228,14.9985953834499
6.51325662831416,14.9987244898893
6.52826413206603,14.9988487190741
6.54327163581791,14.9989681301833
6.55827913956978,14.9990827865776
6.57328664332166,14.9991927557918
6.58829414707354,14.9992981096863
6.60330165082541,14.9993989257248
6.61830915457729,14.9994952843845
6.63331665832916,14.9995872682993
6.64832416208104,14.9996749622555
6.66333166583292,14.9997584531954
6.67833916958479,14.9998378301931
6.69334667333667,14.999913185394
6.70835417708854,14.9999846133114
6.72336168084042,15.0000522091255
6.7383691845923,15.0001160686309
6.75337668834417,15.0001762882362
6.76838419209605,15.0002329649558
6.78339169584792,15.0002861967186
6.7983991995998,15.000336083002
6.81340670335168,15.0003827231111
6.82841420710355,15.0004262158355
6.84342171085543,15.000466659454
6.8584292146073,15.0005041517336
6.87343671835918,15.0005387899563
6.88844422211106,15.0005706716379
6.90345172586293,15.0005998939345
6.91845922961481,15.0006265527406
6.93346673336668,15.0006507426679
6.94847423711856,15.0006725570484
6.96348174087044,15.0006920879299
6.97848924462231,15.0007094262606
6.99349674837419,15.000724662412
7.00850425212606,15.0007378852824
7.02351175587794,15.0007491820276
7.03851925962981,15.0007586380527
7.05352676338169,15.000766337016
7.06853426713357,15.0007723608333
7.08354177088544,15.0007767899471
7.09854927463732,15.0007797035425
7.11355677838919,15.0007811789299
7.12856428214107,15.0007812914625
7.14357178589295,15.0007801145355
7.15857928964482,15.0007777195861
7.1735867933967,15.0007741760968
7.18859429714857,15.0007695518039
7.20360180090045,15.0007639128821
7.21860930465233,15.0007573235325
7.2336168084042,15.000749845995
7.24862431215608,15.0007415405479
7.26363181590795,15.0007324655115
7.27863931965983,15.0007226772406
7.29364682341171,15.0007122301862
7.30865432716358,15.0007011772188
7.32366183091546,15.0006895692528
7.33866933466733,15.0006774553538
7.35367683841921,15.0006648827836
7.36868434217109,15.0006518970001
7.38369184592296,15.0006385416579
7.39869934967484,15.0006248586055
7.41370685342671,15.0006108879613
7.42871435717859,15.0005966683904
7.44372186093047,15.0005822365815
7.45872936468234,15.0005676276234
7.47373686843422,15.0005528750774
7.48874437218609,15.000538010975
7.50375187593797,15.0005230658192
7.51875937968985,15.0005080685796
7.53376688344172,15.0004930467031
7.5487743871936,15.0004780263645
7.56378189094547,15.0004630322371
7.57878939469735,15.0004480872439
7.59379689844922,15.0004332131211
7.6088044022011,15.0004184304303
7.62381190595298,15.000403758558
7.63881940970485,15.0003892157116
7.65382691345673,15.0003748189253
7.6688344172086,15.0003605840546
7.68384192096048,15.0003465258302
7.69884942471236,15.0003326583575
7.71385692846423,15.0003189937929
7.72886443221611,15.0003055431753
7.74387193596798,15.000292316769
7.75887943971986,15.0002793240652
7.77388694347174,15.0002665737793
7.78889444722361,15.0002540738538
7.80390195097549,15.000241831456
7.81890945472736,15.0002298529788
7.83391695847924,15.0002181440419
7.84892446223112,15.0002067094893
7.86393196598299,15.0001955538762
7.87893946973487,15.0001846804649
7.89394697348674,15.0001740912263
7.90895447723862,15.0001637877426
7.9239619809905,15.0001537712061
7.93896948474237,15.0001440424217
7.95397698849425,15.0001346018051
7.96898449224612,15.0001254493828
7.983991995998,15.0001165847936
7.99899949974987,15.0001080072855
8.01400700350175,15.0000997157198
8.02901450725363,15.0000917085681
8.0440220110055,15.0000839839303
8.05902951475738,15.0000765395579
8.07403701850926,15.0000693721205
8.08904452226113,15.0000624779607
8.10405202601301,15.0000558533045
8.11905952976488,15.0000494942638
8.13406703351676,15.0000433968339
8.14907453726863,15.0000375568951
8.16408204102051,15.0000319702122
8.17908954477239,15.0000266324334
8.19409704852426,15.0000215390933
8.20910455227614,15.000016685608
8.22411205602801,15.000012067282
8.23911955977989,15.0000076792505
8.25412706353177,15.0000035160961
8.26913456728364,14.999999572203
8.28414207103552,14.9999958419886
8.29914957478739,14.9999923198956
8.31415707853927,14.9999890003956
8.32916458229115,14.999985877984
8.34417208604302,14.9999829471846
8.3591795897949,14.9999802025482
8.37418709354677,14.9999776386505
8.38919459729865,14.9999752500951
8.40420210105053,14.9999730315113
8.4192096048024,14.9999709774334
8.43421710855428,14.9999690821777
8.44922461230615,14.9999673401189
8.46423211605803,14.9999657457296
8.4792396198099,14.9999642935827
8.49424712356178,14.9999629783499
8.50925462731366,14.9999617948003
8.52426213106553,14.9999607378039
8.53926963481741,14.9999598023274
8.55427713856928,14.9999589834383
8.56928464232116,14.9999582763016
8.58429214607304,14.9999576761587
8.59929964982491,14.9999571781498
8.61430715357679,14.9999567774699
8.62931465732867,14.9999564694395
8.64432216108054,14.9999562495014
8.65932966483242,14.9999561132211
8.67433716858429,14.9999560562857
8.68934467233617,14.9999560745069
8.70435217608804,14.9999561638154
8.71935967983992,14.9999563202676
8.7343671835918,14.9999565400396
8.74937468734367,14.9999568194323
8.76438219109555,14.9999571548417
8.77938969484742,14.999957542615
8.7943971985993,14.9999579792377
8.80940470235118,14.9999584613228
8.82441220610305,14.999958985596
8.83941970985493,14.9999595488954
8.8544272136068,14.9999601481733
8.86943471735868,14.9999607804932
8.88444222111056,14.9999614430332
8.89944972486243,14.999962133084
8.91445722861431,14.9999628480481
8.92946473236618,14.9999635854428
8.94447223611806,14.9999643428967
8.95947973986993,14.999965118104
8.97448724362181,14.9999659087324
8.98949474737369,14.9999667126591
9.00450225112556,14.9999675278558
9.01950975487744,14.9999683523805
9.03451725862931,14.9999691843732
9.04952476238119,14.9999700220594
9.06453226613307,14.999970863748
9.07953976988494,14.9999717078326
9.09454727363682,14.9999725527919
9.10955477738869,14.9999733971873
9.12456228114057,14.9999742396637
9.13956978489245,14.9999750789534
9.15457728864432,14.9999759138706
9.1695847923962,14.9999767432793
9.18459229614807,14.999977565976
9.19959979989995,14.9999783810077
9.21460730365183,14.9999791875043
9.2296148074037,14.9999799846414
9.24462231115558,14.9999807716435
9.25962981490745,14.9999815477832
9.27463731865933,14.9999823123788
9.2896448224112,14.9999830647973
9.30465232616308,14.9999838044541
9.31965982991496,14.9999845308109
9.33466733366683,14.999985243376
9.34967483741871,14.9999859417078
9.36468234117059,14.999986625411
9.37968984492246,14.9999872941375
9.39469734867434,14.9999879475869
9.40970485242621,14.9999885854985
9.42471235617809,14.999989207396
9.43971985992997,14.9999898130919
9.45472736368184,14.9999904025831
9.46973486743372,14.9999909758781
9.48474237118559,14.9999915329979
9.49974987493747,14.9999920739711
9.51475737868934,14.9999925988402
9.52976488244122,14.9999931076556
9.5447723861931,14.9999936004808
9.55977988994497,14.9999940773895
9.57478739369685,14.9999945384645
9.58979489744872,14.9999949838016
9.6048024012006,14.9999954135054
9.61980990495248,14.9999958276931
9.63481740870435,14.9999962264912
9.64982491245623,14.9999966100371
9.6648324162081,14.9999969784804
9.67983991995998,14.9999973319792
9.69484742371186,14.9999976707046
9.70985492746373,14.9999979948364
9.72486243121561,14.9999983045669
9.73986993496748,14.9999986000688
9.75487743871936,14.9999988815531
9.76988494247124,14.9999991494057
9.78489244622311,14.9999994040097
9.79989994997499,14.9999996457429
9.81490745372686,14.9999998749737
9.82991495747874,15.0000000920602
9.84492246123061,15.0000002973524
9.85992996498249,15.0000004911913
9.87493746873437,15.0000006739099
9.88994497248624,15.0000008458318
9.90495247623812,15.0000010072717
9.91995997999,15.0000011585364
9.93496748374187,15.0000012999223
9.94997498749375,15.000001431718
9.96498249124562,15.0000015542036
9.9799899949975,15.0000016676494
9.99499749874937,15.0000017723171
10.0100050025013,15.0000018684621
10.0250125062531,15.0000019563258
10.040020010005,15.0000020361455
10.0550275137569,15.0000021081477
10.0700350175088,15.0000021725511
10.0850425212606,15.00000222964
10.1000500250125,15.0000022798821
10.1150575287644,15.0000023236018
10.1300650325163,15.0000023611036
10.1450725362681,15.0000023926858
10.16008004002,15.0000024186354
10.1750875437719,15.0000024392312
10.1900950475238,15.0000024547427
10.2051025512756,15.0000024654281
10.2201100550275,15.000002471539
10.2351175587794,15.0000024733177
10.2501250625313,15.0000024709951
10.2651325662831,15.0000024647941
10.280140070035,15.000002454929
10.2951475737869,15.0000024416037
10.3101550775388,15.0000024250141
10.3251625812906,15.0000024053455
10.3401700850425,15.000002382775
10.3551775887944,15.0000023574687
10.3701850925463,15.0000023295874
10.3851925962981,15.0000022992914
10.40020010005,15.0000022668152
10.4152076038019,15.0000022323488
10.4302151075538,15.0000021960608
10.4452226113057,15.0000021581165
10.4602301150575,15.000002118672
10.4752376188094,15.000002077879
10.4902451225613,15.0000020358825
10.5052526263132,15.0000019928223
10.520260130065,15.0000019488301
10.5352676338169,15.0000019040309
10.5502751375688,15.0000018585454
10.5652826413207,15.0000018124851
10.5802901450725,15.0000017659601
10.5952976488244,15.0000017190685
10.6103051525763,15.0000016719067
10.6253126563282,15.0000016245602
10.64032016008,15.0000015771114
10.6553276638319,15.0000015296366
10.6703351675838,15.0000014822031
10.6853426713357,15.0000014348754
10.7003501750875,15.0000013877079
10.7153576788394,15.0000013407716
10.7303651825913,15.0000012941878
10.7453726863432,15.000001248015
10.760380190095,15.0000012022992
10.7753876938469,15.0000011570852
10.7903951975988,15.0000011124169
10.8054027013507,15.0000010683326
10.8204102051026,15.0000010248721
10.8354177088544,15.0000009820694
10.8504252126063,15.0000009399591
10.8654327163582,15.0000008985709
10.8804402201101,15.0000008579348
10.8954477238619,15.0000008180755
10.9104552276138,15.0000007790189
10.9254627313657,15.0000007407851
10.9404702351176,15.0000007033946
10.9554777388694,15.000000666864
10.9704852426213,15.0000006312078
10.9854927463732,15.0000005964392
11.0005002501251,15.0000005625676
11.0155077538769,15.000000529602
11.0305152576288,15.0000004975461
11.0455227613807,15.0000004664047
11.0605302651326,15.0000004361782
11.0755377688844,15.0000004068648
11.0905452726363,15.0000003784639
11.1055527763882,15.0000003510519
11.1205602801401,15.0000003246436
11.1355677838919,15.0000002992111
11.1505752876438,15.0000002747281
11.1655827913957,15.0000002511685
11.1805902951476,15.0000002285084
11.1955977988994,15.0000002067231
11.2106053026513,15.0000001857897
11.2256128064032,15.000000165685
11.2406203101551,15.0000001463878
11.255627813907,15.000000127878
11.2706353176588,15.0000001101338
11.2856428214107,15.0000000931371
11.3006503251626,15.0000000768681
11.3156578289145,15.0000000613106
11.3306653326663,15.0000000464459
11.3456728364182,15.000000032259
11.3606803401701,15.0000000187334
11.375687843922,15.0000000058558
11.3906953476738,14.9999999936109
11.4057028514257,14.9999999819862
11.4207103551776,14.9999999709691
11.4357178589295,14.9999999605488
11.4507253626813,14.9999999507135
11.4657328664332,14.9999999414533
11.4807403701851,14.9999999327601
11.495747873937,14.9999999246241
11.5107553776888,14.9999999170389
11.5257628814407,14.999999909996
11.5407703851926,14.9999999034911
11.5557778889445,14.9999998975174
11.5707853926963,14.9999998920715
11.5857928964482,14.9999998871487
11.6008004002001,14.9999998827465
11.615807903952,14.9999998788537
11.6308154077039,14.9999998754393
11.6458229114557,14.9999998724746
11.6608304152076,14.9999998699303
11.6758379189595,14.9999998677807
11.6908454227114,14.9999998659983
11.7058529264632,14.9999998645594
11.7208604302151,14.9999998634395
11.735867933967,14.9999998626154
11.7508754377189,14.9999998620667
11.7658829414707,14.9999998617712
11.7808904452226,14.9999998617111
11.7958979489745,14.9999998618659
11.8109054527264,14.9999998622197
11.8259129564782,14.9999998627556
11.8409204602301,14.9999998634582
11.855927963982,14.999999864313
11.8709354677339,14.999999865308
11.8859429714857,14.9999998664301
11.9009504752376,14.9999998676682
11.9159579789895,14.9999998690137
11.9309654827414,14.9999998704568
11.9459729864932,14.999999871989
11.9609804902451,14.9999998736048
11.975987993997,14.999999875299
11.9909954977489,14.9999998770653
12.0060030015007,14.9999998789019
12.0210105052526,14.9999998808054
12.0360180090045,14.9999998827746
12.0510255127564,14.9999998848103
12.0660330165083,14.9999998869121
12.0810405202601,14.9999998890825
12.096048024012,14.9999998913242
12.1110555277639,14.9999998936417
12.1260630315158,14.9999998960398
12.1410705352676,14.9999998985244
12.1560780390195,14.9999999011028
12.1710855427714,14.9999999037844
12.1860930465233,14.9999999065321
12.2011005502751,14.9999999092861
12.216108054027,14.9999999120419
12.2311155577789,14.9999999147934
12.2461230615308,14.9999999175377
12.2611305652826,14.9999999202696
12.2761380690345,14.9999999229853
12.2911455727864,14.9999999256809
12.3061530765383,14.9999999283531
12.3211605802901,14.9999999309981
12.336168084042,14.9999999336131
12.3511755877939,14.9999999361945
12.3661830915458,14.9999999387397
12.3811905952976,14.9999999412474
12.3961980990495,14.9999999437137
12.4112056028014,14.9999999461373
12.4262131065533,14.9999999485158
12.4412206103052,14.9999999508469
12.456228114057,14.9999999531299
12.4712356178089,14.9999999553639
12.4862431215608,14.9999999575467
12.5012506253127,14.9999999596783
12.5162581290645,14.9999999617571
12.5312656328164,14.999999963783
12.5462731365683,14.9999999657556
12.5612806403202,14.9999999676757
12.576288144072,14.9999999695422
12.5912956478239,14.9999999713566
12.6063031515758,14.9999999731178
12.6213106553277,14.9999999748282
12.6363181590795,14.9999999764879
12.6513256628314,14.9999999780977
12.6663331665833,14.9999999796598
12.6813406703352,14.9999999811758
12.696348174087,14.9999999826466
12.7113556778389,14.9999999840748
12.7263631815908,14.9999999854625
12.7413706853427,14.9999999867977
12.7563781890945,14.9999999880597
12.7713856928464,14.9999999892495
12.7863931965983,14.9999999903729
12.8014007003502,14.9999999914332
12.8164082041021,14.9999999924333
12.8314157078539,14.9999999933759
12.8464232116058,14.9999999942665
12.8614307153577,14.9999999951077
12.8764382191096,14.9999999959007
12.8914457228614,14.9999999966501
12.9064532266133,14.9999999973587
12.9214607303652,14.9999999980284
12.9364682341171,14.9999999986615
12.9514757378689,14.9999999992622
12.9664832416208,14.9999999998301
12.9814907453727,15.0000000003703
12.9964982491246,15.0000000008827
13.0115057528764,15.0000000013704
13.0265132566283,15.0000000018338
13.0415207603802,15.0000000022764
13.0565282641321,15.0000000026988
13.0715357678839,15.0000000031017
13.0865432716358,15.000000003488
13.1015507753877,15.0000000038567
13.1165582791396,15.0000000042106
13.1315657828914,15.0000000045508
13.1465732866433,15.0000000048761
13.1615807903952,15.000000005189
13.1765882941471,15.00000000549
13.1915957978989,15.0000000057778
13.2066033016508,15.000000006054
13.2216108054027,15.0000000063188
13.2366183091546,15.000000006572
13.2516258129065,15.0000000068133
13.2666333166583,15.0000000070427
13.2816408204102,15.0000000072593
13.2966483241621,15.000000007463
13.311655827914,15.0000000076532
13.3266633316658,15.0000000078305
13.3416708354177,15.0000000079913
13.3566783391696,15.0000000081366
13.3716858429215,15.000000008265
13.3866933466733,15.0000000083732
13.4017008504252,15.0000000084636
13.4167083541771,15.000000008531
13.431715857929,15.0000000085766
13.4467233616808,15.0000000085971
13.4617308654327,15.0000000085902
13.4767383691846,15.0000000085553
13.4917458729365,15.0000000084901
13.5067533766883,15.0000000083941
13.5217608804402,15.0000000082688
13.5367683841921,15.000000008117
13.551775887944,15.0000000079431
13.5667833916958,15.0000000077491
13.5817908954477,15.0000000075368
13.5967983991996,15.0000000073096
13.6118059029515,15.0000000070683
13.6268134067034,15.0000000068172
13.6418209104552,15.0000000065562
13.6568284142071,15.0000000062894
13.671835917959,15.0000000060169
13.6868434217109,15.000000005742
13.7018509254627,15.0000000054657
13.7168584292146,15.0000000051907
13.7318659329665,15.000000004917
13.7468734367184,15.0000000046472
13.7618809404702,15.0000000043828
13.7768884442221,15.0000000041245
13.791895947974,15.0000000038742
13.8069034517259,15.0000000036325
13.8219109554777,15.000000003401
13.8369184592296,15.0000000031797
13.8519259629815,15.0000000029708
13.8669334667334,15.0000000027735
13.8819409704852,15.0000000025901
13.8969484742371,15.0000000024196
13.911955977989,15.000000002264
13.9269634817409,15.0000000021229
13.9419709854927,15.0000000019963
13.9569784892446,15.0000000018854
13.9719859929965,15.0000000017895
13.9869934967484,15.0000000017089
14.0020010005003,15.0000000016437
14.0170085042521,15.0000000015938
14.032016008004,15.0000000015588
14.0470235117559,15.0000000015384
14.0620310155078,15.000000001532
14.0770385192596,15.0000000015392
14.0920460230115,15.0000000015597
14.1070535267634,15.000000001593
14.1220610305153,15.0000000016373
14.1370685342671,15.0000000016923
14.152076038019,15.0000000017575
14.1670835417709,15.0000000018308
14.1820910455228,15.0000000019127
14.1970985492746,15.0000000020001
14.2121060530265,15.000000002093
14.2271135567784,15.000000002189
14.2421210605303,15.000000002287
14.2571285642821,15.0000000023859
14.272136068034,15.0000000024831
14.2871435717859,15.0000000025782
14.3021510755378,15.0000000026677
14.3171585792896,15.0000000027504
14.3321660830415,15.0000000028242
14.3471735867934,15.0000000028873
14.3621810905453,15.0000000029367
14.3771885942971,15.0000000029708
14.392196098049,15.0000000029862
14.4072036018009,15.0000000029815
14.4222111055528,15.0000000029534
14.4372186093047,15.0000000028992
14.4522261130565,15.0000000028169
14.4672336168084,15.0000000027027
14.4822411205603,15.0000000025582
14.4972486243122,15.0000000024153
14.512256128064,15.0000000022806
14.5272636318159,15.0000000021527
14.5422711355678,15.0000000020316
14.5572786393197,15.0000000019178
14.5722861430715,15.00000000181
14.5872936468234,15.0000000017085
14.6023011505753,15.0000000016121
14.6173086543272,15.0000000015218
14.632316158079,15.0000000014365
14.6473236618309,15.0000000013555
14.6623311655828,15.0000000012792
14.6773386693347,15.0000000012071
14.6923461730865,15.0000000011393
14.7073536768384,15.000000001075
14.7223611805903,15.0000000010144
14.7373686843422,15.0000000009565
14.752376188094,15.0000000009023
14.7673836918459,15.0000000008507
14.7823911955978,15.0000000008017
14.7973986993497,15.0000000007548
14.8124062031016,15.0000000007105
14.8274137068534,15.0000000006678
14.8424212106053,15.0000000006278
14.8574287143572,15.0000000005885
14.8724362181091,15.0000000005506
14.8874437218609,15.0000000005148
14.9024512256128,15.0000000004794
14.9174587293647,15.0000000004457
14.9324662331166,15.000000000412
14.9474737368684,15.0000000003796
14.9624812406203,15.0000000003481
14.9774887443722,15.000000000317
14.9924962481241,15.0000000002863
15.0075037518759,15.000000000256
15.0225112556278,15.0000000002257
15.0375187593797,15.0000000001955
15.0525262631316,15.0000000001656
15.0675337668834,15.0000000001358
15.0825412706353,15.0000000001059
15.0975487743872,15.0000000000757
15.1125562781391,15.0000000000454
15.1275637818909,15.0000000000156
15.1425712856428,14.9999999999857
15.1575787893947,14.999999999955
15.1725862931466,14.9999999999239
15.1875937968984,14.9999999998936
15.2026013006503,14.9999999998625
15.2176088044022,14.9999999998314
15.2326163081541,14.9999999998003
15.247623811906,14.9999999997691
15.2626313156578,14.999999999738
15.2776388194097,14.9999999997065
15.2926463231616,14.9999999996749
15.3076538269135,14.9999999996442
15.3226613306653,14.9999999996131
15.3376688344172,14.9999999995824
15.3526763381691,14.9999999995526
15.367683841921,14.9999999995227
15.3826913456728,14.9999999994937
15.3976988494247,14.9999999994652
15.4127063531766,14.9999999994379
15.4277138569285,14.9999999994114
15.4427213606803,14.9999999993859
15.4577288644322,14.9999999993607
15.4727363681841,14.9999999993385
15.487743871936,14.9999999993172
15.5027513756878,14.9999999993066
15.5177588794397,14.9999999993142
15.5327663831916,14.9999999993385
15.5477738869435,14.999999999379
15.5627813906953,14.9999999994323
15.5777888944472,14.9999999994993
15.5927963981991,14.9999999995777
15.607803901951,14.9999999996668
15.6228114057029,14.9999999997657
15.6378189094547,14.9999999998723
15.6528264132066,14.999999999987
15.6678339169585,15.0000000001076
15.6828414207104,15.0000000002334
15.6978489244622,15.0000000003639
15.7128564282141,15.0000000004973
15.727863931966,15.0000000006337
15.7428714357179,15.0000000007719
15.7578789394697,15.00000000091
15.7728864432216,15.0000000010485
15.7878939469735,15.0000000011858
15.8029014507254,15.0000000013227
15.8179089544772,15.0000000014561
15.8329164582291,15.0000000015874
15.847923961981,15.0000000017145
15.8629314657329,15.0000000018377
15.8779389694847,15.0000000019558
15.8929464732366,15.0000000020687
15.9079539769885,15.0000000021753
15.9229614807404,15.0000000022755
15.9379689844922,15.0000000023693
15.9529764882441,15.0000000024554
15.967983991996,15.0000000025347
15.9829914957479,15.0000000026042
15.9979989994997,15.0000000026669
16.0130065032516,15.0000000027197
16.0280140070035,15.0000000027641
16.0430215107554,15.0000000027986
16.0580290145073,15.0000000028242
16.0730365182591,15.0000000028404
16.088044022011,15.0000000028468
16.1030515257629,15.0000000028429
16.1180590295148,15.0000000028284
16.1330665332666,15.0000000028046
16.1480740370185,15.0000000027709
16.1630815407704,15.0000000027261
16.1780890445223,15.000000002672
16.1930965482741,15.000000002608
16.208104052026,15.000000002533
16.2231115557779,15.0000000024499
16.2381190595298,15.0000000023561
16.2531265632816,15.0000000022538
16.2681340670335,15.0000000021412
16.2831415707854,15.0000000020201
16.2981490745373,15.0000000018897
16.3131565782891,15.0000000017524
16.328164082041,15.0000000016066
16.3431715857929,15.0000000014531
16.3581790895448,15.0000000012928
16.3731865932966,15.0000000011257
16.3881940970485,15.0000000009518
16.4032016008004,15.0000000007727
16.4182091045523,15.0000000005877
16.4332166083042,15.0000000003975
16.448224112056,15.000000000204
16.4632316158079,15.0000000000087
16.4782391195598,14.9999999998084
16.4932466233117,14.9999999996063
16.5082541270635,14.9999999994042
16.5232616308154,14.9999999992004
16.5382691345673,14.9999999989975
16.5532766383192,14.9999999987963
16.568284142071,14.999999998595
16.5832916458229,14.9999999983972
16.5982991495748,14.9999999982045
16.6133066533267,14.9999999980152
16.6283141570785,14.9999999978319
16.6433216608304,14.9999999976554
16.6583291645823,14.9999999974866
16.6733366683342,14.9999999973263
16.688344172086,14.9999999971754
16.7033516758379,14.9999999970364
16.7183591795898,14.9999999969093
16.7333666833417,14.9999999967951
16.7483741870935,14.9999999966953
16.7633816908454,14.9999999966118
16.7783891945973,14.9999999965461
16.7933966983492,14.9999999964975
16.8084042021011,14.9999999964694
16.8234117058529,14.9999999964625
16.8384192096048,14.9999999964787
16.8534267133567,14.999999996518
16.8684342171086,14.9999999965836
16.8834417208604,14.9999999966749
16.8984492246123,14.99999999679
16.9134567283642,14.9999999969264
16.9284642321161,14.9999999970833
16.9434717358679,14.9999999972581
16.9584792396198,14.9999999974474
16.9734867433717,14.999999997652
16.9884942471236,14.9999999978686
17.0035017508754,14.9999999980954
17.0185092546273,14.9999999983307
17.0335167583792,14.9999999985737
17.0485242621311,14.9999999988227
17.0635317658829,14.9999999990751
17.0785392696348,14.99999999933
17.0935467733867,14.9999999995867
17.1085542771386,14.9999999998425
17.1235617808904,15.0000000000966
17.1385692846423,15.0000000003489
17.1535767883942,15.0000000005971
17.1685842921461,15.0000000008392
17.183591795898,15.0000000010754
17.1985992996498,15.0000000013048
17.2136068034017,15.0000000015256
17.2286143071536,15.0000000017371
17.2436218109055,15.0000000019391
17.2586293146573,15.0000000021293
17.2736368184092,15.0000000023092
17.2886443221611,15.0000000024746
17.303651825913,15.0000000026281
17.3186593296648,15.0000000027679
17.3336668334167,15.0000000028933
17.3486743371686,15.0000000030032
17.3636818409205,15.0000000030987
17.3786893446723,15.000000003178
17.3936968484242,15.000000003242
17.4087043521761,15.000000003288
17.423711855928,15.0000000033187
17.4387193596798,15.0000000033324
17.4537268634317,15.000000003329
17.4687343671836,15.0000000033085
17.4837418709355,15.000000003271
17.4987493746873,15.0000000032164
17.5137568784392,15.0000000031439
17.5287643821911,15.0000000030561
17.543771885943,15.0000000029504
17.5587793896948,15.0000000028293
17.5737868934467,15.0000000026903
17.5887943971986,15.0000000025368
17.6038019009505,15.000000002368
17.6188094047024,15.000000002183
17.6338169084542,15.0000000019843
17.6488244122061,15.000000001772
17.663831915958,15.0000000015461
17.6788394197099,15.0000000013065
17.6938469234617,15.0000000010558
17.7088544272136,15.0000000007932
17.7238619309655,15.0000000005195
17.7388694347174,15.0000000002381
17.7538769384692,14.9999999999465
17.7688844422211,14.9999999996481
17.783891945973,14.999999999342
17.7988994497249,14.9999999990316
17.8139069534767,14.9999999987161
17.8289144572286,14.9999999983964
17.8439219609805,14.9999999980758
17.8589294647324,14.9999999977543
17.8739369684842,14.9999999974337
17.8889444722361,14.9999999971148
17.903951975988,14.9999999967985
17.9189594797399,14.9999999964881
17.9339669834917,14.9999999961829
17.9489744872436,14.999999995887
17.9639819909955,14.9999999956014
17.9789894947474,14.9999999953268
17.9939969984992,14.9999999950642
18.0090045022511,14.9999999948178
18.024012006003,14.9999999945884
18.0390195097549,14.9999999943778
18.0540270135068,14.9999999941885
18.0690345172586,14.9999999940214
18.0840420210105,14.999999993879
18.0990495247624,14.9999999937648
18.1140570285143,14.9999999936786
18.1290645322661,14.9999999936249
18.144072036018,14.9999999936045
18.1590795397699,14.9999999936215
18.1740870435218,14.9999999936752
18.1890945472736,14.9999999937716
18.2041020510255,14.9999999939106
18.2191095547774,14.9999999940973
18.2341170585293,14.9999999943309
18.2491245622811,14.9999999946174
18.264132066033,14.9999999949372
18.2791395697849,14.9999999952322
18.2941470735368,14.9999999955025
18.3091545772886,14.9999999957472
18.3241620810405,14.9999999959689
18.3391695847924,14.9999999961684
18.3541770885443,14.9999999963474
18.3691845922961,14.9999999965069
18.384192096048,14.9999999966484
18.3991995997999,14.9999999967721
18.4142071035518,14.9999999968795
18.4292146073037,14.9999999969716
18.4442221110555,14.9999999970509
18.4592296148074,14.9999999971182
18.4742371185593,14.9999999971728
18.4892446223112,14.9999999972163
18.504252126063,14.9999999972504
18.5192596298149,14.9999999972768
18.5342671335668,14.9999999972947
18.5492746373187,14.999999997305
18.5642821410705,14.9999999973092
18.5792896448224,14.9999999973084
18.5942971485743,14.9999999973041
18.6093046523262,14.9999999972956
18.624312156078,14.9999999972845
18.6393196598299,14.9999999972717
18.6543271635818,14.9999999972564
18.6693346673337,14.999999997241
18.6843421710855,14.9999999972257
18.6993496748374,14.9999999972095
18.7143571785893,14.9999999971958
18.7293646823412,14.9999999971839
18.744372186093,14.9999999971737
18.7593796898449,14.999999997166
18.7743871935968,14.9999999971609
18.7893946973487,14.99999999716
18.8044022011006,14.9999999971643
18.8194097048524,14.9999999971711
18.8344172086043,14.9999999971839
18.8494247123562,14.9999999972009
18.8644322161081,14.999999997224
18.8794397198599,14.999999997253
18.8944472236118,14.9999999972862
18.9094547273637,14.9999999973271
18.9244622311156,14.999999997374
18.9394697348674,14.9999999974269
18.9544772386193,14.9999999974874
18.9694847423712,14.9999999975539
18.9844922461231,14.9999999976264
18.9994997498749,14.9999999977074
19.0145072536268,14.9999999977944
19.0295147573787,14.9999999978882
19.0445222611306,14.9999999979888
19.0595297648824,14.9999999980962
19.0745372686343,14.9999999982096
19.0895447723862,14.9999999983307
19.1045522761381,14.9999999984578
19.1195597798899,14.9999999985908
19.1345672836418,14.9999999987289
19.1495747873937,14.9999999988738
19.1645822911456,14.9999999990248
19.1795897948974,14.99999999918
19.1945972986493,14.9999999993394
19.2096048024012,14.9999999995048
19.2246123061531,14.9999999996736
19.239619809905,14.9999999998459
19.2546273136568,15.0000000000215
19.2696348174087,15.0000000002006
19.2846423211606,15.0000000003805
19.2996498249125,15.000000000563
19.3146573286643,15.0000000007471
19.3296648324162,15.0000000009322
19.3446723361681,15.0000000011163
19.35967983992,15.0000000013013
19.3746873436718,15.000000001483
19.3896948474237,15.0000000016646
19.4047023511756,15.0000000018419
19.4197098549275,15.0000000020167
19.4347173586793,15.0000000021881
19.4497248624312,15.0000000023535
19.4647323661831,15.0000000025121
19.479739869935,15.00000000264
19.4947473736868,15.000000002733
19.5097548774387,15.0000000027926
19.5247623811906,15.0000000028199
19.5397698849425,15.0000000028208
19.5547773886943,15.0000000027969
19.5697848924462,15.0000000027492
19.5847923961981,15.0000000026818
19.59979989995,15.0000000025965
19.6148074037018,15.0000000024968
19.6298149074537,15.0000000023834
19.6448224112056,15.000000002258
19.6598299149575,15.0000000021233
19.6748374187094,15.0000000019826
19.6898449224612,15.0000000018368
19.7048524262131,15.0000000016867
19.719859929965,15.0000000015358
19.7348674337169,15.0000000013841
19.7498749374687,15.0000000012348
19.7648824412206,15.0000000010865
19.7798899449725,15.0000000009441
19.7948974487244,15.0000000008068
19.8099049524762,15.0000000006764
19.8249124562281,15.0000000005519
19.83991995998,15.0000000004376
19.8549274637319,15.0000000003327
19.8699349674837,15.0000000002389
19.8849424712356,15.0000000001545
19.8999499749875,15.0000000000838
19.9149574787394,15.0000000000249
19.9299649824912,14.999999999978
19.9449724862431,14.9999999999456
19.959979989995,14.999999999926
19.9749874937469,14.9999999999209
19.9899949974987,14.9999999999286
20.0050025012506,14.9999999999507
20.0200100050025,14.9999999999866
20.0350175087544,15.000000000036
20.0500250125063,15.0000000000991
20.0650325162581,15.0000000001758
20.08004002001,15.0000000002654
20.0950475237619,15.000000000366
20.1100550275138,15.0000000004794
20.1250625312656,15.0000000006039
20.1400700350175,15.0000000007386
20.1550775387694,15.0000000008827
20.1700850425213,15.0000000010353
20.1850925462731,15.0000000011956
20.200100050025,15.000000001361
20.2151075537769,15.0000000015333
20.2301150575288,15.0000000017098
20.2451225612806,15.000000001888
20.2601300650325,15.000000002067
20.2751375687844,15.0000000022461
20.2901450725363,15.0000000024234
20.3051525762881,15.0000000025965
20.32016008004,15.0000000027636
20.3351675837919,15.0000000029248
20.3501750875438,15.0000000030757
20.3651825912956,15.0000000032156
20.3801900950475,15.0000000033409
20.3951975987994,15.0000000034509
20.4102051025513,15.0000000035438
20.4252126063032,15.0000000036146
20.440220110055,15.0000000036623
20.4552276138069,15.0000000036854
20.4702351175588,15.0000000036802
20.4852426213107,15.0000000036427
20.5002501250625,15.000000003572
20.5152576288144,15.0000000034748
20.5302651325663,15.0000000033716
20.5452726363182,15.0000000032642
20.56028014007,15.0000000031533
20.5752876438219,15.0000000030391
20.5902951475738,15.0000000029214
20.6053026513257,15.0000000028029
20.6203101550775,15.0000000026835
20.6353176588294,15.0000000025633
20.6503251625813,15.0000000024413
20.6653326663332,15.0000000023203
20.680340170085,15.0000000022009
20.6953476738369,15.0000000020807
20.7103551775888,15.0000000019639
20.7253626813407,15.0000000018479
20.7403701850925,15.0000000017353
20.7553776888444,15.0000000016245
20.7703851925963,15.0000000015171
20.7853926963482,15.000000001413
20.8004002001001,15.0000000013116
20.8154077038519,15.0000000012152
20.8304152076038,15.0000000011231
20.8454227113557,15.0000000010353
20.8604302151076,15.0000000009509
20.8754377188594,15.0000000008716
20.8904452226113,15.0000000007983
20.9054527263632,15.0000000007284
20.9204602301151,15.0000000006644
20.9354677338669,15.0000000006056
20.9504752376188,15.0000000005527
20.9654827413707,15.0000000005033
20.9804902451226,15.0000000004606
20.9954977488744,15.0000000004231
21.0105052526263,15.0000000003907
21.0255127563782,15.0000000003634
21.0405202601301,15.0000000003404
21.0555277638819,15.0000000003234
21.0705352676338,15.0000000003106
21.0855427713857,15.0000000003029
21.1005502751376,15.0000000002995
21.1155577788894,15.0000000003012
21.1305652826413,15.0000000003055
21.1455727863932,15.0000000003148
21.1605802901451,15.0000000003285
21.1755877938969,15.0000000003447
21.1905952976488,15.0000000003634
21.2056028014007,15.0000000003856
21.2206103051526,15.0000000004103
21.2356178089045,15.0000000004368
21.2506253126563,15.000000000464
21.2656328164082,15.000000000493
21.2806403201601,15.0000000005237
21.295647823912,15.0000000005527
21.3106553276638,15.0000000005843
21.3256628314157,15.0000000006124
21.3406703351676,15.0000000006405
21.3556778389195,15.0000000006661
21.3706853426713,15.00000000069
21.3856928464232,15.0000000007105
21.4007003501751,15.0000000007275
21.415707853927,15.0000000007395
21.4307153576788,15.0000000007471
21.4457228614307,15.0000000007497
21.4607303651826,15.0000000007446
21.4757378689345,15.0000000007335
21.4907453726863,15.0000000007139
21.5057528764382,15.0000000006857
21.5207603801901,15.0000000006482
21.535767883942,15.0000000005996
21.5507753876938,15.0000000005425
21.5657828914457,15.0000000004905
21.5807903951976,15.0000000004487
21.5957978989495,15.0000000004171
21.6108054027014,15.0000000003958
21.6258129064532,15.0000000003813
21.6408204102051,15.0000000003754
21.655827913957,15.0000000003771
21.6708354177089,15.0000000003856
21.6858429214607,15.0000000003984
21.7008504252126,15.0000000004189
21.7158579289645,15.0000000004436
21.7308654327164,15.0000000004726
21.7458729364682,15.000000000505
21.7608804402201,15.0000000005416
21.775887943972,15.00000000058
21.7908954477239,15.0000000006218
21.8059029514757,15.0000000006661
21.8209104552276,15.0000000007113
21.8359179589795,15.0000000007582
21.8509254627314,15.0000000008043
21.8659329664832,15.0000000008511
21.8809404702351,15.0000000008997
21.895947973987,15.0000000009466
21.9109554777389,15.0000000009927
21.9259629814907,15.000000001037
21.9409704852426,15.0000000010805
21.9559779889945,15.0000000011214
21.9709854927464,15.0000000011624
21.9859929964983,15.000000001199
22.0010005002501,15.000000001234
22.016008004002,15.0000000012655
22.0310155077539,15.0000000012945
22.0460230115058,15.000000001321
22.0610305152576,15.000000001344
22.0760380190095,15.0000000013619
22.0910455227614,15.0000000013772
22.1060530265133,15.0000000013883
22.1210605302651,15.000000001396
22.136068034017,15.0000000014003
22.1510755377689,15.0000000013986
22.1660830415208,15.0000000013926
22.1810905452726,15.0000000013832
22.1960980490245,15.0000000013696
22.2111055527764,15.0000000013508
22.2261130565283,15.0000000013286
22.2411205602801,15.0000000013013
22.256128064032,15.0000000012698
22.2711355677839,15.0000000012331
22.2861430715358,15.0000000011931
22.3011505752876,15.0000000011487
22.3161580790395,15.0000000011001
22.3311655827914,15.0000000010481
22.3461730865433,15.000000000991
22.3611805902951,15.0000000009304
22.376188094047,15.0000000008656
22.3911955977989,15.0000000007983
22.4062031015508,15.0000000007275
22.4212106053027,15.0000000006533
22.4362181090545,15.0000000005749
22.4512256128064,15.0000000004956
22.4662331165583,15.0000000004129
22.4812406203102,15.0000000003276
22.496248124062,15.0000000002415
22.5112556278139,15.0000000001537
22.5262631315658,15.0000000000633
22.5412706353177,14.9999999999721
22.5562781390695,14.9999999998808
22.5712856428214,14.9999999997887
22.5862931465733,14.9999999996975
22.6013006503252,14.9999999996054
22.616308154077,14.9999999995142
22.6313156578289,14.9999999994264
22.6463231615808,14.9999999993377
22.6613306653327,14.9999999992524
22.6763381690845,14.9999999991697
22.6913456728364,14.9999999990887
22.7063531765883,14.999999999012
22.7213606803402,14.9999999989395
22.736368184092,14.9999999988704
22.7513756878439,14.9999999988082
22.7663831915958,14.9999999987502
22.7813906953477,14.9999999986991
22.7963981990995,14.9999999986539
22.8114057028514,14.9999999986172
22.8264132066033,14.9999999985882
22.8414207103552,14.9999999985686
22.8564282141071,14.9999999985652
22.8714357178589,14.9999999985805
22.8864432216108,14.9999999986129
22.9014507253627,14.999999998659
22.9164582291146,14.9999999987204
22.9314657328664,14.9999999987946
22.9464732366183,14.999999998879
22.9614807403702,14.9999999989728
22.9764882441221,14.9999999990759
22.9914957478739,14.9999999991868
23.0065032516258,14.9999999993036
23.0215107553777,14.9999999994247
23.0365182591296,14.9999999995509
23.0515257628814,14.9999999996796
23.0665332666333,14.9999999998101
23.0815407703852,14.9999999999422
23.0965482741371,15.0000000000752
23.1115557778889,15.0000000002065
23.1265632816408,15.0000000003361
23.1415707853927,15.000000000464
23.1565782891446,15.0000000005885
23.1715857928964,15.0000000007088
23.1865932966483,15.0000000008247
23.2016008004002,15.0000000009356
23.2166083041521,15.0000000010413
23.231615807904,15.0000000011393
23.2466233116558,15.0000000012314
23.2616308154077,15.0000000013158
23.2766383191596,15.0000000013934
23.2916458229115,15.0000000014616
23.3066533266633,15.0000000015213
23.3216608304152,15.0000000015733
23.3366683341671,15.0000000016151
23.351675837919,15.0000000016475
23.3666833416708,15.0000000016714
23.3816908454227,15.000000001685
23.3966983491746,15.0000000016876
23.4117058529265,15.0000000016816
23.4267133566783,15.0000000016654
23.4417208604302,15.000000001639
23.4567283641821,15.0000000016023
23.471735867934,15.0000000015563
23.4867433716858,15.0000000015
23.5017508754377,15.0000000014344
23.5167583791896,15.0000000013593
23.5317658829415,15.0000000012749
23.5467733866933,15.000000001182
23.5617808904452,15.0000000010797
23.5767883941971,15.0000000009697
23.591795897949,15.0000000008529
23.6068034017009,15.0000000007275
23.6218109054527,15.0000000005945
23.6368184092046,15.0000000004564
23.6518259129565,15.0000000003114
23.6668334167084,15.0000000001622
23.6818409204602,15.000000000007
23.6968484242121,14.9999999998484
23.711855927964,14.9999999996873
23.7268634317159,14.9999999995219
23.7418709354677,14.9999999993564
23.7568784392196,14.9999999991893
23.7718859429715,14.9999999990231
23.7868934467234,14.9999999988559
23.8019009504752,14.9999999986922
23.8169084542271,14.9999999985311
23.831915957979,14.9999999983725
23.8469234617309,14.9999999982207
23.8619309654827,14.9999999980741
23.8769384692346,14.9999999979351
23.8919459729865,14.9999999978029
23.9069534767384,14.9999999976818
23.9219609804902,14.999999997571
23.9369684842421,14.9999999974721
23.951975987994,14.9999999973877
23.9669834917459,14.9999999973178
23.9819909954977,14.9999999972649
23.9969984992496,14.9999999972282
24.0120060030015,14.9999999972112
24.0270135067534,14.9999999972163
24.0420210105053,14.9999999972427
24.0570285142571,14.999999997293
24.072036018009,14.9999999973689
24.0870435217609,14.9999999974559
24.1020510255128,14.999999997548
24.1170585292646,14.999999997646
24.1320660330165,14.9999999977492
24.1470735367684,14.9999999978566
24.1620810405203,14.9999999979658
24.1770885442721,14.9999999980783
24.192096048024,14.9999999981934
24.2071035517759,14.9999999983094
24.2221110555278,14.9999999984262
24.2371185592796,14.999999998543
24.2521260630315,14.9999999986598
24.2671335667834,14.9999999987758
24.2821410705353,14.9999999988909
24.2971485742871,14.9999999990035
24.312156078039,14.9999999991151
24.3271635817909,14.9999999992226
24.3421710855428,14.9999999993275
24.3571785892946,14.9999999994298
24.3721860930465,14.999999999527
24.3871935967984,14.9999999996208
24.4022011005503,14.9999999997103
24.4172086043022,14.9999999997956
24.432216108054,14.999999999874
24.4472236118059,14.999999999949
24.4622311155578,15.0000000000181
24.4772386193097,15.0000000000821
24.4922461230615,15.0000000001392
24.5072536268134,15.0000000001903
24.5222611305653,15.0000000002364
24.5372686343172,15.0000000002756
24.552276138069,15.000000000308
24.5672836418209,15.0000000003344
24.5822911455728,15.0000000003549
24.5972986493247,15.0000000003685
24.6123061530765,15.0000000003762
24.6273136568284,15.0000000003771
24.6423211605803,15.000000000372
24.6573286643322,15.0000000003609
24.672336168084,15.0000000003421
24.6873436718359,15.0000000003182
24.7023511755878,15.0000000002893
24.7173586793397,15.0000000002534
24.7323661830915,15.0000000002125
24.7473736868434,15.0000000001656
24.7623811905953,15.0000000001153
24.7773886943472,15.000000000059
24.792396198099,14.9999999999985
24.8074037018509,14.9999999999337
24.8224112056028,14.9999999998646
24.8374187093547,14.9999999997922
24.8524262131066,14.9999999997163
24.8674337168584,14.9999999996387
24.8824412206103,14.9999999995577
24.8974487243622,14.999999999475
24.9124562281141,14.9999999993906
24.9274637318659,14.9999999993061
24.9424712356178,14.99999999922
24.9574787393697,14.9999999991339
24.9724862431216,14.9999999990495
24.9874937468734,14.9999999989651
25.0025012506253,14.9999999988824
25.0175087543772,14.9999999988031
25.0325162581291,14.9999999987255
25.0475237618809,14.999999998653
25.0625312656328,14.9999999985848
25.0775387693847,14.99999999852
25.0925462731366,14.9999999984629
25.1075537768884,14.9999999984117
25.1225612806403,14.9999999983674
25.1375687843922,14.9999999983316
25.1525762881441,14.9999999983051
25.1675837918959,14.9999999982889
25.1825912956478,14.9999999982813
25.1975987993997,14.9999999982881
25.2126063031516,14.9999999983043
25.2276138069035,14.9999999983375
25.2426213106553,14.9999999983827
25.2576288144072,14.9999999984441
25.2726363181591,14.9999999985217
25.287643821911,14.9999999986163
25.3026513256628,14.9999999987272
25.3176588294147,14.999999998827
25.3326663331666,14.999999998908
25.3476738369185,14.9999999989702
25.3626813406703,14.9999999990154
25.3776888444222,14.9999999990461
25.3926963481741,14.9999999990606
25.407703851926,14.9999999990614
25.4227113556778,14.9999999990503
25.4377188594297,14.9999999990282
25.4527263631816,14.9999999989949
25.4677338669335,14.9999999989506
25.4827413706853,14.9999999988994
25.4977488744372,14.9999999988389
25.5127563781891,14.9999999987732
25.527763881941,14.9999999987008
25.5427713856928,14.999999998624
25.5577788894447,14.9999999985413
25.5727863931966,14.999999998456
25.5877938969485,14.9999999983691
25.6028014007004,14.9999999982778
25.6178089044522,14.9999999981866
25.6328164082041,14.9999999980962
25.647823911956,14.9999999980041
25.6628314157079,14.9999999979121
25.6778389194597,14.9999999978225
25.6928464232116,14.9999999977347
25.7078539269635,14.9999999976486
25.7228614307154,14.9999999975659
25.7378689344672,14.9999999974866
25.7528764382191,14.9999999974115
25.767883941971,14.9999999973399
25.7828914457229,14.9999999972743
25.7978989494747,14.9999999972137
25.8129064532266,14.9999999971583
25.8279139569785,14.9999999971089
25.8429214607304,14.9999999970662
25.8579289644822,14.9999999970296
25.8729364682341,14.9999999970006
25.887943971986,14.9999999969776
25.9029514757379,14.9999999969631
25.9179589794897,14.9999999969554
25.9329664832416,14.9999999969545
25.9479739869935,14.9999999969631
25.9629814907454,14.9999999969793
25.9779889944972,14.9999999970031
25.9929964982491,14.9999999970347
26.008004002001,14.9999999970756
26.0230115057529,14.9999999971234
26.0380190095048,14.9999999971796
26.0530265132566,14.9999999972444
26.0680340170085,14.9999999973178
26.0830415207604,14.9999999973979
26.0980490245123,14.9999999974866
26.1130565282641,14.9999999975829
26.128064032016,14.999999997687
26.1430715357679,14.9999999977978
26.1580790395198,14.9999999979155
26.1730865432716,14.9999999980408
26.1880940470235,14.999999998173
26.2031015507754,14.9999999983102
26.2181090545273,14.9999999984543
26.2331165582791,14.9999999986044
26.248124062031,14.9999999987587
26.2631315657829,14.9999999989182
26.2781390695348,14.9999999990827
26.2931465732866,14.9999999992507
26.3081540770385,14.999999999423
26.3231615807904,14.9999999995969
26.3381690845423,14.9999999997742
26.3531765882941,14.9999999999533
26.368184092046,15.0000000001332
26.3831915957979,15.0000000003148
26.3981990995498,15.0000000004964
26.4132066033016,15.0000000006772
26.4282141070535,15.0000000008554
26.4432216108054,15.0000000010336
26.4582291145573,15.0000000012084
26.4732366183092,15.0000000013798
26.488244122061,15.0000000015461
26.5032516258129,15.0000000017072
26.5182591295648,15.0000000018641
26.5332666333167,15.0000000020125
26.5482741370685,15.000000002154
26.5632816408204,15.000000002287
26.5782891445723,15.0000000024106
26.5932966483242,15.0000000025232
26.608304152076,15.0000000026247
26.6233116558279,15.0000000027133
26.6383191595798,15.0000000027884
26.6533266633317,15.0000000028404
26.6683341670835,15.0000000028677
26.6833416708354,15.0000000028702
26.6983491745873,15.0000000028506
26.7133566783392,15.0000000028114
26.728364182091,15.0000000027551
26.7433716858429,15.0000000026826
26.7583791895948,15.0000000025957
26.7733866933467,15.0000000024968
26.7883941970985,15.0000000023876
26.8034017008504,15.0000000022683
26.8184092046023,15.0000000021438
26.8334167083542,15.0000000020125
26.8484242121061,15.0000000018769
26.8634317158579,15.0000000017379
26.8784392196098,15.0000000015981
26.8934467233617,15.0000000014574
26.9084542271136,15.0000000013184
26.9234617308654,15.0000000011803
26.9384692346173,15.0000000010464
26.9534767383692,15.0000000009159
26.9684842421211,15.0000000007898
26.9834917458729,15.0000000006704
26.9984992496248,15.0000000005578
27.0135067533767,15.000000000453
27.0285142571286,15.0000000003549
27.0435217608804,15.0000000002662
27.0585292646323,15.0000000001869
27.0735367683842,15.000000000117
27.0885442721361,15.0000000000573
27.1035517758879,15.0000000000079
27.1185592796398,14.9999999999695
27.1335667833917,14.9999999999422
27.1485742871436,14.9999999999252
27.1635817908954,14.9999999999201
27.1785892946473,14.9999999999269
27.1935967983992,14.9999999999431
27.2086043021511,14.9999999999712
27.223611805903,15.0000000000104
27.2386193096548,15.0000000000599
27.2536268134067,15.0000000001204
27.2686343171586,15.0000000001895
27.2836418209105,15.0000000002688
27.2986493246623,15.0000000003566
27.3136568284142,15.0000000004538
27.3286643321661,15.0000000005587
27.343671835918,15.0000000006704
27.3586793396698,15.0000000007881
27.3736868434217,15.0000000009117
27.3886943471736,15.0000000010396
27.4037018509255,15.00000000117
27.4187093546773,15.0000000013048
27.4337168584292,15.0000000014403
27.4487243621811,15.0000000015759
27.463731865933,15.0000000017115
27.4787393696848,15.0000000018445
27.4937468734367,15.0000000019741
27.5087543771886,15.0000000020986
27.5237618809405,15.0000000022171
27.5387693846923,15.0000000023271
27.5537768884442,15.0000000024268
27.5687843921961,15.0000000025164
27.583791895948,15.0000000025931
27.5987993996998,15.0000000026545
27.6138069034517,15.0000000026988
27.6288144072036,15.0000000027244
27.6438219109555,15.0000000027304
27.6588294147074,15.0000000027125
27.6738369184592,15.0000000026707
27.6888444222111,15.0000000026008
27.703851925963,15.0000000025147
27.7188594297149,15.0000000024268
27.7338669334667,15.0000000023382
27.7488744372186,15.0000000022486
27.7638819409705,15.0000000021583
27.7788894447224,15.0000000020679
27.7938969484742,15.0000000019775
27.8089044522261,15.000000001888
27.823911955978,15.0000000017984
27.8389194597299,15.0000000017106
27.8539269634817,15.0000000016228
27.8689344672336,15.0000000015367
27.8839419709855,15.0000000014514
27.8989494747374,15.0000000013704
27.9139569784892,15.0000000012886
27.9289644822411,15.0000000012101
27.943971985993,15.0000000011342
27.9589794897449,15.00000000106
27.9739869934967,15.0000000009884
27.9889944972486,15.0000000009194
28.0040020010005,15.0000000008546
28.0190095047524,15.0000000007915
28.0340170085043,15.0000000007318
28.0490245122561,15.0000000006746
28.064032016008,15.0000000006218
28.0790395197599,15.0000000005715
28.0940470235118,15.0000000005254
28.1090545272636,15.0000000004811
28.1240620310155,15.000000000441
28.1390695347674,15.0000000004044
28.1540770385193,15.0000000003711
28.1690845422711,15.0000000003404
28.184092046023,15.0000000003131
28.1990995497749,15.0000000002901
28.2141070535268,15.0000000002696
28.2291145572786,15.0000000002534
28.2441220610305,15.0000000002381
28.2591295647824,15.000000000227
28.2741370685343,15.0000000002185
28.2891445722861,15.0000000002134
28.304152076038,15.00000000021
28.3191595797899,15.0000000002091
28.3341670835418,15.0000000002108
28.3491745872936,15.0000000002151
28.3641820910455,15.0000000002219
28.3791895947974,15.0000000002296
28.3941970985493,15.0000000002381
28.4092046023012,15.0000000002483
28.424212106053,15.0000000002611
28.4392196098049,15.0000000002731
28.4542271135568,15.0000000002867
28.4692346173087,15.0000000003003
28.4842421210605,15.0000000003148
28.4992496248124,15.0000000003285
28.5142571285643,15.0000000003421
28.5292646323162,15.0000000003532
28.544272136068,15.0000000003651
28.5592796398199,15.0000000003754
28.5742871435718,15.0000000003839
28.5892946473237,15.0000000003899
28.6043021510755,15.0000000003924
28.6193096548274,15.0000000003933
28.6343171585793,15.0000000003907
28.6493246623312,15.0000000003839
28.664332166083,15.0000000003737
28.6793396698349,15.0000000003583
28.6943471735868,15.0000000003379
28.7093546773387,15.0000000003123
28.7243621810905,15.0000000002799
28.7393696848424,15.0000000002415
28.7543771885943,15.0000000002014
28.7693846923462,15.000000000169
28.7843921960981,15.000000000146
28.7993996998499,15.0000000001298
28.8144072036018,15.0000000001213
28.8294147073537,15.0000000001196
28.8444222111056,15.0000000001238
28.8594297148574,15.0000000001332
28.8744372186093,15.0000000001486
28.8894447223612,15.0000000001682
28.9044522261131,15.0000000001912
28.9194597298649,15.0000000002176
28.9344672336168,15.0000000002483
28.9494747373687,15.0000000002816
28.9644822411206,15.0000000003157
28.9794897448724,15.0000000003532
28.9944972486243,15.0000000003916
29.0095047523762,15.0000000004308
29.0245122561281,15.0000000004709
29.0395197598799,15.0000000005118
29.0545272636318,15.0000000005527
29.0695347673837,15.0000000005928
29.0845422711356,15.000000000632
29.0995497748874,15.0000000006712
29.1145572786393,15.0000000007079
29.1295647823912,15.0000000007446
29.1445722861431,15.0000000007795
29.1595797898949,15.0000000008119
29.1745872936468,15.0000000008418
29.1895947973987,15.0000000008699
29.2046023011506,15.0000000008955
29.2196098049025,15.0000000009185
29.2346173086543,15.0000000009373
29.2496248124062,15.0000000009543
29.2646323161581,15.000000000968
29.27963981991,15.0000000009782
29.2946473236618,15.0000000009842
29.3096548274137,15.0000000009876
29.3246623311656,15.0000000009876
29.3396698349175,15.0000000009825
29.3546773386693,15.0000000009748
29.3696848424212,15.0000000009637
29.3846923461731,15.0000000009484
29.399699849925,15.0000000009287
29.4147073536768,15.0000000009066
29.4297148574287,15.0000000008801
29.4447223611806,15.0000000008503
29.4597298649325,15.0000000008162
29.4747373686843,15.0000000007787
29.4897448724362,15.0000000007386
29.5047523761881,15.0000000006934
29.51975987994,15.0000000006465
29.5347673836918,15.0000000005962
29.5497748874437,15.0000000005416
29.5647823911956,15.0000000004854
29.5797898949475,15.0000000004265
29.5947973986993,15.0000000003651
29.6098049024512,15.0000000003012
29.6248124062031,15.0000000002355
29.639819909955,15.0000000001682
29.6548274137069,15.0000000000991
29.6698349174587,15.0000000000283
29.6848424212106,14.9999999999567
29.6998499249625,14.9999999998842
29.7148574287144,14.9999999998118
29.7298649324662,14.9999999997376
29.7448724362181,14.9999999996651
29.75987993997,14.9999999995935
29.7748874437219,14.999999999521
29.7898949474737,14.9999999994519
29.8049024512256,14.9999999993837
29.8199099549775,14.9999999993172
29.8349174587294,14.9999999992533
29.8499249624812,14.9999999991919
29.8649324662331,14.9999999991348
29.879939969985,14.9999999990802
29.8949474737369,14.9999999990316
29.9099549774887,14.9999999989864
29.9249624812406,14.999999998948
29.9399699849925,14.9999999989139
29.9549774887444,14.9999999988875
29.9699849924962,14.999999998867
29.9849924962481,14.9999999988534
30,14.9999999988491


==> Data/Follower_velocity.csv <==
time,headway
0,30
0.0125062531265633,29.9502257068772
0.0250125062531266,29.8983519784437
0.0375187593796898,29.8442184952729
0.0500250125062531,29.787649516998
0.0625312656328164,29.7284520018095
0.0750375187593797,29.6664135108801
0.087543771885943,29.6012997966774
0.100050025012506,29.5328520458141
0.11255627813907,29.460783683192
0.125062531265633,29.384776677823
0.137568784392196,29.3044772408348
0.150075037518759,29.2194907952476
0.162581290645323,29.1293760465885
0.175087543771886,29.0336379547299
0.187593796898449,28.9317193126895
0.200100050025012,28.8229905739134
0.212606303151576,28.7067374270537
0.225112556278139,28.5821454540467
0.237618809404702,28.4482809403206
0.250125062531266,28.3040666426476
0.262631315657829,28.1482508975001
0.275137568784392,27.9793680461574
0.287643821910955,27.7956877970276
0.300150075037519,27.5951511455047
0.312656328164082,27.3752914246233
0.325162581290645,27.1331420726791
0.337668834417209,26.8651394725375
0.350175087543772,26.5670416285885
0.362681340670335,26.2339014607065
0.375187593796898,25.860151104386
0.387693846923462,25.4398546132126
0.400200100050025,24.9671485632187
0.412706353176588,24.4368107733682
0.425212606303152,23.8448233555359
0.437718859429715,23.1888056115553
0.450225112556278,22.468305399575
0.462731365682841,21.6850653516544
0.475237618809405,20.8434076285893
0.487743871935968,19.9507813849872
0.500250125062531,19.0183535771414
0.512756378189095,18.0613741776799
0.525262631315658,17.0989740440059
0.537768884442221,16.1531142454254
0.550275137568784,15.2466346147093
0.562781390695348,14.4007020273696
0.575287643821911,13.6322770139666
0.587793896948474,12.9522995778772
0.600300150075038,12.365056225002
0.612806403201601,11.8687542241385
0.625312656328164,11.4569423775676
0.637818909454727,11.1202579995831
0.650325162581291,10.8480534492856
0.662831415707854,10.6296477613621
0.675337668834417,10.4551371935559
0.687843921960981,10.315819508578
0.700350175087544,10.2043358259479
0.712856428214107,10.1146345521454
0.72536268134067,10.0418402812554
0.737868934467234,9.98208430209563
0.750375187593797,9.93233092434202
0.76288144072036,9.8902176812572
0.775387693846923,9.85391710922835
0.787893946973487,9.82202178945585
0.80040020010005,9.79345122623845
0.812906453226613,9.76737777353721
0.825412706353177,9.74316847418448
0.83791895947974,9.72033980487433
0.850425212606303,9.69852269528274
0.862931465732866,9.67743561615547
0.87543771885943,9.65686393913853
0.887943971985993,9.63664414403295
0.900450225112556,9.61665174822491
0.91295647823912,9.59679209997888
0.925462731365683,9.57699334387403
0.937968984492246,9.55720105966785
0.950475237618809,9.53737416666192
0.962981490745373,9.51748180345784
0.975487743871936,9.49750093951287
0.987993996998499,9.47741455398346
1.00050025012506,9.45721024094209
1.01300650325163,9.43687913637642
1.02551275637819,9.41641511362095
1.03801900950475,9.39581415106907
1.05052526263132,9.37507385027337
1.06303151575788,9.35419306855102
1.07553776888444,9.33317164345506
1.08804402201101,9.31201015915457
1.10055027513757,9.29070979680203
1.11305652826413,9.2692721912273
1.1255627813907,9.24769934055586
1.13806903451726,9.22599352462627
1.15057528764382,9.20415724324798
1.16308154077039,9.18219318132052
1.17558779389695,9.16010415611333
1.18809404702351,9.13789310746912
1.20060030015008,9.11556305975143
1.21310655327664,9.09311712092546
1.2256128064032,9.07055845504372
1.23811905952976,9.04789028151361
1.25062531265633,9.0251158633121
1.26313156578289,9.00223849835559
1.27563781890945,8.97926152586869
1.28814407203602,8.95618830431541
1.30065032516258,8.93302222011103
1.31315657828914,8.90976668714275
1.32566283141571,8.88642513286763
1.33816908454227,8.86300100514799
1.35067533766883,8.83949777359768
1.3631815907954,8.81591892201823
1.37568784392196,8.79226794804871
1.38819409704852,8.76854836337457
1.40070035017509,8.74476369268085
1.41320660330165,8.72091747271781
1.42571285642821,8.69701325149741
1.43821910955478,8.67305458741103
1.45072536268134,8.64904504822543
1.4632316158079,8.62498821604916
1.47573786893447,8.60088767915667
1.48824412206103,8.57674703338768
1.50075037518759,8.55256988455336
1.51325662831416,8.52835984419188
1.52576288144072,8.50412052962241
1.53826913456728,8.47985556578799
1.55077538769385,8.45556858295769
1.56328164082041,8.43126321668082
1.57578789394697,8.40694310739099
1.58829414707354,8.38261189519506
1.6008004002001,8.35827323079553
1.61330665332666,8.3339307623199
1.62581290645323,8.30958814327153
1.63831915957979,8.28524902747512
1.65082541270635,8.26091706969348
1.66333166583292,8.23659592563403
1.67583791895948,8.21228925138074
1.68834417208604,8.1880007025109
1.70085042521261,8.16373393373432
1.71335667833917,8.13949259823053
1.72586293146573,8.1152803464378
1.7383691845923,8.09110082467171
1.75087543771886,8.06695767650601
1.76338169084542,8.0428545455634
1.77588794397199,8.01879506905666
1.78839419709855,7.99478287445764
1.80090045022511,7.97082158674578
1.81340670335168,7.9469148252646
1.82591295647824,7.92306620267007
1.8384192096048,7.89927932348261
1.85092546273137,7.87555778430643
1.86343171585793,7.85190517355897
1.87593796898449,7.82832507031664
1.88844422211106,7.80482104317936
1.90095047523762,7.78139664759916
1.91345672836418,7.75805543631089
1.92596298149075,7.73480094012689
1.93846923461731,7.71163668569166
1.95097548774387,7.6885661842003
1.96348174087044,7.66559292970661
1.975987993997,7.64272040935311
1.98849424712356,7.61995208850456
2.00100050025013,7.597291423508
2.01350675337669,7.57474185090351
2.02601300650325,7.55230679344581
2.03851925962981,7.5299896542604
2.05102551275638,7.50779382180987
2.06353176588294,7.48572266214498
2.0760380190095,7.4637795277306
2.08854427213607,7.44196774792711
2.10105052526263,7.42029063380002
2.11355677838919,7.39875147636279
2.12606303151576,7.37735354358052
2.13856928464232,7.35610008429736
2.15107553776888,7.33499432298545
2.16358179089545,7.31403946222863
2.17608804402201,7.29323868077886
2.18859429714857,7.27259513396493
2.20110055027514,7.25211195176036
2.2136068034017,7.23179223997308
2.22611305652826,7.21163907901062
2.23861930965483,7.19165552171475
2.25112556278139,7.17184459558858
2.26363181590795,7.15220930014608
2.27613806903452,7.13275260636495
2.28864432216108,7.11347745802909
2.30115057528764,7.09438676935424
2.31365682841421,7.07548342509127
2.32616308154077,7.05677028075595
2.33866933466733,7.03825016041138
2.3511755877939,7.01992585846873
2.36368184092046,7.00180013576713
2.37618809404702,6.98387572210292
2.38869434717359,6.9661553139726
2.40120060030015,6.94864157719294
2.41370685342671,6.93133714252272
2.42621310655328,6.91424460585037
2.43871935967984,6.89736652960221
2.4512256128064,6.88070544128805
2.46373186593297,6.86426383364538
2.47623811905953,6.84804416217016
2.48874437218609,6.83204884561049
2.50125062531266,6.81628026940017
2.51375687843922,6.80074077723838
2.52626313156578,6.78543267822488
2.53876938469235,6.77035824125585
2.55127563781891,6.75551969986131
2.56378189094547,6.7409192445777
2.57628814407204,6.72655903086189
2.5887943971986,6.71244117115838
2.60130065032516,6.69856773979448
2.61380690345173,6.6849407710613
2.62631315657829,6.67156225497198
2.63881940970485,6.65843414581933
2.65132566283142,6.64555835069805
2.66383191595798,6.63293674122912
2.67633816908454,6.62057113966534
2.68884442221111,6.60846333027571
2.70135067533767,6.59661505252936
2.71385692846423,6.58502800509418
2.7263631815908,6.57370383968186
2.73886943471736,6.56264416844018
2.75137568784392,6.55185055483395
2.76388194097049,6.54132452276318
2.77638819409705,6.53106754669576
2.78889444722361,6.52108106114788
2.80140070035018,6.51136645060152
2.81390695347674,6.50192505912461
2.8264132066033,6.49275818026397
2.83891945972987,6.48386706655494
2.85142571285643,6.47525291979343
2.86393196598299,6.46691690015527
2.87643821910955,6.45886011702848
2.88894447223612,6.45108363736901
2.90145072536268,6.44358847746682
2.91395697848924,6.43637561031375
2.92646323161581,6.42944595842672
2.93896948474237,6.42280040015657
2.95147573786893,6.41643976374768
2.9639819909955,6.41036483237159
2.97648824412206,6.40457633957764
2.98899449724862,6.39907497272752
3.00150075037519,6.39386137040213
3.01400700350175,6.38893612345122
3.02651325662831,6.38429977537568
3.03901950975488,6.37995281959323
3.05152576288144,6.37589570461866
3.064032016008,6.37212882472749
3.07653826913457,6.36865253322903
3.08904452226113,6.36546712036094
3.10155077538769,6.36257283887329
3.11405702851426,6.35996984016617
3.12656328164082,6.35765812853696
3.13906953476738,6.35563851533717
3.15157578789395,6.35391264455679
3.16408204102051,6.35247537510678
3.17658829414707,6.35133041232006
3.18909454727364,6.35047718000117
3.2016008004002,6.34991546655936
3.21410705352676,6.34964506015401
3.22661330665333,6.34966573104721
3.23911955977989,6.34997723876677
3.25162581290645,6.35057918646122
3.26413206603302,6.351471234271
3.27663831915958,6.35265298928891
3.28914457228614,6.35412395503446
3.30165082541271,6.35588364072951
3.31415707853927,6.35793149351803
3.32666333166583,6.36026691547423
3.3391695847924,6.3628892577792
3.35167583791896,6.36579782849488
3.36418209104552,6.36899188946032
3.37668834417209,6.37247065643511
3.38919459729865,6.37623330488577
3.40170085042521,6.38027895650137
3.41420710355178,6.38460669817747
3.42671335667834,6.38921556665389
3.4392196098049,6.39410455805927
3.45172586293147,6.3992726209764
3.46423211605803,6.40471866539381
3.47673836918459,6.4104415532423
3.48924462231116,6.41644010552123
3.50175087543772,6.42271310922805
3.51425712856428,6.42925928872899
3.52676338169085,6.43607735315993
3.53926963481741,6.44316595088221
3.55177588794397,6.4505237044812
3.56428214107054,6.45814917650229
3.5767883941971,6.46604091200219
3.58929464732366,6.47419740103492
3.60180090045022,6.4826171073378
3.61430715357679,6.4912984416757
3.62681340670335,6.50023978739362
3.63931965982992,6.50943948988295
3.65182591295648,6.51889585655159
3.66433216608304,6.5286071563008
3.6768384192096,6.53857161927108
3.68934467233617,6.5487874539571
3.70185092546273,6.55925282005595
3.71435717858929,6.56996585265772
3.72686343171586,6.58092465032315
3.73936968484242,6.59212727239086
3.75187593796898,6.60357175345724
3.76438219109555,6.61525610162175
3.77688844422211,6.62717828217211
3.78939469734867,6.63933623871096
3.80190095047524,6.65172788550309
3.8144072036018,6.66435110101586
3.82691345672836,6.67720373891364
3.83941970985493,6.69028362642367
3.85192596298149,6.70358856674365
3.86443221610805,6.71711633747241
3.87693846923462,6.730864683994
3.88944472236118,6.74483133260658
3.90195097548774,6.75901398761495
3.91445722861431,6.7734103282661
3.92696348174087,6.78801801001623
3.93946973486743,6.80283466820336
3.951975987994,6.81785791831664
3.96448224112056,6.83308535639544
3.97698849424712,6.84851455973661
3.98949474737369,6.8641430876242
4.00200100050025,6.8799684822812
4.01450725362681,6.89598826977337
4.02701350675338,6.91219996089605
4.03951975987994,6.92860105212423
4.0520260130065,6.94518902645159
4.06453226613307,6.96196135424856
4.07703851925963,6.97891549409882
4.08954477238619,6.99604889358889
4.10205102551276,7.01335899031153
4.11455727863932,7.03084321276665
4.12706353176588,7.04849898118947
4.13956978489245,7.06632370874404
4.15207603801901,7.08431480229837
4.16458229114557,7.10246966335864
4.17708854427214,7.12078568896183
4.1895947973987,7.13926027269861
4.20210105052526,7.15789080551952
4.21460730365183,7.17667467663089
4.22711355677839,7.19560927436957
4.23961980990495,7.21469198717464
4.25212606303152,7.23392020459103
4.26463231615808,7.2532913182055
4.27713856928464,7.27280272250881
4.28964482241121,7.29245181568119
4.30215107553777,7.31223600038042
4.31465732866433,7.33215268473364
4.3271635817909,7.35219928315132
4.33966983491746,7.37237321708052
4.35217608804402,7.39267191596896
4.36468234117059,7.41309281813012
4.37718859429715,7.43363337151201
4.38969484742371,7.45429103436054
4.40220110055028,7.47506327581851
4.41470735367684,7.49594757713678
4.4272136068034,7.51694143318242
4.43971985992996,7.53804234997953
4.45222611305653,7.55924784912251
4.46473236618309,7.58055546392708
4.47723861930965,7.60196274553951
4.48974487243622,7.6234672581798
4.50225112556278,7.64506658742581
4.51475737868934,7.66675832907835
4.52726363181591,7.68854010336018
4.53976988494247,7.7104095328505
4.55227613806903,7.73236428140629
4.5647823911956,7.75440201088806
4.57728864432216,7.77652041133347
4.58979489744872,7.79871718548989
4.60230115057529,7.8209900643822
4.61480740370185,7.84333678823412
4.62731365682841,7.86575512249651
4.63981990995498,7.88824284744431
4.65232616308154,7.91079776191045
4.6648324162081,7.93341769614416
4.67733866933467,7.95610047837183
4.68984492246123,7.97884396788162
4.70235117558779,8.00164605028447
4.71485742871436,8.02450460891063
4.72736368184092,8.04741755574614
4.73986993496748,8.07038283015048
4.75237618809405,8.09339836597075
4.76488244122061,8.11646212362774
4.77738869434717,8.13957209114439
4.78989494747374,8.16272624901455
4.8024012006003,8.18592260079597
4.81490745372686,8.20915917128797
4.82741370685343,8.23243398062845
4.83991995997999,8.2557450771133
4.85242621310655,8.27909050463302
4.86493246623312,8.30246831703039
4.87743871935968,8.32587658895209
4.88994497248624,8.34931339173887
4.90245122561281,8.37277679096241
4.91495747873937,8.39626486789575
4.92746373186593,8.41977569919819
4.9399699849925,8.44330737334202
4.95247623811906,8.46685796996298
4.96498249124562,8.49042555486568
4.97748874437219,8.51400819831481
4.98999499749875,8.53760395984412
5.00250125062531,8.56121090284556
5.01500750375188,8.58482706902362
5.02751375687844,8.60845048164624
5.040020010005,8.63207915573793
5.05252626313157,8.65571108905907
5.06503251625813,8.67934426198952
5.07753876938469,8.70297662948969
5.09004502251126,8.72660613651058
5.10255127563782,8.75023068656574
5.11505752876438,8.77384815330059
5.12756378189095,8.7974563981493
5.14007003501751,8.8210532460689
5.15257628814407,8.84463647291159
5.16508254127064,8.86820383066076
5.1775887943972,8.89175302901254
5.19009504752376,8.91528174507039
5.20260130065033,8.93878760214927
5.21510755377689,8.96226819604288
5.22761380690345,8.98572105857857
5.24012006003001,9.00914366977652
5.25262631315658,9.0325334787881
5.26513256628314,9.05588787706131
5.27763881940971,9.0792041873335
5.29014507253627,9.1024796873395
5.30265132566283,9.12571160070055
5.31515757878939,9.14889708356366
5.32766383191596,9.17203324238248
5.34017008504252,9.1951171109981
5.35267633816908,9.21814567145418
5.36518259129565,9.24111583085287
5.37768884442221,9.26402444364442
5.39019509754877,9.28686828544627
5.40270135067534,9.30964407919791
5.4152076038019,9.33234846645039
5.42771385692846,9.35497803690773
5.44022011005503,9.37752929868831
5.45272636318159,9.39999869941648
5.46523261630815,9.42238261875967
5.47773886943472,9.44467736240554
5.49024512256128,9.46687918071641
5.50275137568784,9.48898423940037
5.51525762881441,9.51098865240735
5.52776388194097,9.53288846233977
5.54027013506753,9.55467964553738
5.5527763881941,9.57635811653297
5.56528264132066,9.59791973329748
5.57778889444722,9.61936027723586
5.59029514757379,9.6406754960442
5.60280140070035,9.66186106196469
5.61530765382691,9.68291257741432
5.62781390695348,9.70382562040053
5.64032016008004,9.72459568650537
5.6528264132066,9.74521825008569
5.66533266633317,9.7656887209512
5.67783891945973,9.78600245870065
5.69034517258629,9.80615480375381
5.70285142571286,9.82614102629255
5.71535767883942,9.8459563911639
5.72786393196598,9.86559610314289
5.74037018509255,9.88505535814354
5.75287643821911,9.90432930231709
5.76538269134567,9.92341307664456
5.77788894447224,9.94230178892987
5.7903951975988,9.96099055348322
5.80290145072536,9.97947442704429
5.81540770385193,9.99774848536883
5.82791395697849,10.0158077870688
5.84042021010505,10.0336474110181
5.85292646323162,10.0512624341062
5.86543271635818,10.0686478937937
5.87793896948474,10.0857988679254
5.89044522261131,10.1027104625447
5.90295147573787,10.1193777701697
5.91545772886443,10.135795915694
5.927963981991,10.1519600525426
5.94047023511756,10.1678653478889
5.95297648824412,10.1835070403144
5.96548274137069,10.1988803334609
5.97798899449725,10.2139805199373
5.99049524762381,10.228802956132
6.00300150075037,10.2433429961497
6.01550775387694,10.2575960572819
6.0280140070035,10.2715576155285
6.04052026013006,10.285223238562
6.05302651325663,10.2985885151123
6.06553276638319,10.3116491028219
6.07803901950976,10.3244007363956
6.09054527263632,10.3368392345988
6.10305152576288,10.3489604847016
6.11555777888944,10.3607604469217
6.12806403201601,10.3722351597979
6.14057028514257,10.3833807495357
6.15307653826913,10.3941934636331
6.1655827913957,10.4046696010969
6.17808904452226,10.4148055700983
6.19059529764882,10.4245978796075
6.20310155077539,10.434043133305
6.21560780390195,10.4431380452378
6.22811405702851,10.4518794324444
6.24062031015508,10.4602641964654
6.25312656328164,10.4682893988321
6.2656328164082,10.4759522103111
6.27813906953477,10.4832500088219
6.29064532266133,10.4901787581644
6.30315157578789,10.4967385340611
6.31565782891446,10.5029253627409
6.32816408204102,10.5087371851167
6.34067033516758,10.5141718740944
6.35317658829415,10.519227440096
6.36568284142071,10.5239019686342
6.37818909454727,10.5281937017296
6.39069534767384,10.532100998626
6.4032016008004,10.535622348427
6.41570785392696,10.5387563711356
6.42821410705353,10.5415018114358
6.44072036018009,10.5438575428624
6.45322661330665,10.5458225853995
6.46573286643322,10.5473960468963
6.47823911955978,10.54857721762
6.49074537268634,10.5493654863504
6.50325162581291,10.5497603798085
6.51575787893947,10.5497615681308
6.52826413206603,10.5493688304125
6.5407703851926,10.5485820947389
6.55327663831916,10.5474014000571
6.56578289144572,10.5458269255457
6.57828914457229,10.5438589749353
6.59079539769885,10.5414979687125
6.60330165082541,10.5387444711162
6.61580790395198,10.5355991476973
6.62831415707854,10.5320628053781
6.6408204102051,10.5281363599554
6.65332666333167,10.5238208609799
6.66583291645823,10.5191174709206
6.67833916958479,10.514027469458
6.69084542271136,10.5085522458766
6.70335167583792,10.502693310112
6.71585792896448,10.4964522811345
6.72836418209105,10.4898308883247
6.74087043521761,10.4828309672576
6.75337668834417,10.4754544616577
6.76588294147074,10.4677034176232
6.7783891945973,10.4595799815436
6.79089544772386,10.4510864018103
6.80340170085042,10.4422250172733
6.81590795397699,10.43299827
6.82841420710355,10.4234086945807
6.84092046023012,10.4134589097755
6.85342671335668,10.4031516241882
6.86593296648324,10.3924896297486
6.87843921960981,10.3814758066036
6.89094547273637,10.3701131137706
6.90345172586293,10.3584045817482
6.91595797898949,10.3463533223175
6.92846423211606,10.3339625222038
6.94097048524262,10.3212354328474
6.95347673836918,10.3081753745693
6.96598299149575,10.2947857379243
6.97848924462231,10.281069972049
6.99099549774887,10.2670315861926
7.00350175087544,10.2526741522627
7.016008004002,10.2380012942534
7.02851425712856,10.2230166892206
7.04102051025513,10.2077240690177
7.05352676338169,10.1921272104713
7.06603301650825,10.1762299377649
7.07853926963482,10.1600361220596
7.09104552276138,10.1435496726481
7.10355177588794,10.1267745410845
7.11605802901451,10.1097147174588
7.12856428214107,10.0923742254091
7.14107053526763,10.0747571243036
7.1535767883942,10.0568675038927
7.16608304152076,10.0387094855445
7.17858929464732,10.0202872168434
7.19109554777389,10.0016048724012
7.20360180090045,9.98266665250478
7.21610805402701,9.96347677853677
7.22861430715358,9.94403949426886
7.24112056028014,9.92435906223164
7.2536268134067,9.90443976455412
7.26613306653327,9.8842858980722
7.27863931965983,9.86390177622403
7.29114557278639,9.84329172589725
7.30365182591296,9.82246008728662
7.31615807903952,9.80141121060066
7.32866433216608,9.78014945722126
7.34117058529265,9.75867919745512
7.35367683841921,9.73700480991351
7.36618309154577,9.71513067899837
7.37868934467234,9.6930611960149
7.3911955977989,9.67080075709233
7.40370185092546,9.64835376306549
7.41620810405203,9.62572461673044
7.42871435717859,9.60291772463592
7.44122061030515,9.57993749434513
7.45372686343172,9.55678833559564
7.46623311655828,9.53347465694196
7.47873936968484,9.51000086796875
7.49124562281141,9.4863713764841
7.50375187593797,9.46259059022871
7.51625812906453,9.43866291429172
7.5287643821911,9.41459275099362
7.54127063531766,9.39038450051768
7.55377688844422,9.36604255925942
7.56628314157079,9.34157132098006
7.57878939469735,9.31697517367525
7.59129564782391,9.29225850244892
7.60380190095047,9.26742568659741
7.61630815407704,9.24248110148687
7.6288144072036,9.21742911703354
7.64132066033017,9.19227409590738
7.65382691345673,9.16702039693693
7.66633316658329,9.1416723709096
7.67883941970986,9.11623436418078
7.69134567283642,9.0907107156745
7.70385192596298,9.06510575623056
7.71635817908954,9.03942381170695
7.72886443221611,9.01366919864372
7.74137068534267,8.98784622847387
7.75387693846923,8.96195920384816
7.7663831915958,8.93601241815321
7.77888944472236,8.91001015900322
7.79139569784892,8.88395670343262
7.80390195097549,8.85785632261701
7.81640820410205,8.83171327811106
7.82891445722861,8.80553182075971
7.84142071035518,8.77931619530192
7.85392696348174,8.75307063475361
7.8664332166083,8.72679936479154
7.87893946973487,8.70050660102579
7.89144572286143,8.67419654645176
7.90395197598799,8.64787339743827
7.91645822911456,8.62154133788216
7.92896448224112,8.59520454213418
7.94147073536768,8.56886717473392
7.95397698849425,8.54253338550716
7.96648324162081,8.51620731652974
7.97898949474737,8.48989309675195
7.99149574787394,8.46359484253108
8.0040020010005,8.43731666085218
8.01650825412706,8.41106264159278
8.02901450725363,8.38483686561307
8.04152076038019,8.35864340005783
8.05402701350675,8.33248629630784
8.06653326663332,8.30636959670501
8.07903951975988,8.28029732328405
8.09154577288644,8.25427348801501
8.10405202601301,8.228302087476
8.11655827913957,8.20238710002684
8.12906453226613,8.17653249461636
8.1415707853927,8.15074221601417
8.15407703851926,8.12502019972974
8.16658329164582,8.09937036097306
8.17908954477239,8.07379659851751
8.19159579789895,8.04830279611666
8.20410205102551,8.02289281302354
8.21660830415208,7.99757049763682
8.22911455727864,7.97233967143835
8.2416208104052,7.94720414770215
8.25412706353177,7.92216770846092
8.26663331665833,7.89723412266888
8.27913956978489,7.87240713824125
8.29164582291146,7.84769047570676
8.30415207603802,7.82308784472457
8.31665832916458,7.79860292167573
8.32916458229115,7.7742393717465
8.34167083541771,7.75000082157285
8.35417708854427,7.72589089535829
8.36668334167084,7.70191317399199
8.3791895947974,7.67807122697067
8.39169584792396,7.65436859063663
8.40420210105053,7.63080878194028
8.41670835417709,7.60739529071042
8.42921460730365,7.5841315756431
8.44172086043021,7.56102107759512
8.45422711355678,7.53806719415503
8.46673336668334,7.51527332088466
8.4792396198099,7.49264280698287
8.49174587293647,7.47017896451528
8.50425212606303,7.44788510254676
8.51675837918959,7.425764481374
8.52926463231616,7.40382032832087
8.54177088544272,7.38205586404109
8.55427713856928,7.36047425159298
8.56678339169585,7.33907862760363
8.57928964482241,7.31787211072953
8.59179589794898,7.29685777869723
8.60430215107554,7.27603867706091
8.6168084042021,7.25541781661444
8.62931465732867,7.23499818267954
8.64182091045523,7.21478271519304
8.65432716358179,7.19477430923209
8.66683341670835,7.17497585096357
8.67933966983492,7.15539018079046
8.69184592296148,7.13602010397646
8.70435217608804,7.11686839012344
8.71685842921461,7.09793776373697
8.72936468234117,7.07923090841875
8.74187093546773,7.06075049848693
8.7543771885943,7.04249913600557
8.76688344172086,7.02447941390292
8.77938969484742,7.00669386779611
8.79189594797399,6.98914499843001
8.80440220110055,6.97183527187616
8.81690845422711,6.95476711526959
8.82941470735368,6.93794291380089
8.84192096048024,6.92136500849747
8.8544272136068,6.90503567565007
8.86693346673337,6.88895722295975
8.87943971985993,6.87313185752729
8.89194597298649,6.85756174716506
8.90445222611306,6.84224904336453
8.91695847923962,6.82719582685897
8.92946473236618,6.81240416279954
8.94197098549275,6.79787605754827
8.95447723861931,6.7836134812869
8.96698349174587,6.76961835843867
8.97948974487244,6.75589257110334
8.991995997999,6.74243795685251
9.00450225112556,6.7292563130049
9.01700850425213,6.71634938792189
9.02951475737869,6.70371888848769
9.04202101050525,6.69136647958875
9.05452726363182,6.67929377896105
9.06703351675838,6.66750235648602
9.07953976988494,6.65599374541842
9.09204602301151,6.64476942774976
9.10455227613807,6.63383084595305
9.11705852926463,6.62317938855151
9.1295647823912,6.61281640543777
9.14207103551776,6.6027431987202
9.15457728864432,6.59296102549665
9.16708354177089,6.5834710974681
9.17958979489745,6.57427458090461
9.19209604802401,6.56537259611079
9.20460230115058,6.55676621534698
9.21710855427714,6.54845646441011
9.2296148074037,6.54044433200471
9.24212106053026,6.53273075756936
9.25462731365683,6.52531663258055
9.26713356678339,6.51820279196914
9.27963981990995,6.51139004361159
9.29214607303652,6.50487914457484
9.30465232616308,6.49867078849398
9.31715857928964,6.49276564353189
9.32966483241621,6.48716432908913
9.34217108554277,6.48186741273108
9.35467733866933,6.47687541943884
9.3671835917959,6.47218882609725
9.37968984492246,6.4678080677727
9.39219609804903,6.46373350032582
9.40470235117559,6.45996544247513
9.41720860430215,6.45650384363107
9.42971485742871,6.45335162591149
9.44222111055528,6.45050448579609
9.45472736368184,6.44796516666152
9.4672336168084,6.4457335550898
9.47973986993497,6.44380966900258
9.49224612306153,6.44219351703474
9.50475237618809,6.44088508071141
9.51725862931466,6.43988428986082
9.52976488244122,6.43919105951798
9.54227113556778,6.43880522033556
9.55477738869435,6.43872660057828
9.56728364182091,6.43895496406961
9.57978989494747,6.43949003671779
9.59229614807404,6.4403315109445
9.6048024012006,6.44147901558969
9.61730865432716,6.44293215663286
9.62981490745373,6.4446904941484
9.64232116058029,6.44675355137049
9.65482741370685,6.44912079707655
9.66733366683342,6.45179167299397
9.67983991995998,6.45476556915961
9.69234617308654,6.45804183638124
9.70485242621311,6.46161980560729
9.71735867933967,6.46549873660855
9.72986493246623,6.46967787296445
9.7423711855928,6.47415641722415
9.75487743871936,6.47893352586933
9.76738369184592,6.48400831922913
9.77988994497249,6.48937988821584
9.79239619809905,6.4950472749214
9.80490245122561,6.50100948945954
9.81740870435218,6.50726551076038
9.82991495747874,6.51381427240917
9.8424212106053,6.52065467631573
9.85492746373187,6.52778559247522
9.86743371685843,6.53520585069876
9.87993996998499,6.54291424803036
9.89244622311156,6.55090954960289
9.90495247623812,6.55919048448743
9.91745872936468,6.56775575046568
9.92996498249125,6.57660400843571
9.94247123561781,6.58573389094411
9.95497748874437,6.59514399796713
9.96748374187094,6.60483289612428
9.9799899949975,6.6147991226536
9.99249624812406,6.62504118372873
10.0050025012506,6.63555755464159
10.0175087543772,6.6463466813628
10.0300150075038,6.65740698036164
10.0425212606303,6.66873683892697
10.0550275137569,6.68033461588612
10.0675337668834,6.69219864189197
10.08004002001,6.70432721979413
10.0925462731366,6.7167186251077
10.1050525262631,6.72937110638787
10.1175587793897,6.74228288563196
10.1300650325163,6.75545215870337
10.1425712856428,6.7688770957297
10.1550775387694,6.78255584147822
10.1675837918959,6.79648651572025
10.1800900450225,6.81066721358761
10.1925962981491,6.82509600595833
10.2051025512756,6.83977093979521
10.2176088044022,6.85469003846316
10.2301150575288,6.86985130209486
10.2426213106553,6.8852527079353
10.2551275637819,6.90089221065902
10.2676338169085,6.91676774265985
10.280140070035,6.93287721430666
10.2926463231616,6.94921851416956
10.3051525762881,6.96578950939137
10.3176588294147,6.98258804621325
10.3301650825413,6.99961195046676
10.3426713356678,7.0168590261878
10.3551775887944,7.03432705612253
10.367683841921,7.05201380628981
10.3801900950475,7.06991701614852
10.3926963481741,7.08803441277428
10.4052026013007,7.10636369866919
10.4177088544272,7.12490255633576
10.4302151075538,7.1436486537147
10.4427213606803,7.16259963151828
10.4552276138069,7.1817531159845
10.4677338669335,7.20110671440572
10.48024012006,7.22065801322804
10.4927463731866,7.24040457935156
10.5052526263132,7.26034396277396
10.5177588794397,7.28047368872356
10.5302651325663,7.30079127142228
10.5427713856928,7.321294198158
10.5552776388194,7.34197994189433
10.567783891946,7.36284595206909
10.5802901450725,7.38388966003014
10.5927963981991,7.40510847981588
10.6053026513257,7.42649980113486
10.6178089044522,7.44806100045361
10.6303151575788,7.46978942339092
10.6428214107054,7.49168240669331
10.6553276638319,7.51373725856865
10.6678339169585,7.53595126973404
10.680340170085,7.55832170953067
10.6928464232116,7.58084582390113
10.7053526763382,7.6035208411483
10.7178589294647,7.62634396230387
10.7303651825913,7.64931237449721
10.7428714357179,7.67242323084571
10.7553776888444,7.69567367360542
10.767883941971,7.71906081188019
10.7803901950975,7.74258174050948
10.7928964482241,7.76623352051329
10.8054027013507,7.79001319791393
10.8179089544772,7.81391778779562
10.8304152076038,7.8379442853724
10.8429214607304,7.86208965606685
10.8554277138569,7.88635084204753
10.8679339669835,7.91072476022436
10.8804402201101,7.93520829618649
10.8929464732366,7.95979831937148
10.9054527263632,7.98449165828036
10.9179589794897,8.00928512939615
10.9304652326163,8.03417550446875
10.9429714857429,8.05915954174198
10.9554777388694,8.0842339656056
10.967983991996,8.10939546373918
10.9804902451226,8.13464071286536
10.9929964982491,8.15996634262909
11.0055027513757,8.18536896025982
11.0180090045023,8.21084514958187
11.0305152576288,8.23639144825293
11.0430215107554,8.26200438282908
11.0555277638819,8.28768043348808
11.0680340170085,8.31341605406107
11.0805402701351,8.33920767702344
11.0930465232616,8.36505168662161
11.1055527763882,8.39094444935855
11.1180590295148,8.41688230273855
11.1305652826413,8.44286153847168
11.1430715357679,8.46887842842709
11.1555777888944,8.4949292176585
11.168084042021,8.52101010407812
11.1805902951476,8.54711726583474
11.1930965482741,8.57324685655466
11.2056028014007,8.59939498131398
11.2181090545273,8.62555772629179
11.2306153076538,8.65173115535961
11.2431215607804,8.67791128251024
11.255627813907,8.70409410414914
11.2681340670335,8.73027559730139
11.2806403201601,8.75645168805808
11.2931465732866,8.78261828627375
11.3056528264132,8.80877128617253
11.3181590795398,8.83490652987404
11.3306653326663,8.86101984590565
11.3431715857929,8.88710705053673
11.3556778389195,8.91316390908889
11.368184092046,8.9391861751201
11.3806903451726,8.96516958550744
11.3931965982992,8.99110983879108
11.4057028514257,9.01700262623161
11.4182091045523,9.04284360727886
11.4307153576788,9.06862843113632
11.4432216108054,9.09435271574531
11.455727863932,9.12001207357673
11.4682341170585,9.14560209014384
11.4807403701851,9.17111834445274
11.4932466233117,9.19655638828861
11.5057528764382,9.22191177329417
11.5182591295648,9.24718002771665
11.5307653826913,9.27235667943955
11.5432716358179,9.29743723249522
11.5557778889445,9.32241719794693
11.568284142071,9.34729206500277
11.5807903951976,9.37205733456265
11.5932966483242,9.39670847825071
11.6058029014507,9.42124098727369
11.6183091545773,9.44565034994171
11.6308154077039,9.46993203690393
11.6433216608304,9.49408153847659
11.655827913957,9.51809432822621
11.6683341670835,9.54196590007923
11.6808404202101,9.56569174467965
11.6933466733367,9.58926737751322
11.7058529264632,9.61268831317672
11.7183591795898,9.63595005794843
11.7308654327164,9.65904815017879
11.7433716858429,9.68197815340314
11.7558779389695,9.70473561650324
11.768384192096,9.72731611932875
11.7808904452226,9.74971526428806
11.7933966983492,9.77192868497292
11.8059029514757,9.79395201087677
11.8184092046023,9.81578090293977
11.8309154577289,9.83741105889188
11.8434217108554,9.85883818482839
11.855927963982,9.88005804637265
11.8684342171086,9.90106639729519
11.8809404702351,9.92185904725859
11.8934467233617,9.9424318358002
11.9059529764882,9.96278063953051
11.9184592296148,9.98290137742254
11.9309654827414,10.0027899902389
11.9434717358679,10.0224424564801
11.9559779889945,10.0418548102886
11.9684842421211,10.0610231102546
11.9809904952476,10.0799434722473
11.9934967483742,10.0986120746599
12.0060030015007,10.1170251021436
12.0185092546273,10.1351788070614
12.0310155077539,10.1530694867803
12.0435217608804,10.1706935173561
12.056028014007,10.1880472827278
12.0685342671336,10.2051272629666
12.0810405202601,10.2219299662239
12.0935467733867,10.2384519438143
12.1060530265133,10.2546898277391
12.1185592796398,10.270640297045
12.1310655327664,10.2863001135856
12.1435717858929,10.3016660669417
12.1560780390195,10.3167350443138
12.1685842921461,10.3315039687105
12.1810905452726,10.3459698255479
12.1935967983992,10.3601296734572
12.2061030515258,10.3739806480301
12.2186093046523,10.3875199270824
12.2311155577789,10.4007447916729
12.2436218109055,10.4136525564764
12.256128064032,10.4262406180733
12.2686343171586,10.4385064465189
12.2811405702851,10.4504476162712
12.2936468234117,10.4620617142215
12.3061530765383,10.4733464297821
12.3186593296648,10.4842995186865
12.3311655827914,10.4949188328088
12.343671835918,10.5052022644303
12.3561780890445,10.5151478213798
12.3686843421711,10.5247535493181
12.3811905952976,10.5340175907351
12.3936968484242,10.5429381656613
12.4062031015508,10.5515135680562
12.4187093546773,10.5597421668286
12.4312156078039,10.5676224147092
12.4437218609305,10.5751528390679
12.456228114057,10.5823320513974
12.4687343671836,10.5891587168756
12.4812406203102,10.5956316412384
12.4937468734367,10.6017496223355
12.5062531265633,10.6075115650948
12.5187593796898,10.6129165978284
12.5312656328164,10.617963773502
12.543771885943,10.6226522502614
12.5562781390695,10.6269813724585
12.5687843921961,10.6309495586376
12.5812906453227,10.6345575795086
12.5937968984492,10.6378044716677
12.6063031515758,10.640689601016
12.6188094047024,10.6432126634686
12.6313156578289,10.6453733746082
12.6438219109555,10.6471715462188
12.656328164082,10.6486070700761
12.6688344172086,10.6496799009378
12.6813406703352,10.6503900832849
12.6938469234617,10.6507377294377
12.7063531765883,10.6507230302582
12.7188594297149,10.6503462670034
12.7313656828414,10.6496077586095
12.743871935968,10.6485079335754
12.7563781890945,10.647047299691
12.7688844422211,10.6452264175496
12.7813906953477,10.6430459280749
12.7938969484742,10.6405065570686
12.8064032016008,10.637609080836
12.8189094547274,10.6343543701806
12.8314157078539,10.6307433605634
12.8439219609805,10.6267770479146
12.8564282141071,10.6224564991763
12.8689344672336,10.6177828554192
12.8814407203602,10.612757334415
12.8939469734867,10.6073812055403
12.9064532266133,10.6016558091168
12.9189594797399,10.5955825637406
12.9314657328664,10.5891629447564
12.943971985993,10.5823984778435
12.9564782391196,10.575290772473
12.9689844922461,10.5678414829602
12.9814907453727,10.5600523304914
12.9939969984993,10.5519251091761
13.0065032516258,10.5434616612362
13.0190095047524,10.5346638907532
13.0315157578789,10.525533750691
13.0440220110055,10.5160732609479
13.0565282641321,10.5062844889017
13.0690345172586,10.4961695654713
13.0815407703852,10.485730674055
13.0940470235118,10.4749700444012
13.1065532766383,10.4638899624016
13.1190595297649,10.4524927610978
13.1315657828914,10.4407808301505
13.144072036018,10.4287566073021
13.1565782891446,10.4164225713939
13.1690845422711,10.4037812526161
13.1815907953977,10.3908352317164
13.1940970485243,10.3775871295062
13.2066033016508,10.3640396098969
13.2191095547774,10.3501953854291
13.231615807904,10.3360572090885
13.2441220610305,10.3216278725648
13.2566283141571,10.3069102131322
13.2691345672836,10.2919071060753
13.2816408204102,10.2766214634138
13.2941470735368,10.2610562395322
13.3066533266633,10.2452144234958
13.3191595797899,10.2290990400069
13.3316658329165,10.2127131529934
13.344172086043,10.1960598577865
13.3566783391696,10.1791422845727
13.3691845922961,10.1619635993919
13.3816908454227,10.1445269970146
13.3941970985493,10.1268357062217
13.4067033516758,10.1088929870476
13.4192096048024,10.0907021281441
13.431715857929,10.0722664491286
13.4442221110555,10.053589297083
13.4567283641821,10.0346740490495
13.4692346173087,10.0155241073295
13.4817408704352,9.99614290207597
13.4942471235618,9.97653389010364
13.5067533766883,9.9567005525796
13.5192596298149,9.93664639591302
13.5317658829415,9.91637494999448
13.544272136068,9.89588976977578
13.5567783891946,9.87519443112543
13.5692846423212,9.85429253353461
13.5817908954477,9.83318769747246
13.5942971485743,9.81188356566845
13.6068034017008,9.79038379970746
13.6193096548274,9.76869208239823
13.631815907954,9.74681211540191
13.6443221610805,9.72474762014919
13.6568284142071,9.70250233485521
13.6693346673337,9.6800800168222
13.6818409204602,9.65748443995099
13.6943471735868,9.63471939599108
13.7068534267134,9.61178869131014
13.7193596798399,9.58869614932513
13.7318659329665,9.5654456076983
13.744372186093,9.54204092022949
13.7568784392196,9.51848595365138
13.7693846923462,9.49478458901651
13.7818909454727,9.47094072037615
13.7943971985993,9.44695825526967
13.8069034517259,9.42284111355009
13.8194097048524,9.39859322562248
13.831915957979,9.37421853482465
13.8444222111056,9.34972099406491
13.8569284642321,9.32510456834819
13.8694347173587,9.30037323120767
13.8819409704852,9.27553096617115
13.8944472236118,9.25058176590622
13.9069534767384,9.22552963150522
13.9194597298649,9.20037857311626
13.9319659829915,9.17513260651918
13.9444722361181,9.14979575644472
13.9569784892446,9.12437205313479
13.9694847423712,9.09886553400532
13.9819909954977,9.07328024245298
13.9944972486243,9.04762022508036
14.0070035017509,9.02188953580441
14.0195097548774,8.99609223103671
14.032016008004,8.97023237248329
14.0445222611306,8.9443140250334
14.0570285142571,8.91834125418989
14.0695347673837,8.89231813064925
14.0820410205103,8.86624872498739
14.0945472736368,8.84013711068585
14.1070535267634,8.81398736221186
14.1195597798899,8.7878035518697
14.1320660330165,8.76158975487088
14.1445722861431,8.73535004387393
14.1570785392696,8.70908849119751
14.1695847923962,8.68280916834426
14.1820910455228,8.65651614156329
14.1945972986493,8.63021347753393
14.2071035517759,8.6039052385086
14.2196098049025,8.57759548245614
14.232116058029,8.55128826541634
14.2446223111556,8.52498763482151
14.2571285642821,8.49869763541463
14.2696348174087,8.47242230594403
14.2821410705353,8.44616567601925
14.2946473236618,8.41993177284983
14.3071535767884,8.39372461181302
14.319659829915,8.36754820203171
14.3321660830415,8.34140654534287
14.3446723361681,8.31530362968736
14.3571785892946,8.28924343979395
14.3696848424212,8.26322994518332
14.3821910955478,8.23726710513733
14.3946973486743,8.2113588699651
14.4072036018009,8.18550917272902
14.4197098549275,8.15972194126313
14.432216108054,8.13400108518049
14.4447223611806,8.10835050052404
14.4572286143072,8.08277407212947
14.4697348674337,8.05727566349331
14.4822411205603,8.03185913237898
14.4947473736868,8.0065283116619
14.5072536268134,7.9812870216512
14.51975987994,7.9561390675503
14.5322661330665,7.93108822856606
14.5447723861931,7.90613827910626
14.5572786393197,7.88129295924046
14.5697848924462,7.85655600397884
14.5822911455728,7.83193111359335
14.5947973986993,7.80742198607501
14.6073036518259,7.78303227818927
14.6198099049525,7.758765643529
14.632316158079,7.73462569436856
14.6448224112056,7.71061604166884
14.6573286643322,7.68674025528937
14.6698349174587,7.66300189190048
14.6823411705853,7.63940447583334
14.6948474237119,7.61595151310319
14.7073536768384,7.5926464825395
14.719859929965,7.56949283217349
14.7323661830915,7.54649399241204
14.7448724362181,7.52365334962132
14.7573786893447,7.50097428974978
14.7698849424712,7.47846015160038
14.7823911955978,7.45611423579085
14.7948974487244,7.43393984158898
14.8074037018509,7.41194021868015
14.8199099549775,7.39011858363492
14.8324162081041,7.36847814657903
14.8449224612306,7.34702205816828
14.8574287143572,7.32575344617589
14.8699349674837,7.30467541996001
14.8824412206103,7.28379104472969
14.8949474737369,7.26310334574929
14.9074537268634,7.24261532475415
14.91995997999,7.22232995167102
14.9324662331166,7.2022501539882
14.9449724862431,7.18237883279339
14.9574787393697,7.16271885099123
14.9699849924962,7.14327303613967
14.9824912456228,7.12404417024746
14.9949974987494,7.10503500853328
15.0075037518759,7.08624825623541
15.0200100050025,7.06768658755096
15.0325162581291,7.0493526679686
15.0450225112556,7.03124909184568
15.0575287643822,7.01337840775465
15.0700350175088,6.99574316228125
15.0825412706353,6.97834582340369
15.0950475237619,6.96118885005651
15.1075537768884,6.94427463898252
15.120060030015,6.92760556330225
15.1325662831416,6.91118395097174
15.1450725362681,6.89501207445055
15.1575787893947,6.87909218768414
15.1700850425213,6.86342648861437
15.1825912956478,6.8480171389321
15.1950975487744,6.83286625723177
15.2076038019009,6.81797592398297
15.2201100550275,6.80334815986539
15.2326163081541,6.7889849646278
15.2451225612806,6.77488828359368
15.2576288144072,6.76106002096361
15.2701350675338,6.74750203827875
15.2826413206603,6.73421615101462
15.2951475737869,6.72120413256125
15.3076538269135,6.70846771058402
15.32016008004,6.6960085749813
15.3326663331666,6.6838283598616
15.3451725862931,6.67192865689335
15.3576788394197,6.66031102546033
15.3701850925463,6.64897696182242
15.3826913456728,6.63792793061064
15.3951975987994,6.62716534902961
15.407703851926,6.61669058954839
15.4202101050525,6.60650497316191
15.4327163581791,6.59660977556506
15.4452226113057,6.58700623155954
15.4577288644322,6.57769552967987
15.4702351175588,6.56867881246554
15.4827413706853,6.55995717051403
15.4952476238119,6.55153165623858
15.5077538769385,6.54340327520885
15.520260130065,6.53557298730268
15.5327663831916,6.52804170195541
15.5452726363182,6.52081027970199
15.5577788894447,6.51387953970672
15.5702851425713,6.50725026531462
15.5827913956978,6.50092318019952
15.5952976488244,6.4948989662457
15.607803901951,6.48917826507042
15.6203101550775,6.48376165555046
15.6328164082041,6.47864969461315
15.6453226613307,6.47384287632443
15.6578289144572,6.46934164000976
15.6703351675838,6.46514640463516
15.6828414207104,6.46125749786423
15.6953476738369,6.45767511169879
15.7078539269635,6.4544004375694
15.72036018009,6.4514329555539
15.7328664332166,6.44877202196024
15.7453726863432,6.44641879092386
15.7578789394697,6.44437321659336
15.7703851925963,6.4426353231862
15.7828914457229,6.44120508913746
15.7953976988494,6.44008247928921
15.807903951976,6.43926741187259
15.8204102051026,6.43875975767719
15.8329164582291,6.43855935017194
15.8454227113557,6.43866598205029
15.8579289644822,6.43907939183019
15.8704352176088,6.43979928196068
15.8829414707354,6.44082530987646
15.8954477238619,6.44215709705913
15.9079539769885,6.4437942149664
15.9204602301151,6.44573620537991
15.9329664832416,6.44798255727127
15.9454727363682,6.45053272920881
15.9579789894947,6.45338612496668
15.9704852426213,6.45654212083438
15.9829914957479,6.46000005387476
15.9954977488744,6.46375921362261
16.008004002001,6.46781885396344
16.0205102551276,6.47217818706281
16.0330165082541,6.47683638890898
16.0455227613807,6.48179260492349
16.0580290145073,6.4870459290853
16.0705352676338,6.49259542378948
16.0830415207604,6.49844012081366
16.0955477738869,6.50457900442744
16.1080540270135,6.51101102738155
16.1205602801401,6.51773511075554
16.1330665332666,6.52475013312003
16.1455727863932,6.53205494067833
16.1580790395198,6.53964834758384
16.1705852926463,6.54752913043763
16.1830915457729,6.55569603427718
16.1955977988994,6.56414776659746
16.208104052026,6.57288300622341
16.2206103051526,6.58190039859736
16.2331165582791,6.59119855510429
16.2456228114057,6.60077605735476
16.2581290645323,6.61063145516064
16.2706353176588,6.62076326686346
16.2831415707854,6.63116998094324
16.295647823912,6.64185005571667
16.3081540770385,6.65280191973257
16.3206603301651,6.66402397249981
16.3331665832916,6.67551458475134
16.3456728364182,6.68727209881621
16.3581790895448,6.69929482910163
16.3706853426713,6.71158106249495
16.3831915957979,6.72412905876824
16.3956978489245,6.73693705100565
16.408204102051,6.75000324599629
16.4207103551776,6.76332582461084
16.4332166083042,6.77690294217776
16.4457228614307,6.79073272888635
16.4582291145573,6.8048132901455
16.4707353676838,6.81914270692287
16.4832416208104,6.83371903613057
16.495747873937,6.8485403109935
16.5082541270635,6.86360454139416
16.5207603801901,6.87890971419486
16.5332666333167,6.89445379353658
16.5457728864432,6.91023472112571
16.5582791395698,6.92625041654994
16.5707853926963,6.94249877751869
16.5832916458229,6.95897768009906
16.5957978989495,6.97568497921921
16.608304152076,6.99261850931587
16.6208104052026,7.00977608410343
16.6333166583292,7.02715549400193
16.6458229114557,7.04475451515282
16.6583291645823,7.06257089508979
16.6708354177089,7.08060236647157
16.6833416708354,7.09884664229449
16.695847923962,7.11730141516083
16.7083541770885,7.13596435546073
16.7208604302151,7.15483312072307
16.7333666833417,7.17390533949689
16.7458729364682,7.19317862848874
16.7583791895948,7.21265058277114
16.7708854427214,7.23231877724064
16.7833916958479,7.25218077006836
16.7958979489745,7.27223409674274
16.8084042021011,7.29247627405856
16.8209104552276,7.31290480312229
16.8334167083542,7.33351716126427
16.8459229614807,7.3543108102697
16.8584292146073,7.3752831881202
16.8709354677339,7.39643171512498
16.8834417208604,7.41775379366027
16.895947973987,7.43924680185925
16.9084542271136,7.46090810483023
16.9209604802401,7.48273503605474
16.9334667333667,7.50472492113246
16.9459729864932,7.52687505569074
16.9584792396198,7.54918271980144
16.9709854927464,7.57164516812712
16.9834917458729,7.59425963697669
16.9959979989995,7.61702333999996
17.0085042521261,7.63993346684285
17.0210105052526,7.66298719027867
17.0335167583792,7.68618165193074
17.0460230115058,7.70951397929507
17.0585292646323,7.73298126903682
17.0710355177589,7.75658060203262
17.0835417708854,7.78030902564988
17.096048024012,7.80416357145125
17.1085542771386,7.82814124041699
17.1210605302651,7.85223901278663
17.1335667833917,7.87645383977341
17.1460730365183,7.90078264803778
17.1585792896448,7.92522234010495
17.1710855427714,7.94976978502944
17.183591795898,7.97442183788592
17.1960980490245,7.99917531040723
17.2086043021511,8.02402700357885
17.2211105552776,8.04897367294621
17.2336168084042,8.07401205922024
17.2461230615308,8.09913887086667
17.2586293146573,8.12435077857851
17.2711355677839,8.14964444218761
17.2836418209105,8.17501647456934
17.296148074037,8.20046346417701
17.3086543271636,8.22598197887067
17.3211605802901,8.25156853937714
17.3336668334167,8.27721965043125
17.3461730865433,8.30293177614221
17.3586793396698,8.32870135694348
17.3711855927964,8.35452479787188
17.383691845923,8.38039847810498
17.3961980990495,8.40631873327506
17.4087043521761,8.43228188516041
17.4212106053027,8.45828421747461
17.4337168584292,8.48432197272957
17.4462231115558,8.51039137478919
17.4587293646823,8.53648861899744
17.4712356178089,8.56260985462169
17.4837418709355,8.58875121087929
17.496248124062,8.61490879324977
17.5087543771886,8.64107865831854
17.5212606303152,8.6672568442821
17.5337668834417,8.6934393685155
17.5462731365683,8.71962219823346
17.5587793896948,8.74580128328107
17.5712856428214,8.77197255599607
17.583791895948,8.79813189719945
17.5962981490745,8.82427517341974
17.6088044022011,8.8503982359148
17.6213106553277,8.87649688739318
17.6338169084542,8.90256691505036
17.6463231615808,8.92860408873731
17.6588294147074,8.95460414000101
17.6713356678339,8.98056279006923
17.6838419209605,9.0064757266046
17.696348174087,9.03233863609132
17.7088544272136,9.05814715423261
17.7213606803402,9.0838969159548
17.7338669334667,9.10958353511716
17.7463731865933,9.13520261989541
17.7588794397199,9.16074974270918
17.7713856928464,9.18622045879369
17.783891945973,9.21161033116919
17.7963981990995,9.23691489974445
17.8089044522261,9.26212968222331
17.8214107053527,9.28725019489612
17.8339169584792,9.31227194619849
17.8464232116058,9.33719043198004
17.8589294647324,9.36200114571736
17.8714357178589,9.3866995755276
17.8839419709855,9.41128119991723
17.8964482241121,9.43574151013225
17.9089544772386,9.46007599201773
17.9214607303652,9.48428011319812
17.9339669834917,9.50834935892867
17.9464732366183,9.53227921373059
17.9589794897449,9.55606518121914
17.9714857428714,9.57970275177871
17.983991995998,9.60318743781311
17.9964982491246,9.62651476469559
18.0090045022511,9.64968025356882
18.0215107553777,9.67267943916364
18.0340170085043,9.69550787717977
18.0465232616308,9.71816115795592
18.0590295147574,9.74063486458774
18.0715357678839,9.76292461706814
18.0840420210105,9.78502603254801
18.0965482741371,9.80693476259605
18.1090545272636,9.82864650633672
18.1215607803902,9.85015695982224
18.1340670335168,9.871461844066
18.1465732866433,9.89255693050182
18.1590795397699,9.91343800731695
18.1715857928964,9.93410091595297
18.184092046023,9.9545415079154
18.1965982991496,9.97475566603171
18.2091045522761,9.99473932682747
18.2216108054027,10.0144884629089
18.2341170585293,10.0339990842265
18.2466233116558,10.0532672426519
18.2591295647824,10.07228902821
18.271635817909,10.0910605978004
18.2841420710355,10.109578122229
18.2966483241621,10.1278378315141
18.3091545772886,10.1458360112528
18.3216608304152,10.1635689884808
18.3341670835418,10.1810331580786
18.3466733366683,10.1982249520647
18.3591795897949,10.2151408518934
18.3716858429215,10.2317774018844
18.384192096048,10.2481312154382
18.3966983491746,10.2641989572916
18.4092046023012,10.2799773273841
18.4217108554277,10.2954631355762
18.4342171085543,10.3106532030013
18.4467233616808,10.3255444410448
18.4592296148074,10.3401338071349
18.471735867934,10.3544183527978
18.4842421210605,10.3683951477417
18.4967483741871,10.3820613657112
18.5092546273137,10.3954142569158
18.5217608804402,10.4084511125943
18.5342671335668,10.4211693003951
18.5467733866933,10.4335662747997
18.5592796398199,10.4456395328764
18.5717858929465,10.4573866806801
18.584292146073,10.4688053468518
18.5967983991996,10.4798932896917
18.6093046523262,10.4906482974591
18.6218109054527,10.501068270529
18.6343171585793,10.511151132879
18.6468234117059,10.5208949403424
18.6593296648324,10.5302977980921
18.671835917959,10.5393578763246
18.6843421710855,10.548073460427
18.6968484242121,10.5564428723916
18.7093546773387,10.5644645384784
18.7218609304652,10.5721369300148
18.7343671835918,10.5794586774265
18.7468734367184,10.5864284134599
18.7593796898449,10.5930448570811
18.7718859429715,10.599306828217
18.7843921960981,10.6052132240664
18.7968984492246,10.6107630315584
18.8094047023512,10.6159552977375
18.8219109554777,10.6207891893873
18.8344172086043,10.6252639387367
18.8469234617309,10.629378667281
18.8594297148574,10.6331322188598
18.871935967984,10.6365255613251
18.8844422211106,10.639557211085
18.8969484742371,10.6422268910265
18.9094547273637,10.6445343160073
18.9219609804902,10.6464792573358
18.9344672336168,10.6480615721204
18.9469734867434,10.6492811952179
18.9594797398699,10.6501381337675
18.9719859929965,10.6506324686943
18.9844922461231,10.6507643611643
18.9969984992496,10.6505340497144
19.0095047523762,10.6499418461633
19.0220110055028,10.6489881417993
19.0345172586293,10.6476733942151
19.0470235117559,10.6459981584074
19.0595297648824,10.6439630445201
19.072036018009,10.6415687342199
19.0845422711356,10.6388159966924
19.0970485242621,10.6357056412651
19.1095547773887,10.6322385935498
19.1220610305153,10.6284158110318
19.1345672836418,10.6242383347552
19.1470735367684,10.6197072904723
19.1595797898949,10.6148238659904
19.1720860430215,10.6095893098607
19.1845922961481,10.6040049247536
19.1970985492746,10.5980720930981
19.2096048024012,10.5917922730782
19.2221110555278,10.5851669734979
19.2346173086543,10.5781977727312
19.2471235617809,10.5708863079653
19.2596298149075,10.5632342731003
19.272136068034,10.5552434278405
19.2846423211606,10.5469155981616
19.2971485742871,10.5382526641851
19.3096548274137,10.5292565555414
19.3221610805403,10.5199292625077
19.3346673336668,10.5102728432736
19.3471735867934,10.5002894024729
19.35967983992,10.4899811008395
19.3721860930465,10.4793501449447
19.3846923461731,10.4683987983077
19.3971985992996,10.4571293821877
19.4097048524262,10.4455442624306
19.4222111055528,10.4336458532966
19.4347173586793,10.4214366167811
19.4472236118059,10.4089190675758
19.4597298649325,10.3960957657979
19.472236118059,10.3829693111652
19.4847423711856,10.3695423539598
19.4972486243122,10.3558175900643
19.5097548774387,10.3417977523219
19.5222611305653,10.3274856176114
19.5347673836918,10.3128840079369
19.5472736368184,10.297995780662
19.559779889945,10.2828238330668
19.5722861430715,10.2673711049285
19.5847923961981,10.2516405695201
19.5972986493247,10.2356352377273
19.6098049024512,10.219358159626
19.6223111555778,10.2028124162593
19.6348174087044,10.186001124743
19.6473236618309,10.1689274377392
19.6598299149575,10.1515945369453
19.672336168084,10.134005638817
19.6848424212106,10.116163990484
19.6973486743372,10.0980728692807
19.7098549274637,10.0797355828439
19.7223611805903,10.0611554668422
19.7348674337169,10.0423358874366
19.7473736868434,10.02328023589
19.75987993997,10.0039919319273
19.7723861930965,9.98447442171797
19.7848924462231,9.96473117664985
19.7973986993497,9.94476569306704
19.8099049524762,9.92458149138846
19.8224112056028,9.90418211727305
19.8349174587294,9.88357113760931
19.8474237118559,9.86275214303649
19.8599299649825,9.84172874533521
19.8724362181091,9.82050457891502
19.8849424712356,9.79908329719148
19.8974487243622,9.77746857507116
19.9099549774887,9.7556641064421
19.9224612306153,9.73367360534536
19.9349674837419,9.71150080274522
19.9474737368684,9.68914944889169
19.959979989995,9.66662331074247
19.9724862431216,9.64392617341415
19.9849924962481,9.62106183683606
19.9974987493747,9.59803411813122
20.0100050025013,9.57484684896201
20.0225112556278,9.5515038773017
20.0350175087544,9.52800906434107
20.0475237618809,9.50436628559508
20.0600300150075,9.48057942988486
20.0725362681341,9.45665239954379
20.0850425212606,9.43258910954729
20.0975487743872,9.40839348556171
20.1100550275138,9.38406946644091
20.1225612806403,9.35962100084235
20.1350675337669,9.33505204969043
20.1475737868934,9.31036658263467
20.16008004002,9.28556857940555
20.1725862931466,9.26066202904406
20.1850925462731,9.23565092915956
20.1975987993997,9.21053928666709
20.2101050525263,9.18533111434398
20.2226113056528,9.16003043414818
20.2351175587794,9.1346412737951
20.247623811906,9.10916766832418
20.2601300650325,9.08361365887978
20.2726363181591,9.05798328997962
20.2851425712856,9.03228061355025
20.2976488244122,9.0065096842238
20.3101550775388,8.98067456223881
20.3226613306653,8.95477931118442
20.3351675837919,8.92882799561401
20.3476738369185,8.9028246854457
20.360180090045,8.87677345054641
20.3726863431716,8.85067836397151
20.3851925962982,8.82454349973944
20.3976988494247,8.79837292994235
20.4102051025513,8.77217072987815
20.4227113556778,8.74594097243841
20.4352176088044,8.7196877306829
20.447723861931,8.69341507693353
20.4602301150575,8.66712707844107
20.4727363681841,8.64082780311199
20.4852426213107,8.61452131437633
20.4977488744372,8.58821167181847
20.5102551275638,8.56190293307947
20.5227613806903,8.53559914749243
20.5352676338169,8.5093043622099
20.5477738869435,8.48302261842803
20.56028014007,8.45675794882152
20.5727863931966,8.43051438339586
20.5852926463232,8.40429594042278
20.5977988994497,8.37810663244453
20.6103051525763,8.35195046459008
20.6228114057029,8.32583142866108
20.6353176588294,8.29975351338684
20.647823911956,8.27372069233036
20.6603301650825,8.24773692979199
20.6728364182091,8.22180618084007
20.6853426713357,8.1959323832076
20.6978489244622,8.17011947012199
20.7103551775888,8.14437135577881
20.7228614307154,8.11869194225558
20.7353676838419,8.09308512023381
20.7478739369685,8.06755475904423
20.760380190095,8.04210472340175
20.7728864432216,8.01673885210746
20.7853926963482,7.99146097286333
20.7978989494747,7.96627489729754
20.8104052026013,7.94118441238858
20.8229114557279,7.9161932989799
20.8354177088544,7.89130530551983
20.847923961981,7.8665241745061
20.8604302151076,7.8418536147661
20.8729364682341,7.81729733261709
20.8854427213607,7.79285899361083
20.8979489744872,7.76854226003983
20.9104552276138,7.74435075315571
20.9229614807404,7.72028809320178
20.9354677338669,7.69635785872299
20.9479739869935,7.67256361648644
20.9604802401201,7.64890890102885
20.9729864932466,7.62539722861453
20.9854927463732,7.60203208873667
20.9979989994997,7.57881693939434
21.0105052526263,7.55575522302548
21.0230115057529,7.53285033450388
21.0355177588794,7.51010567292363
21.048024012006,7.4875245858547
21.0605302651326,7.4651103892407
21.0730365182591,7.44286639008871
21.0855427713857,7.4207958548785
21.0980490245123,7.39890202397368
21.1105552776388,7.3771880881716
21.1230615307654,7.35565722850303
21.1355677838919,7.33431260143033
21.1480740370185,7.31315730760073
21.1605802901451,7.29219442179371
21.1730865432716,7.27142699911226
21.1855927963982,7.25085805210403
21.1980990495248,7.23049055685742
21.2106053026513,7.21032746740327
21.2231115557779,7.19037167553958
21.2356178089045,7.17062607523655
21.248124062031,7.15109350653358
21.2606303151576,7.13177675345651
21.2731365682841,7.11267860147217
21.2856428214107,7.09380178363525
21.2981490745373,7.07514896827185
21.3106553276638,7.05672284039685
21.3231615807904,7.03852600881459
21.335667833917,7.02056104245862
21.3481740870435,7.0028304950224
21.3606803401701,6.98533686517353
21.3731865932966,6.96808260997049
21.3856928464232,6.95107015982872
21.3981990995498,6.93430188751666
21.4107053526763,6.91778014328983
21.4232116058029,6.90150723061372
21.4357178589295,6.88548539666109
21.448224112056,6.86971687175815
21.4607303651826,6.85420382765389
21.4732366183092,6.83894840163204
21.4857428714357,6.82395268652919
21.4982491245623,6.80921873454828
21.5107553776888,6.79474855032254
21.5232616308154,6.78054409758628
21.535767883942,6.76660730370334
21.5482741370685,6.7529400410041
21.5607803901951,6.73954414767827
21.5732866433217,6.72642141356315
21.5857928964482,6.71357358444983
21.5982991495748,6.70100236238628
21.6108054027014,6.68870940542002
21.6233116558279,6.67669633599684
21.6358179089545,6.66496470120261
21.648324162081,6.65351604306763
21.6608304152076,6.64235182925527
21.6733366683342,6.63147350322373
21.6858429214607,6.62088244705885
21.6983491745873,6.61058000411603
21.7108554277139,6.60056747104038
21.7233616808404,6.59084609908562
21.735867933967,6.58141709408339
21.7483741870935,6.57228161643731
21.7608804402201,6.56344077895743
21.7733866933467,6.55489565250471
21.7858929464732,6.54664726493799
21.7983991995998,6.53869658128271
21.8109054527264,6.53104453955867
21.8234117058529,6.52369202100399
21.8359179589795,6.51663986295202
21.8484242121061,6.50988885160233
21.8609304652326,6.50343974873323
21.8734367183592,6.49729324867617
21.8859429714857,6.49145000947117
21.8984492246123,6.48591063507705
21.9109554777389,6.48067569375382
21.9234617308654,6.4757456905041
21.935967983992,6.47112109271398
21.9484742371186,6.46680234389464
21.9609804902451,6.46278978585755
21.9734867433717,6.45908372499652
21.9859929964983,6.45568417557066
21.9984992496248,6.45259399695183
22.0110055027514,6.44980869201816
22.0235117558779,6.44733132601459
22.0360180090045,6.44516161286529
22.0485242621311,6.44329955724666
22.0610305152576,6.44174519298228
22.0735367683842,6.44049846603629
22.0860430215108,6.43955932525554
22.0985492746373,6.43892764515228
22.1110555277639,6.4386032928496
22.1235617808904,6.43858606416633
22.136068034017,6.4388757239087
22.1485742871436,6.43947198700373
22.1610805402701,6.44037453054016
22.1735867933967,6.44158298975682
22.1860930465233,6.44309696416892
22.1985992996498,6.44491599972064
22.2111055527764,6.44703960448273
22.223611805903,6.44946725328341
22.2361180590295,6.4521983705815
22.2486243121561,6.45523234946638
22.2611305652826,6.45856853054458
22.2736368184092,6.46220623610344
22.2861430715358,6.46614472128042
22.2986493246623,6.47038322136532
22.3111555777889,6.47492093387576
22.3236618309155,6.47975700708712
22.336168084042,6.48489055529232
22.3486743371686,6.49032066257344
22.3611805902951,6.49604636471053
22.3736868434217,6.50206666529748
22.3861930965483,6.50838053678231
22.3986993496748,6.51498690660464
22.4112056028014,6.52188467037853
22.423711855928,6.52907269174185
22.4362181090545,6.53654979444022
22.4487243621811,6.54431476941698
22.4612306153077,6.55236637575053
22.4737368684342,6.56070333663621
22.4862431215608,6.56932434398629
22.4987493746873,6.57822805293652
22.5112556278139,6.58741309028567
22.5237618809405,6.59687805034044
22.536268134067,6.60662149414783
22.5487743871936,6.61664195341622
22.5612806403202,6.62693792889722
22.5737868934467,6.63750789054917
22.5862931465733,6.64835027907275
22.5987993996998,6.65946350574544
22.6113056528264,6.6708459527169
22.623811905953,6.68249597373048
22.6363181590795,6.69441189443762
22.6488244122061,6.70659201276382
22.6613306653327,6.71903459939391
22.6738369184592,6.73173789816017
22.6863431715858,6.74470012640899
22.6988494247124,6.75791947540738
22.7113556778389,6.77139411074923
22.7238619309655,6.78512217271106
22.736368184092,6.79910177661834
22.7488744372186,6.81333101324513
22.7613806903452,6.82780794918892
22.7738869434717,6.84253062722425
22.7863931965983,6.85749706663645
22.7988994497249,6.87270526353315
22.8114057028514,6.88815319116604
22.823911955978,6.90383880025899
22.8364182091046,6.91976001927442
22.8489244622311,6.93591475467899
22.8614307153577,6.95230089122129
22.8739369684842,6.968916292326
22.8864432216108,6.9857588006722
22.8989494747374,7.00282623856186
22.9114557278639,7.02011640592399
22.9239619809905,7.03762708345102
22.9364682341171,7.05535603143937
22.9489744872436,7.07330098711282
22.9614807403702,7.09145967402362
22.9739869934967,7.10982979114996
22.9864932466233,7.12840901713137
22.9989994997499,7.14719501743732
23.0115057528764,7.16618542840926
23.024012006003,7.18537787467855
23.0365182591296,7.20476995896394
23.0490245122561,7.22435926390919
23.0615307653827,7.24414335556272
23.0740370185093,7.26411977698142
23.0865432716358,7.28428605293977
23.0990495247624,7.30463969228501
23.1115557778889,7.32517818033302
23.1240620310155,7.34589898646844
23.1365682841421,7.36679955693886
23.1490745372686,7.38787731960015
23.1615807903952,7.40912968510726
23.1740870435218,7.43055403964799
23.1865932966483,7.4521477562642
23.1990995497749,7.47390817704602
23.2116058029015,7.49583263542506
23.224112056028,7.51791843603375
23.2366183091546,7.54016286626148
23.2491245622811,7.56256319141521
23.2616308154077,7.5851166541585
23.2741370685343,7.60782047862044
23.2866433216608,7.63067186220657
23.2991495747874,7.65366798805203
23.311655827914,7.67680600560846
23.3241620810405,7.70008305306345
23.3366683341671,7.72349623572278
23.3491745872936,7.74704264424033
23.3616808404202,7.77071933556633
23.3741870935468,7.79452335126046
23.3866933466733,7.81845170215082
23.3991995997999,7.84250137894298
23.4117058529265,7.86666934282677
23.424212106053,7.89095253138398
23.4367183591796,7.91534785724917
23.4492246123062,7.93985220099613
23.4617308654327,7.96446242775805
23.4742371185593,7.98917536082679
23.4867433716858,8.01398781196719
23.4992496248124,8.03889654795404
23.511755877939,8.06389832170902
23.5242621310655,8.0889898529033
23.5367683841921,8.11416782406529
23.5492746373187,8.139428906769
23.5617808904452,8.16476972559769
23.5742871435718,8.19018688180125
23.5867933966984,8.21567695440621
23.5992996498249,8.24123647668715
23.6118059029515,8.2668619660017
23.624312156078,8.29254989895832
23.6368184092046,8.31829672756122
23.6493246623312,8.34409887083044
23.6618309154577,8.36995271828771
23.6743371685843,8.39585461909858
23.6868434217109,8.42180091029349
23.6993496748374,8.44778788423172
23.711855927964,8.47381179612814
23.7243621810905,8.49986888588787
23.7368684342171,8.52595535858357
23.7493746873437,8.55206737652701
23.7618809404702,8.57820108118946
23.7743871935968,8.60435259036212
23.7868934467234,8.63051797338742
23.7993996998499,8.65669328036316
23.8119059529765,8.68287453949174
23.8244122061031,8.70905772979353
23.8369184592296,8.73523881342742
23.8494247123562,8.76141373253065
23.8619309654827,8.78757838380189
23.8744372186093,8.81372863979963
23.8869434717359,8.8398603658447
23.8994497248624,8.86596937139549
23.911955977989,8.89205145562885
23.9244622311156,8.91810239861079
23.9369684842421,8.94411794110387
23.9494747373687,8.97009381425026
23.9619809904952,8.99602571311249
23.9744872436218,9.02190933510453
23.9869934967484,9.04774032260993
23.9994997498749,9.07351431764955
24.0120060030015,9.09922695117304
24.0245122561281,9.12487381512969
24.0370185092546,9.15045050406184
24.0495247623812,9.17595258969994
24.0620310155078,9.20137561660022
24.0745372686343,9.2267151392263
24.0870435217609,9.25196668971097
24.0995497748874,9.27712577485333
24.112056028014,9.30218791467759
24.1245622811406,9.32714861339605
24.1370685342671,9.35200335393596
24.1495747873937,9.37674762993814
24.1620810405203,9.40137693590007
24.1745872936468,9.42588674893789
24.1870935467734,9.45027254403232
24.1995997998999,9.47452980702687
24.2121060530265,9.49865401897868
24.2246123061531,9.52264066914205
24.2371185592796,9.54648524185875
24.2496248124062,9.57018323340359
24.2621310655328,9.59373015405373
24.2746373186593,9.61712151114356
24.2871435717859,9.64035283437345
24.2996498249125,9.66341965593667
24.312156078039,9.68631753299402
24.3246623311656,9.70904202512776
24.3371685842921,9.73158872505632
24.3496748374187,9.75395322595243
24.3621810905453,9.77613115425657
24.3746873436718,9.79811815164009
24.3871935967984,9.81990989442913
24.399699849925,9.84150208260275
24.4122061030515,9.86289042117154
24.4247123561781,9.88407066709907
24.4372186093047,9.90503861222848
24.4497248624312,9.92579005167619
24.4622311155578,9.94632083106215
24.4747373686843,9.96662684757338
24.4872436218109,9.98670399939259
24.4997498749375,10.006548244389
24.512256128064,10.026155589143
24.5247623811906,10.0455220478641
24.5372686343172,10.0646437186315
24.5497748874437,10.0835167113385
24.5622811405703,10.1021371861939
24.5747873936968,10.1205013756869
24.5872936468234,10.1386055194231
24.59979989995,10.1564459367158
24.6123061530765,10.174019005561
24.6248124062031,10.191321117812
24.6373186593297,10.2083487526592
24.6498249124562,10.2250984343879
24.6623311655828,10.2415667414182
24.6748374187094,10.2577503056484
24.6873436718359,10.273645832951
24.6998499249625,10.2892500676571
24.712356178089,10.3045598328424
24.7248624312156,10.3195720100565
24.7373686843422,10.3342835324643
24.7498749374687,10.3486914131999
24.7623811905953,10.3627927232859
24.7748874437219,10.3765846076046
24.7873936968484,10.390064247226
24.799899949975,10.4032289461317
24.8124062031015,10.4160760349781
24.8249124562281,10.4286029233004
24.8374187093547,10.4408070960785
24.8499249624812,10.4526861147595
24.8624312156078,10.4642375959124
24.8749374687344,10.4754592627356
24.8874437218609,10.4863488633369
24.8999499749875,10.4969042691076
24.9124562281141,10.5071233958509
24.9249624812406,10.517004261839
24.9374687343672,10.5265449008948
24.9499749874937,10.5357435118123
24.9624812406203,10.544598297341
24.9749874937469,10.5531075862272
24.9874937468734,10.5612697534083
25,10.5690832243404


==> Data/Follower_velocity_2.csv <==
time,headway
0,0.15
0.0100050025012506,1.45722218644748
0.0200100050025013,2.46145919258872
0.0300150075037519,3.27468463074023
0.0400200100050025,3.9587189028907
0.0500250125062531,4.54964743687795
0.0600300150075038,5.06985522376047
0.0700350175087544,5.53423455596197
0.080040020010005,5.95336414814642
0.0900450225112556,6.3351451068425
0.100050025012506,6.68568265306582
0.110055027513757,7.0098010314004
0.120060030015008,7.31137164149952
0.130065032516258,7.59353772497869
0.140070035017509,7.8588760712388
0.150075037518759,8.10951716645986
0.16008004002001,8.3472363097858
0.170085042521261,8.57352368035537
0.180090045022511,8.78963878001164
0.190095047523762,8.99665311629142
0.200100050025012,9.19548390524947
0.210105052526263,9.38692089738834
0.220110055027514,9.5716478522963
0.230115057528764,9.75025986239063
0.240120060030015,9.92327740711441
0.250125062531266,10.0911578280329
0.260130065032516,10.2543047528216
0.270135067533767,10.4130758808213
0.280140070035018,10.5677894501332
0.290145072536268,10.7187296381121
0.300150075037519,10.8661510943466
0.310155077538769,11.0102827645323
0.32016008004002,11.1513311312277
0.330165082541271,11.2894829712737
0.340170085042521,11.4249077147003
0.350175087543772,11.5577594663002
0.360180090045022,11.6881787542598
0.370185092546273,11.8162940383589
0.380190095047524,11.9422230170342
0.390195097548774,12.066073768711
0.400200100050025,12.1879457548385
0.410205102551276,12.3079306861277
0.420210105052526,12.426113294624
0.430215107553777,12.5425720157372
0.440220110055028,12.6573795764319
0.450225112556278,12.7706035402668
0.460230115057529,12.8823067675498
0.470235117558779,12.9925478438649
0.48024012006003,13.1013814519222
0.490245122561281,13.2088587079015
0.500250125062531,13.3150274654323
0.510255127563782,13.4199325824316
0.520260130065032,13.52361616975
0.530265132566283,13.6261178072897
0.540270135067534,13.7274747453735
0.550275137568784,13.8277220849694
0.560280140070035,13.9268929379709
0.570285142571286,14.0250185829502
0.580290145072536,14.1221285886826
0.590295147573787,14.2182509524864
0.600300150075038,14.313412196691
0.610305152576288,14.4076374844636
0.620310155077539,14.5009507070978
0.630315157578789,14.5933745690809
0.64032016008004,14.6849306765271
0.650325162581291,14.7756395966905
0.660330165082541,14.8655209355332
0.670335167583792,14.9545933967468
0.680340170085043,15.042874832805
0.690345172586293,15.1303823085493
0.700350175087544,15.2171321404924
0.710355177588794,15.3031399430361
0.720360180090045,15.3884206779561
0.730365182591296,15.4729886830611
0.740370185092546,15.5568577113397
0.750375187593797,15.6400409707195
0.760380190095048,15.7225511456921
0.770385192596298,15.8044004292791
0.780390195097549,15.8856005558045
0.790395197598799,15.9661628183344
0.80040020010005,16.0460980933823
0.810405202601301,16.1254168679829
0.820410205102551,16.2041292564826
0.830415207603802,16.2822450172561
0.840420210105053,16.3597735745024
0.850425212606303,16.4367240372277
0.860430215107554,16.5131052081536
0.870435217608804,16.588925601845
0.880440220110055,16.6641934624094
0.890445222611306,16.7389167721575
0.900450225112556,16.8131032632618
0.910455227613807,16.8867604312729
0.920460230115058,16.9598955492902
0.930465232616308,17.0325156720332
0.940470235117559,17.1046276479072
0.950475237618809,17.1762381295127
0.96048024012006,17.2473535837486
0.970485242621311,17.3179802949016
0.980490245122561,17.3881243751294
0.990495247623812,17.4577917727687
1.00050025012506,17.5269882801978
1.01050525262631,17.5957195360292
1.02051025512756,17.6639910339063
1.03051525762881,17.7318081287802
1.04052026013006,17.799176044117
1.05052526263132,17.8660998730507
1.06053026513257,17.9325845855036
1.07053526763382,17.9986350326587
1.08054027013507,18.064255954175
1.09054527263632,18.1294519790783
1.10055027513757,18.1942276303084
1.11055527763882,18.2585873287568
1.12056028014007,18.3225353992517
1.13056528264132,18.386076073014
1.14057028514257,18.4492134887195
1.15057528764382,18.5119516978341
1.16058029014507,18.574294667003
1.17058529264632,18.6362462831539
1.18059029514757,18.6978103538643
1.19059529764882,18.7589906097342
1.20060030015008,18.8197907078866
1.21060530265133,18.8802142348746
1.22061030515258,18.9402647097979
1.23061530765383,18.9999455843295
1.24062031015508,19.059260245614
1.25062531265633,19.1182120181096
1.26063031515758,19.1768041668591
1.27063531765883,19.2350398994028
1.28064032016008,19.2929223657956
1.29064532266133,19.3504546611231
1.30065032516258,19.4076398268778
1.31065532766383,19.4644808536377
1.32066033016508,19.5209806827949
1.33066533266633,19.5771422065558
1.34067033516758,19.6329682694844
1.35067533766883,19.6884616703929
1.36068034017009,19.7436251636159
1.37068534267134,19.7984614612549
1.38069034517259,19.8529732331877
1.39069534767384,19.9071631075811
1.40070035017509,19.9610336733
1.41070535267634,20.0145874799029
1.42071035517759,20.0678270403087
1.43071535767884,20.12075483105
1.44072036018009,20.1733732922825
1.45072536268134,20.2256848294687
1.46073036518259,20.2776918138318
1.47073536768384,20.3293965838757
1.48074037018509,20.3808014466202
1.49074537268634,20.4319086776004
1.50075037518759,20.4827205210715
1.51075537768884,20.5332391918537
1.5207603801901,20.5834668749661
1.53076538269135,20.6334057276626
1.5407703851926,20.6830578798382
1.55077538769385,20.7324254340284
1.5607803901951,20.7815104657754
1.57078539269635,20.8303150251159
1.5807903951976,20.8788411362044
1.59079539769885,20.9270907991416
1.6008004002001,20.9750659901486
1.61080540270135,21.0227686615667
1.6208104052026,21.0702007421915
1.63081540770385,21.1173641385321
1.6408204102051,21.1642607343901
1.65082541270635,21.2108923924811
1.6608304152076,21.2572609545832
1.67083541770885,21.3033682415367
1.68084042021011,21.3492160534072
1.69084542271136,21.3948061706745
1.70085042521261,21.440140353696
1.71085542771386,21.4852203441238
1.72086043021511,21.5300478651675
1.73086543271636,21.5746246215946
1.74087043521761,21.6189522997427
1.75087543771886,21.6630325684569
1.76088044022011,21.7068670788407
1.77088544272136,21.7504574650513
1.78089044522261,21.793805344926
1.79089544772386,21.8369123199828
1.80090045022511,21.8797799754201
1.81090545272636,21.9224098803951
1.82091045522761,21.9648035887429
1.83091545772886,22.0069626385648
1.84092046023012,22.0488885533748
1.85092546273137,22.0905828421794
1.86093046523262,22.1320469994774
1.87093546773387,22.1732825052607
1.88094047023512,22.2142908256312
1.89094547273637,22.2550734127269
1.90095047523762,22.2956317050563
1.91095547773887,22.3359671281734
1.92096048024012,22.3760810946771
1.93096548274137,22.4159750042116
1.94097048524262,22.4556502434911
1.95097548774387,22.4951081869845
1.96098049024512,22.5343501964799
1.97098549274637,22.5733776217778
1.98099049524762,22.6121918010595
1.99099549774887,22.6507940608871
2.00100050025013,22.6891857162031
2.01100550275138,22.7273680703624
2.02101050525263,22.7653424157445
2.03101550775388,22.8031100332867
2.04102051025513,22.8406721931624
2.05102551275638,22.8780301550791
2.06103051525763,22.9151851682786
2.07103551775888,22.952138471537
2.08104052026013,22.9888912931727
2.09104552276138,23.0254448515577
2.10105052526263,23.0618003547656
2.11105552776388,23.0979590010276
2.12106053026513,23.1339219791095
2.13106553276638,23.1696904683118
2.14107053526763,23.2052656384703
2.15107553776888,23.2406486499551
2.16108054027013,23.275840653948
2.17108554277139,23.3108427925099
2.18109054527264,23.3456561984863
2.19109554777389,23.3802819961214
2.20110055027514,23.4147213010661
2.21110555277639,23.4489752203781
2.22111055527764,23.4830448525218
2.23111555777889,23.5169312874286
2.24112056028014,23.5506356068961
2.25112556278139,23.584158884124
2.26113056528264,23.6175021843457
2.27113556778389,23.6506665649647
2.28114057028514,23.6836530755544
2.29114557278639,23.7164627578583
2.30115057528764,23.7490966457899
2.31115557778889,23.7815557656361
2.32116058029015,23.8138411361138
2.3311655827914,23.8459537682206
2.34117058529265,23.8778946657834
2.3511755877939,23.9096648254709
2.36118059029515,23.9412652367926
2.3711855927964,23.9726968820996
2.38119059529765,24.0039607365851
2.3911955977989,24.0350577685855
2.40120060030015,24.0659889393224
2.4112056028014,24.0967552031133
2.42121060530265,24.12735750771
2.4312156078039,24.1577967942987
2.44122061030515,24.1880739975002
2.4512256128064,24.2181900453698
2.46123061530765,24.2481458594015
2.4712356178089,24.2779423548235
2.48124062031015,24.3075804402696
2.49124562281141,24.3370610180719
2.50125062531266,24.3663849845233
2.51125562781391,24.395553229878
2.52126063031516,24.4245666383514
2.53126563281641,24.4534260881201
2.54127063531766,24.4821324513221
2.55127563781891,24.5106865943005
2.56128064032016,24.5390893773592
2.57128564282141,24.5673416549256
2.58129064532266,24.5954442758584
2.59129564782391,24.6233980834473
2.60130065032516,24.6512039154133
2.61130565282641,24.678862603908
2.62131065532766,24.7063749755146
2.63131565782891,24.7337418513776
2.64132066033017,24.7609640472069
2.65132566283142,24.7880423731177
2.66133066533267,24.814977634065
2.67133566783392,24.8417706298562
2.68134067033517,24.8684221551508
2.69134567283642,24.8949329994608
2.70135067533767,24.9213039471501
2.71135567783892,24.9475357774625
2.72136068034017,24.9736292647312
2.73136568284142,24.9995851780033
2.74137068534267,25.0254042814471
2.75137568784392,25.0510873344624
2.76138069034517,25.0766350916805
2.77138569284642,25.1020483029643
2.78139069534767,25.1273277134079
2.79139569784892,25.152474063337
2.80140070035018,25.1774880884165
2.81140570285143,25.2023705196361
2.82141070535268,25.2271220831602
2.83141570785393,25.2517435007147
2.84142071035518,25.2762354895989
2.85142571285643,25.3005987626854
2.86143071535768,25.3248340284203
2.87143571785893,25.348941990823
2.88144072036018,25.372923349487
2.89144572286143,25.3967787997532
2.90145072536268,25.4205090324641
2.91145572786393,25.4441147341195
2.92146073036518,25.4675965871014
2.93146573286643,25.490955269674
2.94147073536768,25.5141914559832
2.95147573786893,25.5373058160575
2.96148074037019,25.5602990158071
2.97148574287144,25.5831717170341
2.98149074537269,25.6059245775991
2.99149574787394,25.6285582511089
3.00150075037519,25.6510733872023
3.01150575287644,25.6734706316802
3.02151075537769,25.6957506265054
3.03151575787894,25.7179140098025
3.04152076038019,25.7399614158583
3.05152576288144,25.7618934751215
3.06153076538269,25.7837108142179
3.07153576788394,25.8054140560924
3.08154077038519,25.8270038197047
3.09154577288644,25.8484807203343
3.10155077538769,25.8698453696776
3.11155577788894,25.8910983758478
3.1215607803902,25.912240343375
3.13156578289145,25.933271873206
3.1415707853927,25.9541935627046
3.15157578789395,25.9750060056628
3.1615807903952,25.9957097924342
3.17158579289645,26.0163055096445
3.1815907953977,26.0367937404679
3.19159579789895,26.0571750647284
3.2016008004002,26.0774500589001
3.21160580290145,26.097619296107
3.2216108054027,26.117683346123
3.23161580790395,26.1376427753719
3.2416208104052,26.1574981469304
3.25162581290645,26.1772500206566
3.2616308154077,26.1968989529399
3.27163581790895,26.2164454968898
3.2816408204102,26.2358902024798
3.29164582291146,26.2552336165475
3.30165082541271,26.2744762827943
3.31165582791396,26.2936187417855
3.32166083041521,26.3126615309506
3.33166583291646,26.3316051845828
3.34167083541771,26.3504502339248
3.35167583791896,26.3691972070568
3.36168084042021,26.3878466288817
3.37168584292146,26.4063990213619
3.38169084542271,26.4248549035208
3.39169584792396,26.4432147914429
3.40170085042521,26.461479198274
3.41170585292646,26.4796486342208
3.42171085542771,26.4977236065515
3.43171585792896,26.5157046196262
3.44172086043022,26.5335921749435
3.45172586293147,26.5513867709261
3.46173086543272,26.5690889032053
3.47173586793397,26.5866990646557
3.48174087043522,26.6042177453955
3.49174587293647,26.6216454327863
3.50175087543772,26.638982611433
3.51175587793897,26.6562297631838
3.52176088044022,26.6733873671311
3.53176588294147,26.6904558997095
3.54177088544272,26.7074358345011
3.55177588794397,26.7243276423467
3.56178089044522,26.7411317914996
3.57178589294647,26.7578487476256
3.58179089544772,26.7744789738027
3.59179589794897,26.7910229305216
3.60180090045022,26.8074810756852
3.61180590295148,26.8238538646087
3.62181090545273,26.8401417500424
3.63181590795398,26.8563451822228
3.64182091045523,26.8724646086583
3.65182591295648,26.8885004743863
3.66183091545773,26.9044532220138
3.67183591795898,26.9203232917172
3.68184092046023,26.9361111212423
3.69184592296148,26.9518171459046
3.70185092546273,26.967441798589
3.71185592796398,26.9829855097499
3.72186093046523,26.9984487074633
3.73186593296648,27.0138318173712
3.74187093546773,27.0291352625992
3.75187593796898,27.0443594639818
3.76188094047024,27.0595048400695
3.77188594297149,27.0745718071286
3.78189094547274,27.0895607791416
3.79189594797399,27.1044721678066
3.80190095047524,27.1193063825377
3.81190595297649,27.134063830465
3.82191095547774,27.1487449165058
3.83191595797899,27.1633500432295
3.84192096048024,27.1778796108894
3.85192596298149,27.1923340175914
3.86193096548274,27.206713659294
3.87193596798399,27.2210189298083
3.88194097048524,27.235250220798
3.89194597298649,27.2494079217794
3.90195097548774,27.2634924201215
3.91195597798899,27.2775041010458
3.92196098049025,27.2914433477029
3.9319659829915,27.3053105410084
3.94197098549275,27.3191060597201
3.951975987994,27.3328302805758
3.96198099049525,27.3464835782943
3.9719859929965,27.3600663255748
3.98199099549775,27.3735788930969
3.991995997999,27.387021649521
4.00200100050025,27.4003949614879
4.0120060030015,27.4136991936191
4.02201100550275,27.4269347085834
4.032016008004,27.4401018669592
4.04202101050525,27.4532010272761
4.0520260130065,27.466232546164
4.06203101550775,27.4791967783533
4.072036018009,27.4920940766747
4.08204102051026,27.5049247920596
4.09204602301151,27.5176892735398
4.10205102551276,27.5303878682476
4.11205602801401,27.5430209214156
4.12206103051526,27.5555887764233
4.13206603301651,27.5680917747289
4.14207103551776,27.5805302558131
4.15207603801901,27.5929045573661
4.16208104052026,27.6052150152907
4.17208604302151,27.6174619637031
4.18209104552276,27.6296457349323
4.19209604802401,27.6417666595205
4.20210105052526,27.6538250662227
4.21210605302651,27.6658212820072
4.22211105552776,27.6777556320753
4.23211605802901,27.6896284398819
4.24212106053027,27.7014400269698
4.25212606303152,27.7131907131747
4.26213106553277,27.724880816651
4.27213606803402,27.736510653872
4.28214107053527,27.7480805396298
4.29214607303652,27.7595907870354
4.30215107553777,27.7710417075187
4.31215607803902,27.7824336108283
4.32216108054027,27.7937668050325
4.33216608304152,27.8050415965865
4.34217108554277,27.8162582901626
4.35217608804402,27.8274171887524
4.36218109054527,27.838518593766
4.37218609304652,27.8495628050319
4.38219109554777,27.8605501207968
4.39219609804902,27.8714808377263
4.40220110055028,27.882355250904
4.41220610305153,27.8931736538321
4.42221110555278,27.9039363384313
4.43221610805403,27.9146435950624
4.44222111055528,27.9252957125325
4.45222611305653,27.9358929779509
4.46223111555778,27.9464356769195
4.47223611805903,27.9569240935522
4.48224112056028,27.9673585104754
4.49224612306153,27.9777392088277
4.50225112556278,27.9880664682598
4.51225612806403,27.9983405669346
4.52226113056528,28.0085617815276
4.53226613306653,28.0187303872261
4.54227113556778,28.0288466577768
4.55227613806903,28.0389108653922
4.56228114057028,28.048923280741
4.57228614307154,28.0588841730913
4.58229114557279,28.0687938103119
4.59229614807404,28.0786524588724
4.60230115057529,28.088460383843
4.61230615307654,28.0982178488947
4.62231115557779,28.1079251162991
4.63231615807904,28.1175824469283
4.64232116058029,28.1271901002561
4.65232616308154,28.136748334417
4.66233116558279,28.1462574060508
4.67233616808404,28.1557175703917
4.68234117058529,28.1651290813578
4.69234617308654,28.1744921915515
4.70235117558779,28.1838071522592
4.71235617808904,28.1930742134516
4.72236118059029,28.2022936237835
4.73236618309155,28.2114656305937
4.7423711855928,28.2205904799051
4.75237618809405,28.2296684164271
4.7623811905953,28.2386996836117
4.77238619309655,28.2476845234904
4.7823911955978,28.2566231767858
4.79239619809905,28.2655158829831
4.8024012006003,28.2743628803308
4.81240620310155,28.2831644058399
4.8224112056028,28.2919206952846
4.83241620810405,28.300631983202
4.8424212106053,28.3092985028919
4.85242621310655,28.3179204864174
4.8624312156078,28.3264981646048
4.87243621810905,28.3350317671001
4.88244122061031,28.3435215222188
4.89244622311156,28.3519676570319
4.90245122561281,28.360370397448
4.91245622811406,28.3687299682126
4.92246123061531,28.3770465929089
4.93246623311656,28.3853204939571
4.94247123561781,28.3935518926151
4.95247623811906,28.4017410089778
4.96248124062031,28.4098880619775
4.97248624312156,28.417993269384
4.98249124562281,28.4260568478463
4.99249624812406,28.4340790128033
5.00250125062531,28.4420599784788
5.01250625312656,28.4499999580037
5.02251125562781,28.457899163416
5.03251625812906,28.465757805662
5.04252126063032,28.4735760945951
5.05252626313157,28.4813542389767
5.06253126563282,28.4890924464757
5.07253626813407,28.4967909236686
5.08254127063532,28.5044498760395
5.09254627313657,28.5120695079987
5.10255127563782,28.5196500228824
5.11255627813907,28.5271916228319
5.12256128064032,28.5346945089471
5.13256628314157,28.5421588813023
5.14257128564282,28.5495849389457
5.15257628814407,28.5569728798997
5.16258129064532,28.5643229011605
5.17258629314657,28.5716351986989
5.18259129564782,28.5789099674593
5.19259629814907,28.5861474013606
5.20260130065033,28.593347693296
5.21260630315158,28.6005110351838
5.22261130565283,28.6076376178317
5.23261630815408,28.6147276310078
5.24262131065533,28.621781263517
5.25262631315658,28.628798703201
5.26263131565783,28.6357801369387
5.27263631815908,28.6427257506457
5.28264132066033,28.6496357292746
5.29264632316158,28.6565102568149
5.30265132566283,28.663349516293
5.31265632816408,28.6701536897723
5.32266133066533,28.6769229583651
5.33266633316658,28.6836575022512
5.34267133566783,28.6903575005429
5.35267633816908,28.6970231314259
5.36268134067033,28.7036545721826
5.37268634317159,28.7102519991914
5.38269134567284,28.7168155879272
5.39269634817409,28.7233455129613
5.40270135067534,28.729841947961
5.41270635317659,28.7363050656904
5.42271135567784,28.7427350380095
5.43271635817909,28.7491320358747
5.44272136068034,28.7554962293628
5.45272636318159,28.7618277876433
5.46273136568284,28.7681268788984
5.47273636818409,28.7743936704562
5.48274137068534,28.7806283287973
5.49274637318659,28.7868310195548
5.50275137568784,28.793001907514
5.51275637818909,28.7991411566132
5.52276138069035,28.8052489299427
5.5327663831916,28.8113253897456
5.54277138569285,28.8173706974174
5.5527763881941,28.823385013506
5.56278139069535,28.8293684977397
5.5727863931966,28.8353213089821
5.58279139569785,28.8412436051777
5.5927963981991,28.847135543473
5.60280140070035,28.85299728022
5.6128064032016,28.8588289709765
5.62281140570285,28.8646307705058
5.6328164082041,28.8704028327767
5.64282141070535,28.8761453109637
5.6528264132066,28.8818583574468
5.66283141570785,28.8875421238117
5.6728364182091,28.8931967608497
5.68284142071036,28.8988224185802
5.69284642321161,28.9044192462244
5.70285142571286,28.909987392129
5.71285642821411,28.9155270038907
5.72286143071536,28.9210382283619
5.73286643321661,28.9265212116505
5.74287143571786,28.9319760991207
5.75287643821911,28.9374030353922
5.76288144072036,28.9428021643404
5.77288644322161,28.9481736290967
5.78289144572286,28.9535175720483
5.79289644822411,28.958834134838
5.80290145072536,28.9641234583753
5.81290645322661,28.9693856828523
5.82291145572786,28.974620947622
5.83291645822911,28.9798293913212
5.84292146073037,28.9850111518897
5.85292646323162,28.9901663665706
5.86293146573287,28.9952951719103
5.87293646823412,29.0003977037585
5.88294147073537,29.0054740972679
5.89294647323662,29.0105244868948
5.90295147573787,29.0155490063985
5.91295647823912,29.0205477888415
5.92296148074037,29.0255209665902
5.93296648324162,29.0304686713559
5.94297148574287,29.0353910340834
5.95297648824412,29.0402881850008
5.96298149074537,29.0451602536841
5.97298649324662,29.0500073690574
5.98299149574787,29.0548296593929
5.99299649824912,29.0596272523111
6.00300150075037,29.0644002747804
6.01300650325163,29.0691488531172
6.02301150575288,29.0738731129862
6.03301650825413,29.0785731794002
6.04302151075538,29.0832491767199
6.05302651325663,29.0879012286665
6.06303151575788,29.0925294583294
6.07303651825913,29.0971339880575
6.08304152076038,29.1017149395758
6.09304652326163,29.1062724339995
6.10305152576288,29.1108065918345
6.11305652826413,29.1153175329772
6.12306153076538,29.1198053767141
6.13306653326663,29.1242702417225
6.14307153576788,29.1287122460702
6.15307653826913,29.1331315072152
6.16308154077038,29.1375281420061
6.17308654327164,29.141902266682
6.18309154577289,29.1462539968977
6.19309654827414,29.1505834476802
6.20310155077539,29.1548907333844
6.21310655327664,29.1591759677937
6.22311155577789,29.1634392641217
6.23311655827914,29.1676807350127
6.24312156078039,29.1719004925414
6.25312656328164,29.176098648213
6.26313156578289,29.1802753129632
6.27313656828414,29.184430597158
6.28314157078539,29.1885646105943
6.29314657328664,29.1926774624991
6.30315157578789,29.19676926153
6.31315657828914,29.2008401158054
6.3231615807904,29.2048901328389
6.33316658329165,29.2089194195279
6.3431715857929,29.2129280822371
6.35317658829415,29.2169162267998
6.3631815907954,29.2208839585174
6.37318659329665,29.2248313821597
6.3831915957979,29.2287586019647
6.39319659829915,29.2326657216387
6.4032016008004,29.2365528443562
6.41320660330165,29.2404200727601
6.4232116058029,29.2442675089615
6.43321660830415,29.2480952545396
6.4432216108054,29.251903410568
6.45322661330665,29.2556920775655
6.4632316158079,29.259461355464
6.47323661830915,29.2632113436978
6.48324162081041,29.266942141205
6.49324662331166,29.2706538464278
6.50325162581291,29.2743465573124
6.51325662831416,29.2780203713088
6.52326163081541,29.2816753853709
6.53326663331666,29.2853116959566
6.54327163581791,29.2889293990278
6.55327663831916,29.2925285900503
6.56328164082041,29.2961093639936
6.57328664332166,29.2996718153451
6.58329164582291,29.3032160381073
6.59329664832416,29.3067421257099
6.60330165082541,29.3102501711113
6.61330665332666,29.3137402668071
6.62331165582791,29.3172125048305
6.63331665832916,29.3206669767526
6.64332166083042,29.3241037736816
6.65332666333167,29.3275229862636
6.66333166583292,29.3309247046822
6.67333666833417,29.3343090186586
6.68334167083542,29.3376760174516
6.69334667333667,29.3410257898573
6.70335167583792,29.3443584242108
6.71335667833917,29.3476740084211
6.72336168084042,29.3509726298678
6.73336668334167,29.3542543754563
6.74337168584292,29.3575193316614
6.75337668834417,29.360767584527
6.76338169084542,29.3639992196666
6.77338669334667,29.3672143222626
6.78339169584792,29.3704129770671
6.79339669834917,29.3735952684012
6.80340170085042,29.3767612801555
6.81340670335168,29.3799110957896
6.82341170585293,29.3830447983328
6.83341670835418,29.3861624703835
6.84342171085543,29.3892641941199
6.85342671335668,29.3923500513064
6.86343171585793,29.3954201232017
6.87343671835918,29.3984744906521
6.88344172086043,29.4015132341033
6.89344672336168,29.4045364336001
6.90345172586293,29.4075441687865
6.91345672836418,29.4105365189057
6.92346173086543,29.4135135628
6.93346673336668,29.416475378911
6.94347173586793,29.4194220452794
6.95347673836918,29.4223536395452
6.96348174087044,29.4252702389475
6.97348674337169,29.4281719203247
6.98349174587294,29.4310587601318
6.99349674837419,29.4339308344196
7.00350175087544,29.4367882187757
7.01350675337669,29.4396309884115
7.02351175587794,29.4424592181655
7.03351675837919,29.4452729825036
7.04352176088044,29.4480723555191
7.05352676338169,29.4508574109326
7.06353176588294,29.4536282220921
7.07353676838419,29.456384861973
7.08354177088544,29.4591274031777
7.09354677338669,29.4618559179365
7.10355177588794,29.4645704781065
7.11355677838919,29.4672711551726
7.12356178089045,29.4699580202631
7.1335667833917,29.4726311441325
7.14357178589295,29.4752905971007
7.1535767883942,29.4779364491375
7.16358179089545,29.4805687698665
7.1735867933967,29.483187628565
7.18359179589795,29.4857930941644
7.1935967983992,29.4883852352499
7.20360180090045,29.4909641200603
7.2136068034017,29.4935298164886
7.22361180590295,29.4960823920813
7.2336168084042,29.4986219140391
7.24362181090545,29.5011484492162
7.2536268134067,29.503662064121
7.26363181590795,29.5061628249237
7.2736368184092,29.5086507974679
7.28364182091046,29.5111260471815
7.29364682341171,29.5135886391582
7.30365182591296,29.5160386381707
7.31365682841421,29.5184761086704
7.32366183091546,29.5209011147875
7.33366683341671,29.5233137203308
7.34367183591796,29.5257139887881
7.35367683841921,29.5281019833259
7.36368184092046,29.5304777667894
7.37368684342171,29.5328414017027
7.38369184592296,29.5351929502686
7.39369684842421,29.5375324743687
7.40370185092546,29.5398600355635
7.41370685342671,29.5421756951226
7.42371185592796,29.5444795139475
7.43371685842921,29.5467715525956
7.44372186093047,29.5490518713263
7.45372686343172,29.5513205301016
7.46373186593297,29.5535775885851
7.47373686843422,29.5558231061432
7.48374187093547,29.5580571418441
7.49374687343672,29.5602797544585
7.50375187593797,29.562491002459
7.51375687843922,29.5646909440207
7.52376188094047,29.5668796370207
7.53376688344172,29.5690571390386
7.54377188594297,29.5712235073558
7.55377688844422,29.573378798962
7.56378189094547,29.5755230705722
7.57378689344672,29.5776563785378
7.58379189594797,29.5797787789187
7.59379689844922,29.5818903274992
7.60380190095047,29.5839910797877
7.61380690345173,29.5860810910167
7.62381190595298,29.5881604161433
7.63381690845423,29.5902291098483
7.64382191095548,29.5922872265372
7.65382691345673,29.5943348203395
7.66383191595798,29.5963719451089
7.67383691845923,29.5983986544234
7.68384192096048,29.6004150015851
7.69384692346173,29.6024210396206
7.70385192596298,29.6044168212898
7.71385692846423,29.6064023990904
7.72386193096548,29.6083778251824
7.73386693346673,29.6103431514619
7.74387193596798,29.61229842957
7.75387693846923,29.6142437108927
7.76388194097049,29.6161790465608
7.77388694347174,29.6181044874502
7.78389194597299,29.6200200841813
7.79389694847424,29.6219258871198
7.80390195097549,29.623821946376
7.81390695347674,29.6257083118052
7.82391195597799,29.6275850330076
7.83391695847924,29.6294521593281
7.84392196098049,29.6313097398567
7.85392696348174,29.6331578234348
7.86393196598299,29.6349964586681
7.87393696848424,29.6368256938456
7.88394197098549,29.6386455770084
7.89394697348674,29.6404561559616
7.90395197598799,29.642257478275
7.91395697848924,29.6440495912822
7.9239619809905,29.6458325420814
7.93396698349175,29.6476063775349
7.943971985993,29.6493711442693
7.95397698849425,29.6511268886754
7.9639819909955,29.6528736569083
7.97398699349675,29.6546114948875
7.983991995998,29.6563404482964
7.99399699849925,29.6580605625831
8.0040020010005,29.6597718829602
8.01400700350175,29.6614744544328
8.024012006003,29.6631683217229
8.03401700850425,29.6648535293015
8.0440220110055,29.6665301214223
8.05402701350675,29.6681981421214
8.064032016008,29.6698576352171
8.07403701850926,29.6715086443103
8.08404202101051,29.6731512127843
8.09404702351176,29.6747853838048
8.10405202601301,29.6764112003199
8.11405702851426,29.67802870506
8.12406203101551,29.6796379405382
8.13406703351676,29.6812389490497
8.14407203601801,29.6828317726724
8.15407703851926,29.6844164532664
8.16408204102051,29.6859930324833
8.17408704352176,29.6875615517688
8.18409204602301,29.6891220522949
8.19409704852426,29.690674575026
8.20410205102551,29.6922191607261
8.21410705352676,29.6937558499585
8.22411205602801,29.6952846830859
8.23411705852926,29.6968057002705
8.24412206103051,29.6983189414738
8.25412706353177,29.6998244464569
8.26413206603302,29.7013222547801
8.27413706853427,29.7028124058032
8.28414207103552,29.7042949386855
8.29414707353677,29.7057698923855
8.30415207603802,29.7072373056614
8.31415707853927,29.7086972170706
8.32416208104052,29.7101496649845
8.33416708354177,29.7115946875695
8.34417208604302,29.7130323227458
8.35417708854427,29.7144626082465
8.36418209104552,29.7158855816203
8.37418709354677,29.7173012802309
8.38419209604802,29.7187097412577
8.39419709854927,29.7201110016951
8.40420210105053,29.721505098353
8.41420710355178,29.7228920678565
8.42421210605303,29.7242719466461
8.43421710855428,29.7256447709775
8.44422211105553,29.7270105769219
8.45422711355678,29.7283694003656
8.46423211605803,29.7297212770103
8.47423711855928,29.7310662423732
8.48424212106053,29.7324043317983
8.49424712356178,29.7337355804474
8.50425212606303,29.7350600232495
8.51425712856428,29.7363776949603
8.52426213106553,29.7376886301656
8.53426713356678,29.7389928632817
8.54427213606803,29.7402904285548
8.55427713856928,29.7415813600613
8.56428214107054,29.7428656917079
8.57428714357179,29.7441434572313
8.58429214607304,29.7454146901985
8.59429714857429,29.7466794240066
8.60430215107554,29.747937691883
8.61430715357679,29.7491895268852
8.62431215607804,29.7504349619008
8.63431715857929,29.7516740296475
8.64432216108054,29.7529067626769
8.65432716358179,29.7541331933922
8.66433216608304,29.7553533539762
8.67433716858429,29.7565672764409
8.68434217108554,29.7577749926419
8.69434717358679,29.7589765342793
8.70435217608804,29.760171932897
8.71435717858929,29.7613612198831
8.72436218109054,29.7625444264695
8.7343671835918,29.7637215837323
8.74437218609305,29.7648927225917
8.7543771885943,29.7660578738119
8.76438219109555,29.767217068001
8.7743871935968,29.7683703356113
8.78439219609805,29.7695177069392
8.7943971985993,29.770659212125
8.80440220110055,29.7717948811531
8.8144072036018,29.7729247438647
8.82441220610305,29.7740488299429
8.8344172086043,29.7751671688723
8.84442221110555,29.7762797899927
8.8544272136068,29.777386722501
8.86443221610805,29.7784879954509
8.87443721860931,29.779583637753
8.88444222111056,29.7806736781751
8.89444722361181,29.7817581453419
8.90445222611306,29.782837067735
8.91445722861431,29.783910473693
8.92446223111556,29.7849783914117
8.93446723361681,29.7860408489435
8.94447223611806,29.787097874198
8.95447723861931,29.7881494949418
8.96448224112056,29.7891957387985
8.97448724362181,29.7902366332485
8.98449224612306,29.7912722056453
8.99449724862431,29.7923024831871
9.00450225112556,29.793327492895
9.01450725362681,29.7943472616585
9.02451225612806,29.7953618162361
9.03451725862931,29.7963711832553
9.04452226113056,29.7973753892128
9.05452726363182,29.798374460474
9.06453226613307,29.7993684232736
9.07453726863432,29.8003573037152
9.08454227113557,29.8013411277716
9.09454727363682,29.8023199212845
9.10455227613807,29.8032937099646
9.11455727863932,29.8042625193916
9.12456228114057,29.8052263750144
9.13456728364182,29.8061853021508
9.14457228614307,29.8071393259876
9.15457728864432,29.808088471591
9.16458229114557,29.8090327638991
9.17458729364682,29.8099722276769
9.18459229614807,29.810906887567
9.19459729864932,29.8118367680919
9.20460230115058,29.8127618936546
9.21460730365183,29.8136822885383
9.22461230615308,29.8145979769064
9.23461730865433,29.8155089828025
9.24462231115558,29.8164153301505
9.25462731365683,29.8173170427545
9.26463231615808,29.8182141442989
9.27463731865933,29.8191066583484
9.28464232116058,29.8199946083477
9.29464732366183,29.820878017622
9.30465232616308,29.8217569093767
9.31465732866433,29.8226313066972
9.32466233116558,29.8235012325504
9.33466733366683,29.8243667098052
9.34467233616808,29.8252277611725
9.35467733866933,29.8260844092338
9.36468234117059,29.8269366764614
9.37468734367184,29.8277845852182
9.38469234617309,29.8286281577578
9.39469734867434,29.8294674162246
9.40470235117559,29.8303023826533
9.41470735367684,29.8311330789696
9.42471235617809,29.8319595269898
9.43471735867934,29.8327817484206
9.44472236118059,29.8335997648598
9.45472736368184,29.8344135977955
9.46473236618309,29.8352232686066
9.47473736868434,29.8360287985627
9.48474237118559,29.8368302088239
9.49474737368684,29.8376275204413
9.50475237618809,29.8384207543601
9.51475737868934,29.8392099314331
9.52476238119059,29.8399950723613
9.53476738369185,29.8407761977362
9.5447723861931,29.8415533280498
9.55477738869435,29.8423264836942
9.5647823911956,29.8430956849622
9.57478739369685,29.8438609520466
9.5847923961981,29.8446223050407
9.59479739869935,29.8453797639382
9.6048024012006,29.8461333486328
9.61480740370185,29.846883078919
9.6248124062031,29.8476289744913
9.63481740870435,29.8483710549447
9.6448224112056,29.8491093397744
9.65482741370685,29.8498438483761
9.6648324162081,29.8505746000457
9.67483741870936,29.8513016139794
9.68484242121061,29.8520249092761
9.69484742371186,29.8527445049539
9.70485242621311,29.8534604198923
9.71485742871436,29.8541726728667
9.72486243121561,29.854881282562
9.73486743371686,29.8555862675724
9.74487243621811,29.8562876464011
9.75487743871936,29.8569854374611
9.76488244122061,29.8576796590741
9.77488744372186,29.8583703294717
9.78489244622311,29.8590574667943
9.79489744872436,29.8597410890919
9.80490245122561,29.8604212143238
9.81490745372686,29.8610978603585
9.82491245622811,29.8617710449738
9.83491745872936,29.8624407858568
9.84492246123061,29.863107100604
9.85492746373187,29.8637700067211
9.86493246623312,29.8644295216232
9.87493746873437,29.8650856626482
9.88494247123562,29.8657384470333
9.89494747373687,29.8663878918971
9.90495247623812,29.8670340142752
9.91495747873937,29.8676768311207
9.92496248124062,29.8683163593047
9.93496748374187,29.8689526156154
9.94497248624312,29.869585616759
9.95497748874437,29.8702153793591
9.96498249124562,29.8708419199571
9.97498749374687,29.8714652550117
9.98499249624812,29.8720854008994
9.99499749874937,29.8727023739144
10.0050025012506,29.8733161902683
10.0150075037519,29.8739268660904
10.0250125062531,29.8745344174275
10.0350175087544,29.8751388602443
10.0450225112556,29.8757402104227
10.0550275137569,29.8763384837627
10.0650325162581,29.876933696
10.0750375187594,29.8775258627623
10.0850425212606,29.8781149995801
10.0950475237619,29.8787011219089
10.1050525262631,29.8792842451297
10.1150575287644,29.8798643845488
10.1250625312656,29.8804415553976
10.1350675337669,29.881015772833
10.1450725362681,29.8815870519371
10.1550775387694,29.882155407717
10.1650825412706,29.8827208551056
10.1750875437719,29.8832834089607
10.1850925462731,29.8838430840655
10.1950975487744,29.8843998951285
10.2051025512756,29.8849538567834
10.2151075537769,29.8855049835892
10.2251125562781,29.8860532900303
10.2351175587794,29.8865987905162
10.2451225612806,29.8871414993819
10.2551275637819,29.8876814309019
10.2651325662831,29.888218599262
10.2751375687844,29.8887530185506
10.2851425712856,29.8892847027888
10.2951475737869,29.8898136659298
10.3051525762881,29.8903399218594
10.3151575787894,29.8908634843954
10.3251625812906,29.8913843672883
10.3351675837919,29.8919025842209
10.3451725862931,29.8924181488083
10.3551775887944,29.8929310745979
10.3651825912956,29.8934413750697
10.3751875937969,29.8939490636358
10.3851925962981,29.8944541536408
10.3951975987994,29.8949566583616
10.4052026013007,29.8954565910077
10.4152076038019,29.8959539647206
10.4252126063032,29.8964487925745
10.4352176088044,29.8969410875757
10.4452226113057,29.8974308626664
10.4552276138069,29.897918130735
10.4652326163082,29.8984029045676
10.4752376188094,29.8988851968821
10.4852426213107,29.8993650203355
10.4952476238119,29.8998423875235
10.5052526263132,29.9003173109807
10.5152576288144,29.9007898031807
10.5252626313157,29.9012598765359
10.5352676338169,29.9017275433978
10.5452726363182,29.9021928160565
10.5552776388194,29.9026557067411
10.5652826413207,29.9031162276198
10.5752876438219,29.9035743907995
10.5852926463232,29.9040302083259
10.5952976488244,29.9044836921839
10.6053026513257,29.904934854297
10.6153076538269,29.9053837065278
10.6253126563282,29.9058302606778
10.6353176588294,29.9062745284872
10.6453226613307,29.9067165216402
10.6553276638319,29.9071562517695
10.6653326663332,29.907593730414
10.6753376688344,29.908028969053
10.6853426713357,29.9084619791108
10.6953476738369,29.9088927719567
10.7053526763382,29.9093213589048
10.7153576788394,29.9097477512141
10.7253626813407,29.9101719600885
10.7353676838419,29.910593996677
10.7453726863432,29.9110138720731
10.7553776888444,29.9114315973157
10.7653826913457,29.9118471833882
10.7753876938469,29.9122606412192
10.7853926963482,29.912671981682
10.7953976988494,29.9130812155951
10.8054027013507,29.9134883537215
10.8154077038519,29.9138934067694
10.8254127063532,29.9142963853918
10.8354177088544,29.9146973001867
10.8454227113557,29.9150961616981
10.8554277138569,29.9154929804307
10.8654327163582,29.9158877668064
10.8754377188594,29.9162805311853
10.8854427213607,29.916671283878
10.8954477238619,29.9170600351454
10.9054527263632,29.9174467951991
10.9154577288644,29.9178315742008
10.9254627313657,29.9182143822628
10.9354677338669,29.9185952294479
10.9454727363682,29.9189741257693
10.9554777388694,29.9193510811905
10.9654827413707,29.9197261056256
10.9754877438719,29.920099208939
10.9854927463732,29.9204704009456
10.9954977488744,29.9208396914108
11.0055027513757,29.9212070900503
11.0155077538769,29.9215726065303
11.0255127563782,29.9219362504674
11.0355177588794,29.9222980314288
11.0455227613807,29.9226579589318
11.0555277638819,29.923016042449
11.0655327663832,29.9233722914123
11.0755377688844,29.9237267151743
11.0855427713857,29.9240793230391
11.0955477738869,29.9244301242662
11.1055527763882,29.9247791280708
11.1155577788894,29.9251263436234
11.1255627813907,29.9254717800501
11.1355677838919,29.9258154464325
11.1455727863932,29.9261573518076
11.1555777888944,29.9264975051681
11.1655827913957,29.926835915462
11.1755877938969,29.927172591593
11.1855927963982,29.92750754242
11.1955977988994,29.9278407767576
11.2056028014007,29.9281723033761
11.215607803902,29.9285021310008
11.2256128064032,29.928830268313
11.2356178089045,29.9291567239492
11.2456228114057,29.9294815065015
11.255627813907,29.9298046245175
11.2656328164082,29.9301260865027
11.2756378189095,29.9304459009308
11.2856428214107,29.9307640762029
11.295647823912,29.9310806206734
11.3056528264132,29.9313955426569
11.3156578289145,29.9317088504283
11.3256628314157,29.9320205522224
11.335667833917,29.9323306562342
11.3456728364182,29.9326391706188
11.3556778389195,29.9329461034917
11.3656828414207,29.9332514629282
11.375687843922,29.9335552569639
11.3856928464232,29.9338574935946
11.3956978489245,29.9341581807761
11.4057028514257,29.9344573264245
11.415707853927,29.9347549384158
11.4257128564282,29.9350510245864
11.4357178589295,29.9353455927326
11.4457228614307,29.9356386506112
11.455727863932,29.9359302059387
11.4657328664332,29.936220266392
11.4757378689345,29.9365088396081
11.4857428714357,29.9367959331927
11.495747873937,29.937081554709
11.5057528764382,29.9373657116581
11.5157578789395,29.937648411505
11.5257628814407,29.9379296616788
11.535767883942,29.9382094695733
11.5457728864432,29.9384878425464
11.5557778889445,29.9387647879206
11.5657828914457,29.9390403129828
11.575787893947,29.939314424984
11.5857928964482,29.9395871311398
11.5957978989495,29.9398584386302
11.6058029014507,29.9401283545996
11.615807903952,29.9403968861565
11.6258129064532,29.940664040374
11.6358179089545,29.9409298242898
11.6458229114557,29.9411942449054
11.655827913957,29.9414573091873
11.6658329164582,29.941719024066
11.6758379189595,29.9419793964364
11.6858429214607,29.942238433158
11.695847923962,29.9424961410545
11.7058529264632,29.9427525269211
11.7158579289645,29.9430075975178
11.7258629314657,29.9432613595464
11.735867933967,29.9435138196757
11.7458729364682,29.943764984543
11.7558779389695,29.9440148607537
11.7658829414707,29.9442634548815
11.775887943972,29.9445107734683
11.7858929464732,29.9447568230244
11.7958979489745,29.9450016100281
11.8059029514757,29.9452451409262
11.815907953977,29.9454874221336
11.8259129564782,29.9457284600335
11.8359179589795,29.9459682609773
11.8459229614807,29.9462068312847
11.855927963982,29.9464441772436
11.8659329664832,29.9466803051102
11.8759379689845,29.9469152211089
11.8859429714857,29.9471489314324
11.895947973987,29.9473814422416
11.9059529764882,29.9476127596656
11.9159579789895,29.9478428898019
11.9259629814907,29.9480718387168
11.935967983992,29.9482996124577
11.9459729864932,29.9485262170203
11.9559779889945,29.9487516583613
11.9659829914957,29.9489759424093
11.975987993997,29.9491990750645
11.9859929964982,29.949421062199
11.9959979989995,29.9496419096565
12.0060030015007,29.9498616232528
12.016008004002,29.9500802087752
12.0260130065033,29.9502976719827
12.0360180090045,29.9505140186064
12.0460230115058,29.9507292543488
12.056028014007,29.9509433848844
12.0660330165083,29.9511564158594
12.0760380190095,29.9513683528918
12.0860430215108,29.9515792015713
12.096048024012,29.9517889674594
12.1060530265133,29.9519976560895
12.1160580290145,29.9522052729665
12.1260630315158,29.9524118235673
12.136068034017,29.9526173133404
12.1460730365183,29.9528217477063
12.1560780390195,29.9530251320573
12.1660830415208,29.95322747177
12.176088044022,29.9534287721754
12.1860930465233,29.9536290385679
12.1960980490245,29.9538282762168
12.2061030515258,29.9540264903664
12.216108054027,29.9542236862359
12.2261130565283,29.9544198690196
12.2361180590295,29.9546150438865
12.2461230615308,29.9548092159809
12.256128064032,29.9550023904218
12.2661330665333,29.9551945723034
12.2761380690345,29.9553857666946
12.2861430715358,29.9555759786395
12.296148074037,29.955765213157
12.3061530765383,29.9559534752412
12.3161580790395,29.9561407698608
12.3261630815408,29.9563271019598
12.336168084042,29.9565124764571
12.3461730865433,29.9566968982463
12.3561780890445,29.9568803721964
12.3661830915458,29.9570629031511
12.376188094047,29.9572444959289
12.3861930965483,29.9574251553238
12.3961980990495,29.9576048861077
12.4062031015508,29.9577836930349
12.416208104052,29.9579615808125
12.4262131065533,29.9581385541231
12.4362181090545,29.9583146176269
12.4462231115558,29.9584897759619
12.456228114057,29.9586640337442
12.4662331165583,29.9588373955677
12.4762381190595,29.9590098660039
12.4862431215608,29.9591814496025
12.496248124062,29.959352150891
12.5062531265633,29.9595219743747
12.5162581290645,29.9596909245367
12.5262631315658,29.9598590058381
12.536268134067,29.9600262227178
12.5462731365683,29.9601925795925
12.5562781390695,29.9603580808569
12.5662831415708,29.9605227308836
12.576288144072,29.9606865340228
12.5862931465733,29.9608494946028
12.5962981490745,29.9610116169297
12.6063031515758,29.9611729052875
12.616308154077,29.961333363938
12.6263131565783,29.9614929971208
12.6363181590795,29.9616518090555
12.6463231615808,29.961809803949
12.656328164082,29.9619669859658
12.6663331665833,29.9621233592461
12.6763381690845,29.9622789279107
12.6863431715858,29.9624336960608
12.696348174087,29.9625876677779
12.7063531765883,29.9627408471244
12.7163581790895,29.9628932381429
12.7263631815908,29.9630448448564
12.736368184092,29.9631956712686
12.7463731865933,29.9633457213637
12.7563781890945,29.9634949991062
12.7663831915958,29.9636435084412
12.776388194097,29.9637912532942
12.7863931965983,29.9639382375715
12.7963981990995,29.9640844651593
12.8064032016008,29.9642299399249
12.8164082041021,29.9643746657158
12.8264132066033,29.9645186463598
12.8364182091046,29.9646618856655
12.8464232116058,29.964804387422
12.8564282141071,29.9649461553986
12.8664332166083,29.9650871933453
12.8764382191096,29.9652275049925
12.8864432216108,29.9653670940556
12.8964482241121,29.965505964234
12.9064532266133,29.9656441191887
12.9164582291146,29.9657815625626
12.9264632316158,29.9659182979811
12.9364682341171,29.9660543290528
12.9464732366183,29.9661896593687
12.9564782391196,29.9663242925031
12.9664832416208,29.9664582320129
12.9764882441221,29.9665914814379
12.9864932466233,29.9667240443007
12.9964982491246,29.966855924107
13.0065032516258,29.966987124345
13.0165082541271,29.9671176484859
13.0265132566283,29.9672474999839
13.0365182591296,29.9673766822757
13.0465232616308,29.9675051987813
13.0565282641321,29.9676330529032
13.0665332666333,29.9677602480268
13.0765382691346,29.9678867875205
13.0865432716358,29.9680126747354
13.0965482741371,29.9681379130056
13.1065532766383,29.9682625056478
13.1165582791396,29.9683864559619
13.1265632816408,29.9685097672304
13.1365682841421,29.9686324427198
13.1465732866433,29.968754485689
13.1565782891446,29.9688758993629
13.1665832916458,29.9689966869455
13.1765882941471,29.969116851626
13.1865932966483,29.9692363965783
13.1965982991496,29.9693553249616
13.2066033016508,29.9694736399199
13.2166083041521,29.9695913445821
13.2266133066533,29.9697084420622
13.2366183091546,29.9698249354593
13.2466233116558,29.9699408278572
13.2566283141571,29.9700561223248
13.2666333166583,29.970170821916
13.2766383191596,29.9702849296696
13.2866433216608,29.9703984486096
13.2966483241621,29.9705113817447
13.3066533266633,29.9706237320687
13.3166583291646,29.9707355025604
13.3266633316658,29.9708466961835
13.3366683341671,29.9709573158867
13.3466733366683,29.9710673646038
13.3566783391696,29.9711768452535
13.3666833416708,29.9712857607393
13.3766883441721,29.9713941139499
13.3866933466733,29.9715019077589
13.3966983491746,29.971609145026
13.4067033516758,29.9717158286049
13.4167083541771,29.9718219613181
13.4267133566783,29.9719275459699
13.4367183591796,29.9720325853515
13.4467233616808,29.9721370822411
13.4567283641821,29.9722410394034
13.4667333666833,29.9723444595905
13.4767383691846,29.9724473455409
13.4867433716858,29.9725496999804
13.4967483741871,29.9726515256214
13.5067533766883,29.9727528251633
13.5167583791896,29.9728536012923
13.5267633816908,29.9729538566817
13.5367683841921,29.9730535939915
13.5467733866933,29.9731528158685
13.5567783891946,29.9732515249466
13.5667833916958,29.9733497238466
13.5767883941971,29.9734474151758
13.5867933966983,29.973544601529
13.5967983991996,29.9736412854873
13.6068034017008,29.973737469619
13.6168084042021,29.9738331564792
13.6268134067034,29.97392834861
13.6368184092046,29.9740230485402
13.6468234117059,29.9741172587856
13.6568284142071,29.9742109818488
13.6668334167084,29.9743042202232
13.6768384192096,29.9743969763921
13.6868434217109,29.9744892528102
13.6968484242121,29.9745810519197
13.7068534267134,29.9746723761512
13.7168584292146,29.9747632279241
13.7268634317159,29.9748536096463
13.7368684342171,29.9749435237145
13.7468734367184,29.9750329725136
13.7568784392196,29.9751219584174
13.7668834417209,29.9752104837882
13.7768884442221,29.9752985509768
13.7868934467234,29.9753861623229
13.7968984492246,29.9754733201544
13.8069034517259,29.975560026788
13.8169084542271,29.975646284529
13.8269134567284,29.9757320956712
13.8369184592296,29.975817462497
13.8469234617309,29.9759023872776
13.8569284642321,29.9759868722725
13.8669334667334,29.97607091973
13.8769384692346,29.9761545318869
13.8869434717359,29.9762377109685
13.8969484742371,29.9763204591889
13.9069534767384,29.9764027787507
13.9169584792396,29.9764846718451
13.9269634817409,29.9765661406518
13.9369684842421,29.9766471873399
13.9469734867434,29.9767278140755
13.9569784892446,29.9768080229996
13.9669834917459,29.9768878162383
13.9769884942471,29.9769671959078
13.9869934967484,29.9770461641142
13.9969984992496,29.977124722954
14.0070035017509,29.9772028745137
14.0170085042521,29.9772806208699
14.0270135067534,29.9773579640893
14.0370185092546,29.9774349062287
14.0470235117559,29.9775114493352
14.0570285142571,29.9775875954458
14.0670335167584,29.9776633465876
14.0770385192596,29.977738704778
14.0870435217609,29.9778136720244
14.0970485242621,29.9778882503244
14.1070535267634,29.9779624416655
14.1170585292646,29.9780362480256
14.1270635317659,29.9781096713724
14.1370685342671,29.9781827136641
14.1470735367684,29.9782553768487
14.1570785392696,29.9783276628644
14.1670835417709,29.9783995736396
14.1770885442721,29.9784711110927
14.1870935467734,29.9785422771323
14.1970985492746,29.9786130736571
14.2071035517759,29.9786835025558
14.2171085542771,29.9787535657076
14.2271135567784,29.9788232649898
14.2371185592796,29.9788926022592
14.2471235617809,29.9789615793574
14.2571285642821,29.9790301981174
14.2671335667834,29.9790984603636
14.2771385692846,29.979166367912
14.2871435717859,29.97923392257
14.2971485742871,29.9793011261365
14.3071535767884,29.9793679804018
14.3171585792896,29.9794344871479
14.3271635817909,29.9795006481479
14.3371685842921,29.9795664651666
14.3471735867934,29.9796319399603
14.3571785892946,29.9796970742766
14.3671835917959,29.9797618698547
14.3771885942971,29.9798263284253
14.3871935967984,29.9798904517105
14.3971985992996,29.9799542414237
14.4072036018009,29.9800176992702
14.4172086043022,29.9800808269463
14.4272136068034,29.98014362614
14.4372186093047,29.9802060985308
14.4472236118059,29.9802682457897
14.4572286143072,29.9803300695789
14.4672336168084,29.9803915715524
14.4772386193097,29.9804527533555
14.4872436218109,29.9805136166249
14.4972486243122,29.9805741629889
14.5072536268134,29.9806343940677
14.5172586293147,29.9806943114806
14.5272636318159,29.9807539168269
14.5372686343172,29.9808132116938
14.5472736368184,29.9808721976609
14.5572786393197,29.9809308763008
14.5672836418209,29.9809892491784
14.5772886443222,29.9810473178516
14.5872936468234,29.9811050838707
14.5972986493247,29.9811625487789
14.6073036518259,29.9812197141118
14.6173086543272,29.9812765813981
14.6273136568284,29.9813331521586
14.6373186593297,29.9813894279072
14.6473236618309,29.9814454101504
14.6573286643322,29.9815011003872
14.6673336668334,29.9815565001093
14.6773386693347,29.9816116108013
14.6873436718359,29.9816664339402
14.6973486743372,29.9817209709959
14.7073536768384,29.9817752234306
14.7173586793397,29.9818291926997
14.7273636818409,29.9818828802507
14.7373686843422,29.9819362875242
14.7473736868434,29.9819894159534
14.7573786893447,29.9820422669639
14.7673836918459,29.9820948419742
14.7773886943472,29.9821471423954
14.7873936968484,29.9821991696314
14.7973986993497,29.9822509250786
14.8074037018509,29.9823024101278
14.8174087043522,29.9823536261677
14.8274137068534,29.9824045745675
14.8374187093547,29.982455256688
14.8474237118559,29.9825056738839
14.8574287143572,29.9825558275033
14.8674337168584,29.9826057188884
14.8774387193597,29.982655349375
14.8874437218609,29.9827047202925
14.8974487243622,29.9827538329643
14.9074537268634,29.9828026887071
14.9174587293647,29.9828512888318
14.9274637318659,29.9828996346428
14.9374687343672,29.9829477274381
14.9474737368684,29.9829955685097
14.9574787393697,29.9830431591431
14.9674837418709,29.9830905006177
14.9774887443722,29.9831375942065
14.9874937468734,29.9831844411763
14.9974987493747,29.9832310427876
15.0075037518759,29.9832774002946
15.0175087543772,29.9833235149454
15.0275137568784,29.9833693879815
15.0375187593797,29.9834150206384
15.0475237618809,29.9834604141453
15.0575287643822,29.983505569725
15.0675337668834,29.9835504885941
15.0775387693847,29.9835951719629
15.0875437718859,29.9836396210355
15.0975487743872,29.9836838370097
15.1075537768884,29.983727821077
15.1175587793897,29.983771574427
15.1275637818909,29.9838150982414
15.1375687843922,29.9838583936868
15.1475737868934,29.983901461924
15.1575787893947,29.9839443041088
15.1675837918959,29.9839869213914
15.1775887943972,29.9840293149166
15.1875937968984,29.9840714858243
15.1975987993997,29.9841134352485
15.2076038019009,29.9841551643183
15.2176088044022,29.9841966741572
15.2276138069035,29.9842379658834
15.2376188094047,29.9842790406098
15.247623811906,29.9843198994441
15.2576288144072,29.9843605434884
15.2676338169085,29.9844009738396
15.2776388194097,29.9844411915893
15.287643821911,29.9844811978236
15.2976488244122,29.9845209936234
15.3076538269135,29.9845605800641
15.3176588294147,29.9845999582161
15.327663831916,29.9846391291441
15.3376688344172,29.9846780939076
15.3476738369185,29.9847168535608
15.3576788394197,29.9847554091524
15.367683841921,29.9847937617259
15.3776888444222,29.9848319123196
15.3876938469235,29.9848698619661
15.3976988494247,29.9849076116929
15.407703851926,29.9849451625221
15.4177088544272,29.9849825154704
15.4277138569285,29.98501967155
15.4377188594297,29.9850566317734
15.447723861931,29.9850933971385
15.4577288644322,29.9851299686351
15.4677338669335,29.9851663472487
15.4777388694347,29.98520253396
15.487743871936,29.9852385297455
15.4977488744372,29.9852743355768
15.5077538769385,29.9853099524214
15.5177588794397,29.9853453812418
15.527763881941,29.9853806229964
15.5377688844422,29.9854156786389
15.5477738869435,29.9854505491184
15.5577788894447,29.9854852353796
15.567783891946,29.9855197383625
15.5777888944472,29.9855540590029
15.5877938969485,29.9855881982318
15.5977988994497,29.9856221569757
15.607803901951,29.9856559361567
15.6178089044522,29.9856895366923
15.6278139069535,29.9857229594954
15.6378189094547,29.9857562054746
15.647823911956,29.9857892755337
15.6578289144572,29.9858221705721
15.6678339169585,29.9858548914848
15.6778389194597,29.9858874391621
15.687843921961,29.9859198144898
15.6978489244622,29.9859520183493
15.7078539269635,29.9859840516172
15.7178589294647,29.986015915166
15.727863931966,29.9860476098632
15.7378689344672,29.9860791365722
15.7478739369685,29.9861104961516
15.7578789394697,29.9861416894585
15.767883941971,29.9861727173464
15.7778889444722,29.9862035806553
15.7878939469735,29.986234280221
15.7978989494747,29.9862648168756
15.807903951976,29.9862951914474
15.8179089544772,29.9863254047607
15.8279139569785,29.9863554576361
15.8379189594797,29.9863853508905
15.847923961981,29.9864150853367
15.8579289644822,29.986444661784
15.8679339669835,29.9864740810377
15.8779389694847,29.9865033438994
15.887943971986,29.9865324511666
15.8979489744872,29.9865614036335
15.9079539769885,29.98659020209
15.9179589794897,29.9866188473225
15.927963981991,29.9866473401134
15.9379689844922,29.9866756812414
15.9479739869935,29.9867038714814
15.9579789894947,29.9867319116043
15.967983991996,29.9867598023775
15.9779889944972,29.9867875445642
15.9879939969985,29.9868151389242
15.9979989994997,29.9868425862132
16.008004002001,29.9868698871832
16.0180090045023,29.9868970425823
16.0280140070035,29.9869240531549
16.0380190095048,29.9869509196416
16.048024012006,29.986977642779
16.0580290145073,29.9870042233
16.0680340170085,29.9870306619339
16.0780390195098,29.9870569594058
16.088044022011,29.9870831164374
16.0980490245123,29.9871091337516
16.1080540270135,29.9871350120615
16.1180590295148,29.9871607520725
16.128064032016,29.9871863544865
16.1380690345173,29.9872118200025
16.1480740370185,29.9872371493163
16.1580790395198,29.9872623431204
16.168084042021,29.9872874021041
16.1780890445223,29.9873123269536
16.1880940470235,29.9873371183518
16.1980990495248,29.9873617769784
16.208104052026,29.9873863035101
16.2181090545273,29.9874106986202
16.2281140570285,29.9874349629788
16.2381190595298,29.987459097253
16.248124062031,29.9874831021065
16.2581290645323,29.9875069781999
16.2681340670335,29.9875307261907
16.2781390695348,29.9875543467329
16.288144072036,29.9875778404777
16.2981490745373,29.9876012080729
16.3081540770385,29.987624450163
16.3181590795398,29.9876475673895
16.328164082041,29.9876705603906
16.3381690845423,29.9876934298014
16.3481740870435,29.9877161762537
16.3581790895448,29.9877388003762
16.368184092046,29.9877613027943
16.3781890945473,29.9877836841303
16.3881940970485,29.9878059450033
16.3981990995498,29.9878280860291
16.408204102051,29.9878501078204
16.4182091045523,29.9878720109867
16.4282141070535,29.9878937961343
16.4382191095548,29.9879154638671
16.448224112056,29.9879370147902
16.4582291145573,29.9879584494974
16.4682341170585,29.9879797685781
16.4782391195598,29.988000972619
16.488244122061,29.9880220622041
16.4982491245623,29.9880430379147
16.5082541270635,29.9880639003297
16.5182591295648,29.988084650025
16.528264132066,29.988105287574
16.5382691345673,29.9881258135475
16.5482741370685,29.9881462285135
16.5582791395698,29.9881665330374
16.568284142071,29.9881867276821
16.5782891445723,29.9882068130075
16.5882941470735,29.9882267895712
16.5982991495748,29.9882466579278
16.608304152076,29.9882664186295
16.6183091545773,29.9882860722258
16.6283141570785,29.9883056192635
16.6383191595798,29.9883250602867
16.648324162081,29.9883443958368
16.6583291645823,29.9883636264527
16.6683341670835,29.9883827526706
16.6783391695848,29.9884017750239
16.688344172086,29.9884206940435
16.6983491745873,29.9884395102575
16.7083541770885,29.9884582241916
16.7183591795898,29.9884768363685
16.728364182091,29.9884953473084
16.7383691845923,29.9885137575289
16.7483741870935,29.9885320675449
16.7583791895948,29.9885502778686
16.768384192096,29.9885683890095
16.7783891945973,29.9885864014746
16.7883941970985,29.9886043157681
16.7983991995998,29.9886221323926
16.8084042021011,29.9886398518515
16.8184092046023,29.9886574746383
16.8284142071036,29.9886750012427
16.8384192096048,29.9886924321525
16.8484242121061,29.9887097678531
16.8584292146073,29.9887270088276
16.8684342171086,29.9887441555572
16.8784392196098,29.9887612085207
16.8884442221111,29.9887781681948
16.8984492246123,29.9887950350538
16.9084542271136,29.98881180957
16.9184592296148,29.9888284922135
16.9284642321161,29.9888450834521
16.9384692346173,29.9888615837515
16.9484742371186,29.9888779935751
16.9584792396198,29.988894313384
16.9684842421211,29.9889105436375
16.9784892446223,29.9889266847923
16.9884942471236,29.988942737303
16.9984992496248,29.9889587016222
17.0085042521261,29.9889745782
17.0185092546273,29.9889903674845
17.0285142571286,29.9890060699216
17.0385192596298,29.9890216859548
17.0485242621311,29.9890372160256
17.0585292646323,29.9890526605734
17.0685342671336,29.989068020035
17.0785392696348,29.9890832948454
17.0885442721361,29.9890984854372
17.0985492746373,29.9891135922408
17.1085542771386,29.9891286156846
17.1185592796398,29.9891435561945
17.1285642821411,29.9891584141943
17.1385692846423,29.9891731901058
17.1485742871436,29.9891878843483
17.1585792896448,29.9892024973392
17.1685842921461,29.9892170294937
17.1785892946473,29.9892314812291
17.1885942971486,29.9892458529546
17.1985992996498,29.9892601450752
17.2086043021511,29.989274357994
17.2186093046523,29.9892884921123
17.2286143071536,29.9893025478296
17.2386193096548,29.9893165255438
17.2486243121561,29.9893304256506
17.2586293146573,29.9893442485441
17.2686343171586,29.9893579946168
17.2786393196598,29.9893716642591
17.2886443221611,29.9893852578596
17.2986493246623,29.9893987758053
17.3086543271636,29.9894122184811
17.3186593296648,29.9894255862705
17.3286643321661,29.9894388795547
17.3386693346673,29.9894520987136
17.3486743371686,29.9894652441248
17.3586793396698,29.9894783161646
17.3686843421711,29.989491315207
17.3786893446723,29.9895042416245
17.3886943471736,29.9895170957877
17.3986993496748,29.9895298780654
17.4087043521761,29.9895425888247
17.4187093546773,29.9895552284307
17.4287143571786,29.9895677972467
17.4387193596798,29.9895802956345
17.4487243621811,29.9895927239537
17.4587293646823,29.9896050825623
17.4687343671836,29.9896173718165
17.4787393696848,29.9896295920706
17.4887443721861,29.9896417436772
17.4987493746873,29.989653826987
17.5087543771886,29.9896658423489
17.5187593796898,29.9896777901101
17.5287643821911,29.9896896706158
17.5387693846923,29.9897014842096
17.5487743871936,29.9897132312332
17.5587793896948,29.9897249120281
17.5687843921961,29.9897365269353
17.5787893946973,29.9897480762883
17.5887943971986,29.9897595604184
17.5987993996998,29.9897709796556
17.6088044022011,29.9897823343284
17.6188094047024,29.9897936247639
17.6288144072036,29.9898048512877
17.6388194097049,29.9898160142237
17.6488244122061,29.9898271138948
17.6588294147074,29.9898381506219
17.6688344172086,29.9898491247248
17.6788394197099,29.9898600365216
17.6888444222111,29.9898708863291
17.6988494247124,29.9898816744626
17.7088544272136,29.9898924012358
17.7188594297149,29.989903066961
17.7288644322161,29.9899136719491
17.7388694347174,29.9899242165094
17.7488744372186,29.9899347009499
17.7588794397199,29.9899451255768
17.7688844422211,29.9899554906952
17.7788894447224,29.9899657966086
17.7888944472236,29.9899760436188
17.7988994497249,29.9899862320266
17.8089044522261,29.9899963621308
17.8189094547274,29.9900064342291
17.8289144572286,29.9900164486176
17.8389194597299,29.9900264055908
17.8489244622311,29.9900363054421
17.8589294647324,29.9900461484629
17.8689344672336,29.9900559349437
17.8789394697349,29.990065665173
17.8889444722361,29.9900753394382
17.8989494747374,29.990084958025
17.9089544772386,29.9900945212177
17.9189594797399,29.9901040292993
17.9289644822411,29.9901134825511
17.9389694847424,29.9901228812529
17.9489744872436,29.9901322256832
17.9589794897449,29.9901415161203
17.9689844922461,29.9901507528425
17.9789894947474,29.9901599361213
17.9889944972486,29.9901690662266
17.9989994997499,29.9901781434268
18.0090045022511,29.9901871679895
18.0190095047524,29.9901961401809
18.0290145072536,29.990205060266
18.0390195097549,29.9902139285087
18.0490245122561,29.9902227451715
18.0590295147574,29.990231510516
18.0690345172586,29.9902402248024
18.0790395197599,29.9902488882899
18.0890445222611,29.9902575012363
18.0990495247624,29.9902660638982
18.1090545272636,29.9902745765313
18.1190595297649,29.9902830393898
18.1290645322661,29.9902914527268
18.1390695347674,29.9902998167944
18.1490745372686,29.9903081318431
18.1590795397699,29.9903163981226
18.1690845422711,29.9903246158813
18.1790895447724,29.9903327853662
18.1890945472736,29.9903409068234
18.1990995497749,29.9903489804977
18.2091045522761,29.9903570066326
18.2191095547774,29.9903649854706
18.2291145572786,29.9903729172529
18.2391195597799,29.9903808022195
18.2491245622811,29.9903886406092
18.2591295647824,29.9903964326596
18.2691345672836,29.9904041786073
18.2791395697849,29.9904118786874
18.2891445722861,29.9904195331341
18.2991495747874,29.9904271421801
18.3091545772886,29.9904347060573
18.3191595797899,29.990442224996
18.3291645822911,29.9904496992256
18.3391695847924,29.9904571289742
18.3491745872936,29.9904645144687
18.3591795897949,29.9904718559348
18.3691845922961,29.9904791535971
18.3791895947974,29.9904864076816
18.3891945972986,29.990493618411
18.3991995997999,29.9905007860036
18.4092046023012,29.9905079106769
18.4192096048024,29.9905149926473
18.4292146073037,29.9905220321304
18.4392196098049,29.9905290293406
18.4492246123062,29.9905359844915
18.4592296148074,29.9905428977959
18.4692346173087,29.9905497694653
18.4792396198099,29.9905565997105
18.4892446223112,29.9905633887413
18.4992496248124,29.9905701367664
18.5092546273137,29.9905768439938
18.5192596298149,29.9905835106304
18.5292646323162,29.990590136882
18.5392696348174,29.9905967229538
18.5492746373187,29.9906032690496
18.5592796398199,29.9906097753727
18.5692846423212,29.9906162421252
18.5792896448224,29.9906226695082
18.5892946473237,29.9906290577219
18.5992996498249,29.9906354069657
18.6093046523262,29.9906417174378
18.6193096548274,29.9906479893356
18.6293146573287,29.9906542228555
18.6393196598299,29.990660418193
18.6493246623312,29.9906665755425
18.6593296648324,29.9906726950976
18.6693346673337,29.9906787770509
18.6793396698349,29.9906848215939
18.6893446723362,29.9906908289175
18.6993496748374,29.9906967992112
18.7093546773387,29.990702732664
18.7193596798399,29.9907086294635
18.7293646823412,29.9907144897966
18.7393696848424,29.9907203138492
18.7493746873437,29.9907261018064
18.7593796898449,29.990731853852
18.7693846923462,29.9907375701692
18.7793896948474,29.9907432509399
18.7893946973487,29.9907488963454
18.7993996998499,29.9907545065657
18.8094047023512,29.9907600817814
18.8194097048524,29.9907656221728
18.8294147073537,29.9907711279153
18.8394197098549,29.9907765991831
18.8494247123562,29.9907820361494
18.8594297148574,29.9907874389871
18.8694347173587,29.990792807868
18.8794397198599,29.9907981429633
18.8894447223612,29.9908034444433
18.8994497248624,29.9908087124776
18.9094547273637,29.9908139472352
18.9194597298649,29.9908191488841
18.9294647323662,29.9908243175917
18.9394697348674,29.9908294535245
18.9494747373687,29.9908345568485
18.9594797398699,29.9908396277287
18.9694847423712,29.9908446663294
18.9794897448724,29.9908496728142
18.9894947473737,29.9908546473459
18.9994997498749,29.9908595900865
19.0095047523762,29.9908645011973
19.0195097548774,29.9908693808389
19.0295147573787,29.990874229171
19.0395197598799,29.9908790463526
19.0495247623812,29.990883832542
19.0595297648824,29.9908885878968
19.0695347673837,29.9908933125735
19.0795397698849,29.9908980067283
19.0895447723862,29.9909026705163
19.0995497748874,29.9909073040921
19.1095547773887,29.9909119076093
19.1195597798899,29.9909164812208
19.1295647823912,29.9909210250789
19.1395697848924,29.990925539335
19.1495747873937,29.9909300241398
19.1595797898949,29.9909344796432
19.1695847923962,29.9909389059944
19.1795897948974,29.9909433033417
19.1895947973987,29.9909476718328
19.1995997998999,29.9909520116147
19.2096048024012,29.9909563228334
19.2196098049025,29.9909606056343
19.2296148074037,29.990964860162
19.239619809905,29.9909690865603
19.2496248124062,29.9909732849725
19.2596298149075,29.9909774555413
19.2696348174087,29.9909815984109
19.27963981991,29.9909857137206
19.2896448224112,29.9909898016086
19.2996498249125,29.9909938622123
19.3096548274137,29.9909978956687
19.319659829915,29.991001902114
19.3296648324162,29.991005881684
19.3396698349175,29.9910098345138
19.3496748374187,29.9910137607379
19.35967983992,29.9910176604903
19.3696848424212,29.9910215339042
19.3796898449225,29.9910253811125
19.3896948474237,29.9910292022473
19.399699849925,29.9910329974401
19.4097048524262,29.9910367668219
19.4197098549275,29.991040510523
19.4297148574287,29.9910442286732
19.43971985993,29.9910479214016
19.4497248624312,29.9910515888369
19.4597298649325,29.991055231107
19.4697348674337,29.9910588483393
19.479739869935,29.9910624406606
19.4897448724362,29.991066008197
19.4997498749375,29.9910695510742
19.5097548774387,29.9910730694172
19.51975987994,29.9910765633503
19.5297648824412,29.9910800329974
19.5397698849425,29.9910834784816
19.5497748874437,29.9910868999257
19.559779889945,29.9910902974515
19.5697848924462,29.9910936711806
19.5797898949475,29.9910970212338
19.5897948974487,29.9911003477313
19.59979989995,29.9911036507928
19.6098049024512,29.9911069305372
19.6198099049525,29.9911101870831
19.6298149074537,29.9911134205482
19.639819909955,29.99111663105
19.6498249124562,29.9911198187049
19.6598299149575,29.9911229836291
19.6698349174587,29.991126125938
19.67983991996,29.9911292457466
19.6898449224612,29.9911323431691
19.6998499249625,29.9911354183192
19.7098549274637,29.9911384713099
19.719859929965,29.9911415022539
19.7298649324662,29.9911445112627
19.7398699349675,29.9911474984441
19.7498749374687,29.9911504639072
19.75987993997,29.9911534077612
19.7698849424712,29.9911563301151
19.7798899449725,29.9911592310772
19.7898949474737,29.9911621107555
19.799899949975,29.9911649692572
19.8099049524762,29.9911678066892
19.8199099549775,29.9911706231578
19.8299149574787,29.9911734187688
19.83991995998,29.9911761936277
19.8499249624812,29.991178947839
19.8599299649825,29.9911816815072
19.8699349674837,29.991184394736
19.879939969985,29.9911870876286
19.8899449724862,29.9911897602879
19.8999499749875,29.991192412816
19.9099549774887,29.9911950453148
19.91995997999,29.9911976578853
19.9299649824912,29.9912002506283
19.9399699849925,29.991202823644
19.9499749874937,29.9912053770321
19.959979989995,29.9912079108918
19.9699849924962,29.9912104253217
19.9799899949975,29.99121292042
19.9899949974987,29.9912153962842
20,29.9912178530116


==> Data/Follower_velocity_2_star.csv <==
time,headway
0,23.4
0.0150075037518759,23.4380552033105
0.0300150075037519,23.4755805973237
0.0450225112556278,23.512573154908
0.0600300150075038,23.5490295981678
0.0750375187593797,23.5849463868151
0.0900450225112556,23.6203197070963
0.105052526263132,23.6551454590172
0.120060030015008,23.6894192428175
0.135067533766883,23.7231363465668
0.150075037518759,23.7562917287142
0.165082541270635,23.7888800051933
0.180090045022511,23.8208954318803
0.195097548774387,23.852331884907
0.210105052526263,23.8831828460881
0.225112556278139,23.9134413794835
0.240120060030015,23.9431001105471
0.255127563781891,23.9721512074405
0.270135067533767,24.0005863516919
0.285142571285643,24.0283967156564
0.300150075037519,24.0555729382743
0.315157578789395,24.0821050893415
0.330165082541271,24.1079826441319
0.345172586293147,24.1331944525435
0.360180090045022,24.1577286958454
0.375187593796898,24.181572857226
0.390195097548774,24.2047136830193
0.40520260130065,24.2271371303199
0.420210105052526,24.2488283321585
0.435217608804402,24.2697715489276
0.450225112556278,24.2899501048709
0.465232616308154,24.3093463464361
0.48024012006003,24.3279415811975
0.495247623811906,24.3457160009283
0.510255127563782,24.3626486312329
0.525262631315658,24.3787172543469
0.540270135067534,24.3938983163052
0.55527763881941,24.4081668648386
0.570285142571286,24.4214964516425
0.585292646323162,24.4338590208102
0.600300150075038,24.4452248315353
0.615307653826913,24.4555623310745
0.630315157578789,24.4648380258977
0.645322661330665,24.473016380462
0.660330165082541,24.4800596503474
0.675337668834417,24.4859277410501
0.690345172586293,24.4905780645301
0.705352676338169,24.4939653277092
0.720360180090045,24.496041377156
0.735367683841921,24.4967549894342
0.750375187593797,24.4960516199204
0.765382691345673,24.493873211978
0.780390195097549,24.4901578975317
0.795397698849425,24.4848397213167
0.810405202601301,24.4778483607113
0.825412706353177,24.4691087291564
0.840420210105053,24.4585406677379
0.855427713856929,24.4460584993705
0.870435217608804,24.4315705722276
0.88544272136068,24.4149788065904
0.900450225112556,24.3961780535655
0.915457728864432,24.3750555650301
0.930465232616308,24.3514902044431
0.945472736368184,24.3253516918927
0.96048024012006,24.2964996903319
0.975487743871936,24.264782701256
0.990495247623812,24.2300369506134
1.00550275137569,24.1920848335679
1.02051025512756,24.1507334435839
1.03551775887944,24.1057724401598
1.05052526263132,24.0569719962156
1.06553276638319,24.0040799124763
1.08054027013507,23.9468187255577
1.09554777388694,23.884881845874
1.11055527763882,23.8179295787888
1.1255627813907,23.7455841587498
1.14057028514257,23.6674245583749
1.15557778889445,23.5829806926576
1.17058529264632,23.4917275241213
1.1855927963982,23.3930795182039
1.20060030015008,23.2863861522946
1.21560780390195,23.1709296571215
1.23061530765383,23.0459265588297
1.2456228114057,22.9105350224777
1.26063031515758,22.7638703400349
1.27563781890945,22.6050309307923
1.29064532266133,22.4331367491702
1.30565282641321,22.2473807796687
1.32066033016508,22.0470922454729
1.33566783391696,21.8318076183572
1.35067533766883,21.601342804677
1.36568284142071,21.355858053025
1.38069034517259,21.0959068204104
1.39569784892446,20.8224614792973
1.41070535267634,20.5369119484828
1.42571285642821,20.241037193765
1.44072036018009,19.9369529631805
1.45572786393197,19.6270412027223
1.47073536768384,19.3138674058675
1.48574287143572,19.0000918264694
1.50075037518759,18.6883797255534
1.51575787893947,18.381315058257
1.53076538269135,18.0813213997521
1.54577288644322,17.7905935236646
1.5607803901951,17.5110424233594
1.57578789394697,17.2442559658149
1.59079539769885,16.9914763273231
1.60580290145073,16.7535942152012
1.6208104052026,16.5311586809862
1.63581790895448,16.324400249178
1.65082541270635,16.1332643511252
1.66583291645823,15.9574516673002
1.68084042021011,15.7964619816133
1.69584792396198,15.6496385458082
1.71085542771386,15.5162104451793
1.72586293146573,15.3953311769132
1.74087043521761,15.286112303357
1.75587793896948,15.1876516360003
1.77088544272136,15.0990558971336
1.78589294647324,15.0194581567674
1.80090045022511,14.9480305704732
1.81590795397699,14.8839930650396
1.83091545772886,14.8266186554901
1.84592296148074,14.7752360612564
1.86093046523262,14.7292302334119
1.87593796898449,14.6880413197046
1.89094547273637,14.6511625183125
1.90595297648824,14.6181371907953
1.92096048024012,14.5885555117377
1.935967983992,14.5620508942618
1.95097548774387,14.5382963397082
1.96598299149575,14.5170008488448
1.98099049524762,14.4979059634104
1.9959979989995,14.4807824999478
2.01100550275138,14.4654275081326
2.02601300650325,14.4516614638861
2.04102051025513,14.4393257058737
2.056028014007,14.428280110463
2.07103551775888,14.4184009935852
2.08604302151076,14.4095792269583
2.10105052526263,14.4017185526839
2.11605802901451,14.3947340807017
2.13106553276638,14.3885509522466
2.14607303651826,14.3831031533304
2.16108054027013,14.3783324630999
2.17608804402201,14.374187522888
2.19109554777389,14.3706230128574
2.20610305152576,14.3675989242682
2.22111055527764,14.3650799165147
2.23611805902951,14.3630347492179
2.25112556278139,14.3614357809358
2.26613306653327,14.3602585260523
2.28114057028514,14.3594812635184
2.29614807403702,14.3590846909217
2.31115557778889,14.359051618449
2.32616308154077,14.3593666987391
2.34117058529265,14.3600161885445
2.35617808904452,14.3609877366036
2.3711855927964,14.3622701955913
2.38619309654827,14.3638534561954
2.40120060030015,14.365728301761
2.41620810405203,14.3678862768675
2.4312156078039,14.3703195707557
2.44622311155578,14.3730209172265
2.46123061530765,14.375983504071
2.47623811905953,14.379200890759
2.49124562281141,14.3826669398184
2.50625312656328,14.3863757549932
2.52126063031516,14.390321623226
2.53626813406703,14.3944989694511
2.55127563781891,14.398902313887
2.56628314157079,14.403526232367
2.58129064532266,14.408365328875
2.59629814907454,14.4134142046806
2.61130565282641,14.4186674349769
2.62631315657829,14.4241195521857
2.64132066033017,14.4297650243345
2.65632816408204,14.4355982463584
2.67133566783392,14.4416135264029
2.68634317158579,14.4478050773016
2.70135067533767,14.454167013699
2.71635817908954,14.4606933427588
2.73136568284142,14.4673779681401
2.7463731865933,14.4742146840573
2.76138069034517,14.4811971802649
2.77638819409705,14.4883190430076
2.79139569784892,14.4955737580067
2.8064032016008,14.5029547184274
2.82141070535268,14.5104552259963
2.83641820910455,14.5180685039039
2.85142571285643,14.5257876977985
2.8664332166083,14.5336058907294
2.88144072036018,14.5415161059447
2.89644822411206,14.5495113216098
2.91145572786393,14.5575844763823
2.92646323161581,14.5657284827447
2.94147073536768,14.5739362354398
2.95647823911956,14.5822006230136
2.97148574287144,14.5905145387156
2.98649324662331,14.5988708902399
3.00150075037519,14.6072626124958
3.01650825412706,14.6156826757088
3.03151575787894,14.6241240994273
3.04652326163082,14.6325799591978
3.06153076538269,14.6410434012234
3.07653826913457,14.6495076478103
3.09154577288644,14.6579660121868
3.10655327663832,14.6664119028742
3.1215607803902,14.6748388382797
3.13656828414207,14.6832404500949
3.15157578789395,14.6916104973737
3.16658329164582,14.6999428690198
3.1815907953977,14.7082315971453
3.19659829914957,14.7164708586787
3.21160580290145,14.7246549878654
3.22661330665333,14.7327784770122
3.2416208104052,14.7408359880401
3.25662831415708,14.7488223523762
3.27163581790895,14.7567325815049
3.28664332166083,14.7645618660219
3.30165082541271,14.7723055851513
3.31665832916458,14.7799593049894
3.33166583291646,14.7875187869681
3.34667333666833,14.7949799853305
3.36168084042021,14.8023390545259
3.37668834417209,14.8095923459817
3.39169584792396,14.8167364144095
3.40670335167584,14.8237680139621
3.42171085542771,14.8306841034229
3.43671835917959,14.8374818418615
3.45172586293147,14.8441585926634
3.46673336668334,14.8507119188284
3.48174087043522,14.8571395857775
3.49674837418709,14.863439556467
3.51175587793897,14.8696099928901
3.52676338169085,14.8756492512083
3.54177088544272,14.8815558818414
3.5567783891946,14.8873286248459
3.57178589294647,14.892966408469
3.58679339669835,14.8984683450187
3.60180090045022,14.9038337277546
3.6168084042021,14.9090620274894
3.63181590795398,14.9141528877103
3.64682341170585,14.9191061221111
3.66183091545773,14.9239217079091
3.6768384192096,14.9285997843965
3.69184592296148,14.9331406445795
3.70685342671336,14.9375447346102
3.72186093046523,14.9418126441822
3.73686843421711,14.9459451063191
3.75187593796898,14.9499429873654
3.76688344172086,14.9538072862528
3.78189094547274,14.957539125163
3.79689844922461,14.9611397472967
3.81190595297649,14.9646105092553
3.82691345672836,14.9679528764589
3.84192096048024,14.9711684180477
3.85692846423212,14.9742587995163
3.87193596798399,14.977225780261
3.88694347173587,14.9800712039914
3.90195097548774,14.9827969977529
3.91695847923962,14.9854051620236
3.9319659829915,14.9878977689545
3.94697348674337,14.9902769545981
3.96198099049525,14.9925449142707
3.97698849424712,14.9947038984905
3.991995997999,14.9967562049294
4.00700350175088,14.998704177349
4.02201100550275,15.0005501963849
4.03701850925463,15.0022966780697
4.0520260130065,15.0039460673379
4.06703351675838,15.0055008329267
4.08204102051026,15.0069634653809
4.09704852426213,15.0083364688769
4.11205602801401,15.0096223606633
4.12706353176588,15.0108236645784
4.14207103551776,15.0119429071222
4.15707853926963,15.0129826158839
4.17208604302151,15.0139453122993
4.18709354677339,15.0148335112121
4.20210105052526,15.0156497162358
4.21710855427714,15.0163964152666
4.23211605802901,15.017076080418
4.24712356178089,15.0176911620817
4.26213106553277,15.018244087144
4.27713856928464,15.0187372579499
4.29214607303652,15.0191730468801
4.30715357678839,15.0195537960484
4.32216108054027,15.0198818154651
4.33716858429215,15.0201593787492
4.35217608804402,15.0203887233512
4.3671835917959,15.0205720487041
4.38219109554777,15.0207115127826
4.39719859929965,15.0208092324273
4.41220610305153,15.0208672821753
4.4272136068034,15.0208876912789
4.44222111055528,15.0208724438225
4.45722861430715,15.0208234786748
4.47223611805903,15.0207426868933
4.48724362181091,15.0206319113976
4.50225112556278,15.0204929476836
4.51725862931466,15.0203275423954
4.53226613306653,15.0201373924148
4.54727363681841,15.01992414524
4.56228114057028,15.0196893994178
4.57728864432216,15.0194347036252
4.59229614807404,15.0191615565389
4.60730365182591,15.0188714072865
4.62231115557779,15.018565655886
4.63731865932967,15.0182456531658
4.65232616308154,15.0179127013504
4.66733366683342,15.0175680540645
4.68234117058529,15.0172129166977
4.69734867433717,15.016848447809
4.71235617808904,15.0164757581857
4.72736368184092,15.016095913101
4.7423711855928,15.0157099325669
4.75737868934467,15.0153187915522
4.77238619309655,15.0149234205621
4.78739369684842,15.0145247065217
4.8024012006003,15.0141234946716
4.81740870435218,15.0137205887747
4.83241620810405,15.0133167512553
4.84742371185593,15.0129127044543
4.8624312156078,15.0125091326361
4.87743871935968,15.0121066822333
4.89244622311156,15.0117059618406
4.90745372686343,15.0113075442263
4.92246123061531,15.010911967844
4.93746873436718,15.0105197369971
4.95247623811906,15.0101313220096
4.96748374187094,15.0097471618992
4.98249124562281,15.0093676651146
4.99749874937469,15.0089932094848
5.01250625312656,15.0086241433736
5.02751375687844,15.0082607879801
5.04252126063032,15.0079034376004
5.05752876438219,15.0075523595137
5.07253626813407,15.0072077962364
5.08754377188594,15.0068699668216
5.10255127563782,15.0065390668678
5.11755877938969,15.0062152689215
5.13256628314157,15.0058987250194
5.14757378689345,15.0055895671522
5.16258129064532,15.005287907068
5.1775887943972,15.004993837718
5.19259629814907,15.0047074350721
5.20760380190095,15.0044287582433
5.22261130565283,15.0041578493189
5.2376188094047,15.0038947355414
5.25262631315658,15.0036394302373
5.26763381690845,15.0033919327511
5.28264132066033,15.0031522287141
5.29764882441221,15.0029202922366
5.31265632816408,15.0026960862815
5.32766383191596,15.0024795624403
5.34267133566783,15.0022706617831
5.35767883941971,15.0020693165962
5.37268634317159,15.0018754505264
5.38769384692346,15.0016889782771
5.40270135067534,15.0015098068263
5.41770885442721,15.0013378367026
5.43271635817909,15.0011729620399
5.44772386193097,15.0010150702501
5.46273136568284,15.0008640433486
5.47773886943472,15.0007197589241
5.49274637318659,15.0005820901613
5.50775387693847,15.000450905501
5.52276138069035,15.0003260698646
5.53776888444222,15.0002074454945
5.5527763881941,15.0000948919742
5.56778389194597,14.999988265881
5.58279139569785,14.999887421727
5.59779889944972,14.9997922128308
5.6128064032016,14.9997024913463
5.62781390695348,14.9996181079738
5.64282141070535,14.9995389124152
5.65782891445723,14.9994647543873
5.6728364182091,14.9993954836796
5.68784392196098,14.9993309500348
5.70285142571286,14.9992710030031
5.71785892946473,14.9992154930135
5.73286643321661,14.9991642715719
5.74787393696848,14.9991171912576
5.76288144072036,14.999074105393
5.77788894447224,14.9990348685441
5.79289644822411,14.9989993371226
5.80790395197599,14.9989673693986
5.82291145572786,14.9989388254425
5.83791895947974,14.9989135668196
5.85292646323162,14.9988914572613
5.86793396698349,14.998872362923
5.88294147073537,14.9988561523846
5.89794897448724,14.9988426965671
5.91295647823912,14.9988318684699
5.927963981991,14.9988235437101
5.94297148574287,14.9988176006904
5.95797898949475,14.9988139205991
5.97298649324662,14.9988123873707
5.9879939969985,14.9988128874092
6.00300150075037,14.9988153098611
6.01800900450225,14.9988195468262
6.03301650825413,14.9988254933587
6.048024012006,14.9988330474677
6.06303151575788,14.9988421099864
6.07803901950976,14.9988525844256
6.09304652326163,14.9988643772179
6.10805402701351,14.9988773977354
6.12306153076538,14.9988915582896
6.13806903451726,14.9989067741318
6.15307653826913,14.9989229633856
6.16808404202101,14.9989400468084
6.18309154577289,14.998957948058
6.19809904952476,14.9989765935444
6.21310655327664,14.9989959124098
6.22811405702851,14.9990158365283
6.24312156078039,14.9990363005058
6.25812906453227,14.9990572416806
6.27313656828414,14.9990785999813
6.28814407203602,14.9991003176484
6.30315157578789,14.9991223397451
6.31815907953977,14.9991446137211
6.33316658329165,14.9991670893774
6.34817408704352,14.9991897188657
6.3631815907954,14.999212456689
6.37818909454727,14.9992352596206
6.39319659829915,14.9992580866571
6.40820410205103,14.9992808992228
6.4232116058029,14.9993036607252
6.43821910955478,14.9993263365283
6.45322661330665,14.999348893953
6.46823411705853,14.9993713022762
6.48324162081041,14.9993935326827
6.49824912456228,14.9994155582878
6.51325662831416,14.9994373541847
6.52826413206603,14.9994588970594
6.54327163581791,14.9994801651712
6.55827913956978,14.9995011383523
6.57328664332166,14.9995217980064
6.58829414707354,14.999542127045
6.60330165082541,14.9995621100939
6.61830915457729,14.9995817331626
6.63331665832916,14.9996009834838
6.64832416208104,14.9996198495137
6.66333166583292,14.9996383209317
6.67833916958479,14.9996563886127
6.69334667333667,14.9996740447177
6.70835417708854,14.9996912826599
6.72336168084042,14.999708096775
6.7383691845923,14.9997244823073
6.75337668834417,14.9997404354101
6.76838419209605,14.999755953141
6.78339169584792,14.9997710334519
6.7983991995998,14.99978567536
6.81340670335168,14.9997998786045
6.82841420710355,14.9998136435572
6.84342171085543,14.9998269712225
6.8584292146073,14.9998398632378
6.87343671835918,14.9998523218549
6.88844422211106,14.9998643500536
6.90345172586293,14.9998759514789
6.91845922961481,14.9998871301821
6.93346673336668,14.9998978906125
6.94847423711856,14.9999082376171
6.96348174087044,14.9999181764412
6.97848924462231,14.9999277127174
6.99349674837419,14.9999368526288
7.00850425212606,14.9999456026849
7.02351175587794,14.999953969601
7.03851925962981,14.9999619602979
7.05352676338169,14.9999695819024
7.06853426713357,14.9999768417455
7.08354177088544,14.9999837473725
7.09854927463732,14.9999903066815
7.11355677838919,14.9999965276973
7.12856428214107,15.0000024184999
7.14357178589295,15.0000079872251
7.15857928964482,15.0000132420636
7.1735867933967,15.0000181912619
7.18859429714857,15.0000228431263
7.20360180090045,15.0000272061505
7.21860930465233,15.000031288861
7.2336168084042,15.0000350997295
7.24862431215608,15.0000386471733
7.26363181590795,15.0000419395547
7.27863931965983,15.0000449851818
7.29364682341171,15.0000477923067
7.30865432716358,15.0000503691936
7.32366183091546,15.0000527241351
7.33866933466733,15.0000548653077
7.35367683841921,15.0000568007607
7.36868434217109,15.0000585384165
7.38369184592296,15.0000600860703
7.39869934967484,15.0000614513902
7.41370685342671,15.0000626419193
7.42871435717859,15.0000636651447
7.44372186093047,15.0000645284906
7.45872936468234,15.0000652392208
7.47373686843422,15.0000658044336
7.48874437218609,15.0000662310617
7.50375187593797,15.0000665258721
7.51875937968985,15.0000666954662
7.53376688344172,15.0000667462798
7.5487743871936,15.0000666846065
7.56378189094547,15.0000665166597
7.57878939469735,15.0000662484959
7.59379689844922,15.000065885997
7.6088044022011,15.0000654348709
7.62381190595298,15.0000649006508
7.63881940970485,15.0000642886959
7.65382691345673,15.0000636041907
7.6688344172086,15.0000628521457
7.68384192096048,15.0000620374005
7.69884942471236,15.0000611646974
7.71385692846423,15.0000602386236
7.72886443221611,15.000059263595
7.74387193596798,15.0000582438701
7.75887943971986,15.0000571835502
7.77388694347174,15.0000560865794
7.78889444722361,15.0000549567444
7.80390195097549,15.0000537976748
7.81890945472736,15.0000526128428
7.83391695847924,15.0000514055633
7.84892446223112,15.0000501789941
7.86393196598299,15.0000489362282
7.87893946973487,15.0000476802277
7.89394697348674,15.0000464137383
7.90895447723862,15.0000451393878
7.9239619809905,15.0000438596856
7.93896948474237,15.0000425770229
7.95397698849425,15.0000412936731
7.96898449224612,15.000040011791
7.983991995998,15.0000387334136
7.99899949974987,15.0000374604595
8.01400700350175,15.0000361947293
8.02901450725363,15.0000349379053
8.0440220110055,15.0000336915591
8.05902951475738,15.0000324572561
8.07403701850926,15.0000312363554
8.08904452226113,15.0000300300884
8.10405202601301,15.0000288396127
8.11905952976488,15.0000276660121
8.13406703351676,15.0000265102966
8.14907453726863,15.0000253734023
8.16408204102051,15.0000242561918
8.17908954477239,15.0000231594536
8.19409704852426,15.0000220839025
8.20910455227614,15.0000210301798
8.22411205602801,15.0000199988525
8.23911955977989,15.0000189904236
8.25412706353177,15.0000180053325
8.26913456728364,15.0000170438941
8.28414207103552,15.0000161063753
8.29914957478739,15.0000151930028
8.31415707853927,15.0000143039634
8.32916458229115,15.0000134394034
8.34417208604302,15.0000125994288
8.3591795897949,15.0000117841057
8.37418709354677,15.0000109934595
8.38919459729865,15.0000102274759
8.40420210105053,15.0000094861003
8.4192096048024,15.0000087692485
8.43421710855428,15.0000080767502
8.44922461230615,15.0000074083921
8.46423211605803,15.0000067639443
8.4792396198099,15.0000061431604
8.49424712356178,15.0000055457772
8.50925462731366,15.0000049715151
8.52426213106553,15.0000044200777
8.53926963481741,15.0000038911521
8.55427713856928,15.0000033844087
8.56928464232116,15.0000028995014
8.58429214607304,15.0000024360697
8.59929964982491,15.0000019937207
8.61430715357679,15.0000015720113
8.62931465732867,15.0000011704943
8.64432216108054,15.0000007887218
8.65932966483242,15.0000004262447
8.67433716858429,15.0000000826132
8.68934467233617,14.9999997573768
8.70435217608804,14.9999994500838
8.71935967983992,14.9999991602819
8.7343671835918,14.9999988875178
8.74937468734367,14.9999986313373
8.76438219109555,14.9999983912857
8.77938969484742,14.9999981668884
8.7943971985993,14.999997957645
8.80940470235118,14.9999977630609
8.82441220610305,14.9999975826498
8.83941970985493,14.999997415933
8.8544272136068,14.9999972624399
8.86943471735868,14.999997121708
8.88444222111056,14.9999969932826
8.89944972486243,14.9999968767171
8.91445722861431,14.9999967715729
8.92946473236618,14.9999966774192
8.94447223611806,14.9999965938334
8.95947973986993,14.9999965203978
8.97448724362181,14.9999964566779
8.98949474737369,14.9999964022378
9.00450225112556,14.9999963566527
9.01950975487744,14.999996319509
9.03451725862931,14.9999962904044
9.04952476238119,14.9999962689474
9.06453226613307,14.9999962547579
9.07953976988494,14.9999962474671
9.09454727363682,14.9999962467168
9.10955477738869,14.9999962521606
9.12456228114057,14.9999962634628
9.13956978489245,14.9999962802991
9.15457728864432,14.9999963023561
9.1695847923962,14.9999963293284
9.18459229614807,14.999996360896
9.19959979989995,14.9999963967499
9.21460730365183,14.9999964365934
9.2296148074037,14.9999964801401
9.24462231115558,14.9999965271135
9.25962981490745,14.9999965772471
9.27463731865933,14.9999966302847
9.2896448224112,14.99999668598
9.30465232616308,14.9999967440969
9.31965982991496,14.9999968044094
9.33466733366683,14.9999968667017
9.34967483741871,14.9999969307677
9.36468234117059,14.9999969964118
9.37968984492246,14.9999970634484
9.39469734867434,14.9999971317017
9.40970485242621,14.9999972010057
9.42471235617809,14.9999972711704
9.43971985992997,14.9999973420239
9.45472736368184,14.9999974134156
9.46973486743372,14.9999974852009
9.48474237118559,14.9999975572419
9.49974987493747,14.9999976294067
9.51475737868934,14.9999977015696
9.52976488244122,14.9999977736113
9.5447723861931,14.9999978454187
9.55977988994497,14.9999979168849
9.57478739369685,14.9999979879093
9.58979489744872,14.9999980583977
9.6048024012006,14.9999981282618
9.61980990495248,14.9999981974198
9.63481740870435,14.9999982657962
9.64982491245623,14.9999983333216
9.6648324162081,14.9999983999329
9.67983991995998,14.9999984655734
9.69484742371186,14.9999985301923
9.70985492746373,14.9999985937454
9.72486243121561,14.9999986561947
9.73986993496748,14.9999987174881
9.75487743871936,14.9999987775392
9.76988494247124,14.9999988363247
9.78489244622311,14.9999988938271
9.79989994997499,14.9999989500306
9.81490745372686,14.999999004921
9.82991495747874,14.9999990584855
9.84492246123061,14.9999991107131
9.85992996498249,14.9999991615942
9.87493746873437,14.9999992111208
9.88994497248624,14.9999992592864
9.90495247623812,14.9999993060863
9.91995997999,14.9999993515171
9.93496748374187,14.9999993955771
9.94997498749375,14.9999994382661
9.96498249124562,14.9999994795855
9.9799899949975,14.9999995195383
9.99499749874937,14.9999995581291
10.0100050025013,14.9999995953639
10.0250125062531,14.9999996312504
10.040020010005,14.9999996657978
10.0550275137569,14.999999699017
10.0700350175088,14.9999997309202
10.0850425212606,14.9999997615209
10.1000500250125,14.9999997908391
10.1150575287644,14.9999998189028
10.1300650325163,14.9999998457398
10.1450725362681,14.9999998713776
10.16008004002,14.9999998958433
10.1750875437719,14.9999999191638
10.1900950475238,14.9999999413652
10.2051025512756,14.9999999624738
10.2201100550275,14.9999999825152
10.2351175587794,15.0000000015146
10.2501250625313,15.0000000194971
10.2651325662831,15.0000000364871
10.280140070035,15.000000052509
10.2951475737869,15.0000000675866
10.3101550775388,15.0000000817433
10.3251625812906,15.0000000950024
10.3401700850425,15.0000001073865
10.3551775887944,15.0000001189181
10.3701850925463,15.0000001296192
10.3851925962981,15.000000139512
10.40020010005,15.0000001486253
10.4152076038019,15.0000001569904
10.4302151075538,15.000000164638
10.4452226113057,15.0000001715979
10.4602301150575,15.0000001778988
10.4752376188094,15.0000001835687
10.4902451225613,15.0000001886347
10.5052526263132,15.0000001931229
10.520260130065,15.0000001970586
10.5352676338169,15.0000002004663
10.5502751375688,15.0000002033695
10.5652826413207,15.0000002057908
10.5802901450725,15.000000207752
10.5952976488244,15.000000209274
10.6103051525763,15.0000002103767
10.6253126563282,15.0000002110793
10.64032016008,15.0000002114001
10.6553276638319,15.0000002113563
10.6703351675838,15.0000002109645
10.6853426713357,15.0000002102401
10.7003501750875,15.000000209198
10.7153576788394,15.0000002078541
10.7303651825913,15.0000002062327
10.7453726863432,15.0000002043539
10.760380190095,15.0000002022362
10.7753876938469,15.0000001998974
10.7903951975988,15.0000001973548
10.8054027013507,15.0000001946249
10.8204102051026,15.0000001917236
10.8354177088544,15.0000001886659
10.8504252126063,15.0000001854665
10.8654327163582,15.0000001821391
10.8804402201101,15.0000001786967
10.8954477238619,15.0000001751519
10.9104552276138,15.0000001715163
10.9254627313657,15.0000001678011
10.9404702351176,15.0000001640166
10.9554777388694,15.0000001601724
10.9704852426213,15.0000001562777
10.9854927463732,15.0000001523407
11.0005002501251,15.0000001483691
11.0155077538769,15.0000001443699
11.0305152576288,15.0000001403493
11.0455227613807,15.0000001363129
11.0605302651326,15.0000001322656
11.0755377688844,15.0000001282118
11.0905452726363,15.0000001241553
11.1055527763882,15.0000001201121
11.1205602801401,15.0000001160928
11.1355677838919,15.0000001121021
11.1505752876438,15.0000001081444
11.1655827913957,15.0000001042241
11.1805902951476,15.0000001003452
11.1955977988994,15.0000000965117
11.2106053026513,15.0000000927271
11.2256128064032,15.0000000889949
11.2406203101551,15.0000000853184
11.255627813907,15.0000000817006
11.2706353176588,15.0000000781442
11.2856428214107,15.0000000746518
11.3006503251626,15.0000000712258
11.3156578289145,15.0000000678683
11.3306653326663,15.0000000645813
11.3456728364182,15.0000000613665
11.3606803401701,15.0000000582254
11.375687843922,15.0000000551593
11.3906953476738,15.0000000521692
11.4057028514257,15.000000049256
11.4207103551776,15.0000000464203
11.4357178589295,15.0000000436626
11.4507253626813,15.0000000409831
11.4657328664332,15.0000000383818
11.4807403701851,15.0000000358584
11.495747873937,15.0000000334126
11.5107553776888,15.0000000310436
11.5257628814407,15.0000000287506
11.5407703851926,15.0000000265325
11.5557778889445,15.0000000243881
11.5707853926963,15.0000000223157
11.5857928964482,15.0000000203137
11.6008004002001,15.0000000183802
11.615807903952,15.0000000165228
11.6308154077039,15.0000000147508
11.6458229114557,15.0000000130608
11.6608304152076,15.0000000114496
11.6758379189595,15.000000009914
11.6908454227114,15.0000000084512
11.7058529264632,15.0000000070582
11.7208604302151,15.0000000057321
11.735867933967,15.0000000044704
11.7508754377189,15.0000000032705
11.7658829414707,15.0000000021299
11.7808904452226,15.0000000010463
11.7958979489745,15.0000000000174
11.8109054527264,14.9999999990412
11.8259129564782,14.9999999981155
11.8409204602301,14.9999999972386
11.855927963982,14.9999999964086
11.8709354677339,14.9999999956238
11.8859429714857,14.9999999948826
11.9009504752376,14.9999999941837
11.9159579789895,14.9999999935256
11.9309654827414,14.9999999929072
11.9459729864932,14.9999999923272
11.9609804902451,14.9999999917846
11.975987993997,14.9999999912786
11.9909954977489,14.9999999908084
12.0060030015007,14.9999999903732
12.0210105052526,14.9999999899724
12.0360180090045,14.9999999896057
12.0510255127564,14.9999999892726
12.0660330165083,14.9999999889729
12.0810405202601,14.9999999887064
12.096048024012,14.9999999884732
12.1110555277639,14.9999999882732
12.1260630315158,14.9999999881068
12.1410705352676,14.9999999879741
12.1560780390195,14.9999999878756
12.1710855427714,14.9999999878119
12.1860930465233,14.9999999877796
12.2011005502751,14.9999999877724
12.216108054027,14.9999999877886
12.2311155577789,14.9999999878265
12.2461230615308,14.9999999878843
12.2611305652826,14.9999999879606
12.2761380690345,14.9999999880537
12.2911455727864,14.9999999881623
12.3061530765383,14.9999999882849
12.3211605802901,14.9999999884202
12.336168084042,14.999999988567
12.3511755877939,14.9999999887241
12.3661830915458,14.9999999888904
12.3811905952976,14.9999999890648
12.3961980990495,14.9999999892463
12.4112056028014,14.9999999894341
12.4262131065533,14.9999999896272
12.4412206103052,14.999999989825
12.456228114057,14.9999999900266
12.4712356178089,14.9999999902315
12.4862431215608,14.999999990439
12.5012506253127,14.9999999906487
12.5162581290645,14.9999999908601
12.5312656328164,14.9999999910728
12.5462731365683,14.9999999912866
12.5612806403202,14.9999999915011
12.576288144072,14.9999999917163
12.5912956478239,14.999999991932
12.6063031515758,14.9999999921481
12.6213106553277,14.9999999923647
12.6363181590795,14.999999992582
12.6513256628314,14.9999999927999
12.6663331665833,14.9999999930189
12.6813406703352,14.9999999932392
12.696348174087,14.9999999934611
12.7113556778389,14.9999999936851
12.7263631815908,14.9999999939117
12.7413706853427,14.9999999941392
12.7563781890945,14.9999999943635
12.7713856928464,14.9999999945845
12.7863931965983,14.999999994802
12.8014007003502,14.9999999950159
12.8164082041021,14.9999999952261
12.8314157078539,14.9999999954323
12.8464232116058,14.9999999956346
12.8614307153577,14.9999999958327
12.8764382191096,14.9999999960267
12.8914457228614,14.9999999962164
12.9064532266133,14.9999999964018
12.9214607303652,14.9999999965827
12.9364682341171,14.9999999967591
12.9514757378689,14.999999996931
12.9664832416208,14.9999999970984
12.9814907453727,14.9999999972611
12.9964982491246,14.9999999974191
13.0115057528764,14.9999999975725
13.0265132566283,14.9999999977212
13.0415207603802,14.9999999978653
13.0565282641321,14.9999999980046
13.0715357678839,14.9999999981393
13.0865432716358,14.9999999982694
13.1015507753877,14.9999999983949
13.1165582791396,14.9999999985158
13.1315657828914,14.9999999986322
13.1465732866433,14.9999999987442
13.1615807903952,14.9999999988517
13.1765882941471,14.999999998955
13.1915957978989,14.999999999054
13.2066033016508,14.9999999991489
13.2216108054027,14.9999999992398
13.2366183091546,14.9999999993267
13.2516258129065,14.9999999994098
13.2666333166583,14.9999999994892
13.2816408204102,14.9999999995651
13.2966483241621,14.9999999996376
13.311655827914,14.9999999997068
13.3266633316658,14.9999999997729
13.3416708354177,14.999999999836
13.3566783391696,14.9999999998964
13.3716858429215,14.9999999999543
13.3866933466733,15.0000000000097
13.4017008504252,15.000000000063
13.4167083541771,15.0000000001143
13.431715857929,15.0000000001639
13.4467233616808,15.000000000212
13.4617308654327,15.0000000002587
13.4767383691846,15.0000000003045
13.4917458729365,15.0000000003493
13.5067533766883,15.0000000003892
13.5217608804402,15.0000000004217
13.5367683841921,15.0000000004474
13.551775887944,15.0000000004669
13.5667833916958,15.0000000004808
13.5817908954477,15.0000000004895
13.5967983991996,15.0000000004936
13.6118059029515,15.0000000004934
13.6268134067034,15.0000000004896
13.6418209104552,15.0000000004824
13.6568284142071,15.0000000004725
13.671835917959,15.00000000046
13.6868434217109,15.0000000004455
13.7018509254627,15.0000000004294
13.7168584292146,15.0000000004119
13.7318659329665,15.0000000003935
13.7468734367184,15.0000000003743
13.7618809404702,15.0000000003549
13.7768884442221,15.0000000003354
13.791895947974,15.000000000316
13.8069034517259,15.0000000002972
13.8219109554777,15.000000000279
13.8369184592296,15.0000000002618
13.8519259629815,15.0000000002457
13.8669334667334,15.0000000002308
13.8819409704852,15.0000000002175
13.8969484742371,15.0000000002057
13.911955977989,15.0000000001958
13.9269634817409,15.0000000001876
13.9419709854927,15.0000000001815
13.9569784892446,15.0000000001773
13.9719859929965,15.0000000001753
13.9869934967484,15.0000000001755
14.0020010005003,15.0000000001778
14.0170085042521,15.0000000001822
14.032016008004,15.0000000001889
14.0470235117559,15.0000000001977
14.0620310155078,15.0000000002087
14.0770385192596,15.0000000002217
14.0920460230115,15.0000000002367
14.1070535267634,15.0000000002535
14.1220610305153,15.0000000002722
14.1370685342671,15.0000000002924
14.152076038019,15.0000000003142
14.1670835417709,15.0000000003374
14.1820910455228,15.0000000003616
14.1970985492746,15.0000000003869
14.2121060530265,15.0000000004129
14.2271135567784,15.0000000004394
14.2421210605303,15.0000000004661
14.2571285642821,15.0000000004929
14.272136068034,15.0000000005194
14.2871435717859,15.0000000005453
14.3021510755378,15.0000000005702
14.3171585792896,15.000000000594
14.3321660830415,15.0000000006161
14.3471735867934,15.0000000006363
14.3621810905453,15.0000000006541
14.3771885942971,15.0000000006691
14.392196098049,15.000000000681
14.4072036018009,15.0000000006892
14.4222111055528,15.0000000006934
14.4372186093047,15.000000000693
14.4522261130565,15.0000000006875
14.4672336168084,15.0000000006765
14.4822411205603,15.0000000006599
14.4972486243122,15.0000000006416
14.512256128064,15.0000000006225
14.5272636318159,15.0000000006026
14.5422711355678,15.0000000005821
14.5572786393197,15.0000000005612
14.5722861430715,15.0000000005398
14.5872936468234,15.0000000005182
14.6023011505753,15.0000000004963
14.6173086543272,15.0000000004744
14.632316158079,15.0000000004525
14.6473236618309,15.0000000004306
14.6623311655828,15.0000000004089
14.6773386693347,15.0000000003875
14.6923461730865,15.0000000003664
14.7073536768384,15.0000000003457
14.7223611805903,15.0000000003254
14.7373686843422,15.0000000003057
14.752376188094,15.0000000002865
14.7673836918459,15.0000000002679
14.7823911955978,15.0000000002501
14.7973986993497,15.0000000002329
14.8124062031016,15.0000000002165
14.8274137068534,15.0000000002009
14.8424212106053,15.0000000001861
14.8574287143572,15.0000000001722
14.8724362181091,15.0000000001591
14.8874437218609,15.000000000147
14.9024512256128,15.0000000001357
14.9174587293647,15.0000000001254
14.9324662331166,15.000000000116
14.9474737368684,15.0000000001075
14.9624812406203,15.0000000000999
14.9774887443722,15.0000000000933
14.9924962481241,15.0000000000876
15.0075037518759,15.0000000000828
15.0225112556278,15.0000000000788
15.0375187593797,15.0000000000757
15.0525262631316,15.0000000000734
15.0675337668834,15.0000000000719
15.0825412706353,15.0000000000712
15.0975487743872,15.0000000000712
15.1125562781391,15.0000000000719
15.1275637818909,15.0000000000732
15.1425712856428,15.000000000075
15.1575787893947,15.0000000000774
15.1725862931466,15.0000000000802
15.1875937968984,15.0000000000834
15.2026013006503,15.0000000000869
15.2176088044022,15.0000000000907
15.2326163081541,15.0000000000947
15.247623811906,15.0000000000987
15.2626313156578,15.0000000001027
15.2776388194097,15.0000000001066
15.2926463231616,15.0000000001103
15.3076538269135,15.0000000001138
15.3226613306653,15.0000000001168
15.3376688344172,15.0000000001194
15.3526763381691,15.0000000001213
15.367683841921,15.0000000001226
15.3826913456728,15.0000000001229
15.3976988494247,15.0000000001223
15.4127063531766,15.0000000001206
15.4277138569285,15.0000000001177
15.4427213606803,15.0000000001134
15.4577288644322,15.0000000001075
15.4727363681841,15.0000000001001
15.487743871936,15.0000000000908
15.5027513756878,15.0000000000818
15.5177588794397,15.0000000000752
15.5327663831916,15.0000000000706
15.5477738869435,15.000000000068
15.5627813906953,15.0000000000672
15.5777888944472,15.0000000000682
15.5927963981991,15.0000000000707
15.607803901951,15.0000000000747
15.6228114057029,15.00000000008
15.6378189094547,15.0000000000865
15.6528264132066,15.0000000000941
15.6678339169585,15.0000000001027
15.6828414207104,15.0000000001122
15.6978489244622,15.0000000001224
15.7128564282141,15.0000000001334
15.727863931966,15.0000000001448
15.7428714357179,15.0000000001568
15.7578789394697,15.0000000001691
15.7728864432216,15.0000000001817
15.7878939469735,15.0000000001945
15.8029014507254,15.0000000002075
15.8179089544772,15.0000000002204
15.8329164582291,15.0000000002333
15.847923961981,15.0000000002461
15.8629314657329,15.0000000002587
15.8779389694847,15.000000000271
15.8929464732366,15.0000000002829
15.9079539769885,15.0000000002945
15.9229614807404,15.0000000003056
15.9379689844922,15.0000000003162
15.9529764882441,15.0000000003262
15.967983991996,15.0000000003356
15.9829914957479,15.0000000003444
15.9979989994997,15.0000000003524
16.0130065032516,15.0000000003596
16.0280140070035,15.0000000003661
16.0430215107554,15.0000000003717
16.0580290145073,15.0000000003765
16.0730365182591,15.0000000003803
16.088044022011,15.0000000003833
16.1030515257629,15.0000000003853
16.1180590295148,15.0000000003863
16.1330665332666,15.0000000003863
16.1480740370185,15.0000000003854
16.1630815407704,15.0000000003834
16.1780890445223,15.0000000003804
16.1930965482741,15.0000000003764
16.208104052026,15.0000000003713
16.2231115557779,15.0000000003652
16.2381190595298,15.0000000003581
16.2531265632816,15.00000000035
16.2681340670335,15.0000000003409
16.2831415707854,15.0000000003307
16.2981490745373,15.0000000003196
16.3131565782891,15.0000000003075
16.328164082041,15.0000000002945
16.3431715857929,15.0000000002806
16.3581790895448,15.0000000002658
16.3731865932966,15.0000000002501
16.3881940970485,15.0000000002336
16.4032016008004,15.0000000002163
16.4182091045523,15.0000000001983
16.4332166083042,15.0000000001795
16.448224112056,15.0000000001602
16.4632316158079,15.0000000001402
16.4782391195598,15.0000000001196
16.4932466233117,15.0000000000986
16.5082541270635,15.0000000000771
16.5232616308154,15.0000000000553
16.5382691345673,15.0000000000331
16.5532766383192,15.0000000000107
16.568284142071,14.9999999999881
16.5832916458229,14.9999999999654
16.5982991495748,14.9999999999427
16.6133066533267,14.99999999992
16.6283141570785,14.9999999998975
16.6433216608304,14.9999999998752
16.6583291645823,14.9999999998532
16.6733366683342,14.9999999998316
16.688344172086,14.9999999998105
16.7033516758379,14.9999999997901
16.7183591795898,14.9999999997703
16.7333666833417,14.9999999997513
16.7483741870935,14.9999999997333
16.7633816908454,14.9999999997162
16.7783891945973,14.9999999997003
16.7933966983492,14.9999999996857
16.8084042021011,14.9999999996724
16.8234117058529,14.9999999996606
16.8384192096048,14.9999999996504
16.8534267133567,14.999999999642
16.8684342171086,14.9999999996355
16.8834417208604,14.9999999996332
16.8984492246123,14.9999999996385
16.9134567283642,14.999999999651
16.9284642321161,14.99999999967
16.9434717358679,14.9999999996951
16.9584792396198,14.9999999997256
16.9734867433717,14.9999999997611
16.9884942471236,14.9999999998012
17.0035017508754,14.9999999998452
17.0185092546273,14.9999999998928
17.0335167583792,14.9999999999434
17.0485242621311,14.9999999999967
17.0635317658829,15.0000000000522
17.0785392696348,15.0000000001094
17.0935467733867,15.0000000001681
17.1085542771386,15.0000000002278
17.1235617808904,15.000000000288
17.1385692846423,15.0000000003486
17.1535767883942,15.000000000409
17.1685842921461,15.0000000004691
17.183591795898,15.0000000005284
17.1985992996498,15.0000000005866
17.2136068034017,15.0000000006435
17.2286143071536,15.0000000006988
17.2436218109055,15.0000000007522
17.2586293146573,15.0000000008034
17.2736368184092,15.0000000008523
17.2886443221611,15.0000000008986
17.303651825913,15.000000000942
17.3186593296648,15.0000000009824
17.3336668334167,15.0000000010196
17.3486743371686,15.0000000010535
17.3636818409205,15.0000000010838
17.3786893446723,15.0000000011104
17.3936968484242,15.0000000011332
17.4087043521761,15.0000000011521
17.423711855928,15.000000001167
17.4387193596798,15.0000000011778
17.4537268634317,15.0000000011843
17.4687343671836,15.0000000011866
17.4837418709355,15.0000000011846
17.4987493746873,15.0000000011783
17.5137568784392,15.0000000011676
17.5287643821911,15.0000000011525
17.543771885943,15.0000000011331
17.5587793896948,15.0000000011093
17.5737868934467,15.0000000010812
17.5887943971986,15.0000000010489
17.6038019009505,15.0000000010123
17.6188094047024,15.0000000009716
17.6338169084542,15.0000000009268
17.6488244122061,15.0000000008781
17.663831915958,15.0000000008256
17.6788394197099,15.0000000007694
17.6938469234617,15.0000000007096
17.7088544272136,15.0000000006464
17.7238619309655,15.0000000005799
17.7388694347174,15.0000000005104
17.7538769384692,15.0000000004381
17.7688844422211,15.0000000003631
17.783891945973,15.0000000002856
17.7988994497249,15.000000000206
17.8139069534767,15.0000000001244
17.8289144572286,15.0000000000411
17.8439219609805,14.9999999999565
17.8589294647324,14.9999999998707
17.8739369684842,14.9999999997841
17.8889444722361,14.9999999996971
17.903951975988,14.9999999996098
17.9189594797399,14.9999999995228
17.9339669834917,14.9999999994363
17.9489744872436,14.9999999993508
17.9639819909955,14.9999999992665
17.9789894947474,14.999999999184
17.9939969984992,14.9999999991035
18.0090045022511,14.9999999990257
18.024012006003,14.9999999989508
18.0390195097549,14.9999999988793
18.0540270135068,14.9999999988118
18.0690345172586,14.9999999987486
18.0840420210105,14.9999999986904
18.0990495247624,14.9999999986375
18.1140570285143,14.9999999985905
18.1290645322661,14.99999999855
18.144072036018,14.9999999985165
18.1590795397699,14.9999999984906
18.1740870435218,14.9999999984728
18.1890945472736,14.9999999984637
18.2041020510255,14.999999998464
18.2191095547774,14.9999999984742
18.2341170585293,14.999999998495
18.2491245622811,14.999999998527
18.264132066033,14.999999998569
18.2791395697849,14.9999999986152
18.2941470735368,14.999999998665
18.3091545772886,14.9999999987178
18.3241620810405,14.9999999987734
18.3391695847924,14.9999999988312
18.3541770885443,14.9999999988909
18.3691845922961,14.9999999989522
18.384192096048,14.9999999990146
18.3991995997999,14.9999999990779
18.4142071035518,14.9999999991417
18.4292146073037,14.9999999992057
18.4442221110555,14.9999999992695
18.4592296148074,14.9999999993329
18.4742371185593,14.9999999993956
18.4892446223112,14.9999999994574
18.504252126063,14.999999999518
18.5192596298149,14.9999999995771
18.5342671335668,14.9999999996345
18.5492746373187,14.99999999969
18.5642821410705,14.9999999997434
18.5792896448224,14.9999999997945
18.5942971485743,14.9999999998432
18.6093046523262,14.9999999998893
18.624312156078,14.9999999999326
18.6393196598299,14.9999999999729
18.6543271635818,15.0000000000103
18.6693346673337,15.0000000000445
18.6843421710855,15.0000000000755
18.6993496748374,15.0000000001032
18.7143571785893,15.0000000001275
18.7293646823412,15.0000000001483
18.744372186093,15.0000000001657
18.7593796898449,15.0000000001795
18.7743871935968,15.0000000001898
18.7893946973487,15.0000000001966
18.8044022011006,15.0000000001999
18.8194097048524,15.0000000001996
18.8344172086043,15.0000000001959
18.8494247123562,15.0000000001887
18.8644322161081,15.0000000001782
18.8794397198599,15.0000000001644
18.8944472236118,15.0000000001473
18.9094547273637,15.0000000001272
18.9244622311156,15.0000000001041
18.9394697348674,15.0000000000781
18.9544772386193,15.0000000000494
18.9694847423712,15.0000000000182
18.9844922461231,14.9999999999845
18.9994997498749,14.9999999999486
19.0145072536268,14.9999999999106
19.0295147573787,14.9999999998709
19.0445222611306,14.9999999998295
19.0595297648824,14.9999999997867
19.0745372686343,14.9999999997428
19.0895447723862,14.999999999698
19.1045522761381,14.9999999996526
19.1195597798899,14.9999999996069
19.1345672836418,14.9999999995612
19.1495747873937,14.9999999995157
19.1645822911456,14.9999999994708
19.1795897948974,14.9999999994269
19.1945972986493,14.9999999993842
19.2096048024012,14.9999999993432
19.2246123061531,14.9999999993043
19.239619809905,14.9999999992677
19.2546273136568,14.9999999992339
19.2696348174087,14.9999999992034
19.2846423211606,14.9999999991765
19.2996498249125,14.9999999991537
19.3146573286643,14.9999999991355
19.3296648324162,14.9999999991223
19.3446723361681,14.9999999991146
19.35967983992,14.9999999991128
19.3746873436718,14.9999999991176
19.3896948474237,14.9999999991293
19.4047023511756,14.9999999991486
19.4197098549275,14.999999999176
19.4347173586793,14.9999999992121
19.4497248624312,14.9999999992573
19.4647323661831,14.9999999993119
19.479739869935,14.9999999993657
19.4947473736868,14.9999999994149
19.5097548774387,14.9999999994596
19.5247623811906,14.9999999995001
19.5397698849425,14.9999999995368
19.5547773886943,14.9999999995699
19.5697848924462,14.9999999995996
19.5847923961981,14.9999999996263
19.59979989995,14.99999999965
19.6148074037018,14.9999999996712
19.6298149074537,14.99999999969
19.6448224112056,14.9999999997065
19.6598299149575,14.9999999997212
19.6748374187094,14.999999999734
19.6898449224612,14.9999999997453
19.7048524262131,14.9999999997553
19.719859929965,14.999999999764
19.7348674337169,14.9999999997717
19.7498749374687,14.9999999997786
19.7648824412206,14.9999999997847
19.7798899449725,14.9999999997903
19.7948974487244,14.9999999997955
19.8099049524762,14.9999999998004
19.8249124562281,14.9999999998052
19.83991995998,14.9999999998099
19.8549274637319,14.9999999998148
19.8699349674837,14.9999999998198
19.8849424712356,14.9999999998251
19.8999499749875,14.9999999998308
19.9149574787394,14.9999999998369
19.9299649824912,14.9999999998436
19.9449724862431,14.9999999998508
19.959979989995,14.9999999998587
19.9749874937469,14.9999999998673
19.9899949974987,14.9999999998766
20.0050025012506,14.9999999998867
20.0200100050025,14.9999999998977
20.0350175087544,14.9999999999094
20.0500250125063,14.999999999922
20.0650325162581,14.9999999999354
20.08004002001,14.9999999999496
20.0950475237619,14.9999999999647
20.1100550275138,14.9999999999805
20.1250625312656,14.9999999999971
20.1400700350175,15.0000000000145
20.1550775387694,15.0000000000326
20.1700850425213,15.0000000000513
20.1850925462731,15.0000000000706
20.200100050025,15.0000000000904
20.2151075537769,15.0000000001107
20.2301150575288,15.0000000001314
20.2451225612806,15.0000000001523
20.2601300650325,15.0000000001734
20.2751375687844,15.0000000001946
20.2901450725363,15.0000000002157
20.3051525762881,15.0000000002368
20.32016008004,15.0000000002575
20.3351675837919,15.0000000002778
20.3501750875438,15.0000000002976
20.3651825912956,15.0000000003166
20.3801900950475,15.0000000003348
20.3951975987994,15.000000000352
20.4102051025513,15.000000000368
20.4252126063032,15.0000000003826
20.440220110055,15.0000000003956
20.4552276138069,15.0000000004068
20.4702351175588,15.0000000004161
20.4852426213107,15.0000000004232
20.5002501250625,15.0000000004279
20.5152576288144,15.0000000004299
20.5302651325663,15.0000000004291
20.5452726363182,15.0000000004257
20.56028014007,15.00000000042
20.5752876438219,15.0000000004122
20.5902951475738,15.0000000004025
20.6053026513257,15.0000000003911
20.6203101550775,15.0000000003782
20.6353176588294,15.0000000003641
20.6503251625813,15.0000000003489
20.6653326663332,15.0000000003327
20.680340170085,15.0000000003159
20.6953476738369,15.0000000002985
20.7103551775888,15.0000000002807
20.7253626813407,15.0000000002627
20.7403701850925,15.0000000002445
20.7553776888444,15.0000000002265
20.7703851925963,15.0000000002085
20.7853926963482,15.0000000001909
20.8004002001001,15.0000000001737
20.8154077038519,15.0000000001571
20.8304152076038,15.000000000141
20.8454227113557,15.0000000001257
20.8604302151076,15.0000000001112
20.8754377188594,15.0000000000976
20.8904452226113,15.0000000000849
20.9054527263632,15.0000000000733
20.9204602301151,15.0000000000627
20.9354677338669,15.0000000000533
20.9504752376188,15.0000000000451
20.9654827413707,15.000000000038
20.9804902451226,15.0000000000323
20.9954977488744,15.0000000000277
21.0105052526263,15.0000000000245
21.0255127563782,15.0000000000226
21.0405202601301,15.0000000000219
21.0555277638819,15.0000000000225
21.0705352676338,15.0000000000243
21.0855427713857,15.0000000000274
21.1005502751376,15.0000000000317
21.1155577788894,15.0000000000372
21.1305652826413,15.0000000000438
21.1455727863932,15.0000000000514
21.1605802901451,15.0000000000601
21.1755877938969,15.0000000000697
21.1905952976488,15.0000000000802
21.2056028014007,15.0000000000914
21.2206103051526,15.0000000001034
21.2356178089045,15.0000000001159
21.2506253126563,15.000000000129
21.2656328164082,15.0000000001424
21.2806403201601,15.0000000001561
21.295647823912,15.0000000001699
21.3106553276638,15.0000000001837
21.3256628314157,15.0000000001974
21.3406703351676,15.0000000002108
21.3556778389195,15.0000000002237
21.3706853426713,15.0000000002361
21.3856928464232,15.0000000002477
21.4007003501751,15.0000000002583
21.415707853927,15.0000000002678
21.4307153576788,15.0000000002759
21.4457228614307,15.0000000002826
21.4607303651826,15.0000000002874
21.4757378689345,15.0000000002904
21.4907453726863,15.0000000002911
21.5057528764382,15.0000000002895
21.5207603801901,15.0000000002852
21.535767883942,15.000000000278
21.5507753876938,15.0000000002678
21.5657828914457,15.0000000002569
21.5807903951976,15.0000000002458
21.5957978989495,15.0000000002346
21.6108054027014,15.0000000002234
21.6258129064532,15.0000000002123
21.6408204102051,15.0000000002011
21.655827913957,15.0000000001901
21.6708354177089,15.0000000001791
21.6858429214607,15.0000000001684
21.7008504252126,15.0000000001578
21.7158579289645,15.0000000001473
21.7308654327164,15.0000000001372
21.7458729364682,15.0000000001273
21.7608804402201,15.0000000001177
21.775887943972,15.0000000001084
21.7908954477239,15.0000000000994
21.8059029514757,15.0000000000908
21.8209104552276,15.0000000000825
21.8359179589795,15.0000000000747
21.8509254627314,15.0000000000672
21.8659329664832,15.0000000000602
21.8809404702351,15.0000000000536
21.895947973987,15.0000000000475
21.9109554777389,15.0000000000418
21.9259629814907,15.0000000000366
21.9409704852426,15.0000000000319
21.9559779889945,15.0000000000276
21.9709854927464,15.0000000000239
21.9859929964983,15.0000000000206
22.0010005002501,15.0000000000178
22.016008004002,15.0000000000156
22.0310155077539,15.0000000000138
22.0460230115058,15.0000000000125
22.0610305152576,15.0000000000117
22.0760380190095,15.0000000000115
22.0910455227614,15.0000000000116
22.1060530265133,15.0000000000123
22.1210605302651,15.0000000000134
22.136068034017,15.000000000015
22.1510755377689,15.000000000017
22.1660830415208,15.0000000000194
22.1810905452726,15.0000000000223
22.1960980490245,15.0000000000256
22.2111055527764,15.0000000000292
22.2261130565283,15.0000000000332
22.2411205602801,15.0000000000375
22.256128064032,15.0000000000422
22.2711355677839,15.0000000000471
22.2861430715358,15.0000000000523
22.3011505752876,15.0000000000578
22.3161580790395,15.0000000000635
22.3311655827914,15.0000000000694
22.3461730865433,15.0000000000754
22.3611805902951,15.0000000000815
22.376188094047,15.0000000000878
22.3911955977989,15.0000000000941
22.4062031015508,15.0000000001004
22.4212106053027,15.0000000001067
22.4362181090545,15.000000000113
22.4512256128064,15.0000000001191
22.4662331165583,15.0000000001251
22.4812406203102,15.000000000131
22.496248124062,15.0000000001366
22.5112556278139,15.0000000001419
22.5262631315658,15.000000000147
22.5412706353177,15.0000000001516
22.5562781390695,15.0000000001559
22.5712856428214,15.0000000001596
22.5862931465733,15.0000000001629
22.6013006503252,15.0000000001656
22.616308154077,15.0000000001676
22.6313156578289,15.0000000001689
22.6463231615808,15.0000000001695
22.6613306653327,15.0000000001693
22.6763381690845,15.0000000001682
22.6913456728364,15.0000000001662
22.7063531765883,15.0000000001632
22.7213606803402,15.0000000001591
22.736368184092,15.0000000001539
22.7513756878439,15.0000000001475
22.7663831915958,15.0000000001398
22.7813906953477,15.0000000001307
22.7963981990995,15.0000000001203
22.8114057028514,15.0000000001083
22.8264132066033,15.0000000000948
22.8414207103552,15.0000000000799
22.8564282141071,15.000000000067
22.8714357178589,15.000000000057
22.8864432216108,15.0000000000496
22.9014507253627,15.0000000000447
22.9164582291146,15.000000000042
22.9314657328664,15.0000000000414
22.9464732366183,15.0000000000427
22.9614807403702,15.0000000000458
22.9764882441221,15.0000000000504
22.9914957478739,15.0000000000565
23.0065032516258,15.0000000000637
23.0215107553777,15.0000000000721
23.0365182591296,15.0000000000814
23.0515257628814,15.0000000000916
23.0665332666333,15.0000000001024
23.0815407703852,15.0000000001137
23.0965482741371,15.0000000001254
23.1115557778889,15.0000000001375
23.1265632816408,15.0000000001496
23.1415707853927,15.0000000001619
23.1565782891446,15.0000000001741
23.1715857928964,15.0000000001861
23.1865932966483,15.0000000001979
23.2016008004002,15.0000000002093
23.2166083041521,15.0000000002203
23.231615807904,15.0000000002307
23.2466233116558,15.0000000002406
23.2616308154077,15.0000000002498
23.2766383191596,15.0000000002582
23.2916458229115,15.0000000002658
23.3066533266633,15.0000000002726
23.3216608304152,15.0000000002784
23.3366683341671,15.0000000002833
23.351675837919,15.0000000002871
23.3666833416708,15.0000000002899
23.3816908454227,15.0000000002917
23.3966983491746,15.0000000002923
23.4117058529265,15.0000000002917
23.4267133566783,15.00000000029
23.4417208604302,15.0000000002871
23.4567283641821,15.000000000283
23.471735867934,15.0000000002778
23.4867433716858,15.0000000002713
23.5017508754377,15.0000000002637
23.5167583791896,15.0000000002548
23.5317658829415,15.0000000002448
23.5467733866933,15.0000000002337
23.5617808904452,15.0000000002215
23.5767883941971,15.0000000002081
23.591795897949,15.0000000001938
23.6068034017009,15.0000000001784
23.6218109054527,15.000000000162
23.6368184092046,15.0000000001447
23.6518259129565,15.0000000001265
23.6668334167084,15.0000000001076
23.6818409204602,15.0000000000879
23.6968484242121,15.0000000000675
23.711855927964,15.0000000000465
23.7268634317159,15.000000000025
23.7418709354677,15.000000000003
23.7568784392196,14.9999999999808
23.7718859429715,14.9999999999582
23.7868934467234,14.9999999999355
23.8019009504752,14.9999999999127
23.8169084542271,14.99999999989
23.831915957979,14.9999999998675
23.8469234617309,14.9999999998452
23.8619309654827,14.9999999998234
23.8769384692346,14.9999999998021
23.8919459729865,14.9999999997814
23.9069534767384,14.9999999997616
23.9219609804902,14.9999999997427
23.9369684842421,14.9999999997249
23.951975987994,14.9999999997084
23.9669834917459,14.9999999996933
23.9819909954977,14.9999999996797
23.9969984992496,14.9999999996679
24.0120060030015,14.999999999658
24.0270135067534,14.9999999996502
24.0420210105053,14.9999999996446
24.0570285142571,14.9999999996415
24.072036018009,14.9999999996411
24.0870435217609,14.9999999996442
24.1020510255128,14.9999999996507
24.1170585292646,14.9999999996603
24.1320660330165,14.9999999996727
24.1470735367684,14.9999999996878
24.1620810405203,14.9999999997052
24.1770885442721,14.9999999997246
24.192096048024,14.9999999997458
24.2071035517759,14.9999999997686
24.2221110555278,14.9999999997927
24.2371185592796,14.9999999998179
24.2521260630315,14.999999999844
24.2671335667834,14.9999999998708
24.2821410705353,14.9999999998981
24.2971485742871,14.9999999999256
24.312156078039,14.9999999999533
24.3271635817909,14.9999999999808
24.3421710855428,15.0000000000081
24.3571785892946,15.000000000035
24.3721860930465,15.0000000000614
24.3871935967984,15.000000000087
24.4022011005503,15.0000000001117
24.4172086043022,15.0000000001355
24.432216108054,15.0000000001582
24.4472236118059,15.0000000001796
24.4622311155578,15.0000000001997
24.4772386193097,15.0000000002184
24.4922461230615,15.0000000002356
24.5072536268134,15.0000000002512
24.5222611305653,15.000000000265
24.5372686343172,15.0000000002772
24.552276138069,15.0000000002875
24.5672836418209,15.0000000002959
24.5822911455728,15.0000000003025
24.5972986493247,15.0000000003071
24.6123061530765,15.0000000003098
24.6273136568284,15.0000000003104
24.6423211605803,15.0000000003091
24.6573286643322,15.0000000003058
24.672336168084,15.0000000003004
24.6873436718359,15.0000000002931
24.7023511755878,15.0000000002838
24.7173586793397,15.0000000002725
24.7323661830915,15.0000000002594
24.7473736868434,15.0000000002444
24.7623811905953,15.0000000002275
24.7773886943472,15.0000000002089
24.792396198099,15.0000000001886
24.8074037018509,15.0000000001667
24.8224112056028,15.0000000001433
24.8374187093547,15.0000000001184
24.8524262131066,15.0000000000921
24.8674337168584,15.0000000000647
24.8824412206103,15.0000000000361
24.8974487243622,15.0000000000064
24.9124562281141,14.999999999976
24.9274637318659,14.9999999999447
24.9424712356178,14.9999999999129
24.9574787393697,14.9999999998807
24.9724862431216,14.9999999998481
24.9874937468734,14.9999999998155
25.0025012506253,14.9999999997829
25.0175087543772,14.9999999997506
25.0325162581291,14.9999999997187
25.0475237618809,14.9999999996875
25.0625312656328,14.9999999996571
25.0775387693847,14.9999999996278
25.0925462731366,14.9999999995997
25.1075537768884,14.9999999995732
25.1225612806403,14.9999999995485
25.1375687843922,14.9999999995258
25.1525762881441,14.9999999995054
25.1675837918959,14.9999999994875
25.1825912956478,14.9999999994724
25.1975987993997,14.9999999994603
25.2126063031516,14.9999999994517
25.2276138069035,14.9999999994467
25.2426213106553,14.9999999994457
25.2576288144072,14.999999999449
25.2726363181591,14.9999999994569
25.287643821911,14.9999999994697
25.3026513256628,14.9999999994875
25.3176588294147,14.9999999995073
25.3326663331666,14.9999999995281
25.3476738369185,14.9999999995497
25.3626813406703,14.9999999995719
25.3776888444222,14.9999999995947
25.3926963481741,14.9999999996179
25.407703851926,14.9999999996415
25.4227113556778,14.9999999996652
25.4377188594297,14.999999999689
25.4527263631816,14.9999999997128
25.4677338669335,14.9999999997365
25.4827413706853,14.99999999976
25.4977488744372,14.9999999997831
25.5127563781891,14.9999999998059
25.527763881941,14.9999999998282
25.5427713856928,14.99999999985
25.5577788894447,14.9999999998711
25.5727863931966,14.9999999998916
25.5877938969485,14.9999999999112
25.6028014007004,14.9999999999301
25.6178089044522,14.999999999948
25.6328164082041,14.999999999965
25.647823911956,14.999999999981
25.6628314157079,14.9999999999959
25.6778389194597,15.0000000000098
25.6928464232116,15.0000000000225
25.7078539269635,15.0000000000341
25.7228614307154,15.0000000000444
25.7378689344672,15.0000000000536
25.7528764382191,15.0000000000614
25.767883941971,15.0000000000681
25.7828914457229,15.0000000000734
25.7978989494747,15.0000000000774
25.8129064532266,15.0000000000801
25.8279139569785,15.0000000000816
25.8429214607304,15.0000000000817
25.8579289644822,15.0000000000805
25.8729364682341,15.000000000078
25.887943971986,15.0000000000742
25.9029514757379,15.0000000000692
25.9179589794897,15.0000000000629
25.9329664832416,15.0000000000554
25.9479739869935,15.0000000000467
25.9629814907454,15.0000000000368
25.9779889944972,15.0000000000258
25.9929964982491,15.0000000000137
26.008004002001,15.0000000000006
26.0230115057529,14.9999999999865
26.0380190095048,14.9999999999715
26.0530265132566,14.9999999999555
26.0680340170085,14.9999999999388
26.0830415207604,14.9999999999213
26.0980490245123,14.9999999999031
26.1130565282641,14.9999999998842
26.128064032016,14.9999999998649
26.1430715357679,14.999999999845
26.1580790395198,14.9999999998248
26.1730865432716,14.9999999998044
26.1880940470235,14.9999999997837
26.2031015507754,14.9999999997629
26.2181090545273,14.9999999997421
26.2331165582791,14.9999999997214
26.248124062031,14.999999999701
26.2631315657829,14.9999999996808
26.2781390695348,14.9999999996611
26.2931465732866,14.999999999642
26.3081540770385,14.9999999996236
26.3231615807904,14.999999999606
26.3381690845423,14.9999999995893
26.3531765882941,14.9999999995737
26.368184092046,14.9999999995593
26.3831915957979,14.9999999995463
26.3981990995498,14.9999999995349
26.4132066033016,14.9999999995251
26.4282141070535,14.9999999995171
26.4432216108054,14.9999999995111
26.4582291145573,14.9999999995073
26.4732366183092,14.9999999995058
26.488244122061,14.9999999995068
26.5032516258129,14.9999999995105
26.5182591295648,14.999999999517
26.5332666333167,14.9999999995265
26.5482741370685,14.9999999995393
26.5632816408204,14.9999999995555
26.5782891445723,14.9999999995753
26.5932966483242,14.9999999995989
26.608304152076,14.9999999996266
26.6233116558279,14.9999999996584
26.6383191595798,14.9999999996947
26.6533266633317,14.9999999997301
26.6683341670835,14.9999999997615
26.6833416708354,14.999999999789
26.6983491745873,14.999999999813
26.7133566783392,14.9999999998338
26.728364182091,14.9999999998515
26.7433716858429,14.9999999998664
26.7583791895948,14.9999999998788
26.7733866933467,14.9999999998888
26.7883941970985,14.9999999998968
26.8034017008504,14.9999999999029
26.8184092046023,14.9999999999073
26.8334167083542,14.9999999999102
26.8484242121061,14.9999999999118
26.8634317158579,14.9999999999123
26.8784392196098,14.9999999999119
26.8934467233617,14.9999999999107
26.9084542271136,14.9999999999089
26.9234617308654,14.9999999999067
26.9384692346173,14.9999999999042
26.9534767383692,14.9999999999015
26.9684842421211,14.9999999998987
26.9834917458729,14.9999999998961
26.9984992496248,14.9999999998936
27.0135067533767,14.9999999998914
27.0285142571286,14.9999999998897
27.0435217608804,14.9999999998884
27.0585292646323,14.9999999998877
27.0735367683842,14.9999999998877
27.0885442721361,14.9999999998884
27.1035517758879,14.99999999989
27.1185592796398,14.9999999998923
27.1335667833917,14.9999999998955
27.1485742871436,14.9999999998997
27.1635817908954,14.9999999999049
27.1785892946473,14.999999999911
27.1935967983992,14.9999999999181
27.2086043021511,14.9999999999262
27.223611805903,14.9999999999354
27.2386193096548,14.9999999999456
27.2536268134067,14.9999999999567
27.2686343171586,14.9999999999688
27.2836418209105,14.9999999999819
27.2986493246623,14.9999999999959
27.3136568284142,15.0000000000107
27.3286643321661,15.0000000000264
27.343671835918,15.0000000000428
27.3586793396698,15.0000000000599
27.3736868434217,15.0000000000776
27.3886943471736,15.0000000000958
27.4037018509255,15.0000000001145
27.4187093546773,15.0000000001335
27.4337168584292,15.0000000001528
27.4487243621811,15.0000000001722
27.463731865933,15.0000000001916
27.4787393696848,15.0000000002108
27.4937468734367,15.0000000002299
27.5087543771886,15.0000000002485
27.5237618809405,15.0000000002666
27.5387693846923,15.0000000002839
27.5537768884442,15.0000000003004
27.5687843921961,15.0000000003159
27.583791895948,15.0000000003302
27.5987993996998,15.000000000343
27.6138069034517,15.0000000003542
27.6288144072036,15.0000000003636
27.6438219109555,15.0000000003711
27.6588294147074,15.0000000003762
27.6738369184592,15.0000000003789
27.6888444222111,15.000000000379
27.703851925963,15.0000000003765
27.7188594297149,15.0000000003721
27.7338669334667,15.000000000366
27.7488744372186,15.0000000003584
27.7638819409705,15.0000000003494
27.7788894447224,15.0000000003391
27.7938969484742,15.0000000003277
27.8089044522261,15.0000000003154
27.823911955978,15.0000000003023
27.8389194597299,15.0000000002885
27.8539269634817,15.0000000002741
27.8689344672336,15.0000000002594
27.8839419709855,15.0000000002444
27.8989494747374,15.0000000002292
27.9139569784892,15.0000000002139
27.9289644822411,15.0000000001987
27.943971985993,15.0000000001836
27.9589794897449,15.0000000001687
27.9739869934967,15.0000000001541
27.9889944972486,15.00000000014
28.0040020010005,15.0000000001263
28.0190095047524,15.0000000001131
28.0340170085043,15.0000000001006
28.0490245122561,15.0000000000887
28.064032016008,15.0000000000776
28.0790395197599,15.0000000000672
28.0940470235118,15.0000000000577
28.1090545272636,15.000000000049
28.1240620310155,15.0000000000412
28.1390695347674,15.0000000000343
28.1540770385193,15.0000000000284
28.1690845422711,15.0000000000235
28.184092046023,15.0000000000195
28.1990995497749,15.0000000000166
28.2141070535268,15.0000000000146
28.2291145572786,15.0000000000136
28.2441220610305,15.0000000000136
28.2591295647824,15.0000000000145
28.2741370685343,15.0000000000164
28.2891445722861,15.0000000000192
28.304152076038,15.0000000000229
28.3191595797899,15.0000000000275
28.3341670835418,15.0000000000329
28.3491745872936,15.0000000000391
28.3641820910455,15.000000000046
28.3791895947974,15.0000000000535
28.3941970985493,15.0000000000617
28.4092046023012,15.0000000000703
28.424212106053,15.0000000000795
28.4392196098049,15.000000000089
28.4542271135568,15.0000000000989
28.4692346173087,15.0000000001089
28.4842421210605,15.0000000001191
28.4992496248124,15.0000000001293
28.5142571285643,15.0000000001395
28.5292646323162,15.0000000001494
28.544272136068,15.000000000159
28.5592796398199,15.0000000001682
28.5742871435718,15.0000000001769
28.5892946473237,15.0000000001849
28.6043021510755,15.000000000192
28.6193096548274,15.0000000001982
28.6343171585793,15.0000000002033
28.6493246623312,15.0000000002072
28.664332166083,15.0000000002096
28.6793396698349,15.0000000002104
28.6943471735868,15.0000000002095
28.7093546773387,15.0000000002067
28.7243621810905,15.0000000002018
28.7393696848424,15.0000000001946
28.7543771885943,15.0000000001858
28.7693846923462,15.0000000001772
28.7843921960981,15.0000000001689
28.7993996998499,15.0000000001609
28.8144072036018,15.0000000001531
28.8294147073537,15.0000000001457
28.8444222111056,15.0000000001385
28.8594297148574,15.0000000001317
28.8744372186093,15.0000000001251
28.8894447223612,15.0000000001188
28.9044522261131,15.0000000001128
28.9194597298649,15.0000000001071
28.9344672336168,15.0000000001017
28.9494747373687,15.0000000000966
28.9644822411206,15.0000000000918
28.9794897448724,15.0000000000872
28.9944972486243,15.0000000000829
29.0095047523762,15.0000000000789
29.0245122561281,15.0000000000752
29.0395197598799,15.0000000000718
29.0545272636318,15.0000000000686
29.0695347673837,15.0000000000657
29.0845422711356,15.000000000063
29.0995497748874,15.0000000000606
29.1145572786393,15.0000000000584
29.1295647823912,15.0000000000565
29.1445722861431,15.0000000000548
29.1595797898949,15.0000000000533
29.1745872936468,15.0000000000521
29.1895947973987,15.0000000000511
29.2046023011506,15.0000000000503
29.2196098049025,15.0000000000497
29.2346173086543,15.0000000000493
29.2496248124062,15.000000000049
29.2646323161581,15.000000000049
29.27963981991,15.0000000000491
29.2946473236618,15.0000000000494
29.3096548274137,15.0000000000498
29.3246623311656,15.0000000000504
29.3396698349175,15.0000000000511
29.3546773386693,15.000000000052
29.3696848424212,15.0000000000529
29.3846923461731,15.0000000000539
29.399699849925,15.0000000000551
29.4147073536768,15.0000000000563
29.4297148574287,15.0000000000575
29.4447223611806,15.0000000000588
29.4597298649325,15.0000000000602
29.4747373686843,15.0000000000616
29.4897448724362,15.000000000063
29.5047523761881,15.0000000000644
29.51975987994,15.0000000000658
29.5347673836918,15.0000000000671
29.5497748874437,15.0000000000684
29.5647823911956,15.0000000000697
29.5797898949475,15.0000000000709
29.5947973986993,15.0000000000719
29.6098049024512,15.0000000000729
29.6248124062031,15.0000000000738
29.639819909955,15.0000000000745
29.6548274137069,15.0000000000751
29.6698349174587,15.0000000000755
29.6848424212106,15.0000000000757
29.6998499249625,15.0000000000757
29.7148574287144,15.0000000000755
29.7298649324662,15.000000000075
29.7448724362181,15.0000000000743
29.75987993997,15.0000000000732
29.7748874437219,15.0000000000719
29.7898949474737,15.0000000000703
29.8049024512256,15.0000000000683
29.8199099549775,15.000000000066
29.8349174587294,15.0000000000632
29.8499249624812,15.0000000000601
29.8649324662331,15.0000000000565
29.879939969985,15.0000000000525
29.8949474737369,15.0000000000481
29.9099549774887,15.0000000000431
29.9249624812406,15.0000000000376
29.9399699849925,15.0000000000316
29.9549774887444,15.000000000025
29.9699849924962,15.0000000000179
29.9849924962481,15.0000000000101
30,15.0000000000017


==> Data/InitPoint_V_v.csv <==
V,v
29.9999999995834,23.4


==> Data/Leader_1_velocity.csv <==
time,velocity
0,10.5
0.0100050025012506,10.4998999007599
0.0200100050025013,10.4995996130597
0.0300150075037519,10.4990991669577
0.0400200100050025,10.498398612548
0.0500250125062531,10.4974980199567
0.0600300150075038,10.4963974793311
0.0700350175087544,10.495097100834
0.080040020010005,10.4935970146339
0.0900450225112556,10.4918973708901
0.100050025012506,10.4899983397309
0.110055027513757,10.4879001112482
0.120060030015008,10.4856028954755
0.130065032516258,10.4831069223681
0.140070035017509,10.4804124417622
0.150075037518759,10.4775197233713
0.16008004002001,10.4744290567554
0.170085042521261,10.4711407513002
0.180090045022511,10.4676551361598
0.190095047523762,10.4639725602265
0.200100050025012,10.4600933921276
0.210105052526263,10.4560180201648
0.220110055027514,10.4517468523013
0.230115057528764,10.4472803160683
0.240120060030015,10.442618858541
0.250125062531266,10.437762946335
0.260130065032516,10.4327130655228
0.270135067533767,10.4274697216229
0.280140070035018,10.4220334394845
0.290145072536268,10.4164047632435
0.300150075037519,10.4105842563233
0.310155077538769,10.4045725013655
0.32016008004002,10.3983701001596
0.330165082541271,10.3919776735822
0.340170085042521,10.3853958614741
0.350175087543772,10.3786253226394
0.360180090045022,10.3716667348321
0.370185092546273,10.3645207945932
0.380190095047524,10.3571882172809
0.390195097548774,10.3496697368691
0.400200100050025,10.3419661058992
0.410205102551276,10.3340780954802
0.420210105052526,10.3260064952367
0.430215107553777,10.3177521131226
0.440220110055028,10.309315775462
0.450225112556278,10.3006983266951
0.460230115057529,10.2919006293568
0.470235117558779,10.2829235640775
0.48024012006003,10.2737680295049
0.490245122561281,10.2644349420921
0.500250125062531,10.2549252361558
0.510255127563782,10.2452398635737
0.520260130065032,10.2353797937652
0.530265132566283,10.2253460136917
0.540270135067534,10.2151395277966
0.550275137568784,10.2047613577132
0.560280140070035,10.1942125423971
0.570285142571286,10.1834941377557
0.580290145072536,10.1726072166004
0.590295147573787,10.1615528686468
0.600300150075038,10.1503322005037
0.610305152576288,10.1389463353208
0.620310155077539,10.1273964129208
0.630315157578789,10.1156835894795
0.64032016008004,10.1038090373512
0.650325162581291,10.091773945069
0.660330165082541,10.0795795173445
0.670335167583792,10.0672269749192
0.680340170085043,10.0547175542393
0.690345172586293,10.0420525076395
0.700350175087544,10.0292331028446
0.710355177588794,10.016260622941
0.720360180090045,10.0031363663774
0.730365182591296,9.98986164696388
0.740370185092546,9.97643779350331
0.750375187593797,9.96286614977028
0.760380190095048,9.9491480744038
0.770385192596298,9.93528494049389
0.780390195097549,9.92127813558163
0.790395197598799,9.90712906165912
0.80040020010005,9.89283913516591
0.810405202601301,9.87840978647699
0.820410205102551,9.86384246007204
0.830415207603802,9.84913861425744
0.840420210105053,9.83429972078266
0.850425212606303,9.8193272648403
0.860430215107554,9.80422274506607
0.870435217608804,9.78898767353881
0.880440220110055,9.7736235752894
0.890445222611306,9.75813198830478
0.900450225112556,9.74251446347802
0.910455227613807,9.72677256403754
0.920460230115058,9.71090786554692
0.930465232616308,9.69492195590494
0.940470235117559,9.67881643534555
0.950475237618809,9.66259291619597
0.96048024012006,9.64625302228114
0.970485242621311,9.62979838951978
0.980490245122561,9.61323066502471
0.990495247623812,9.59655150703284
1.00050025012506,9.57976258490516
1.01050525262631,9.56286557912672
1.02051025512756,9.54586218130279
1.03051525762881,9.52875409337695
1.04052026013006,9.51154302798843
1.05052526263132,9.49423070820331
1.06053026513257,9.47681886689376
1.07053526763382,9.45930924673805
1.08054027013507,9.44170360022052
1.09054527263632,9.42400368963162
1.10055027513757,9.40621128702755
1.11055527763882,9.38832817319284
1.12056028014007,9.37035613848931
1.13056528264132,9.35229698214572
1.14057028514257,9.33415251176729
1.15057528764382,9.31592454333565
1.16058029014507,9.2976149012089
1.17058529264632,9.27922541812158
1.18059029514757,9.26075793518029
1.19059529764882,9.24221430081127
1.20060030015008,9.22359637135536
1.21060530265133,9.20490601084289
1.22061030515258,9.18614509013244
1.23061530765383,9.16731548691085
1.24062031015508,9.14841908569321
1.25062531265633,9.12945777782286
1.26063031515758,9.11043346147141
1.27063531765883,9.09134804133016
1.28064032016008,9.07220342737559
1.29064532266133,9.05300153655502
1.30065032516258,9.0337442912087
1.31065532766383,9.01443361882732
1.32066033016508,8.99507145205195
1.33066533266633,8.97565972867412
1.34067033516758,8.95620039163575
1.35067533766883,8.93669538902919
1.36068034017009,8.9171466737268
1.37068534267134,8.8975562019036
1.38069034517259,8.87792593527107
1.39069534767384,8.85825783917138
1.40070035017509,8.8385538822692
1.41070535267634,8.8188160365517
1.42071035517759,8.79904627732855
1.43071535767884,8.7792465832319
1.44072036018009,8.7594189362164
1.45072536268134,8.7395653215592
1.46073036518259,8.71968772652042
1.47073536768384,8.6997881403958
1.48074037018509,8.67986855614474
1.49074537268634,8.65993096805764
1.50075037518759,8.63997737172925
1.51075537768884,8.6200097640587
1.5207603801901,8.60003014324946
1.53076538269135,8.58004050880939
1.5407703851926,8.56004286155067
1.55077538769385,8.54003920358988
1.5607803901951,8.52003153821323
1.57078539269635,8.50002186721651
1.5807903951976,8.48001219400111
1.59079539769885,8.46000452226526
1.6008004002001,8.44000085489143
1.61080540270135,8.42000319394636
1.6208104052026,8.40001354068105
1.63081540770385,8.38003389553072
1.6408204102051,8.36006625811489
1.65082541270635,8.3401126272373
1.6608304152076,8.32017500088594
1.67083541770885,8.30025537523082
1.68084042021011,8.28035574327289
1.69084542271136,8.26047809793111
1.70085042521261,8.24062442936947
1.71085542771386,8.22079672483718
1.72086043021511,8.20099696866872
1.73086543271636,8.1812271422838
1.74087043521761,8.16148922418738
1.75087543771886,8.14178518996967
1.76088044022011,8.12211701230611
1.77088544272136,8.10248666086772
1.78089044522261,8.08289609980934
1.79089544772386,8.06334729046955
1.80090045022511,8.0438421904021
1.81090545272636,8.02438275218717
1.82091045522761,8.00497092343136
1.83091545772886,7.9856086467677
1.84092046023012,7.96629785985563
1.85092546273137,7.94704049538104
1.86093046523262,7.92783848105624
1.87093546773387,7.90869373961995
1.88094047023512,7.88960818780727
1.89094547273637,7.87058373527018
1.90095047523762,7.85162228722005
1.91095547773887,7.83272574202137
1.92096048024012,7.81389599108316
1.93096548274137,7.79513491885895
1.94097048524262,7.77644440284675
1.95097548774387,7.75782631358908
1.96098049024512,7.73928251467298
1.97098549274637,7.72081486272997
1.98099049524762,7.70242520705972
1.99099549774887,7.68411538765626
2.00100050025013,7.6658872379024
2.01100550275138,7.64774258278128
2.02101050525263,7.62968323848407
2.03101550775388,7.61171101240999
2.04102051025513,7.59382770316628
2.05102551275638,7.5760351005682
2.06103051525763,7.55833498563904
2.07103551775888,7.54072913061013
2.08104052026013,7.52321929806036
2.09104552276138,7.50580724027588
2.10105052526263,7.48849470078574
2.11105552776388,7.47128341270346
2.12106053026513,7.45417509868217
2.13106553276638,7.43717147091458
2.14107053526763,7.42027423113301
2.15107553776888,7.40348507060937
2.16108054027013,7.38680567015518
2.17108554277139,7.37023769985137
2.18109054527264,7.35378281764557
2.19109554777389,7.33744267111227
2.20110055027514,7.32121889611382
2.21110555277639,7.3051131165279
2.22111055527764,7.28912694424759
2.23111555777889,7.27326197918135
2.24112056028014,7.25751980925299
2.25112556278139,7.24190201040174
2.26113056528264,7.22641014640064
2.27113556778389,7.2110457675689
2.28114057028514,7.19581041224109
2.29114557278639,7.18070560567413
2.30115057528764,7.16573285974989
2.31115557778889,7.15089367297514
2.32116058029015,7.13618953048159
2.3311655827914,7.1216219040259
2.34117058529265,7.10719225198964
2.3511755877939,7.0929020191141
2.36118059029515,7.0787526354968
2.3711855927964,7.06474551785404
2.38119059529765,7.05088206842192
2.3911955977989,7.03716367480077
2.40120060030015,7.0235917099551
2.4112056028014,7.01016753221367
2.42121060530265,6.99689248526945
2.4312156078039,6.98376789817959
2.44122061030515,6.97079508485126
2.4512256128064,6.95797534366829
2.46123061530765,6.94530995821316
2.4712356178089,6.93280019632112
2.48124062031015,6.92044731005962
2.49124562281141,6.90825253572827
2.50125062531266,6.89621709385887
2.51125562781391,6.88434218921537
2.52126063031516,6.87262901076885
2.53126563281641,6.86107873083617
2.54127063531766,6.84969250572599
2.55127563781891,6.83847147538136
2.56128064032016,6.82741676297467
2.57128564282141,6.81652947490758
2.58129064532266,6.8058107008111
2.59129564782391,6.79526151354554
2.60130065032516,6.78488296920053
2.61130565282641,6.77467610686061
2.62131065532766,6.76464194802983
2.63131565782891,6.75478149736887
2.64132066033017,6.74509574195806
2.65132566283142,6.73558565123463
2.66133066533267,6.72625217699277
2.67133566783392,6.71709625338359
2.68134067033517,6.70811879691514
2.69134567283642,6.6993207064396
2.70135067533767,6.69070286254342
2.71135567783892,6.68226612794561
2.72136068034017,6.6740113472949
2.73136568284142,6.66593934685673
2.74137068534267,6.65805093451329
2.75137568784392,6.65034689976354
2.76138069034517,6.64282801372314
2.77138569284642,6.63549502912453
2.78139069534767,6.6283486801163
2.79139569784892,6.62138968192453
2.80140070035018,6.61461873130443
2.81140570285143,6.60803650604793
2.82141070535268,6.60164366495763
2.83141570785393,6.59544084784671
2.84142071035518,6.589428675539
2.85142571285643,6.58360774986896
2.86143071535768,6.57797865365333
2.87143571785893,6.57254195027234
2.88144072036018,6.56729818401661
2.89144572286143,6.56224787984606
2.90145072536268,6.55739154326107
2.91145572786393,6.55272966030251
2.92146073036518,6.54826269755174
2.93146573286643,6.54399110213059
2.94147073536768,6.53991530170136
2.95147573786893,6.53603570428298
2.96148074037019,6.53235269818408
2.97148574287144,6.52886665214535
2.98149074537269,6.52557791511672
2.99149574787394,6.52248681625625
3.00150075037519,6.5195936649301
3.01150575287644,6.51689875071255
3.02151075537769,6.514402343386
3.03151575787894,6.51210469290679
3.04152076038019,6.5100060292243
3.05152576288144,6.50810656244661
3.06153076538269,6.50640648272044
3.07153576788394,6.50490596020773
3.08154077038519,6.50360514508563
3.09154577288644,6.50250416754646
3.10155077538769,6.50160313779775
3.11155577788894,6.50090214606169
3.1215607803902,6.50040126251695
3.13156578289145,6.50010053728631
3.1415707853927,6.50000000046951
3.15157578789395,6.50009966212949
3.1615807903952,6.50039951229241
3.17158579289645,6.50089952094761
3.1815907953977,6.50159963804767
3.19159579789895,6.50249979350836
3.2016008004002,6.50359989723247
3.21160580290145,6.50489983910926
3.2216108054027,6.50639948896697
3.23161580790395,6.50809869668243
3.2416208104052,6.50999729218584
3.25162581290645,6.51209508546082
3.2616308154077,6.51439186654438
3.27163581790895,6.51688740552693
3.2816408204102,6.51958145256226
3.29164582291146,6.52247373803664
3.30165082541271,6.52556397236479
3.31165582791396,6.52885184616332
3.32166083041521,6.53233703033566
3.33166583291646,6.536019176072
3.34167083541771,6.53989791484932
3.35167583791896,6.54397285843136
3.36168084042021,6.54824359886867
3.37168584292146,6.55270970863579
3.38169084542271,6.55737074072954
3.39169584792396,6.56222622844575
3.40170085042521,6.56727568573302
3.41170585292646,6.57251860720405
3.42171085542771,6.5779544681357
3.43171585792896,6.58358272446895
3.44172086043022,6.58940281280892
3.45172586293147,6.59541415044267
3.46173086543272,6.60161613575601
3.47173586793397,6.60800814781568
3.48174087043522,6.6145895466703
3.49174587293647,6.6213596735545
3.50175087543772,6.62831785088888
3.51175587793897,6.63546338228004
3.52176088044022,6.64279555252054
3.53176588294147,6.65031362758894
3.54177088544272,6.65801685481255
3.55177588794397,6.66590446326033
3.56178089044522,6.67397566314984
3.57178589294647,6.68222964649101
3.58179089544772,6.69066558714639
3.59179589794897,6.6992826408312
3.60180090045022,6.70807994511327
3.61180590295148,6.7170566194131
3.62181090545273,6.72621176500379
3.63181590795398,6.73554446547032
3.64182091045523,6.74505378665784
3.65182591295648,6.75473877642188
3.66183091545773,6.76459846527986
3.67183591795898,6.77463186641341
3.68184092046023,6.78483797566837
3.69184592296148,6.79521577155477
3.70185092546273,6.80576421524683
3.71185592796398,6.81648225059588
3.72186093046523,6.82736880491568
3.73186593296648,6.838422788332
3.74187093546773,6.84964309409401
3.75187593796898,6.86102859907148
3.76188094047024,6.87257816375482
3.77188594297149,6.8842906322551
3.78189094547274,6.89616483230401
3.79189594797399,6.90819957525386
3.80190095047524,6.92039365611931
3.81190595297649,6.93274585456063
3.82191095547774,6.94525493389549
3.83191595797899,6.95791964170398
3.84192096048024,6.97073871028801
3.85192596298149,6.98371085667134
3.86193096548274,6.99683478259957
3.87193596798399,7.01010917454011
3.88194097048524,7.02353270368223
3.89194597298649,7.03710402596949
3.90195097548774,7.05082178322815
3.91195597798899,7.06468460209504
3.92196098049025,7.0786910945723
3.9319659829915,7.09283985862984
3.94197098549275,7.10712947820535
3.951975987994,7.12155852320426
3.96198099049525,7.13612554949979
3.9719859929965,7.15082909893292
3.98199099549775,7.16566769931237
3.991995997999,7.18063986541688
4.00200100050025,7.19574409859494
4.0120060030015,7.21097888642105
4.02201100550275,7.22634270382816
4.032016008004,7.24183401310793
4.04202101050525,7.25745126391071
4.0520260130065,7.27319289324551
4.06203101550775,7.28905732548005
4.072036018009,7.30504297234072
4.08204102051026,7.32114823330685
4.09204602301151,7.33737149680708
4.10205102551276,7.3537111382858
4.11205602801401,7.37016552187368
4.12206103051526,7.38673300059689
4.13206603301651,7.40341191637712
4.14207103551776,7.42020060003156
4.15207603801901,7.43709737127291
4.16208104052026,7.45410053870938
4.17208604302151,7.47120839984468
4.18209104552276,7.48841924228618
4.19209604802401,7.50573134345705
4.20210105052526,7.52314296971401
4.21210605302651,7.54065237798904
4.22211105552776,7.55825781579462
4.23211605802901,7.57595752122369
4.24212106053027,7.59374972294973
4.25212606303152,7.61163264022668
4.26213106553277,7.62960448288898
4.27213606803402,7.64766345135156
4.28214107053527,7.66580773820856
4.29214607303652,7.68403552735981
4.30215107553777,7.70234499340802
4.31215607803902,7.7207343033744
4.32216108054027,7.73920161669871
4.33216608304152,7.75774508523924
4.34217108554277,7.77636285327282
4.35217608804402,7.7950530574948
4.36218109054527,7.8138138270191
4.37218609304652,7.83264328337813
4.38219109554777,7.85153954134624
4.39219609804902,7.87050071029603
4.40220110055028,7.88952489129208
4.41220610305153,7.90861017959904
4.42221110555278,7.92775466486668
4.43221610805403,7.94695643112991
4.44222111055528,7.96621355680875
4.45222611305653,7.98552411470834
4.46223111555778,8.00488617201893
4.47223611805903,8.02429779031593
4.48224112056028,8.04375702564056
4.49224612306153,8.06326193094995
4.50225112556278,8.08281055348282
4.51225612806403,8.10240093569191
4.52226113056528,8.12203111645503
4.53226613306653,8.14169913107502
4.54227113556778,8.16140301127978
4.55227613806903,8.18114078522229
4.56228114057028,8.20091047748054
4.57228614307154,8.22071010905762
4.58229114557279,8.24053769738165
4.59229614807404,8.26039125741273
4.60230115057529,8.28026880265573
4.61230615307654,8.30016834239645
4.62231115557779,8.32008788431249
4.63231615807904,8.34002543458378
4.64232116058029,8.35997899789269
4.65232616308154,8.37994657742394
4.66233116558279,8.39992617486464
4.67233616808404,8.41991579040431
4.68234117058529,8.43991342273481
4.69234617308654,8.4599170692295
4.70235117558779,8.47992472851425
4.71235617808904,8.49993439729106
4.72236118059029,8.51994407191083
4.73236618309155,8.53995174932359
4.7423711855928,8.55995542707841
4.75237618809405,8.57995310332347
4.7623811905953,8.59994277680602
4.77238619309655,8.61992244687241
4.7823911955978,8.63989011346806
4.79239619809905,8.65984377713749
4.8024012006003,8.67978144036974
4.81240620310155,8.69970110814456
4.8224112056028,8.71960078551536
4.83241620810405,8.7394784801739
4.8424212106053,8.75933220250865
4.85242621310655,8.77915996560476
4.8624312156078,8.79895978524408
4.87243621810905,8.81872967990516
4.88244122061031,8.83846767076323
4.89244622311156,8.85817178169021
4.90245122561281,8.87784003942699
4.91245622811406,8.89747047618351
4.92246123061531,8.91706112644194
4.93246623311656,8.93661002848117
4.94247123561781,8.95611522535626
4.95247623811906,8.97557476489846
4.96248124062031,8.99498669971521
4.97248624312156,9.01434908719013
4.98249124562281,9.03365998948303
4.99249624812406,9.0529174735299
5.00250125062531,9.07211961104293
5.01250625312656,9.09126447946787
5.02251125562781,9.11035016338546
5.03251625812906,9.12937475135241
5.04252126063032,9.14833633856814
5.05252626313157,9.16723302704999
5.06253126563282,9.18606292563325
5.07253626813407,9.2048241499711
5.08254127063532,9.22351482253466
5.09254627313657,9.24213307261299
5.10255127563782,9.26067703631305
5.11255627813907,9.2791448565598
5.12256128064032,9.29753468510014
5.13256628314157,9.31584468138501
5.14257128564282,9.33407301168661
5.15257628814407,9.35221785107869
5.16258129064532,9.37027738343658
5.17258629314657,9.38824980143719
5.18259129564782,9.40613330655899
5.19259629814907,9.42392610908205
5.20260130065033,9.44162642808798
5.21260630315158,9.45923249146
5.22261130565283,9.47674253595365
5.23261630815408,9.49415480964791
5.24262131065533,9.511467569339
5.25262631315658,9.5286790812779
5.26263131565783,9.54578762241664
5.27263631815908,9.5627914804083
5.28264132066033,9.57968895360699
5.29264632316158,9.5964783510679
5.30265132566283,9.61315799254727
5.31265632816408,9.62972620850237
5.32266133066533,9.64618134009153
5.33266633316658,9.66252173931979
5.34267133566783,9.67874577136155
5.35267633816908,9.69485181184029
5.36268134067033,9.71083824798763
5.37268634317159,9.72670347948764
5.38269134567284,9.74244591847678
5.39269634817409,9.75806398954399
5.40270135067534,9.7735561297306
5.41270635317659,9.78892078853042
5.42271135567784,9.80415642788963
5.43271635817909,9.81926152220691
5.44272136068034,9.83423455917198
5.45272636318159,9.84907404063675
5.46273136568284,9.86377848050767
5.47273636818409,9.8783464066252
5.48274137068534,9.89277636084548
5.49274637318659,9.90706689904037
5.50275137568784,9.92121659109743
5.51275637818909,9.93522402091993
5.52276138069035,9.94908778642685
5.5327663831916,9.96280649955286
5.54277138569285,9.97637878653846
5.5527763881941,9.98980328944915
5.56278139069535,10.0030786640339
5.5727863931966,10.0162035811284
5.58279139569785,10.0291767269661
5.5927963981991,10.0419968031783
5.60280140070035,10.0546625267945
5.6128064032016,10.0671726302419
5.62281140570285,10.0795258613456
5.6328164082041,10.0917209833289
5.64282141070535,10.1037567749873
5.6528264132066,10.1156320320596
5.66283141570785,10.1273455654937
5.6728364182091,10.1388962024936
5.68284142071036,10.1502827868651
5.69284642321161,10.1615041790162
5.70285142571286,10.1725592559564
5.71285642821411,10.1834469112974
5.72286143071536,10.1941660552527
5.73286643321661,10.2047156146376
5.74287143571786,10.2150945330679
5.75287643821911,10.2253017720508
5.76288144072036,10.2353363095243
5.77288644322161,10.2451971408318
5.78289144572286,10.2548832789442
5.79289644822411,10.2643937544607
5.80290145072536,10.273727615608
5.81290645322661,10.282883928241
5.82291145572786,10.2918617758421
5.83291645822911,10.3006602595219
5.84292146073037,10.3092784983215
5.85292646323162,10.3177156298852
5.86293146573287,10.3259708093563
5.87293646823412,10.3340432102743
5.88294147073537,10.3419320246536
5.89294647323662,10.3496364629834
5.90295147573787,10.3571557542275
5.91295647823912,10.3644891458245
5.92296148074037,10.3716359036879
5.93296648324162,10.3785953122058
5.94297148574287,10.3853666747041
5.95297648824412,10.3919493135157
5.96298149074537,10.3983425694924
5.97298649324662,10.4045458026231
5.98299149574787,10.410558392037
5.99299649824912,10.4163797360046
6.00300150075037,10.4220092519373
6.01300650325163,10.4274463763872
6.02301150575288,10.4326905650473
6.03301650825413,10.4377412927688
6.04302151075538,10.4425980541002
6.05302651325663,10.4472603628382
6.06303151575788,10.4517277521714
6.07303651825913,10.4559997749133
6.08304152076038,10.4600760035016
6.09304652326163,10.4639560299982
6.10305152576288,10.4676394660897
6.11305652826413,10.4711259430869
6.12306153076538,10.4744151119253
6.13306653326663,10.4775066432365
6.14307153576788,10.4804002276763
6.15307653826913,10.483095575526
6.16308154077038,10.4855924169435
6.17308654327164,10.4878905020104
6.18309154577289,10.4899896007316
6.19309654827414,10.4918895030354
6.20310155077539,10.4935900187737
6.21310655327664,10.4950909777218
6.22311155577789,10.4963922295783
6.23311655827914,10.4974936440493
6.24312156078039,10.4983951109288
6.25312656328164,10.4990965399681
6.26313156578289,10.4995978609535
6.27313656828414,10.499899023708
6.28314157078539,10.4999999980907
6.29314657328664,10.4999007739975
6.30315157578789,10.4996013613603
6.31315657828914,10.4991017901476
6.3231615807904,10.4984021103617
6.33316658329165,10.4975023919947
6.3431715857929,10.4964027251574
6.35317658829415,10.4951032199719
6.3631815907954,10.4936040065221
6.37318659329665,10.4919052348541
6.3831915957979,10.4900070749758
6.39319659829915,10.4879097168568
6.4032016008004,10.485613370429
6.41320660330165,10.483118265586
6.4232116058029,10.4804246521281
6.43321660830415,10.4775327995779
6.4432216108054,10.4744429975433
6.45322661330665,10.4711555553816
6.4632316158079,10.4676708021492
6.47323661830915,10.4639890866018
6.48324162081041,10.4601107771938
6.49324662331166,10.4560362620789
6.50325162581291,10.4517659491096
6.51325662831416,10.4473002658376
6.52326163081541,10.4426396592943
6.53326663331666,10.4377845958892
6.54327163581791,10.4327355618344
6.55327663831916,10.4274930626058
6.56328164082041,10.4220576229265
6.57328664332166,10.4164297867672
6.58329164582291,10.4106101173452
6.59329664832416,10.4045991971255
6.60330165082541,10.3983976278201
6.61330665332666,10.3920060303884
6.62331165582791,10.3854250445303
6.63331665832916,10.3786553289718
6.64332166083042,10.371697561636
6.65332666333167,10.3645524390525
6.66333166583292,10.3572206763571
6.67333666833417,10.3497030072922
6.68334167083542,10.3420001842063
6.69334667333667,10.3341129780545
6.70335167583792,10.3260421783979
6.71335667833917,10.3177885933963
6.72336168084042,10.3093530489966
6.73336668334167,10.3007363896763
6.74337168584292,10.2919394782801
6.75337668834417,10.2829631954297
6.76338169084542,10.2738084395235
6.77338669334667,10.2644761267364
6.78339169584792,10.2549671910203
6.79339669834917,10.2452825841036
6.80340170085042,10.2354232754914
6.81340670335168,10.2253902524526
6.82341170585293,10.2151845189793
6.83341670835418,10.2048070967728
6.84342171085543,10.1942590250018
6.85342671335668,10.1835413595944
6.86343171585793,10.1726551732374
6.87343671835918,10.1616015553768
6.88344172086043,10.1503816122174
6.89344672336168,10.1389964667233
6.90345172586293,10.1274472586172
6.91345672836418,10.1157351443811
6.92346173086543,10.1038612961679
6.93346673336668,10.0918269024845
6.94347173586793,10.0796331684965
6.95347673836918,10.0672813149236
6.96348174087044,10.0547725780397
6.97348674337169,10.0421082096729
6.98349174587294,10.0292894772055
6.99349674837419,10.0163176635739
7.00350175087544,10.0031940672686
7.01350675337669,9.98992000233443
7.02351175587794,9.97649679767316
7.03351675837919,9.96292579640079
7.04352176088044,9.94920835766261
7.05352676338169,9.93534585484855
7.06353176588294,9.92133967551176
7.07353676838419,9.90719122136866
7.08354177088544,9.89290190829889
7.09354677338669,9.87847316634535
7.10355177588794,9.8639064397142
7.11355677838919,9.84920318677483
7.12356178089045,9.83436487993718
7.1335667833917,9.81939300373179
7.14357178589295,9.80428905727588
7.1535767883942,9.7890545530531
7.16358179089545,9.77369101613416
7.1735867933967,9.75819998417685
7.18359179589795,9.74258300742602
7.1935967983992,9.72684164871359
7.20360180090045,9.71097748345855
7.2136068034017,9.69499209966696
7.22361180590295,9.67888709793194
7.2336168084042,9.66266409081692
7.24362181090545,9.64632470125485
7.2536268134067,9.62987056569812
7.26363181590795,9.61330333171076
7.2736368184092,9.59662465768244
7.28364182091046,9.57983621282846
7.29364682341171,9.56293967718978
7.30365182591296,9.54593674163297
7.31365682841421,9.52882910785024
7.32366183091546,9.51161848835947
7.33366683341671,9.49430660650414
7.34367183591796,9.4768951957123
7.35367683841921,9.4593859977256
7.36368184092046,9.44178076618937
7.37368684342171,9.42408126394583
7.38369184592296,9.40628926273559
7.39369684842421,9.38840654319762
7.40370185092546,9.37043489486926
7.41370685342671,9.35237611618622
7.42371185592796,9.3342320144826
7.43371685842921,9.31600440599084
7.44372186093047,9.29769511584178
7.45372686343172,9.27930597757001
7.46373186593297,9.26083883067486
7.47373686843422,9.242295524555
7.48374187093547,9.22367791602256
7.49374687343672,9.20498786875599
7.50375187593797,9.18622725330004
7.51375687843922,9.16739794706578
7.52376188094047,9.14850183433062
7.53376688344172,9.12954080623825
7.54377188594297,9.11051676079871
7.55377688844422,9.09143160288833
7.56378189094547,9.07228724364225
7.57378689344672,9.05308559819382
7.58379189594797,9.03382858952977
7.59379689844922,9.01451814585475
7.60380190095047,8.99515620015557
7.61380690345173,8.97574469020117
7.62381190595298,8.95628555854265
7.63381690845423,8.93678075251324
7.64382191095548,8.91723222422835
7.65382691345673,8.89764193058553
7.66383191595798,8.87801183326446
7.67383691845923,8.85834389758987
7.68384192096048,8.83864009133938
7.69384692346173,8.81890238788742
7.70385192596298,8.79913276341212
7.71385692846423,8.77933319675909
7.72386193096548,8.75950566944148
7.73386693346673,8.73965216563994
7.74387193596798,8.71977467220261
7.75387693846923,8.69987517864516
7.76388194097049,8.67995567715077
7.77388694347174,8.66001816256338
7.78389194597299,8.64006463008916
7.79389694847424,8.62009707696891
7.80390195097549,8.60011750284662
7.81390695347674,8.58012790790908
7.82391195597799,8.56013029288592
7.83391695847924,8.54012665904961
7.84392196098049,8.5201190082154
7.85392696348174,8.50010934274139
7.86393196598299,8.48009966552849
7.87393696848424,8.46009198002045
7.88394197098549,8.44008828977673
7.89394697348674,8.42009059603578
7.90395197598799,8.40010090134852
7.91395697848924,8.38012120726527
7.9239619809905,8.36015351376405
7.93396698349175,8.34019981925058
7.943971985993,8.32026212055828
7.95397698849425,8.30034241294828
7.9639819909955,8.28044269010939
7.97398699349675,8.26056494415814
7.983991995998,8.24071116563875
7.99399699849925,8.22088334177753
8.0040020010005,8.20108345687626
8.01400700350175,8.18131349383418
8.024012006003,8.16157543189876
8.03401700850425,8.14187124665845
8.0440220110055,8.12220291004276
8.05402701350675,8.10257239032221
8.064032016008,8.08298165210834
8.07403701850926,8.06343265635373
8.08404202101051,8.04392736035195
8.09404702351176,8.02446771734657
8.10405202601301,8.0050556741885
8.11405702851426,7.98569317475469
8.12406203101551,7.96638215778196
8.13406703351676,7.94712455630812
8.14407203601801,7.927922297672
8.15407703851926,7.90877730351341
8.16408204102051,7.88969148977314
8.17408704352176,7.870666766693
8.18409204602301,7.85170503881579
8.19409704852426,7.8328082049853
8.20410205102551,7.81397815648896
8.21410705352676,7.79521677794498
8.22411205602801,7.77652594820411
8.23411705852926,7.75790753844238
8.24412206103051,7.73936341216106
8.25412706353177,7.72089542518665
8.26413206603302,7.70250542567091
8.27413706853427,7.68419525409085
8.28414207103552,7.66596674324871
8.29414707353677,7.64782171827196
8.30415207603802,7.62976199611547
8.31415707853927,7.61178938357376
8.32416208104052,7.59390568045974
8.33416708354177,7.57611267739815
8.34417208604302,7.55841215544465
8.35417708854427,7.54080588608578
8.36418209104552,7.52329563123899
8.37418709354677,7.50588314325264
8.38419209604802,7.48857016490598
8.39419709854927,7.47135842940918
8.40420210105053,7.45424966040011
8.41420710355178,7.43724557007698
8.42421210605303,7.42034786042294
8.43421710855428,7.40355822363534
8.44422211105553,7.38687834054629
8.45422711355678,7.37030988062264
8.46423211605803,7.35385450196601
8.47423711855928,7.33751385131276
8.48424212106053,7.321289564034
8.49424712356178,7.30518326413559
8.50425212606303,7.28919656425815
8.51425712856428,7.27333106528338
8.52426213106553,7.25758835444013
8.53426713356678,7.24197000821843
8.54427213606803,7.2264775904611
8.55427713856928,7.21111265196428
8.56428214107054,7.19587673047754
8.57428714357179,7.18077135070382
8.58429214607304,7.16579802429945
8.59429714857429,7.15095824987416
8.60430215107554,7.13625351299104
8.61430715357679,7.12168528616661
8.62431215607804,7.10725502773208
8.63431715857929,7.09296418162524
8.64432216108054,7.07881417908929
8.65432716358179,7.06480643679777
8.66433216608304,7.05094235682777
8.67433716858429,7.0372233266598
8.68434217108554,7.0236507191779
8.69434717358679,7.01022589266955
8.70435217608804,6.99695019082574
8.71435717858929,6.98382494274091
8.72436218109054,6.97085146289835
8.7343671835918,6.95803104948592
8.74437218609305,6.94536498581633
8.7543771885943,6.93285454034372
8.76438219109555,6.92050096552435
8.7743871935968,6.90830549781663
8.78439219609805,6.89626935768112
8.7943971985993,6.88439374958049
8.80440220110055,6.87267986197956
8.8144072036018,6.8611288673453
8.82441220610305,6.8497419221468
8.8344172086043,6.83852016682308
8.84442221110555,6.82746472419717
8.8544272136068,6.81657670097955
8.86443221610805,6.80585718752129
8.87443721860931,6.79530725695725
8.88444222111056,6.78492796520602
8.89444722361181,6.77472035096994
8.90445222611306,6.76468543573511
8.91445722861431,6.7548242237714
8.92446223111556,6.74513770213239
8.93446723361681,6.73562684065547
8.94447223611806,6.72629259187603
8.95447723861931,6.71713588965952
8.96448224112056,6.70815765078035
8.97448724362181,6.69935877427742
8.98449224612306,6.69074014096838
8.99449724862431,6.68230261344965
9.00450225112556,6.67404703609637
9.01450725362681,6.66597423506247
9.02451225612806,6.6580850182806
9.03451725862931,6.65038017546219
9.04452226113056,6.64286047809739
9.05452726363182,6.63552667921132
9.06453226613307,6.62837951248536
9.07453726863432,6.62141969363647
9.08454227113557,6.61464791951549
9.09454727363682,6.60806486796704
9.10455227613807,6.6016711978295
9.11455727863932,6.59546754893506
9.12456228114057,6.58945454210969
9.13456728364182,6.58363277917314
9.14457228614307,6.57800284293893
9.15457728864432,6.5725652972144
9.16458229114557,6.56732068630575
9.17458729364682,6.56226953503153
9.18459229614807,6.55741234922724
9.19459729864932,6.55274961515988
9.20460230115058,6.54828179952574
9.21460730365183,6.54400934945038
9.22461230615308,6.53993269248865
9.23461730865433,6.53605223662467
9.24462231115558,6.53236837027186
9.25462731365683,6.52888146227291
9.26463231615808,6.5255918618541
9.27463731865933,6.52249989814425
9.28464232116058,6.51960588070414
9.29464732366183,6.51691009929901
9.30465232616308,6.51441282377985
9.31465732866433,6.51211430408334
9.32466233116558,6.51001477023189
9.33466733366683,6.50811443233364
9.34467233616808,6.50641348058243
9.35467733866933,6.50491208525781
9.36468234117059,6.50361039672506
9.37468734367184,6.5025085453357
9.38469234617309,6.50160664131759
9.39469734867434,6.50090477496345
9.40470235117559,6.50040301653155
9.41470735367684,6.50010141624349
9.42471235617809,6.50000000428429
9.43471735867934,6.5000987908023
9.44472236118059,6.50039776590926
9.45472736368184,6.5008968996803
9.46473236618309,6.50159614215391
9.47473736868434,6.50249542334293
9.48474237118559,6.50359465329662
9.49474737368684,6.50489372190207
9.50475237618809,6.50639249906109
9.51475737868934,6.50809083473765
9.52476238119059,6.50998855895791
9.53476738369185,6.51208548181019
9.5447723861931,6.51438139344501
9.55477738869435,6.51687606407503
9.5647823911956,6.51956924397512
9.57478739369685,6.52246066348229
9.5847923961981,6.52555003320164
9.59479739869935,6.52883704396322
9.6048024012006,6.53232136654214
9.61480740370185,6.53600265208865
9.6248124062031,6.5398805321346
9.63481740870435,6.54395461859339
9.6448224112056,6.54822450376006
9.65482741370685,6.55268976031117
9.6648324162081,6.55734994130493
9.67483741870936,6.56220458018108
9.68484242121061,6.5672531908124
9.69484742371186,6.57249526812116
9.70485242621311,6.57793028718012
9.71485742871436,6.58355770373467
9.72486243121561,6.58937695445076
9.73486743371686,6.59538745691493
9.74487243621811,6.60158860963425
9.75487743871936,6.6079797920364
9.76488244122061,6.6145603644696
9.77488744372186,6.62132966820265
9.78489244622311,6.62828702542493
9.79489744872436,6.63543173963009
9.80490245122561,6.64276309595555
9.81490745372686,6.65028036011991
9.82491245622811,6.65798277946878
9.83491745872936,6.66586958302531
9.84492246123061,6.67393998149028
9.85492746373187,6.68219316724202
9.86493246623312,6.69062831433648
9.87493746873437,6.69924457850716
9.88494247123562,6.70804109716518
9.89494747373687,6.71701698940432
9.90495247623812,6.72617135706051
9.91495747873937,6.73550328376291
9.92496248124062,6.74501183492671
9.93496748374187,6.75469605861774
9.94497248624312,6.76455498555243
9.95497748874437,6.77458762909787
9.96498249124562,6.78479298527177
9.97498749374687,6.79517003274248
9.98499249624812,6.80571773282895
9.99499749874937,6.8164350295008
10.0050025012506,6.82732084948658
10.0150075037519,6.83837410377035
10.0250125062531,6.84959368555961
10.0350175087544,6.86097847131043
10.0450225112556,6.87252732131623
10.0550275137569,6.88423907970776
10.0650325162581,6.8961125744531
10.0750375187594,6.90814661735766
10.0850425212606,6.92034000406418
10.0950475237619,6.93269151405274
10.1050525262631,6.94519991064074
10.1150575287644,6.9578639412077
10.1250625312656,6.97068233893813
10.1350675337669,6.98365382016291
10.1450725362681,6.99677708592083
10.1550775387694,7.01005082248585
10.1650825412706,7.02347370136703
10.1750875437719,7.03704437930859
10.1850925462731,7.05076149828989
10.1950975487744,7.06462368552539
10.2051025512756,7.07862955346473
10.2151075537769,7.09277769979266
10.2251125562781,7.10706670758984
10.2351175587794,7.12149514742159
10.2451225612806,7.13606157455142
10.2551275637819,7.15076453029229
10.2651325662831,7.16560254276894
10.2751375687844,7.18057412691788
10.2851425712856,7.19567778448742
10.2951475737869,7.2109120040376
10.3051525762881,7.22627526094028
10.3151575787894,7.24176601737908
10.3251625812906,7.25738272234938
10.3351675837919,7.27312381192802
10.3451725862931,7.28898771140659
10.3551775887944,7.30497283221208
10.3651825912956,7.32107757368002
10.3751875937969,7.33730032366566
10.3851925962981,7.35363945854387
10.3951975987994,7.37009334320923
10.4052026013007,7.38666033107597
10.4152076038019,7.40333876407799
10.4252126063032,7.42012697266888
10.4352176088044,7.43702327582189
10.4452226113057,7.4540259817976
10.4552276138069,7.47113338954115
10.4652326163082,7.48834378573992
10.4752376188094,7.50565544722038
10.4852426213107,7.52306664114448
10.4952476238119,7.54057562500956
10.5052526263132,7.55818064664839
10.5152576288144,7.57587994422919
10.5252626313157,7.59367174625559
10.5352676338169,7.61155427156666
10.5452726363182,7.6295257293418
10.5552776388194,7.64758432111031
10.5652826413207,7.66572823929509
10.5752876438219,7.68395566688306
10.5852926463232,7.7022647791029
10.5952976488244,7.72065374342511
10.6053026513257,7.739120719562
10.6153076538269,7.75766385946767
10.6253126563282,7.77628130733803
10.6353176588294,7.7949711996108
10.6453226613307,7.8137316649655
10.6553276638319,7.83256082483059
10.6653326663332,7.85145679544531
10.6753376688344,7.87041768450989
10.6853426713357,7.88944159353183
10.6953476738369,7.90852661824034
10.7053526763382,7.92767084858636
10.7153576788394,7.9468723687425
10.7253626813407,7.9661292571031
10.7353676838419,7.98543958628419
10.7453726863432,8.00480142312352
10.7553776888444,8.02421282868564
10.7653826913457,8.04367186036918
10.7753876938469,8.06317657041046
10.7853926963482,8.08272500554703
10.7953976988494,8.10231520877432
10.8054027013507,8.12194521934567
10.8154077038519,8.14161307277231
10.8254127063532,8.16131680082337
10.8354177088544,8.1810544315259
10.8454227113557,8.20082398916482
10.8554277138569,8.22062349428297
10.8654327163582,8.24045096437191
10.8754377188594,8.26030441573658
10.8854427213607,8.28018186013953
10.8954477238619,8.30008130737353
10.9054527263632,8.3200007655642
10.9154577288644,8.33993824117001
10.9254627313657,8.35989173898233
10.9354677338669,8.37985926212536
10.9454727363682,8.3998388120562
10.9554777388694,8.41982838856478
10.9654827413707,8.43982598981706
10.9754877438719,8.45982961478738
10.9854927463732,8.47983726093008
10.9954977488744,8.49984692468792
11.0055027513757,8.5198566029323
11.0155077538769,8.53986429296334
11.0255127563782,8.5598679925098
11.0355177588794,8.57986569972913
11.0455227613807,8.59985541320745
11.0555277638819,8.61983513195955
11.0655327663832,8.6398028554289
11.0755377688844,8.65975658437417
11.0855427713857,8.67969432242141
11.0955477738869,8.69961407284023
11.1055527763882,8.71951384122037
11.1155577788894,8.7393916356785
11.1255627813907,8.75924546685817
11.1355677838919,8.77907334792987
11.1455727863932,8.79887329459098
11.1555777888944,8.81864332506579
11.1655827913957,8.83838146010549
11.1755877938969,8.85808572303202
11.1855927963982,8.87775414219952
11.1955977988994,8.89738474862602
11.2056028014007,8.91697557648602
11.215607803902,8.93652466456258
11.2256128064032,8.95603005624737
11.2356178089045,8.97548979954067
11.2456228114057,8.99490194705134
11.255627813907,9.01426455599683
11.2656328164082,9.0335756882032
11.2756378189095,9.0528334101051
11.2856428214107,9.07203579335202
11.295647823912,9.09118091689347
11.3056528264132,9.1102668634264
11.3156578289145,9.12929172192091
11.3256628314157,9.14825358800126
11.335667833917,9.16715056394584
11.3456728364182,9.1859807586872
11.3556778389195,9.20474228781202
11.3656828414207,9.22343327356114
11.375687843922,9.24205184482955
11.3856928464232,9.26059613716635
11.3956978489245,9.27906429427298
11.4057028514257,9.2974544681432
11.415707853927,9.31576481695569
11.4257128564282,9.33399350750204
11.4357178589295,9.35213871521713
11.4457228614307,9.3701986241791
11.455727863932,9.3881714271094
11.4657328664332,9.40605532537276
11.4757378689345,9.42384852897719
11.4857428714357,9.44154925657398
11.495747873937,9.45915573546769
11.5057528764382,9.47666620382102
11.5157578789395,9.49407890891642
11.5257628814407,9.51139210690372
11.535767883942,9.52860406448777
11.5457728864432,9.54571305892838
11.5557778889445,9.56271737804034
11.5657828914457,9.57961532019343
11.575787893947,9.59640519431244
11.5857928964482,9.6130853198771
11.5957978989495,9.62965402692216
11.6058029014507,9.64610965606679
11.615807903952,9.66245056080536
11.6258129064532,9.67867510536163
11.6358179089545,9.69478166487453
11.6458229114557,9.71076862685032
11.655827913957,9.72663439116262
11.6658329164582,9.74237737005233
11.6758379189595,9.75799598812772
11.6858429214607,9.77348868236439
11.695847923962,9.78885390210525
11.7058529264632,9.80409010906056
11.7158579289645,9.81919577730791
11.7258629314657,9.83416939513958
11.735867933967,9.8490094640156
11.7458729364682,9.86371449761182
11.7558779389695,9.87828302366144
11.7658829414707,9.892713583955
11.775887943972,9.9070047343404
11.7858929464732,9.92115504472292
11.7958979489745,9.93516309906517
11.8059029514757,9.94902749538712
11.815907953977,9.96274684576609
11.8259129564782,9.97631977633677
11.8359179589795,9.98974492803989
11.8459229614807,10.0030209580134
11.855927963982,10.0161465365319
11.8659329664832,10.0291203492749
11.8759379689845,10.0419410975228
11.8859429714857,10.0546074981564
11.895947973987,10.0671182836574
11.9059529764882,10.0794722021083
11.9159579789895,10.0916680171922
11.9259629814907,10.1037045081929
11.935967983992,10.1155804699948
11.9459729864932,10.1272947130868
11.9559779889945,10.138846065283
11.9659829914957,10.1502333705133
11.975987993997,10.1614554882685
11.9859929964982,10.1725112949885
11.9959979989995,10.1833996840622
12.0060030015007,10.1941195658279
12.016008004002,10.204669867573
12.0260130065033,10.2150495335338
12.0360180090045,10.2252575248962
12.0460230115058,10.2352928197949
12.056028014007,10.2451544133139
12.0660330165083,10.2548413178038
12.0760380190095,10.2643525643718
12.0860430215108,10.2736872005189
12.096048024012,10.2828442915121
12.1060530265133,10.2918229206791
12.1160580290145,10.3006221894077
12.1260630315158,10.3092412171462
12.136068034017,10.3176791414033
12.1460730365183,10.3259351177479
12.1560780390195,10.3340083198096
12.1660830415208,10.3418979392781
12.176088044022,10.3496031859187
12.1860930465233,10.3571232887621
12.1960980490245,10.3644574950844
12.2061030515258,10.3716050703855
12.216108054027,10.3785652990906
12.2261130565283,10.38533748455
12.2361180590295,10.3919209490395
12.2461230615308,10.39831503376
12.256128064032,10.4045190988377
12.2661330665333,10.4105325233243
12.2761380690345,10.4163547051964
12.2861430715358,10.4219850613561
12.296148074037,10.4274230281467
12.3061530765383,10.4326680615099
12.3161580790395,10.4377196361483
12.3261630815408,10.4425772462959
12.336168084042,10.4472404057304
12.3461730865433,10.4517086477728
12.3561780890445,10.4559815252873
12.3661830915458,10.4600586106815
12.376188094047,10.4639394959066
12.3861930965483,10.4676237924567
12.3961980990495,10.4711111313696
12.4062031015508,10.4744011634167
12.416208104052,10.4774935594942
12.4262131065533,10.4803880099249
12.4362181090545,10.4830842249086
12.4462231115558,10.4855819345593
12.456228114057,10.4878808889045
12.4662331165583,10.4899808578859
12.4762381190595,10.4918816313592
12.4862431215608,10.4935830190939
12.496248124062,10.4950848507733
12.5062531265633,10.4963869759951
12.5162581290645,10.4974892643125
12.5262631315658,10.4983916054635
12.536268134067,10.4990939091303
12.5462731365683,10.4995961050096
12.5562781390695,10.499898142835
12.5662831415708,10.4999999923764
12.576288144072,10.4999016434401
12.5862931465733,10.4996031058693
12.5962981490745,10.4991044095436
12.6063031515758,10.498405604379
12.616308154077,10.4975067603284
12.6263131565783,10.4964079673587
12.6363181590795,10.4951093353663
12.6463231615808,10.4936109944537
12.656328164082,10.4919130946854
12.6663331665833,10.4900158060371
12.6763381690845,10.4879193183957
12.6863431715858,10.4856238415591
12.696348174087,10.4831296052363
12.7063531765883,10.4804368590476
12.7163581790895,10.4775458725243
12.7263631815908,10.4744569351088
12.736368184092,10.4711703561205
12.7463731865933,10.467686464303
12.7563781890945,10.4640056085489
12.7663831915958,10.4601281574988
12.776388194097,10.4560544993312
12.7863931965983,10.4517850417631
12.7963981990995,10.4473202120494
12.8064032016008,10.4426604569832
12.8164082041021,10.4378062428958
12.8264132066033,10.4327580556568
12.8364182091046,10.4275164006736
12.8464232116058,10.4220818028813
12.8564282141071,10.4164548059781
12.8664332166083,10.4106359733026
12.8764382191096,10.4046258876487
12.8864432216108,10.3984251507289
12.8964482241121,10.3920343831745
12.9064532266133,10.3854542245359
12.9164582291146,10.3786853332821
12.9264632316158,10.3717283868009
12.9364682341171,10.3645840813991
12.9464732366183,10.3572531323023
12.9564782391196,10.3497362736547
12.9664832416208,10.3420342577891
12.9764882441221,10.3341478553999
12.9864932466233,10.3260778564368
12.9964982491246,10.3178250689143
13.0065032516258,10.309390318902
13.0165082541271,10.3007744505247
13.0265132566283,10.2919783259618
13.0365182591296,10.2830028254478
13.0465232616308,10.2738488472721
13.0565282641321,10.2645173077792
13.0665332666333,10.2550091413683
13.0765382691346,10.2453253001169
13.0865432716358,10.2354667526327
13.0965482741371,10.2254344863557
13.1065532766383,10.2152295059112
13.1165582791396,10.2048528328736
13.1265632816408,10.1943055057662
13.1365682841421,10.1835885800613
13.1465732866433,10.1727031281801
13.1565782891446,10.1616502394928
13.1665832916458,10.1504310203188
13.1765882941471,10.1390465939261
13.1865932966483,10.1274981005173
13.1965982991496,10.1157866954743
13.2066033016508,10.1039135511256
13.2166083041521,10.0918798566982
13.2266133066533,10.0796868170233
13.2366183091546,10.0673356525357
13.2466233116558,10.0548275992741
13.2566283141571,10.0421639088812
13.2666333166583,10.0293458486033
13.2766383191596,10.0163747012908
13.2866433216608,10.0032517653978
13.2966483241621,9.98997835498229
13.3066533266633,9.97655579931303
13.3166583291646,9.96298544079007
13.3266633316658,9.94926863856691
13.3366683341671,9.93540676635575
13.3466733366683,9.92140121189147
13.3566783391696,9.90725337693169
13.3666833416708,9.8929646772567
13.3766883441721,9.87853654266953
13.3866933466733,9.86397041699591
13.3966983491746,9.84926775808428
13.4067033516758,9.83443003780579
13.4167083541771,9.81945874205428
13.4267133566783,9.80435536998474
13.4367183591796,9.78912143219154
13.4467233616808,9.7737584545277
13.4567283641821,9.75826797540643
13.4667333666833,9.74265154549578
13.4767383691846,9.72691072771861
13.4867433716858,9.71104709725263
13.4967483741871,9.69506224153034
13.5067533766883,9.67895776023909
13.5167583791896,9.66273526532102
13.5267633816908,9.64639638097313
13.5367683841921,9.62994274364115
13.5467733866933,9.61337599970022
13.5567783891946,9.59669780728988
13.5667833916958,9.5799098368337
13.5767883941971,9.56301376912248
13.5867933966983,9.54601129531419
13.5967983991996,9.52890411693399
13.6068034017008,9.51169394587423
13.6168084042021,9.49438250439443
13.6268134067034,9.47697152512132
13.6368184092046,9.45946275104883
13.6468234117059,9.44185793553804
13.6568284142071,9.42415884109947
13.6668334167084,9.40636723840108
13.6768384192096,9.38848490942328
13.6868434217109,9.37051364465084
13.6968484242121,9.35245524295646
13.7068534267134,9.33431151160077
13.7168584292146,9.31608426623232
13.7268634317159,9.29777533088757
13.7368684342171,9.27938653799093
13.7468734367184,9.2609197283547
13.7568784392196,9.24237675117914
13.7668834417209,9.22375946307458
13.7768884442221,9.20506972651661
13.7868934467234,9.18630941336278
13.7968984492246,9.16748040201726
13.8069034517259,9.14858457722448
13.8169084542271,9.1296238300692
13.8269134567284,9.11060005797649
13.8369184592296,9.09151516471169
13.8469234617309,9.07237106038047
13.8569284642321,9.05316966142879
13.8669334667334,9.03391289064291
13.8769384692346,9.01460267588607
13.8869434717359,8.99524094917656
13.8969484742371,8.97582964966087
13.9069534767384,8.95637072083293
13.9169584792396,8.93686611043304
13.9269634817409,8.91731777044792
13.9369684842421,8.89772765711068
13.9469734867434,8.87809773090082
13.9569784892446,8.85842995654427
13.9669834917459,8.83872630301332
13.9769884942471,8.81898874352648
13.9869934967484,8.7992192534093
13.9969984992496,8.77941981131402
14.0070035017509,8.75959240010625
14.0170085042521,8.73973900477894
14.0270135067534,8.71986161245231
14.0370185092546,8.6999622123739
14.0470235117559,8.68004279591853
14.0570285142571,8.66010535658835
14.0670335167584,8.64015189001277
14.0770385192596,8.62018439394852
14.0870435217609,8.60020486803218
14.0970485242621,8.58021531111967
14.1070535267634,8.56021772478145
14.1170585292646,8.54021411144853
14.1270635317659,8.52020647355515
14.1370685342671,8.50019681353874
14.1470735367684,8.48018713383999
14.1570785392696,8.46017943690276
14.1670835417709,8.44017572517417
14.1770885442721,8.42017800110451
14.1870935467734,8.40018826714731
14.1970985492746,8.38020852455216
14.2071035517759,8.36024077243255
14.2171085542771,8.34028701054775
14.2271135567784,8.32034923664722
14.2371185592796,8.30042944637394
14.2471235617809,8.28052963326449
14.2571285642821,8.26065178874899
14.2671335667834,8.24079790215116
14.2771385692846,8.22096996068825
14.2871435717859,8.20116994947109
14.2971485742871,8.18139985137
14.3071535767884,8.16166164444276
14.3171585792896,8.14195730491247
14.3271635817909,8.12228880587746
14.3371685842921,8.10265811625316
14.3471735867934,8.083067200772
14.3571785892946,8.06351801998348
14.3671835917959,8.04401253025417
14.3771885942971,8.02455268376767
14.3871935967984,8.00514042852464
14.3971985992996,7.98577770834278
14.4072036018009,7.96646646167438
14.4172086043022,7.94720862079267
14.4272136068034,7.92800611433934
14.4372186093047,7.90886086482889
14.4472236118059,7.88977478856752
14.4572286143072,7.87074979565319
14.4672336168084,7.85178778997554
14.4772386193097,7.83289066921596
14.4872436218109,7.81406032484756
14.4972486243122,7.79529864213517
14.5072536268134,7.77660749993815
14.5172586293147,7.75798876829883
14.5272636318159,7.73944431147187
14.5372686343172,7.72097598636157
14.5472736368184,7.70258564170731
14.5572786393197,7.68427511808354
14.5672836418209,7.66604624789978
14.5772886443222,7.6479008554006
14.5872936468234,7.62984075666566
14.5972986493247,7.61186775960967
14.6073036518259,7.59398366398242
14.6173086543272,7.57619026004939
14.6273136568284,7.55848932834178
14.6373186593297,7.5408826415751
14.6473236618309,7.52337196246019
14.6573286643322,7.50595904367203
14.6673336668334,7.48864562784971
14.6773386693347,7.47143344759644
14.6873436718359,7.45432422547954
14.6973486743372,7.43731967403045
14.7073536768384,7.42042149574475
14.7173586793397,7.40363138286486
14.7273636818409,7.38695101518843
14.7373686843422,7.37038206293482
14.7473736868434,7.35392618519293
14.7573786893447,7.33758502924723
14.7673836918459,7.32136023057782
14.7773886943472,7.30525341286036
14.7873936968484,7.2892661879661
14.7973986993497,7.27340015596189
14.8074037018509,7.25765690511015
14.8174087043522,7.2420380118689
14.8274137068534,7.22654503987739
14.8374187093547,7.21117953932157
14.8474237118559,7.19594304906028
14.8574287143572,7.18083709456068
14.8674337168584,7.16586318783596
14.8774387193597,7.15102282744543
14.8874437218609,7.13631749849443
14.8974487243622,7.12174867263438
14.9074537268634,7.10731780806277
14.9174587293647,7.09302634952316
14.9274637318659,7.07887572827774
14.9374687343672,7.06486736026444
14.9474737368684,7.05100264779121
14.9574787393697,7.03728297931211
14.9674837418709,7.0237097283135
14.9774887443722,7.01028425331402
14.9874937468734,6.99700789786463
14.9974987493747,6.98388199054855
15.0075037518759,6.97090784498132
15.0175087543772,6.95808675981076
15.0275137568784,6.945420018717
15.0375187593797,6.93290889026018
15.0475237618809,6.92055462606005
15.0575287643822,6.90835846314145
15.0675337668834,6.89632162280361
15.0775387693847,6.88444531001733
15.0875437718859,6.87273071342498
15.0975487743872,6.86117900534051
15.1075537768884,6.84979134174941
15.1175587793897,6.83856886230878
15.1275637818909,6.82751269034724
15.1375687843922,6.81662393286502
15.1475737868934,6.80590368039115
15.1575787893947,6.79535300532705
15.1675837918959,6.78497296411636
15.1775887943972,6.77476459622433
15.1875937968984,6.76472892359861
15.1975987993997,6.75486695066926
15.2076038019009,6.74517966434874
15.2176088044022,6.73566803403193
15.2276138069035,6.7263330115961
15.2376188094047,6.71717553140092
15.247623811906,6.70819651028848
15.2576288144072,6.69939684757653
15.2676338169085,6.69077742376425
15.2776388194097,6.68233910156487
15.287643821911,6.67408272611801
15.2976488244122,6.66600912404891
15.3076538269135,6.65811910346846
15.3176588294147,6.65041345397316
15.327663831916,6.6428929466452
15.3376688344172,6.63555833405237
15.3476738369185,6.62841035024812
15.3576788394197,6.62144971077153
15.367683841921,6.61467711264734
15.3776888444222,6.60809323421187
15.3876938469235,6.60169873395984
15.3976988494247,6.59549425223104
15.407703851926,6.5894804103512
15.4177088544272,6.58365781036369
15.4277138569285,6.57802703502956
15.4377188594297,6.5725886478275
15.447723861931,6.56734319295386
15.4577288644322,6.56229119532266
15.4677338669335,6.55743316056554
15.4777388694347,6.55276957503184
15.487743871936,6.54830090578854
15.4977488744372,6.54402760034628
15.5077538769385,6.53995008610242
15.5177588794397,6.53606877142039
15.527763881941,6.53238404493682
15.5377688844422,6.52889627550115
15.5477738869435,6.52560581217561
15.5577788894447,6.5225129842353
15.567783891946,6.51961810116809
15.5777888944472,6.5169214526747
15.5877938969485,6.51442330866865
15.5977988994497,6.51212391927628
15.607803901951,6.51002351483676
15.6178089044522,6.50812230560985
15.6278139069535,6.50642048179379
15.6378189094547,6.50491821380531
15.647823911956,6.50361565204194
15.6578289144572,6.50251292688189
15.6678339169585,6.50161014868408
15.6778389194597,6.50090740778816
15.687843921961,6.50040477451445
15.6978489244622,6.50010229916399
15.7078539269635,6.50000001201853
15.7178589294647,6.5000979233405
15.727863931966,6.50039602337752
15.7378689344672,6.5008942823447
15.7478739369685,6.50159265028259
15.7578789394697,6.5024910572187
15.767883941971,6.5035894132011
15.7778889444722,6.50488760829843
15.7878939469735,6.5063855125999
15.7978989494747,6.50808297621527
15.807903951976,6.50997982927487
15.8179089544772,6.5120758819296
15.8279139569785,6.51437092435093
15.8379189594797,6.51686472673088
15.847923961981,6.51955703945126
15.8579289644822,6.52244759318716
15.8679339669835,6.52553609835121
15.8779389694847,6.52882224565631
15.887943971986,6.53230570614637
15.8979489744872,6.53598613119631
15.9079539769885,6.53986315251208
15.9179589794897,6.54393638213064
15.927963981991,6.54820541241997
15.9379689844922,6.55266981607905
15.9479739869935,6.55732914613789
15.9579789894947,6.56218293596026
15.967983991996,6.56723069995971
15.9779889944972,6.57247193285548
15.9879939969985,6.57790610964025
15.9979989994997,6.58353268621665
16.008004002001,6.58935109939729
16.0180090045023,6.59536076690472
16.0280140070035,6.60156108737147
16.0380190095048,6.60795144034004
16.048024012006,6.61453118626288
16.0580290145073,6.62129966650241
16.0680340170085,6.62825620333102
16.0780390195098,6.63540010006078
16.088044022011,6.64273064222072
16.0980490245123,6.65024709566653
16.1080540270135,6.65794870759859
16.1180590295148,6.6658347069719
16.128064032016,6.67390430449597
16.1380690345173,6.68215669263493
16.1480740370185,6.69059104560744
16.1580790395198,6.69920651938674
16.168084042021,6.70800225170065
16.1780890445223,6.71697736203155
16.1880940470235,6.72613095161639
16.1980990495248,6.73546210388647
16.208104052026,6.74496988561726
16.2181090545273,6.75465334442912
16.2281140570285,6.76451151057448
16.2381190595298,6.77454339716618
16.248124062031,6.78474800017749
16.2581290645323,6.79512429844213
16.2681340670335,6.80567125365425
16.2781390695348,6.81638781036841
16.288144072036,6.82727289599963
16.2981490745373,6.83832542082333
16.3081540770385,6.84954427797541
16.3181590795398,6.86092834418544
16.328164082041,6.87247648075416
16.3381690845423,6.88418753097066
16.3481740870435,6.89606032217039
16.3581790895448,6.90809366587191
16.368184092046,6.92028635777687
16.3781890945473,6.93263717777002
16.3881940970485,6.94514488991921
16.3981990995498,6.95780824247535
16.408204102051,6.9706259678725
16.4182091045523,6.98359678272778
16.4282141070535,6.99671938796591
16.4382191095548,7.00999247087895
16.448224112056,7.02341470247047
16.4582291145573,7.03698473857932
16.4682341170585,7.05070122070901
16.4782391195598,7.06456277602767
16.488244122061,7.07856801736803
16.4982491245623,7.09271554322747
16.5082541270635,7.10700393776798
16.5182591295648,7.12143177081619
16.528264132066,7.13599759786333
16.5382691345673,7.15069996012597
16.5482741370685,7.16553738665012
16.5582791395698,7.18050839198917
16.568284142071,7.19561147688205
16.5782891445723,7.21084512935231
16.5882941470735,7.22620782470813
16.5982991495748,7.24169802554231
16.608304152076,7.25731418173226
16.6183091545773,7.27305473044006
16.6283141570785,7.28891809611236
16.6383191595798,7.30490269048047
16.648324162081,7.32100691274767
16.6583291645823,7.33722915181588
16.6683341670835,7.3535677833358
16.6783391695848,7.37002117121303
16.688344172086,7.38658766837813
16.6983491745873,7.40326561678661
16.7083541770885,7.42005334741894
16.7183591795898,7.43694918028052
16.728364182091,7.45395142440171
16.7383691845923,7.47105837783782
16.7483741870935,7.48826832766911
16.7583791895948,7.50557955071099
16.768384192096,7.52299031505679
16.7783891945973,7.5404988770338
16.7883941970985,7.55810348360505
16.7983991995998,7.57580237260174
16.8084042021011,7.59359377272324
16.8184092046023,7.61147590353707
16.8284142071036,7.62944697547896
16.8384192096048,7.64750518985278
16.8484242121061,7.66564873883059
16.8584292146073,7.68387580545763
16.8684342171086,7.70218456567821
16.8784392196098,7.72057318687177
16.8884442221111,7.73903982752518
16.8984492246123,7.75758263892249
16.9084542271136,7.77619976514488
16.9184592296148,7.79488934307072
16.9284642321161,7.81364950237552
16.9384692346173,7.83247836553197
16.9484742371186,7.85137404780991
16.9584792396198,7.87033465727633
16.9684842421211,7.88935829534187
16.9784892446223,7.90844305877777
16.9884942471236,7.92758703636403
16.9984992496248,7.94678831129001
17.0085042521261,7.96604496153992
17.0185092546273,7.98535505989276
17.0285142571286,8.00471667392233
17.0385192596298,8.02412786599727
17.0485242621311,8.04358669328098
17.0585292646323,8.06309120773169
17.0685342671336,8.08263945611438
17.0785392696348,8.10222948220411
17.0885442721361,8.12185932504521
17.0985492746373,8.1415270188656
17.1085542771386,8.16123059473704
17.1185592796398,8.18096808057505
17.1285642821411,8.20073750113901
17.1385692846423,8.22053687803206
17.1485742871436,8.24036422970114
17.1585792896448,8.26021757143704
17.1685842921461,8.28009491537431
17.1785892946473,8.29999427125577
17.1885942971486,8.3199136481708
17.1985992996498,8.33985105126051
17.2086043021511,8.35980448433251
17.2186093046523,8.37977195012094
17.2286143071536,8.3997514502865
17.2386193096548,8.41974098541638
17.2486243121561,8.43973855502433
17.2586293146573,8.45974215755061
17.2686343171586,8.47974979036201
17.2786393196598,8.49975944981065
17.2886443221611,8.51976913371808
17.2986493246623,8.53977683886982
17.3086543271636,8.55978056171861
17.3186593296648,8.57977829974217
17.3286643321661,8.5997680514431
17.3386693346673,8.61974781634893
17.3486743371686,8.63971559501213
17.3586793396698,8.65966938901007
17.3686843421711,8.67960720094505
17.3786893446723,8.69952703444429
17.3886943471736,8.71942689508526
17.3986993496748,8.73930479187255
17.4087043521761,8.75915873405947
17.4187093546773,8.77898673383003
17.4287143571786,8.79878680648863
17.4387193596798,8.8185569704601
17.4487243621811,8.83829524728966
17.4587293646823,8.85799966164298
17.4687343671836,8.87766824130612
17.4787393696848,8.89729901718554
17.4887443721861,8.91689002334995
17.4987493746873,8.93643929948464
17.5087543771886,8.95594488854549
17.5187593796898,8.97540483721841
17.5287643821911,8.99481719738318
17.5387693846923,9.01418002611343
17.5487743871936,9.03349138567663
17.5587793896948,9.05274934353415
17.5687843921961,9.0719519723412
17.5787893946973,9.09109734994685
17.5887943971986,9.11018355939404
17.5987993996998,9.12920868946666
17.6088044022011,9.1481708368686
17.6188094047024,9.16706810264244
17.6288144072036,9.18589859462717
17.6388194097049,9.20466042788728
17.6488244122061,9.22335172471274
17.6588294147074,9.241970614619
17.6688344172086,9.26051523434701
17.6788394197099,9.27898372786321
17.6888444222111,9.2973742463595
17.6988494247124,9.31568494825332
17.7088544272136,9.33391400048474
17.7188594297149,9.35205957911481
17.7288644322161,9.37011986680168
17.7388694347174,9.38809305533386
17.7488744372186,9.40597734569469
17.7588794397199,9.42377094806228
17.7688844422211,9.44147208180961
17.7788894447224,9.45907897550443
17.7888944472236,9.47658986690935
17.7988994497249,9.49400300298175
17.8089044522261,9.51131663987385
17.8189094547274,9.52852904477781
17.8289144572286,9.54563849511315
17.8389194597299,9.56264327732605
17.8489244622311,9.57954168894226
17.8589294647324,9.59633203856812
17.8689344672336,9.61301264589053
17.8789394697349,9.62958184167698
17.8889444722361,9.64603796777553
17.8989494747374,9.66237937711484
17.9089544772386,9.67860443370413
17.9189594797399,9.69471151263318
17.9289644822411,9.71069900189537
17.9389694847424,9.72656530151273
17.9489744872436,9.74230882240031
17.9589794897449,9.75792798833326
17.9689844922461,9.77342123594733
17.9789894947474,9.78878701473887
17.9889944972486,9.80402378706476
17.9989994997499,9.81913002814255
18.0090045022511,9.83410422605029
18.0190095047524,9.84894488172668
18.0290145072536,9.86365050897097
18.0390195097549,9.87821963559693
18.0490245122561,9.89265080404735
18.0590295147574,9.90694256888526
18.0690345172586,9.9210934991167
18.0790395197599,9.93510217825922
18.0890445222611,9.94896720434186
18.0990495247624,9.96268718990521
18.1090545272636,9.97626076200136
18.1190595297649,9.98968656219392
18.1290645322661,10.002963246558
18.1390695347674,10.0160894856803
18.1490745372686,10.0290639649124
18.1590795397699,10.0418853865399
18.1690845422711,10.0545524666326
18.1790895447724,10.0670639366407
18.1890945472736,10.0794185440231
18.1990995497749,10.0916150522471
18.2091045522761,10.1036522407884
18.2191095547774,10.1155289051316
18.2291145572786,10.1272438567695
18.2391195597799,10.1387959232037
18.2491245622811,10.1501839479444
18.2591295647824,10.16140679051
18.2691345672836,10.1724633271733
18.2791395697849,10.1833524520962
18.2891445722861,10.1940730745573
18.2991495747874,10.2046241210102
18.3091545772886,10.2150045352333
18.3191595797899,10.2252132783295
18.3291645822911,10.2352493287268
18.3391695847924,10.2451116821776
18.3491745872936,10.2547993517592
18.3591795897949,10.2643113678737
18.3691845922961,10.2736467782478
18.3791895947974,10.2828046479328
18.3891945972986,10.2917840598389
18.3991995997999,10.3005841160106
18.4092046023012,10.3092039349999
18.4192096048024,10.3176426535864
18.4292146073037,10.3258994269715
18.4392196098049,10.3339734287773
18.4492246123062,10.3418638510475
18.4592296148074,10.3495699042471
18.4692346173087,10.3570908172622
18.4792396198099,10.3644258374002
18.4892446223112,10.3715742303899
18.4992496248124,10.3785352803812
18.5092546273137,10.3853082900314
18.5192596298149,10.391892581953
18.5292646323162,10.3982874969467
18.5392696348174,10.4044923945419
18.5492746373187,10.4105066535155
18.5592796398199,10.4163296718922
18.5692846423212,10.4219608669439
18.5792896448224,10.4273996751903
18.5892946473237,10.4326455523986
18.5992996498249,10.4376979735833
18.6093046523262,10.4425564330068
18.6193096548274,10.4472204441789
18.6293146573287,10.4516895398613
18.6393196598299,10.4559632728863
18.6493246623312,10.4600412155786
18.6593296648324,10.4639229595098
18.6693346673337,10.4676081160323
18.6793396698349,10.4710963162793
18.6893446723362,10.4743872111646
18.6993496748374,10.4774804713827
18.7093546773387,10.4803757874088
18.7193596798399,10.483072869499
18.7293646823412,10.4855714476899
18.7393696848424,10.4878712717988
18.7493746873437,10.4899721114239
18.7593796898449,10.4918737562547
18.7693846923462,10.4935760160758
18.7793896948474,10.4950787204213
18.7893946973487,10.4963817188456
18.7993996998499,10.4974848809241
18.8094047023512,10.498388096253
18.8194097048524,10.4990912744495
18.8294147073537,10.4995943451516
18.8394197098549,10.4998972580181
18.8494247123562,10.4999999827288
18.8594297148574,10.4999025089844
18.8694347173587,10.4996048465063
18.8794397198599,10.4991070250099
18.8894447223612,10.4984090943507
18.8994497248624,10.4975111244977
18.9094547273637,10.4964132053893
18.9194597298649,10.4951154469327
18.9294647323662,10.493617979004
18.9394697348674,10.4919209514475
18.9494747373687,10.4900245340766
18.9594797398699,10.4879289166732
18.9694847423712,10.4856343089878
18.9794897448724,10.4831409407397
18.9894947473737,10.4804490616168
18.9994997498749,10.4775589410026
19.0095047523762,10.4744708680422
19.0195097548774,10.4711851521381
19.0295147573787,10.4677021223309
19.0395197598799,10.4640221272864
19.0495247623812,10.4601455352959
19.0595297648824,10.4560727342761
19.0695347673837,10.451804131769
19.0795397698849,10.4473401549422
19.0895447723862,10.4426812505886
19.0995497748874,10.4378278851265
19.1095547773887,10.4327805445995
19.1195597798899,10.4275397342583
19.1295647823912,10.4221059783007
19.1395697848924,10.4164798211081
19.1495747873937,10.410661826108
19.1595797898949,10.4046525757212
19.1695847923962,10.3984526713615
19.1795897948974,10.3920627334361
19.1895947973987,10.3854834013454
19.1995997998999,10.3787153334831
19.2096048024012,10.3717592072359
19.2196098049025,10.364615718984
19.2296148074037,10.3572855841006
19.239619809905,10.3497695365551
19.2496248124062,10.342068327959
19.2596298149075,10.3341827297917
19.2696348174087,10.3261135318025
19.27963981991,10.3178615418159
19.2896448224112,10.3094275857315
19.2996498249125,10.3008125075243
19.3096548274137,10.2920171692442
19.319659829915,10.2830424510164
19.3296648324162,10.2738892510412
19.3396698349175,10.2645584855943
19.3496748374187,10.2550510890262
19.35967983992,10.2453680135833
19.3696848424212,10.2355102275239
19.3796898449225,10.225478718082
19.3896948474237,10.2152744900487
19.399699849925,10.2048985650904
19.4097048524262,10.1943519817486
19.4197098549275,10.18363579544
19.4297148574287,10.1727510784563
19.43971985993,10.1616989199646
19.4497248624312,10.1504804260067
19.4597298649325,10.1390967195001
19.4697348674337,10.1275489402369
19.479739869935,10.1158382448847
19.4897448724362,10.1039658052918
19.4997498749375,10.0919328093615
19.5097548774387,10.0797404625492
19.51975987994,10.0673899857319
19.5297648824412,10.054882615204
19.5397698849425,10.0422196026779
19.5497748874437,10.0294022152836
19.559779889945,10.0164317355686
19.5697848924462,10.0033094614984
19.5797898949475,9.99003670645589
19.5897948974487,9.97661479924183
19.59979989995,9.96304508407458
19.6098049024512,9.94932891966094
19.6198099049525,9.93546767778044
19.6298149074537,9.92146274690373
19.639819909955,9.90731552947422
19.6498249124562,9.89302744170126
19.6598299149575,9.87859991356024
19.6698349174587,9.86403438879254
19.67983991996,9.84933232490555
19.6898449224612,9.83449519317264
19.6998499249625,9.81952447863318
19.7098549274637,9.80442168009258
19.719859929965,9.78918831012219
19.7298649324662,9.77382589362002
19.7398699349675,9.75833596746765
19.7498749374687,9.74272008323502
19.75987993997,9.72697980452279
19.7698849424712,9.71111670690687
19.7798899449725,9.69513237793845
19.7898949474737,9.6790284171439
19.799899949975,9.6628064360249
19.8099049524762,9.64646805805836
19.8199099549775,9.63001491869641
19.8299149574787,9.61344866536645
19.83991995998,9.59677095725986
19.8499249624812,9.5799834626191
19.8599299649825,9.56308786240368
19.8699349674837,9.54608584861709
19.879939969985,9.52897912333495
19.8899449724862,9.51176939870498
19.8999499749875,9.49445839694702
19.9099549774887,9.47704785035303
19.91995997999,9.4595395012871
19.9299649824912,9.4419351021854
19.9399699849925,9.42423641555624
19.9499749874937,9.40644521397546
19.959979989995,9.38856327846782
19.9699849924962,9.37059239850356
19.9799899949975,9.35253437295038
19.9899949974987,9.33439100930946
20,9.3161641237154


==> Data/Leader_1_velocity_star.csv <==
time,velocity
0,10.5
0.0125062531265633,10.5
0.0250125062531266,10.5
0.0375187593796898,10.5
0.0500250125062531,10.5
0.0625312656328164,10.5
0.0750375187593797,10.5
0.087543771885943,10.5
0.100050025012506,10.5
0.11255627813907,10.5
0.125062531265633,10.5
0.137568784392196,10.5
0.150075037518759,10.5
0.162581290645323,10.5
0.175087543771886,10.5
0.187593796898449,10.5
0.200100050025012,10.5
0.212606303151576,10.5
0.225112556278139,10.5
0.237618809404702,10.5
0.250125062531266,10.5
0.262631315657829,10.5
0.275137568784392,10.5
0.287643821910955,10.5
0.300150075037519,10.5
0.312656328164082,10.5
0.325162581290645,10.5
0.337668834417209,10.5
0.350175087543772,10.5
0.362681340670335,10.5
0.375187593796898,10.5
0.387693846923462,10.5
0.400200100050025,10.5
0.412706353176588,10.5
0.425212606303152,10.5
0.437718859429715,10.5
0.450225112556278,10.5
0.462731365682841,10.5
0.475237618809405,10.5
0.487743871935968,10.5
0.500250125062531,10.5
0.512756378189095,10.5
0.525262631315658,10.5
0.537768884442221,10.5
0.550275137568784,10.5
0.562781390695348,10.5
0.575287643821911,10.5
0.587793896948474,10.5
0.600300150075038,10.5
0.612806403201601,10.5
0.625312656328164,10.5
0.637818909454727,10.5
0.650325162581291,10.5
0.662831415707854,10.5
0.675337668834417,10.5
0.687843921960981,10.5
0.700350175087544,10.5
0.712856428214107,10.5
0.72536268134067,10.5
0.737868934467234,10.5
0.750375187593797,10.5
0.76288144072036,10.5
0.775387693846923,10.5
0.787893946973487,10.5
0.80040020010005,10.5
0.812906453226613,10.5
0.825412706353177,10.5
0.83791895947974,10.5
0.850425212606303,10.5
0.862931465732866,10.5
0.87543771885943,10.5
0.887943971985993,10.5
0.900450225112556,10.5
0.91295647823912,10.5
0.925462731365683,10.5
0.937968984492246,10.5
0.950475237618809,10.5
0.962981490745373,10.5
0.975487743871936,10.5
0.987993996998499,10.5
1.00050025012506,10.5
1.01300650325163,10.5
1.02551275637819,10.5
1.03801900950475,10.5
1.05052526263132,10.5
1.06303151575788,10.5
1.07553776888444,10.5
1.08804402201101,10.5
1.10055027513757,10.5
1.11305652826413,10.5
1.1255627813907,10.5
1.13806903451726,10.5
1.15057528764382,10.5
1.16308154077039,10.5
1.17558779389695,10.5
1.18809404702351,10.5
1.20060030015008,10.5
1.21310655327664,10.5
1.2256128064032,10.5
1.23811905952976,10.5
1.25062531265633,10.5
1.26313156578289,10.5
1.27563781890945,10.5
1.28814407203602,10.5
1.30065032516258,10.5
1.31315657828914,10.5
1.32566283141571,10.5
1.33816908454227,10.5
1.35067533766883,10.5
1.3631815907954,10.5
1.37568784392196,10.5
1.38819409704852,10.5
1.40070035017509,10.5
1.41320660330165,10.5
1.42571285642821,10.5
1.43821910955478,10.5
1.45072536268134,10.5
1.4632316158079,10.5
1.47573786893447,10.5
1.48824412206103,10.5
1.50075037518759,10.5
1.51325662831416,10.5
1.52576288144072,10.5
1.53826913456728,10.5
1.55077538769385,10.5
1.56328164082041,10.5
1.57578789394697,10.5
1.58829414707354,10.5
1.6008004002001,10.5
1.61330665332666,10.5
1.62581290645323,10.5
1.63831915957979,10.5
1.65082541270635,10.5
1.66333166583292,10.5
1.67583791895948,10.5
1.68834417208604,10.5
1.70085042521261,10.5
1.71335667833917,10.5
1.72586293146573,10.5
1.7383691845923,10.5
1.75087543771886,10.5
1.76338169084542,10.5
1.77588794397199,10.5
1.78839419709855,10.5
1.80090045022511,10.5
1.81340670335168,10.5
1.82591295647824,10.5
1.8384192096048,10.5
1.85092546273137,10.5
1.86343171585793,10.5
1.87593796898449,10.5
1.88844422211106,10.5
1.90095047523762,10.5
1.91345672836418,10.5
1.92596298149075,10.5
1.93846923461731,10.5
1.95097548774387,10.5
1.96348174087044,10.5
1.975987993997,10.5
1.98849424712356,10.5
2.00100050025013,10.5
2.01350675337669,10.5
2.02601300650325,10.5
2.03851925962981,10.5
2.05102551275638,10.5
2.06353176588294,10.5
2.0760380190095,10.5
2.08854427213607,10.5
2.10105052526263,10.5
2.11355677838919,10.5
2.12606303151576,10.5
2.13856928464232,10.5
2.15107553776888,10.5
2.16358179089545,10.5
2.17608804402201,10.5
2.18859429714857,10.5
2.20110055027514,10.5
2.2136068034017,10.5
2.22611305652826,10.5
2.23861930965483,10.5
2.25112556278139,10.5
2.26363181590795,10.5
2.27613806903452,10.5
2.28864432216108,10.5
2.30115057528764,10.5
2.31365682841421,10.5
2.32616308154077,10.5
2.33866933466733,10.5
2.3511755877939,10.5
2.36368184092046,10.5
2.37618809404702,10.5
2.38869434717359,10.5
2.40120060030015,10.5
2.41370685342671,10.5
2.42621310655328,10.5
2.43871935967984,10.5
2.4512256128064,10.5
2.46373186593297,10.5
2.47623811905953,10.5
2.48874437218609,10.5
2.50125062531266,10.5
2.51375687843922,10.5
2.52626313156578,10.5
2.53876938469235,10.5
2.55127563781891,10.5
2.56378189094547,10.5
2.57628814407204,10.5
2.5887943971986,10.5
2.60130065032516,10.5
2.61380690345173,10.5
2.62631315657829,10.5
2.63881940970485,10.5
2.65132566283142,10.5
2.66383191595798,10.5
2.67633816908454,10.5
2.68884442221111,10.5
2.70135067533767,10.5
2.71385692846423,10.5
2.7263631815908,10.5
2.73886943471736,10.5
2.75137568784392,10.5
2.76388194097049,10.5
2.77638819409705,10.5
2.78889444722361,10.5
2.80140070035018,10.5
2.81390695347674,10.5
2.8264132066033,10.5
2.83891945972987,10.5
2.85142571285643,10.5
2.86393196598299,10.5
2.87643821910955,10.5
2.88894447223612,10.5
2.90145072536268,10.5
2.91395697848924,10.5
2.92646323161581,10.5
2.93896948474237,10.5
2.95147573786893,10.5
2.9639819909955,10.5
2.97648824412206,10.5
2.98899449724862,10.5
3.00150075037519,10.5
3.01400700350175,10.5
3.02651325662831,10.5
3.03901950975488,10.5
3.05152576288144,10.5
3.064032016008,10.5
3.07653826913457,10.5
3.08904452226113,10.5
3.10155077538769,10.5
3.11405702851426,10.5
3.12656328164082,10.5
3.13906953476738,10.5
3.15157578789395,10.5
3.16408204102051,10.5
3.17658829414707,10.5
3.18909454727364,10.5
3.2016008004002,10.5
3.21410705352676,10.5
3.22661330665333,10.5
3.23911955977989,10.5
3.25162581290645,10.5
3.26413206603302,10.5
3.27663831915958,10.5
3.28914457228614,10.5
3.30165082541271,10.5
3.31415707853927,10.5
3.32666333166583,10.5
3.3391695847924,10.5
3.35167583791896,10.5
3.36418209104552,10.5
3.37668834417209,10.5
3.38919459729865,10.5
3.40170085042521,10.5
3.41420710355178,10.5
3.42671335667834,10.5
3.4392196098049,10.5
3.45172586293147,10.5
3.46423211605803,10.5
3.47673836918459,10.5
3.48924462231116,10.5
3.50175087543772,10.5
3.51425712856428,10.5
3.52676338169085,10.5
3.53926963481741,10.5
3.55177588794397,10.5
3.56428214107054,10.5
3.5767883941971,10.5
3.58929464732366,10.5
3.60180090045022,10.5
3.61430715357679,10.5
3.62681340670335,10.5
3.63931965982992,10.5
3.65182591295648,10.5
3.66433216608304,10.5
3.6768384192096,10.5
3.68934467233617,10.5
3.70185092546273,10.5
3.71435717858929,10.5
3.72686343171586,10.5
3.73936968484242,10.5
3.75187593796898,10.5
3.76438219109555,10.5
3.77688844422211,10.5
3.78939469734867,10.5
3.80190095047524,10.5
3.8144072036018,10.5
3.82691345672836,10.5
3.83941970985493,10.5
3.85192596298149,10.5
3.86443221610805,10.5
3.87693846923462,10.5
3.88944472236118,10.5
3.90195097548774,10.5
3.91445722861431,10.5
3.92696348174087,10.5
3.93946973486743,10.5
3.951975987994,10.5
3.96448224112056,10.5
3.97698849424712,10.5
3.98949474737369,10.5
4.00200100050025,10.5
4.01450725362681,10.5
4.02701350675338,10.5
4.03951975987994,10.5
4.0520260130065,10.5
4.06453226613307,10.5
4.07703851925963,10.5
4.08954477238619,10.5
4.10205102551276,10.5
4.11455727863932,10.5
4.12706353176588,10.5
4.13956978489245,10.5
4.15207603801901,10.5
4.16458229114557,10.5
4.17708854427214,10.5
4.1895947973987,10.5
4.20210105052526,10.5
4.21460730365183,10.5
4.22711355677839,10.5
4.23961980990495,10.5
4.25212606303152,10.5
4.26463231615808,10.5
4.27713856928464,10.5
4.28964482241121,10.5
4.30215107553777,10.5
4.31465732866433,10.5
4.3271635817909,10.5
4.33966983491746,10.5
4.35217608804402,10.5
4.36468234117059,10.5
4.37718859429715,10.5
4.38969484742371,10.5
4.40220110055028,10.5
4.41470735367684,10.5
4.4272136068034,10.5
4.43971985992996,10.5
4.45222611305653,10.5
4.46473236618309,10.5
4.47723861930965,10.5
4.48974487243622,10.5
4.50225112556278,10.5
4.51475737868934,10.5
4.52726363181591,10.5
4.53976988494247,10.5
4.55227613806903,10.5
4.5647823911956,10.5
4.57728864432216,10.5
4.58979489744872,10.5
4.60230115057529,10.5
4.61480740370185,10.5
4.62731365682841,10.5
4.63981990995498,10.5
4.65232616308154,10.5
4.6648324162081,10.5
4.67733866933467,10.5
4.68984492246123,10.5
4.70235117558779,10.5
4.71485742871436,10.5
4.72736368184092,10.5
4.73986993496748,10.5
4.75237618809405,10.5
4.76488244122061,10.5
4.77738869434717,10.5
4.78989494747374,10.5
4.8024012006003,10.5
4.81490745372686,10.5
4.82741370685343,10.5
4.83991995997999,10.5
4.85242621310655,10.5
4.86493246623312,10.5
4.87743871935968,10.5
4.88994497248624,10.5
4.90245122561281,10.5
4.91495747873937,10.5
4.92746373186593,10.5
4.9399699849925,10.5
4.95247623811906,10.5
4.96498249124562,10.5
4.97748874437219,10.5
4.98999499749875,10.5
5.00250125062531,10.5
5.01500750375188,10.5
5.02751375687844,10.5
5.040020010005,10.5
5.05252626313157,10.5
5.06503251625813,10.5
5.07753876938469,10.5
5.09004502251126,10.5
5.10255127563782,10.5
5.11505752876438,10.5
5.12756378189095,10.5
5.14007003501751,10.5
5.15257628814407,10.5
5.16508254127064,10.5
5.1775887943972,10.5
5.19009504752376,10.5
5.20260130065033,10.5
5.21510755377689,10.5
5.22761380690345,10.5
5.24012006003001,10.5
5.25262631315658,10.5
5.26513256628314,10.5
5.27763881940971,10.5
5.29014507253627,10.5
5.30265132566283,10.5
5.31515757878939,10.5
5.32766383191596,10.5
5.34017008504252,10.5
5.35267633816908,10.5
5.36518259129565,10.5
5.37768884442221,10.5
5.39019509754877,10.5
5.40270135067534,10.5
5.4152076038019,10.5
5.42771385692846,10.5
5.44022011005503,10.5
5.45272636318159,10.5
5.46523261630815,10.5
5.47773886943472,10.5
5.49024512256128,10.5
5.50275137568784,10.5
5.51525762881441,10.5
5.52776388194097,10.5
5.54027013506753,10.5
5.5527763881941,10.5
5.56528264132066,10.5
5.57778889444722,10.5
5.59029514757379,10.5
5.60280140070035,10.5
5.61530765382691,10.5
5.62781390695348,10.5
5.64032016008004,10.5
5.6528264132066,10.5
5.66533266633317,10.5
5.67783891945973,10.5
5.69034517258629,10.5
5.70285142571286,10.5
5.71535767883942,10.5
5.72786393196598,10.5
5.74037018509255,10.5
5.75287643821911,10.5
5.76538269134567,10.5
5.77788894447224,10.5
5.7903951975988,10.5
5.80290145072536,10.5
5.81540770385193,10.5
5.82791395697849,10.5
5.84042021010505,10.5
5.85292646323162,10.5
5.86543271635818,10.5
5.87793896948474,10.5
5.89044522261131,10.5
5.90295147573787,10.5
5.91545772886443,10.5
5.927963981991,10.5
5.94047023511756,10.5
5.95297648824412,10.5
5.96548274137069,10.5
5.97798899449725,10.5
5.99049524762381,10.5
6.00300150075037,10.5
6.01550775387694,10.5
6.0280140070035,10.5
6.04052026013006,10.5
6.05302651325663,10.5
6.06553276638319,10.5
6.07803901950976,10.5
6.09054527263632,10.5
6.10305152576288,10.5
6.11555777888944,10.5
6.12806403201601,10.5
6.14057028514257,10.5
6.15307653826913,10.5
6.1655827913957,10.5
6.17808904452226,10.5
6.19059529764882,10.5
6.20310155077539,10.5
6.21560780390195,10.5
6.22811405702851,10.5
6.24062031015508,10.5
6.25312656328164,10.5
6.2656328164082,10.5
6.27813906953477,10.5
6.29064532266133,10.5
6.30315157578789,10.5
6.31565782891446,10.5
6.32816408204102,10.5
6.34067033516758,10.5
6.35317658829415,10.5
6.36568284142071,10.5
6.37818909454727,10.5
6.39069534767384,10.5
6.4032016008004,10.5
6.41570785392696,10.5
6.42821410705353,10.5
6.44072036018009,10.5
6.45322661330665,10.5
6.46573286643322,10.5
6.47823911955978,10.5
6.49074537268634,10.5
6.50325162581291,10.5
6.51575787893947,10.5
6.52826413206603,10.5
6.5407703851926,10.5
6.55327663831916,10.5
6.56578289144572,10.5
6.57828914457229,10.5
6.59079539769885,10.5
6.60330165082541,10.5
6.61580790395198,10.5
6.62831415707854,10.5
6.6408204102051,10.5
6.65332666333167,10.5
6.66583291645823,10.5
6.67833916958479,10.5
6.69084542271136,10.5
6.70335167583792,10.5
6.71585792896448,10.5
6.72836418209105,10.5
6.74087043521761,10.5
6.75337668834417,10.5
6.76588294147074,10.5
6.7783891945973,10.5
6.79089544772386,10.5
6.80340170085042,10.5
6.81590795397699,10.5
6.82841420710355,10.5
6.84092046023012,10.5
6.85342671335668,10.5
6.86593296648324,10.5
6.87843921960981,10.5
6.89094547273637,10.5
6.90345172586293,10.5
6.91595797898949,10.5
6.92846423211606,10.5
6.94097048524262,10.5
6.95347673836918,10.5
6.96598299149575,10.5
6.97848924462231,10.5
6.99099549774887,10.5
7.00350175087544,10.5
7.016008004002,10.5
7.02851425712856,10.5
7.04102051025513,10.5
7.05352676338169,10.5
7.06603301650825,10.5
7.07853926963482,10.5
7.09104552276138,10.5
7.10355177588794,10.5
7.11605802901451,10.5
7.12856428214107,10.5
7.14107053526763,10.5
7.1535767883942,10.5
7.16608304152076,10.5
7.17858929464732,10.5
7.19109554777389,10.5
7.20360180090045,10.5
7.21610805402701,10.5
7.22861430715358,10.5
7.24112056028014,10.5
7.2536268134067,10.5
7.26613306653327,10.5
7.27863931965983,10.5
7.29114557278639,10.5
7.30365182591296,10.5
7.31615807903952,10.5
7.32866433216608,10.5
7.34117058529265,10.5
7.35367683841921,10.5
7.36618309154577,10.5
7.37868934467234,10.5
7.3911955977989,10.5
7.40370185092546,10.5
7.41620810405203,10.5
7.42871435717859,10.5
7.44122061030515,10.5
7.45372686343172,10.5
7.46623311655828,10.5
7.47873936968484,10.5
7.49124562281141,10.5
7.50375187593797,10.5
7.51625812906453,10.5
7.5287643821911,10.5
7.54127063531766,10.5
7.55377688844422,10.5
7.56628314157079,10.5
7.57878939469735,10.5
7.59129564782391,10.5
7.60380190095047,10.5
7.61630815407704,10.5
7.6288144072036,10.5
7.64132066033017,10.5
7.65382691345673,10.5
7.66633316658329,10.5
7.67883941970986,10.5
7.69134567283642,10.5
7.70385192596298,10.5
7.71635817908954,10.5
7.72886443221611,10.5
7.74137068534267,10.5
7.75387693846923,10.5
7.7663831915958,10.5
7.77888944472236,10.5
7.79139569784892,10.5
7.80390195097549,10.5
7.81640820410205,10.5
7.82891445722861,10.5
7.84142071035518,10.5
7.85392696348174,10.5
7.8664332166083,10.5
7.87893946973487,10.5
7.89144572286143,10.5
7.90395197598799,10.5
7.91645822911456,10.5
7.92896448224112,10.5
7.94147073536768,10.5
7.95397698849425,10.5
7.96648324162081,10.5
7.97898949474737,10.5
7.99149574787394,10.5
8.0040020010005,10.5
8.01650825412706,10.5
8.02901450725363,10.5
8.04152076038019,10.5
8.05402701350675,10.5
8.06653326663332,10.5
8.07903951975988,10.5
8.09154577288644,10.5
8.10405202601301,10.5
8.11655827913957,10.5
8.12906453226613,10.5
8.1415707853927,10.5
8.15407703851926,10.5
8.16658329164582,10.5
8.17908954477239,10.5
8.19159579789895,10.5
8.20410205102551,10.5
8.21660830415208,10.5
8.22911455727864,10.5
8.2416208104052,10.5
8.25412706353177,10.5
8.26663331665833,10.5
8.27913956978489,10.5
8.29164582291146,10.5
8.30415207603802,10.5
8.31665832916458,10.5
8.32916458229115,10.5
8.34167083541771,10.5
8.35417708854427,10.5
8.36668334167084,10.5
8.3791895947974,10.5
8.39169584792396,10.5
8.40420210105053,10.5
8.41670835417709,10.5
8.42921460730365,10.5
8.44172086043021,10.5
8.45422711355678,10.5
8.46673336668334,10.5
8.4792396198099,10.5
8.49174587293647,10.5
8.50425212606303,10.5
8.51675837918959,10.5
8.52926463231616,10.5
8.54177088544272,10.5
8.55427713856928,10.5
8.56678339169585,10.5
8.57928964482241,10.5
8.59179589794898,10.5
8.60430215107554,10.5
8.6168084042021,10.5
8.62931465732867,10.5
8.64182091045523,10.5
8.65432716358179,10.5
8.66683341670835,10.5
8.67933966983492,10.5
8.69184592296148,10.5
8.70435217608804,10.5
8.71685842921461,10.5
8.72936468234117,10.5
8.74187093546773,10.5
8.7543771885943,10.5
8.76688344172086,10.5
8.77938969484742,10.5
8.79189594797399,10.5
8.80440220110055,10.5
8.81690845422711,10.5
8.82941470735368,10.5
8.84192096048024,10.5
8.8544272136068,10.5
8.86693346673337,10.5
8.87943971985993,10.5
8.89194597298649,10.5
8.90445222611306,10.5
8.91695847923962,10.5
8.92946473236618,10.5
8.94197098549275,10.5
8.95447723861931,10.5
8.96698349174587,10.5
8.97948974487244,10.5
8.991995997999,10.5
9.00450225112556,10.5
9.01700850425213,10.5
9.02951475737869,10.5
9.04202101050525,10.5
9.05452726363182,10.5
9.06703351675838,10.5
9.07953976988494,10.5
9.09204602301151,10.5
9.10455227613807,10.5
9.11705852926463,10.5
9.1295647823912,10.5
9.14207103551776,10.5
9.15457728864432,10.5
9.16708354177089,10.5
9.17958979489745,10.5
9.19209604802401,10.5
9.20460230115058,10.5
9.21710855427714,10.5
9.2296148074037,10.5
9.24212106053026,10.5
9.25462731365683,10.5
9.26713356678339,10.5
9.27963981990995,10.5
9.29214607303652,10.5
9.30465232616308,10.5
9.31715857928964,10.5
9.32966483241621,10.5
9.34217108554277,10.5
9.35467733866933,10.5
9.3671835917959,10.5
9.37968984492246,10.5
9.39219609804903,10.5
9.40470235117559,10.5
9.41720860430215,10.5
9.42971485742871,10.5
9.44222111055528,10.5
9.45472736368184,10.5
9.4672336168084,10.5
9.47973986993497,10.5
9.49224612306153,10.5
9.50475237618809,10.5
9.51725862931466,10.5
9.52976488244122,10.5
9.54227113556778,10.5
9.55477738869435,10.5
9.56728364182091,10.5
9.57978989494747,10.5
9.59229614807404,10.5
9.6048024012006,10.5
9.61730865432716,10.5
9.62981490745373,10.5
9.64232116058029,10.5
9.65482741370685,10.5
9.66733366683342,10.5
9.67983991995998,10.5
9.69234617308654,10.5
9.70485242621311,10.5
9.71735867933967,10.5
9.72986493246623,10.5
9.7423711855928,10.5
9.75487743871936,10.5
9.76738369184592,10.5
9.77988994497249,10.5
9.79239619809905,10.5
9.80490245122561,10.5
9.81740870435218,10.5
9.82991495747874,10.5
9.8424212106053,10.5
9.85492746373187,10.5
9.86743371685843,10.5
9.87993996998499,10.5
9.89244622311156,10.5
9.90495247623812,10.5
9.91745872936468,10.5
9.92996498249125,10.5
9.94247123561781,10.5
9.95497748874437,10.5
9.96748374187094,10.5
9.9799899949975,10.5
9.99249624812406,10.5
10.0050025012506,10.5
10.0175087543772,10.5
10.0300150075038,10.5
10.0425212606303,10.5
10.0550275137569,10.5
10.0675337668834,10.5
10.08004002001,10.5
10.0925462731366,10.5
10.1050525262631,10.5
10.1175587793897,10.5
10.1300650325163,10.5
10.1425712856428,10.5
10.1550775387694,10.5
10.1675837918959,10.5
10.1800900450225,10.5
10.1925962981491,10.5
10.2051025512756,10.5
10.2176088044022,10.5
10.2301150575288,10.5
10.2426213106553,10.5
10.2551275637819,10.5
10.2676338169085,10.5
10.280140070035,10.5
10.2926463231616,10.5
10.3051525762881,10.5
10.3176588294147,10.5
10.3301650825413,10.5
10.3426713356678,10.5
10.3551775887944,10.5
10.367683841921,10.5
10.3801900950475,10.5
10.3926963481741,10.5
10.4052026013007,10.5
10.4177088544272,10.5
10.4302151075538,10.5
10.4427213606803,10.5
10.4552276138069,10.5
10.4677338669335,10.5
10.48024012006,10.5
10.4927463731866,10.5
10.5052526263132,10.5
10.5177588794397,10.5
10.5302651325663,10.5
10.5427713856928,10.5
10.5552776388194,10.5
10.567783891946,10.5
10.5802901450725,10.5
10.5927963981991,10.5
10.6053026513257,10.5
10.6178089044522,10.5
10.6303151575788,10.5
10.6428214107054,10.5
10.6553276638319,10.5
10.6678339169585,10.5
10.680340170085,10.5
10.6928464232116,10.5
10.7053526763382,10.5
10.7178589294647,10.5
10.7303651825913,10.5
10.7428714357179,10.5
10.7553776888444,10.5
10.767883941971,10.5
10.7803901950975,10.5
10.7928964482241,10.5
10.8054027013507,10.5
10.8179089544772,10.5
10.8304152076038,10.5
10.8429214607304,10.5
10.8554277138569,10.5
10.8679339669835,10.5
10.8804402201101,10.5
10.8929464732366,10.5
10.9054527263632,10.5
10.9179589794897,10.5
10.9304652326163,10.5
10.9429714857429,10.5
10.9554777388694,10.5
10.967983991996,10.5
10.9804902451226,10.5
10.9929964982491,10.5
11.0055027513757,10.5
11.0180090045023,10.5
11.0305152576288,10.5
11.0430215107554,10.5
11.0555277638819,10.5
11.0680340170085,10.5
11.0805402701351,10.5
11.0930465232616,10.5
11.1055527763882,10.5
11.1180590295148,10.5
11.1305652826413,10.5
11.1430715357679,10.5
11.1555777888944,10.5
11.168084042021,10.5
11.1805902951476,10.5
11.1930965482741,10.5
11.2056028014007,10.5
11.2181090545273,10.5
11.2306153076538,10.5
11.2431215607804,10.5
11.255627813907,10.5
11.2681340670335,10.5
11.2806403201601,10.5
11.2931465732866,10.5
11.3056528264132,10.5
11.3181590795398,10.5
11.3306653326663,10.5
11.3431715857929,10.5
11.3556778389195,10.5
11.368184092046,10.5
11.3806903451726,10.5
11.3931965982992,10.5
11.4057028514257,10.5
11.4182091045523,10.5
11.4307153576788,10.5
11.4432216108054,10.5
11.455727863932,10.5
11.4682341170585,10.5
11.4807403701851,10.5
11.4932466233117,10.5
11.5057528764382,10.5
11.5182591295648,10.5
11.5307653826913,10.5
11.5432716358179,10.5
11.5557778889445,10.5
11.568284142071,10.5
11.5807903951976,10.5
11.5932966483242,10.5
11.6058029014507,10.5
11.6183091545773,10.5
11.6308154077039,10.5
11.6433216608304,10.5
11.655827913957,10.5
11.6683341670835,10.5
11.6808404202101,10.5
11.6933466733367,10.5
11.7058529264632,10.5
11.7183591795898,10.5
11.7308654327164,10.5
11.7433716858429,10.5
11.7558779389695,10.5
11.768384192096,10.5
11.7808904452226,10.5
11.7933966983492,10.5
11.8059029514757,10.5
11.8184092046023,10.5
11.8309154577289,10.5
11.8434217108554,10.5
11.855927963982,10.5
11.8684342171086,10.5
11.8809404702351,10.5
11.8934467233617,10.5
11.9059529764882,10.5
11.9184592296148,10.5
11.9309654827414,10.5
11.9434717358679,10.5
11.9559779889945,10.5
11.9684842421211,10.5
11.9809904952476,10.5
11.9934967483742,10.5
12.0060030015007,10.5
12.0185092546273,10.5
12.0310155077539,10.5
12.0435217608804,10.5
12.056028014007,10.5
12.0685342671336,10.5
12.0810405202601,10.5
12.0935467733867,10.5
12.1060530265133,10.5
12.1185592796398,10.5
12.1310655327664,10.5
12.1435717858929,10.5
12.1560780390195,10.5
12.1685842921461,10.5
12.1810905452726,10.5
12.1935967983992,10.5
12.2061030515258,10.5
12.2186093046523,10.5
12.2311155577789,10.5
12.2436218109055,10.5
12.256128064032,10.5
12.2686343171586,10.5
12.2811405702851,10.5
12.2936468234117,10.5
12.3061530765383,10.5
12.3186593296648,10.5
12.3311655827914,10.5
12.343671835918,10.5
12.3561780890445,10.5
12.3686843421711,10.5
12.3811905952976,10.5
12.3936968484242,10.5
12.4062031015508,10.5
12.4187093546773,10.5
12.4312156078039,10.5
12.4437218609305,10.5
12.456228114057,10.5
12.4687343671836,10.5
12.4812406203102,10.5
12.4937468734367,10.5
12.5062531265633,10.5
12.5187593796898,10.5
12.5312656328164,10.5
12.543771885943,10.5
12.5562781390695,10.5
12.5687843921961,10.5
12.5812906453227,10.5
12.5937968984492,10.5
12.6063031515758,10.5
12.6188094047024,10.5
12.6313156578289,10.5
12.6438219109555,10.5
12.656328164082,10.5
12.6688344172086,10.5
12.6813406703352,10.5
12.6938469234617,10.5
12.7063531765883,10.5
12.7188594297149,10.5
12.7313656828414,10.5
12.743871935968,10.5
12.7563781890945,10.5
12.7688844422211,10.5
12.7813906953477,10.5
12.7938969484742,10.5
12.8064032016008,10.5
12.8189094547274,10.5
12.8314157078539,10.5
12.8439219609805,10.5
12.8564282141071,10.5
12.8689344672336,10.5
12.8814407203602,10.5
12.8939469734867,10.5
12.9064532266133,10.5
12.9189594797399,10.5
12.9314657328664,10.5
12.943971985993,10.5
12.9564782391196,10.5
12.9689844922461,10.5
12.9814907453727,10.5
12.9939969984993,10.5
13.0065032516258,10.5
13.0190095047524,10.5
13.0315157578789,10.5
13.0440220110055,10.5
13.0565282641321,10.5
13.0690345172586,10.5
13.0815407703852,10.5
13.0940470235118,10.5
13.1065532766383,10.5
13.1190595297649,10.5
13.1315657828914,10.5
13.144072036018,10.5
13.1565782891446,10.5
13.1690845422711,10.5
13.1815907953977,10.5
13.1940970485243,10.5
13.2066033016508,10.5
13.2191095547774,10.5
13.231615807904,10.5
13.2441220610305,10.5
13.2566283141571,10.5
13.2691345672836,10.5
13.2816408204102,10.5
13.2941470735368,10.5
13.3066533266633,10.5
13.3191595797899,10.5
13.3316658329165,10.5
13.344172086043,10.5
13.3566783391696,10.5
13.3691845922961,10.5
13.3816908454227,10.5
13.3941970985493,10.5
13.4067033516758,10.5
13.4192096048024,10.5
13.431715857929,10.5
13.4442221110555,10.5
13.4567283641821,10.5
13.4692346173087,10.5
13.4817408704352,10.5
13.4942471235618,10.5
13.5067533766883,10.5
13.5192596298149,10.5
13.5317658829415,10.5
13.544272136068,10.5
13.5567783891946,10.5
13.5692846423212,10.5
13.5817908954477,10.5
13.5942971485743,10.5
13.6068034017008,10.5
13.6193096548274,10.5
13.631815907954,10.5
13.6443221610805,10.5
13.6568284142071,10.5
13.6693346673337,10.5
13.6818409204602,10.5
13.6943471735868,10.5
13.7068534267134,10.5
13.7193596798399,10.5
13.7318659329665,10.5
13.744372186093,10.5
13.7568784392196,10.5
13.7693846923462,10.5
13.7818909454727,10.5
13.7943971985993,10.5
13.8069034517259,10.5
13.8194097048524,10.5
13.831915957979,10.5
13.8444222111056,10.5
13.8569284642321,10.5
13.8694347173587,10.5
13.8819409704852,10.5
13.8944472236118,10.5
13.9069534767384,10.5
13.9194597298649,10.5
13.9319659829915,10.5
13.9444722361181,10.5
13.9569784892446,10.5
13.9694847423712,10.5
13.9819909954977,10.5
13.9944972486243,10.5
14.0070035017509,10.5
14.0195097548774,10.5
14.032016008004,10.5
14.0445222611306,10.5
14.0570285142571,10.5
14.0695347673837,10.5
14.0820410205103,10.5
14.0945472736368,10.5
14.1070535267634,10.5
14.1195597798899,10.5
14.1320660330165,10.5
14.1445722861431,10.5
14.1570785392696,10.5
14.1695847923962,10.5
14.1820910455228,10.5
14.1945972986493,10.5
14.2071035517759,10.5
14.2196098049025,10.5
14.232116058029,10.5
14.2446223111556,10.5
14.2571285642821,10.5
14.2696348174087,10.5
14.2821410705353,10.5
14.2946473236618,10.5
14.3071535767884,10.5
14.319659829915,10.5
14.3321660830415,10.5
14.3446723361681,10.5
14.3571785892946,10.5
14.3696848424212,10.5
14.3821910955478,10.5
14.3946973486743,10.5
14.4072036018009,10.5
14.4197098549275,10.5
14.432216108054,10.5
14.4447223611806,10.5
14.4572286143072,10.5
14.4697348674337,10.5
14.4822411205603,10.5
14.4947473736868,10.5
14.5072536268134,10.5
14.51975987994,10.5
14.5322661330665,10.5
14.5447723861931,10.5
14.5572786393197,10.5
14.5697848924462,10.5
14.5822911455728,10.5
14.5947973986993,10.5
14.6073036518259,10.5
14.6198099049525,10.5
14.632316158079,10.5
14.6448224112056,10.5
14.6573286643322,10.5
14.6698349174587,10.5
14.6823411705853,10.5
14.6948474237119,10.5
14.7073536768384,10.5
14.719859929965,10.5
14.7323661830915,10.5
14.7448724362181,10.5
14.7573786893447,10.5
14.7698849424712,10.5
14.7823911955978,10.5
14.7948974487244,10.5
14.8074037018509,10.5
14.8199099549775,10.5
14.8324162081041,10.5
14.8449224612306,10.5
14.8574287143572,10.5
14.8699349674837,10.5
14.8824412206103,10.5
14.8949474737369,10.5
14.9074537268634,10.5
14.91995997999,10.5
14.9324662331166,10.5
14.9449724862431,10.5
14.9574787393697,10.5
14.9699849924962,10.5
14.9824912456228,10.5
14.9949974987494,10.5
15.0075037518759,10.5
15.0200100050025,10.5
15.0325162581291,10.5
15.0450225112556,10.5
15.0575287643822,10.5
15.0700350175088,10.5
15.0825412706353,10.5
15.0950475237619,10.5
15.1075537768884,10.5
15.120060030015,10.5
15.1325662831416,10.5
15.1450725362681,10.5
15.1575787893947,10.5
15.1700850425213,10.5
15.1825912956478,10.5
15.1950975487744,10.5
15.2076038019009,10.5
15.2201100550275,10.5
15.2326163081541,10.5
15.2451225612806,10.5
15.2576288144072,10.5
15.2701350675338,10.5
15.2826413206603,10.5
15.2951475737869,10.5
15.3076538269135,10.5
15.32016008004,10.5
15.3326663331666,10.5
15.3451725862931,10.5
15.3576788394197,10.5
15.3701850925463,10.5
15.3826913456728,10.5
15.3951975987994,10.5
15.407703851926,10.5
15.4202101050525,10.5
15.4327163581791,10.5
15.4452226113057,10.5
15.4577288644322,10.5
15.4702351175588,10.5
15.4827413706853,10.5
15.4952476238119,10.5
15.5077538769385,10.5
15.520260130065,10.5
15.5327663831916,10.5
15.5452726363182,10.5
15.5577788894447,10.5
15.5702851425713,10.5
15.5827913956978,10.5
15.5952976488244,10.5
15.607803901951,10.5
15.6203101550775,10.5
15.6328164082041,10.5
15.6453226613307,10.5
15.6578289144572,10.5
15.6703351675838,10.5
15.6828414207104,10.5
15.6953476738369,10.5
15.7078539269635,10.5
15.72036018009,10.5
15.7328664332166,10.5
15.7453726863432,10.5
15.7578789394697,10.5
15.7703851925963,10.5
15.7828914457229,10.5
15.7953976988494,10.5
15.807903951976,10.5
15.8204102051026,10.5
15.8329164582291,10.5
15.8454227113557,10.5
15.8579289644822,10.5
15.8704352176088,10.5
15.8829414707354,10.5
15.8954477238619,10.5
15.9079539769885,10.5
15.9204602301151,10.5
15.9329664832416,10.5
15.9454727363682,10.5
15.9579789894947,10.5
15.9704852426213,10.5
15.9829914957479,10.5
15.9954977488744,10.5
16.008004002001,10.5
16.0205102551276,10.5
16.0330165082541,10.5
16.0455227613807,10.5
16.0580290145073,10.5
16.0705352676338,10.5
16.0830415207604,10.5
16.0955477738869,10.5
16.1080540270135,10.5
16.1205602801401,10.5
16.1330665332666,10.5
16.1455727863932,10.5
16.1580790395198,10.5
16.1705852926463,10.5
16.1830915457729,10.5
16.1955977988994,10.5
16.208104052026,10.5
16.2206103051526,10.5
16.2331165582791,10.5
16.2456228114057,10.5
16.2581290645323,10.5
16.2706353176588,10.5
16.2831415707854,10.5
16.295647823912,10.5
16.3081540770385,10.5
16.3206603301651,10.5
16.3331665832916,10.5
16.3456728364182,10.5
16.3581790895448,10.5
16.3706853426713,10.5
16.3831915957979,10.5
16.3956978489245,10.5
16.408204102051,10.5
16.4207103551776,10.5
16.4332166083042,10.5
16.4457228614307,10.5
16.4582291145573,10.5
16.4707353676838,10.5
16.4832416208104,10.5
16.495747873937,10.5
16.5082541270635,10.5
16.5207603801901,10.5
16.5332666333167,10.5
16.5457728864432,10.5
16.5582791395698,10.5
16.5707853926963,10.5
16.5832916458229,10.5
16.5957978989495,10.5
16.608304152076,10.5
16.6208104052026,10.5
16.6333166583292,10.5
16.6458229114557,10.5
16.6583291645823,10.5
16.6708354177089,10.5
16.6833416708354,10.5
16.695847923962,10.5
16.7083541770885,10.5
16.7208604302151,10.5
16.7333666833417,10.5
16.7458729364682,10.5
16.7583791895948,10.5
16.7708854427214,10.5
16.7833916958479,10.5
16.7958979489745,10.5
16.8084042021011,10.5
16.8209104552276,10.5
16.8334167083542,10.5
16.8459229614807,10.5
16.8584292146073,10.5
16.8709354677339,10.5
16.8834417208604,10.5
16.895947973987,10.5
16.9084542271136,10.5
16.9209604802401,10.5
16.9334667333667,10.5
16.9459729864932,10.5
16.9584792396198,10.5
16.9709854927464,10.5
16.9834917458729,10.5
16.9959979989995,10.5
17.0085042521261,10.5
17.0210105052526,10.5
17.0335167583792,10.5
17.0460230115058,10.5
17.0585292646323,10.5
17.0710355177589,10.5
17.0835417708854,10.5
17.096048024012,10.5
17.1085542771386,10.5
17.1210605302651,10.5
17.1335667833917,10.5
17.1460730365183,10.5
17.1585792896448,10.5
17.1710855427714,10.5
17.183591795898,10.5
17.1960980490245,10.5
17.2086043021511,10.5
17.2211105552776,10.5
17.2336168084042,10.5
17.2461230615308,10.5
17.2586293146573,10.5
17.2711355677839,10.5
17.2836418209105,10.5
17.296148074037,10.5
17.3086543271636,10.5
17.3211605802901,10.5
17.3336668334167,10.5
17.3461730865433,10.5
17.3586793396698,10.5
17.3711855927964,10.5
17.383691845923,10.5
17.3961980990495,10.5
17.4087043521761,10.5
17.4212106053027,10.5
17.4337168584292,10.5
17.4462231115558,10.5
17.4587293646823,10.5
17.4712356178089,10.5
17.4837418709355,10.5
17.496248124062,10.5
17.5087543771886,10.5
17.5212606303152,10.5
17.5337668834417,10.5
17.5462731365683,10.5
17.5587793896948,10.5
17.5712856428214,10.5
17.583791895948,10.5
17.5962981490745,10.5
17.6088044022011,10.5
17.6213106553277,10.5
17.6338169084542,10.5
17.6463231615808,10.5
17.6588294147074,10.5
17.6713356678339,10.5
17.6838419209605,10.5
17.696348174087,10.5
17.7088544272136,10.5
17.7213606803402,10.5
17.7338669334667,10.5
17.7463731865933,10.5
17.7588794397199,10.5
17.7713856928464,10.5
17.783891945973,10.5
17.7963981990995,10.5
17.8089044522261,10.5
17.8214107053527,10.5
17.8339169584792,10.5
17.8464232116058,10.5
17.8589294647324,10.5
17.8714357178589,10.5
17.8839419709855,10.5
17.8964482241121,10.5
17.9089544772386,10.5
17.9214607303652,10.5
17.9339669834917,10.5
17.9464732366183,10.5
17.9589794897449,10.5
17.9714857428714,10.5
17.983991995998,10.5
17.9964982491246,10.5
18.0090045022511,10.5
18.0215107553777,10.5
18.0340170085043,10.5
18.0465232616308,10.5
18.0590295147574,10.5
18.0715357678839,10.5
18.0840420210105,10.5
18.0965482741371,10.5
18.1090545272636,10.5
18.1215607803902,10.5
18.1340670335168,10.5
18.1465732866433,10.5
18.1590795397699,10.5
18.1715857928964,10.5
18.184092046023,10.5
18.1965982991496,10.5
18.2091045522761,10.5
18.2216108054027,10.5
18.2341170585293,10.5
18.2466233116558,10.5
18.2591295647824,10.5
18.271635817909,10.5
18.2841420710355,10.5
18.2966483241621,10.5
18.3091545772886,10.5
18.3216608304152,10.5
18.3341670835418,10.5
18.3466733366683,10.5
18.3591795897949,10.5
18.3716858429215,10.5
18.384192096048,10.5
18.3966983491746,10.5
18.4092046023012,10.5
18.4217108554277,10.5
18.4342171085543,10.5
18.4467233616808,10.5
18.4592296148074,10.5
18.471735867934,10.5
18.4842421210605,10.5
18.4967483741871,10.5
18.5092546273137,10.5
18.5217608804402,10.5
18.5342671335668,10.5
18.5467733866933,10.5
18.5592796398199,10.5
18.5717858929465,10.5
18.584292146073,10.5
18.5967983991996,10.5
18.6093046523262,10.5
18.6218109054527,10.5
18.6343171585793,10.5
18.6468234117059,10.5
18.6593296648324,10.5
18.671835917959,10.5
18.6843421710855,10.5
18.6968484242121,10.5
18.7093546773387,10.5
18.7218609304652,10.5
18.7343671835918,10.5
18.7468734367184,10.5
18.7593796898449,10.5
18.7718859429715,10.5
18.7843921960981,10.5
18.7968984492246,10.5
18.8094047023512,10.5
18.8219109554777,10.5
18.8344172086043,10.5
18.8469234617309,10.5
18.8594297148574,10.5
18.871935967984,10.5
18.8844422211106,10.5
18.8969484742371,10.5
18.9094547273637,10.5
18.9219609804902,10.5
18.9344672336168,10.5
18.9469734867434,10.5
18.9594797398699,10.5
18.9719859929965,10.5
18.9844922461231,10.5
18.9969984992496,10.5
19.0095047523762,10.5
19.0220110055028,10.5
19.0345172586293,10.5
19.0470235117559,10.5
19.0595297648824,10.5
19.072036018009,10.5
19.0845422711356,10.5
19.0970485242621,10.5
19.1095547773887,10.5
19.1220610305153,10.5
19.1345672836418,10.5
19.1470735367684,10.5
19.1595797898949,10.5
19.1720860430215,10.5
19.1845922961481,10.5
19.1970985492746,10.5
19.2096048024012,10.5
19.2221110555278,10.5
19.2346173086543,10.5
19.2471235617809,10.5
19.2596298149075,10.5
19.272136068034,10.5
19.2846423211606,10.5
19.2971485742871,10.5
19.3096548274137,10.5
19.3221610805403,10.5
19.3346673336668,10.5
19.3471735867934,10.5
19.35967983992,10.5
19.3721860930465,10.5
19.3846923461731,10.5
19.3971985992996,10.5
19.4097048524262,10.5
19.4222111055528,10.5
19.4347173586793,10.5
19.4472236118059,10.5
19.4597298649325,10.5
19.472236118059,10.5
19.4847423711856,10.5
19.4972486243122,10.5
19.5097548774387,10.5
19.5222611305653,10.5
19.5347673836918,10.5
19.5472736368184,10.5
19.559779889945,10.5
19.5722861430715,10.5
19.5847923961981,10.5
19.5972986493247,10.5
19.6098049024512,10.5
19.6223111555778,10.5
19.6348174087044,10.5
19.6473236618309,10.5
19.6598299149575,10.5
19.672336168084,10.5
19.6848424212106,10.5
19.6973486743372,10.5
19.7098549274637,10.5
19.7223611805903,10.5
19.7348674337169,10.5
19.7473736868434,10.5
19.75987993997,10.5
19.7723861930965,10.5
19.7848924462231,10.5
19.7973986993497,10.5
19.8099049524762,10.5
19.8224112056028,10.5
19.8349174587294,10.5
19.8474237118559,10.5
19.8599299649825,10.5
19.8724362181091,10.5
19.8849424712356,10.5
19.8974487243622,10.5
19.9099549774887,10.5
19.9224612306153,10.5
19.9349674837419,10.5
19.9474737368684,10.5
19.959979989995,10.5
19.9724862431216,10.5
19.9849924962481,10.5
19.9974987493747,10.5
20.0100050025013,10.5
20.0225112556278,10.5
20.0350175087544,10.5
20.0475237618809,10.5
20.0600300150075,10.5
20.0725362681341,10.5
20.0850425212606,10.5
20.0975487743872,10.5
20.1100550275138,10.5
20.1225612806403,10.5
20.1350675337669,10.5
20.1475737868934,10.5
20.16008004002,10.5
20.1725862931466,10.5
20.1850925462731,10.5
20.1975987993997,10.5
20.2101050525263,10.5
20.2226113056528,10.5
20.2351175587794,10.5
20.247623811906,10.5
20.2601300650325,10.5
20.2726363181591,10.5
20.2851425712856,10.5
20.2976488244122,10.5
20.3101550775388,10.5
20.3226613306653,10.5
20.3351675837919,10.5
20.3476738369185,10.5
20.360180090045,10.5
20.3726863431716,10.5
20.3851925962982,10.5
20.3976988494247,10.5
20.4102051025513,10.5
20.4227113556778,10.5
20.4352176088044,10.5
20.447723861931,10.5
20.4602301150575,10.5
20.4727363681841,10.5
20.4852426213107,10.5
20.4977488744372,10.5
20.5102551275638,10.5
20.5227613806903,10.5
20.5352676338169,10.5
20.5477738869435,10.5
20.56028014007,10.5
20.5727863931966,10.5
20.5852926463232,10.5
20.5977988994497,10.5
20.6103051525763,10.5
20.6228114057029,10.5
20.6353176588294,10.5
20.647823911956,10.5
20.6603301650825,10.5
20.6728364182091,10.5
20.6853426713357,10.5
20.6978489244622,10.5
20.7103551775888,10.5
20.7228614307154,10.5
20.7353676838419,10.5
20.7478739369685,10.5
20.760380190095,10.5
20.7728864432216,10.5
20.7853926963482,10.5
20.7978989494747,10.5
20.8104052026013,10.5
20.8229114557279,10.5
20.8354177088544,10.5
20.847923961981,10.5
20.8604302151076,10.5
20.8729364682341,10.5
20.8854427213607,10.5
20.8979489744872,10.5
20.9104552276138,10.5
20.9229614807404,10.5
20.9354677338669,10.5
20.9479739869935,10.5
20.9604802401201,10.5
20.9729864932466,10.5
20.9854927463732,10.5
20.9979989994997,10.5
21.0105052526263,10.5
21.0230115057529,10.5
21.0355177588794,10.5
21.048024012006,10.5
21.0605302651326,10.5
21.0730365182591,10.5
21.0855427713857,10.5
21.0980490245123,10.5
21.1105552776388,10.5
21.1230615307654,10.5
21.1355677838919,10.5
21.1480740370185,10.5
21.1605802901451,10.5
21.1730865432716,10.5
21.1855927963982,10.5
21.1980990495248,10.5
21.2106053026513,10.5
21.2231115557779,10.5
21.2356178089045,10.5
21.248124062031,10.5
21.2606303151576,10.5
21.2731365682841,10.5
21.2856428214107,10.5
21.2981490745373,10.5
21.3106553276638,10.5
21.3231615807904,10.5
21.335667833917,10.5
21.3481740870435,10.5
21.3606803401701,10.5
21.3731865932966,10.5
21.3856928464232,10.5
21.3981990995498,10.5
21.4107053526763,10.5
21.4232116058029,10.5
21.4357178589295,10.5
21.448224112056,10.5
21.4607303651826,10.5
21.4732366183092,10.5
21.4857428714357,10.5
21.4982491245623,10.5
21.5107553776888,10.5
21.5232616308154,10.5
21.535767883942,10.5
21.5482741370685,10.5
21.5607803901951,10.5
21.5732866433217,10.5
21.5857928964482,10.5
21.5982991495748,10.5
21.6108054027014,10.5
21.6233116558279,10.5
21.6358179089545,10.5
21.648324162081,10.5
21.6608304152076,10.5
21.6733366683342,10.5
21.6858429214607,10.5
21.6983491745873,10.5
21.7108554277139,10.5
21.7233616808404,10.5
21.735867933967,10.5
21.7483741870935,10.5
21.7608804402201,10.5
21.7733866933467,10.5
21.7858929464732,10.5
21.7983991995998,10.5
21.8109054527264,10.5
21.8234117058529,10.5
21.8359179589795,10.5
21.8484242121061,10.5
21.8609304652326,10.5
21.8734367183592,10.5
21.8859429714857,10.5
21.8984492246123,10.5
21.9109554777389,10.5
21.9234617308654,10.5
21.935967983992,10.5
21.9484742371186,10.5
21.9609804902451,10.5
21.9734867433717,10.5
21.9859929964983,10.5
21.9984992496248,10.5
22.0110055027514,10.5
22.0235117558779,10.5
22.0360180090045,10.5
22.0485242621311,10.5
22.0610305152576,10.5
22.0735367683842,10.5
22.0860430215108,10.5
22.0985492746373,10.5
22.1110555277639,10.5
22.1235617808904,10.5
22.136068034017,10.5
22.1485742871436,10.5
22.1610805402701,10.5
22.1735867933967,10.5
22.1860930465233,10.5
22.1985992996498,10.5
22.2111055527764,10.5
22.223611805903,10.5
22.2361180590295,10.5
22.2486243121561,10.5
22.2611305652826,10.5
22.2736368184092,10.5
22.2861430715358,10.5
22.2986493246623,10.5
22.3111555777889,10.5
22.3236618309155,10.5
22.336168084042,10.5
22.3486743371686,10.5
22.3611805902951,10.5
22.3736868434217,10.5
22.3861930965483,10.5
22.3986993496748,10.5
22.4112056028014,10.5
22.423711855928,10.5
22.4362181090545,10.5
22.4487243621811,10.5
22.4612306153077,10.5
22.4737368684342,10.5
22.4862431215608,10.5
22.4987493746873,10.5
22.5112556278139,10.5
22.5237618809405,10.5
22.536268134067,10.5
22.5487743871936,10.5
22.5612806403202,10.5
22.5737868934467,10.5
22.5862931465733,10.5
22.5987993996998,10.5
22.6113056528264,10.5
22.623811905953,10.5
22.6363181590795,10.5
22.6488244122061,10.5
22.6613306653327,10.5
22.6738369184592,10.5
22.6863431715858,10.5
22.6988494247124,10.5
22.7113556778389,10.5
22.7238619309655,10.5
22.736368184092,10.5
22.7488744372186,10.5
22.7613806903452,10.5
22.7738869434717,10.5
22.7863931965983,10.5
22.7988994497249,10.5
22.8114057028514,10.5
22.823911955978,10.5
22.8364182091046,10.5
22.8489244622311,10.5
22.8614307153577,10.5
22.8739369684842,10.5
22.8864432216108,10.5
22.8989494747374,10.5
22.9114557278639,10.5
22.9239619809905,10.5
22.9364682341171,10.5
22.9489744872436,10.5
22.9614807403702,10.5
22.9739869934967,10.5
22.9864932466233,10.5
22.9989994997499,10.5
23.0115057528764,10.5
23.024012006003,10.5
23.0365182591296,10.5
23.0490245122561,10.5
23.0615307653827,10.5
23.0740370185093,10.5
23.0865432716358,10.5
23.0990495247624,10.5
23.1115557778889,10.5
23.1240620310155,10.5
23.1365682841421,10.5
23.1490745372686,10.5
23.1615807903952,10.5
23.1740870435218,10.5
23.1865932966483,10.5
23.1990995497749,10.5
23.2116058029015,10.5
23.224112056028,10.5
23.2366183091546,10.5
23.2491245622811,10.5
23.2616308154077,10.5
23.2741370685343,10.5
23.2866433216608,10.5
23.2991495747874,10.5
23.311655827914,10.5
23.3241620810405,10.5
23.3366683341671,10.5
23.3491745872936,10.5
23.3616808404202,10.5
23.3741870935468,10.5
23.3866933466733,10.5
23.3991995997999,10.5
23.4117058529265,10.5
23.424212106053,10.5
23.4367183591796,10.5
23.4492246123062,10.5
23.4617308654327,10.5
23.4742371185593,10.5
23.4867433716858,10.5
23.4992496248124,10.5
23.511755877939,10.5
23.5242621310655,10.5
23.5367683841921,10.5
23.5492746373187,10.5
23.5617808904452,10.5
23.5742871435718,10.5
23.5867933966984,10.5
23.5992996498249,10.5
23.6118059029515,10.5
23.624312156078,10.5
23.6368184092046,10.5
23.6493246623312,10.5
23.6618309154577,10.5
23.6743371685843,10.5
23.6868434217109,10.5
23.6993496748374,10.5
23.711855927964,10.5
23.7243621810905,10.5
23.7368684342171,10.5
23.7493746873437,10.5
23.7618809404702,10.5
23.7743871935968,10.5
23.7868934467234,10.5
23.7993996998499,10.5
23.8119059529765,10.5
23.8244122061031,10.5
23.8369184592296,10.5
23.8494247123562,10.5
23.8619309654827,10.5
23.8744372186093,10.5
23.8869434717359,10.5
23.8994497248624,10.5
23.911955977989,10.5
23.9244622311156,10.5
23.9369684842421,10.5
23.9494747373687,10.5
23.9619809904952,10.5
23.9744872436218,10.5
23.9869934967484,10.5
23.9994997498749,10.5
24.0120060030015,10.5
24.0245122561281,10.5
24.0370185092546,10.5
24.0495247623812,10.5
24.0620310155078,10.5
24.0745372686343,10.5
24.0870435217609,10.5
24.0995497748874,10.5
24.112056028014,10.5
24.1245622811406,10.5
24.1370685342671,10.5
24.1495747873937,10.5
24.1620810405203,10.5
24.1745872936468,10.5
24.1870935467734,10.5
24.1995997998999,10.5
24.2121060530265,10.5
24.2246123061531,10.5
24.2371185592796,10.5
24.2496248124062,10.5
24.2621310655328,10.5
24.2746373186593,10.5
24.2871435717859,10.5
24.2996498249125,10.5
24.312156078039,10.5
24.3246623311656,10.5
24.3371685842921,10.5
24.3496748374187,10.5
24.3621810905453,10.5
24.3746873436718,10.5
24.3871935967984,10.5
24.399699849925,10.5
24.4122061030515,10.5
24.4247123561781,10.5
24.4372186093047,10.5
24.4497248624312,10.5
24.4622311155578,10.5
24.4747373686843,10.5
24.4872436218109,10.5
24.4997498749375,10.5
24.512256128064,10.5
24.5247623811906,10.5
24.5372686343172,10.5
24.5497748874437,10.5
24.5622811405703,10.5
24.5747873936968,10.5
24.5872936468234,10.5
24.59979989995,10.5
24.6123061530765,10.5
24.6248124062031,10.5
24.6373186593297,10.5
24.6498249124562,10.5
24.6623311655828,10.5
24.6748374187094,10.5
24.6873436718359,10.5
24.6998499249625,10.5
24.712356178089,10.5
24.7248624312156,10.5
24.7373686843422,10.5
24.7498749374687,10.5
24.7623811905953,10.5
24.7748874437219,10.5
24.7873936968484,10.5
24.799899949975,10.5
24.8124062031015,10.5
24.8249124562281,10.5
24.8374187093547,10.5
24.8499249624812,10.5
24.8624312156078,10.5
24.8749374687344,10.5
24.8874437218609,10.5
24.8999499749875,10.5
24.9124562281141,10.5
24.9249624812406,10.5
24.9374687343672,10.5
24.9499749874937,10.5
24.9624812406203,10.5
24.9749874937469,10.5
24.9874937468734,10.5
25,10.5


==> Data/Leader_velocity.csv <==
time,headway
0,10.5
0.0125062531265633,10.4998435956712
0.0250125062531266,10.4993744071447
0.0375187593796898,10.4985925078112
0.0500250125062531,10.4974980199595
0.0625312656328164,10.4960911147651
0.0750375187593797,10.4943720122645
0.087543771885943,10.4923409813432
0.100050025012506,10.4899983397126
0.11255627813907,10.4873444537467
0.125062531265633,10.4843797384753
0.137568784392196,10.4811046575839
0.150075037518759,10.4775197233422
0.162581290645323,10.4736254964463
0.175087543771886,10.4694225860595
0.187593796898449,10.4649116494936
0.200100050025012,10.4600933921909
0.212606303151576,10.4549685677243
0.225112556278139,10.4495379777103
0.237618809404702,10.4438024714915
0.250125062531266,10.4377629462669
0.262631315657829,10.4314203466001
0.275137568784392,10.4247756643733
0.287643821910955,10.4178299387868
0.300150075037519,10.4105842562961
0.312656328164082,10.4030397501024
0.325162581290645,10.3951976003926
0.337668834417209,10.3870590336963
0.350175087543772,10.3786253227561
0.362681340670335,10.3698977865279
0.375187593796898,10.3608777901653
0.387693846923462,10.3515667443881
0.400200100050025,10.3419661056801
0.412706353176588,10.3320773756909
0.425212606303152,10.3219021008799
0.437718859429715,10.3114418725159
0.450225112556278,10.3006983266778
0.462731365682841,10.2896731438162
0.475237618809405,10.278368048343
0.487743871935968,10.2667848086663
0.500250125062531,10.2549252363103
0.512756378189095,10.2427911859022
0.525262631315658,10.2303845551726
0.537768884442221,10.2177072848251
0.550275137568784,10.2047613575102
0.562781390695348,10.191548798394
0.575287643821911,10.1780716739791
0.587793896948474,10.1643320918575
0.600300150075038,10.150332200711
0.612806403201601,10.1360741903109
0.625312656328164,10.1215602908015
0.637818909454727,10.1067927722743
0.650325162581291,10.0917739447732
0.662831415707854,10.0765061571159
0.675337668834417,10.0609917968851
0.687843921960981,10.0452332904287
0.700350175087544,10.0292331027954
0.712856428214107,10.0129937363131
0.72536268134067,9.99651773132208
0.737868934467234,9.97980766489454
0.750375187593797,9.96286615022924
0.76288144072036,9.94569583665176
0.775387693846923,9.92829940961442
0.787893946973487,9.91067959042878
0.80040020010005,9.89283913464746
0.812906453226613,9.87478083320343
0.825412706353177,9.85650751053194
0.83791895947974,9.83802202423916
0.850425212606303,9.81932726510209
0.862931465732866,9.80042615706863
0.87543771885943,9.78132165684117
0.887943971985993,9.76201675213305
0.900450225112556,9.74251446303548
0.91295647823912,9.72281783981265
0.925462731365683,9.70292996262254
0.937968984492246,9.68285394151692
0.950475237618809,9.66259291644139
0.962981490745373,9.64215005690971
0.975487743871936,9.62152855985093
0.987993996998499,9.60073165136846
1.00050025012506,9.57976258434229
1.01300650325163,9.55862463794279
1.02551275637819,9.53732111763074
1.03801900950475,9.51585535515727
1.05052526263132,9.49423070851963
1.06303151575788,9.47245055957973
1.07553776888444,9.45051831541939
1.08804402201101,9.42843740689539
1.10055027513757,9.40621128721706
1.11305652826413,9.38384343194637
1.1255627813907,9.36133733899784
1.13806903451726,9.33869652863861
1.15057528764382,9.31592454268492
1.16308154077039,9.29302494215962
1.17558779389695,9.2700013098376
1.18809404702351,9.24685724688828
1.20060030015008,9.22359637254767
1.21310655327664,9.20022232411836
1.2256128064032,9.17673875696949
1.23811905952976,9.15314934453679
1.25062531265633,9.12945777682221
1.26313156578289,9.10566775873333
1.27563781890945,9.08178301253974
1.28814407203602,9.05780727405862
1.30065032516258,9.03374429251353
1.31315657828914,9.00959783053442
1.32566283141571,8.98537166415764
1.33816908454227,8.96106958282594
1.35067533766883,8.93669538858716
1.3631815907954,8.91225289250373
1.37568784392196,8.88774591905453
1.38819409704852,8.86317830181948
1.40070035017509,8.83855388277005
1.41320660330165,8.81387651226927
1.42571285642821,8.78915004907179
1.43821910955478,8.76437836032379
1.45072536268134,8.73956532156305
1.4632316158079,8.71471481377414
1.47573786893447,8.68983072339669
1.48824412206103,8.6649169438565
1.50075037518759,8.63997737179782
1.51325662831416,8.6150159070734
1.52576288144072,8.5900364527445
1.53826913456728,8.56504291508092
1.55077538769385,8.54003920356097
1.56328164082041,8.5150292302524
1.57578789394697,8.49001690560052
1.58829414707354,8.46500614302304
1.6008004002001,8.44000085494499
1.61330665332666,8.41500495182214
1.62581290645323,8.39002234214104
1.63831915957979,8.36505693241899
1.65082541270635,8.34011262720404
1.66333166583292,8.31519332907486
1.67583791895948,8.29030293538346
1.68834417208604,8.26544533912269
1.70085042521261,8.24062442940571
1.71335667833917,8.21584408825159
1.72586293146573,8.19110819058531
1.7383691845923,8.1664206042377
1.75087543771886,8.14178518994551
1.76338169084542,8.11720580135138
1.77588794397199,8.09268628388262
1.78839419709855,8.06823047141532
1.80090045022511,8.04384219042005
1.81340670335168,8.0195252556982
1.82591295647824,7.9952834699301
1.8384192096048,7.97112062367506
1.85092546273137,7.94704049537134
1.86343171585793,7.92304685133614
1.87593796898449,7.89914344560357
1.88844422211106,7.87533401592787
1.90095047523762,7.85162228705066
1.91345672836418,7.828011968438
1.92596298149075,7.80450675254944
1.93846923461731,7.78111031483799
1.95097548774387,7.75782631375014
1.96348174087044,7.73465839072583
1.975987993997,7.7116101701985
1.98849424712356,7.68868525741155
2.00100050025013,7.66588723744029
2.01350675337669,7.64321967730986
2.02601300650325,7.62068612238281
2.03851925962981,7.59829009631335
2.05102551275638,7.57603510104737
2.06353176588294,7.55392461682243
2.0760380190095,7.53196210216776
2.08854427213607,7.51015099327514
2.10105052526263,7.48849470050208
2.11355677838919,7.46699661215429
2.12606303151576,7.44566009106333
2.13856928464232,7.42448847390205
2.15107553776888,7.40348507118461
2.16358179089545,7.38265316726646
2.17608804402201,7.36199602034435
2.18859429714857,7.34151686238711
2.20110055027514,7.32121889596872
2.2136068034017,7.30110529623799
2.22611305652826,7.28117920971053
2.23861930965483,7.26144375265809
2.25112556278139,7.24190201110862
2.26363181590795,7.22255704084619
2.27613806903452,7.20341186741108
2.28864432216108,7.18446948606909
2.30115057528764,7.16573285923819
2.31365682841421,7.14720491772456
2.32616308154077,7.12888855996634
2.33866933466733,7.11078665049099
2.3511755877939,7.09290201991535
2.36368184092046,7.07523746494561
2.37618809404702,7.05779574837728
2.38869434717359,7.04057959897027
2.40120060030015,7.02359170899935
2.41370685342671,7.00683473596365
2.42621310655328,6.99031130107979
2.43871935967984,6.97402398838999
2.4512256128064,6.95797534476204
2.46373186593297,6.94216787988934
2.47623811905953,6.92660406629088
2.48874437218609,6.91128633884089
2.50125062531266,6.89621709286838
2.51375687843922,6.88139868590277
2.52626313156578,6.86683343569144
2.53876938469235,6.85252361994044
2.55127563781891,6.83847147631445
2.56378189094547,6.82467920243679
2.57628814407204,6.81114895588944
2.5887943971986,6.79788285297739
2.60130065032516,6.78488296857145
2.61380690345173,6.77215133633611
2.62631315657829,6.75968994742391
2.63881940970485,6.7475007504749
2.65132566283142,6.73558565161664
2.66383191595798,6.7239465144642
2.67633816908454,6.71258515989951
2.68884442221111,6.70150336460925
2.70135067533767,6.69070286223806
2.71385692846423,6.6801853421161
2.7263631815908,6.66995244898731
2.73886943471736,6.66000578300947
2.75137568784392,6.65034689975414
2.76388194097049,6.64097731020605
2.77638819409705,6.63189847985103
2.78889444722361,6.62311182870178
2.80140070035018,6.61461873126978
2.81390695347674,6.60642051580693
2.8264132066033,6.59851846430548
2.83891945972987,6.59091381249811
2.85142571285643,6.58360774985788
2.86393196598299,6.57660141935335
2.87643821910955,6.56989591664752
2.88894447223612,6.56349229074996
2.90145072536268,6.55739154321761
2.91395697848924,6.55159462807796
2.92646323161581,6.54610245182909
2.93896948474237,6.54091587343967
2.95147573786893,6.53603570432053
2.9639819909955,6.53146270769197
2.97648824412206,6.5271975988828
2.98899449724862,6.52324104503434
3.00150075037519,6.51959366489551
3.01400700350175,6.51625602882278
3.02651325662831,6.5132286587802
3.03901950975488,6.5105120283394
3.05152576288144,6.5081065624709
3.064032016008,6.50601263735774
3.07653826913457,6.50423058054907
3.08904452226113,6.50276067074953
3.10155077538769,6.50160313781805
3.11405702851426,6.50075816276781
3.12656328164082,6.50022587776625
3.13906953476738,6.5000063661231
3.15157578789395,6.50009966216115
3.16408204102051,6.50050575124833
3.17658829414707,6.50122456986541
3.18909454727364,6.5022560056061
3.2016008004002,6.50359989717708
3.21410705352676,6.50525603439796
3.22661330665333,6.50722415820961
3.23911955977989,6.50950396085354
3.25162581290645,6.51209508564867
3.26413206603302,6.51499712727172
3.27663831915958,6.51820963188466
3.28914457228614,6.52173209713473
3.30165082541271,6.52556397215441
3.31415707853927,6.52970465756142
3.32666333166583,6.53415350571341
3.3391695847924,6.53890982079303
3.35167583791896,6.54397285868932
3.36418209104552,6.54934182755541
3.37668834417209,6.55501588781649
3.38919459729865,6.56099415216979
3.40170085042521,6.56727568558459
3.41420710355178,6.5738595054125
3.42671335667834,6.58074458208507
3.4392196098049,6.58792983843014
3.45172586293147,6.59541415056784
3.46423211605803,6.60319634809168
3.47673836918459,6.61127521406862
3.48924462231116,6.619649485039
3.50175087543772,6.62831785101659
3.51425712856428,6.637278956263
3.52676338169085,6.64653139911913
3.53926963481741,6.65607373213838
3.55177588794397,6.66590446296281
3.56428214107054,6.67602205432318
3.5767883941971,6.68642492403894
3.58929464732366,6.69711144501822
3.60180090045022,6.70807994548916
3.61430715357679,6.7193287102289
3.62681340670335,6.73085597935509
3.63931965982992,6.7426599498378
3.65182591295648,6.75473877576363
3.66433216608304,6.76709056833566
3.6768384192096,6.77971339587349
3.68934467233617,6.79260528381325
3.70185092546273,6.80576421570834
3.71435717858929,6.81918813347463
3.72686343171586,6.83287493697906
3.73936968484242,6.84682248563306
3.75187593796898,6.86102859840303
3.76438219109555,6.87549105381037
3.77688844422211,6.89020758993144
3.78939469734867,6.90517590447213
3.80190095047524,6.92039365669929
3.8144072036018,6.9358584659575
3.82691345672836,6.95156791307489
3.83941970985493,6.96751954128151
3.85192596298149,6.98371085620929
3.86443221610805,7.00013932589207
3.87693846923462,7.01680238076557
3.88944472236118,7.03369741399068
3.90195097548774,7.05082178368849
3.91445722861431,7.06817281068073
3.92696348174087,7.08574778088898
3.93946973486743,7.10354394588994
3.951975987994,7.12155852291545
3.96448224112056,7.13978869485251
3.97698849424712,7.15823161024324
3.98949474737369,7.17688438379716
4.00200100050025,7.19574409883618
4.01450725362681,7.21480780457703
4.02701350675338,7.23407251906061
4.03951975987994,7.2535352296412
4.0520260130065,7.27319289298649
4.06453226613307,7.29304243507756
4.07703851925963,7.3130807512089
4.08954477238619,7.33330470637617
4.10205102551276,7.35371113832623
4.11455727863932,7.37429685429452
4.12706353176588,7.39505863406448
4.13956978489245,7.41599323079688
4.15207603801901,7.43709737102984
4.16458229114557,7.45836775467881
4.17708854427214,7.4798010550366
4.1895947973987,7.50139391880112
4.20210105052526,7.5231429692768
4.21460730365183,7.54504480434283
4.22711355677839,7.56709599741744
4.23961980990495,7.5892930997395
4.25212606303152,7.6116326403685
4.26463231615808,7.63411112618454
4.27713856928464,7.65672504188835
4.28964482241121,7.6794708500013
4.30215107553777,7.7023449920285
4.31465732866433,7.72534389135438
4.3271635817909,7.74846394940184
4.33966983491746,7.77170154975967
4.35217608804402,7.79505305855104
4.36468234117059,7.81851482443349
4.37718859429715,7.84208317859896
4.38969484742371,7.86575443477376
4.40220110055028,7.8895248893756
4.41470735367684,7.91339082546766
4.4272136068034,7.93734850943853
4.43971985992996,7.96139419332178
4.45222611305653,7.98552411656607
4.46473236618309,8.00973450603511
4.47723861930965,8.03402157600771
4.48974487243622,8.05838152817775
4.50225112556278,8.08281055165418
4.51475737868934,8.10730482521987
4.52726363181591,8.13186051837034
4.53976988494247,8.15647378904995
4.55227613806903,8.18114078756821
4.5647823911956,8.20585765665473
4.57728864432216,8.23062053145921
4.58979489744872,8.25542553955143
4.60230115057529,8.28026880092127
4.61480740370185,8.30514642874062
4.62731365682841,8.33005453319005
4.63981990995498,8.35498921709794
4.65232616308154,8.37994658005288
4.6648324162081,8.4049227191498
4.67733866933467,8.42991372899
4.68984492246123,8.45491570168111
4.70235117558779,8.47992472683714
4.71485742871436,8.50493689163616
4.72736368184092,8.52994828471224
4.73986993496748,8.55495499357537
4.75237618809405,8.5799531059975
4.76488244122061,8.60493871238036
4.77738869434717,8.62990790575544
4.78989494747374,8.65485678178399
4.8024012006003,8.67978143875701
4.81490745372686,8.70467797759528
4.82741370685343,8.7295425035862
4.83991995997999,8.75437112868371
4.85242621310655,8.77915996802676
4.86493246623312,8.80390514430615
4.87743871935968,8.82860278795767
4.88994497248624,8.85324903716204
4.90245122561281,8.87784003784491
4.91495747873937,8.90237194367688
4.92746373186593,8.92684091637264
4.9399699849925,8.95124312995417
4.95247623811906,8.9755747666974
4.96498249124562,8.99983202020444
4.97748874437219,9.0240110968825
4.98999499749875,9.04810821594393
5.00250125062531,9.0721196094062
5.01500750375188,9.09604152209189
5.02751375687844,9.11987021162872
5.040020010005,9.14360195054462
5.05252626313157,9.16723302780806
5.06503251625813,9.1907597458959
5.07753876938469,9.21417842494882
5.09004502251126,9.2374854028695
5.10255127563782,9.2606770353226
5.11505752876438,9.28374969573476
5.12756378189095,9.30669977529461
5.14007003501751,9.32952368313256
5.15257628814407,9.3522178504621
5.16508254127064,9.37477872693047
5.1775887943972,9.39720278297978
5.19009504752376,9.41948651161756
5.20260130065033,9.44162642841687
5.21510755377689,9.4636190715162
5.22761380690345,9.48546100161954
5.24012006003001,9.50714880199636
5.25262631315658,9.52867907945127
5.26513256628314,9.55004846776177
5.27763881940971,9.57125362321652
5.29014507253627,9.59229122872274
5.30265132566283,9.61315799435125
5.31515757878939,9.63385065733651
5.32766383191596,9.65436598207665
5.34017008504252,9.67470076013339
5.35267633816908,9.6948518102321
5.36518259129565,9.71481597999948
5.37768884442221,9.73459014782997
5.39019509754877,9.75417121954395
5.40270135067534,9.77355613229977
5.4152076038019,9.79274185473792
5.42771385692846,9.81172538698099
5.44022011005503,9.83050376063372
5.45272636318159,9.84907403878297
5.46523261630815,9.86743331599773
5.47773886943472,9.88557872052487
5.49024512256128,9.90350741480447
5.50275137568784,9.92121659361102
5.51525762881441,9.93870348708185
5.52776388194097,9.95596536073737
5.54027013506753,9.97299951548102
5.5527763881941,9.98980328759933
5.56528264132066,10.0063740487619
5.57778889444722,10.022709206175
5.59029514757379,10.0388062056015
5.60280140070035,10.0546625288272
5.61530765382691,10.0702756952994
5.62781390695348,10.0856432632527
5.64032016008004,10.1007628297095
5.6528264132066,10.1156320304795
5.66533266633317,10.1302485401599
5.67783891945973,10.1446100721355
5.69034517258629,10.158714379744
5.70285142571286,10.1725592574778
5.71535767883942,10.1861425391506
5.72786393196598,10.1994621002107
5.74037018509255,10.2125158578079
5.75287643821911,10.2253017707936
5.76538269134567,10.2378178397212
5.77788894447224,10.2500621068458
5.7903951975988,10.2620326564196
5.80290145072536,10.2737276167145
5.81540770385193,10.2851451580328
5.82791395697849,10.2962834943902
5.84042021010505,10.3071408839291
5.85292646323162,10.3177156289189
5.86543271635818,10.3280060757559
5.87793896948474,10.3380106149635
5.89044522261131,10.3477276812364
5.90295147573787,10.3571557550156
5.91545772886443,10.3662933614878
5.927963981991,10.3751390711966
5.94047023511756,10.3836915007465
5.95297648824412,10.3919493128031
5.96548274137069,10.3999112160933
5.97798899449725,10.407575965405
5.99049524762381,10.4149423615875
6.00300150075037,10.4220092524698
6.01550775387694,10.4287755327912
6.0280140070035,10.4352401439983
6.04052026013006,10.4414020750386
6.05302651325663,10.4472603623606
6.06553276638319,10.4528140899137
6.07803901950976,10.4580623891482
6.09054527263632,10.4630044390155
6.10305152576288,10.4676394664035
6.11555777888944,10.4719667465007
6.12806403201601,10.4759856023123
6.14057028514257,10.4796954052769
6.15307653826913,10.483095575276
6.1655827913957,10.4861855806338
6.17808904452226,10.4889649381175
6.19059529764882,10.4914332129368
6.20310155077539,10.4935900188997
6.21560780390195,10.4954350187681
6.22811405702851,10.4969679239188
6.24062031015508,10.4981884945976
6.25312656328164,10.4990965399333
6.2656328164082,10.4996919179383
6.27813906953477,10.4999745355082
6.29064532266133,10.4999443484222
6.30315157578789,10.4996013613385
6.31565782891446,10.498945627904
6.32816408204102,10.4979772507679
6.34067033516758,10.4966963814082
6.35317658829415,10.4951032201227
6.36568284142071,10.4931980160296
6.37818909454727,10.490981067067
6.39069534767384,10.4884527199933
6.4032016008004,10.4856133703125
6.41570785392696,10.4824634619901
6.42821410705353,10.4790034879141
6.44072036018009,10.4752339893127
6.45322661330665,10.4711555556659
6.46573286643322,10.4667688247051
6.47823911955978,10.4620744824132
6.49074537268634,10.4570732630249
6.50325162581291,10.451765948957
6.51575787893947,10.4461533700607
6.52826413206603,10.4402364044877
6.5407703851926,10.4340159778531
6.55327663831916,10.4274930629492
6.56578289144572,10.4206686797458
6.57828914457229,10.4135438953896
6.59079539769885,10.4061198242049
6.60330165082541,10.3983976276747
6.61580790395198,10.3903785133422
6.62831415707854,10.3820637356966
6.6408204102051,10.373454595562
6.65332666333167,10.3645524393604
6.66583291645823,10.3553586591119
6.67833916958479,10.3458746924343
6.69084542271136,10.3361020225435
6.70335167583792,10.3260421782533
6.71585792896448,10.3156967330384
6.72836418209105,10.3050673048438
6.74087043521761,10.2941555568053
6.75337668834417,10.2829631955917
6.76588294147074,10.2714919713876
6.7783891945973,10.2597436778934
6.79089544772386,10.2477201523248
6.80340170085042,10.2354232754136
6.81590795397699,10.2228549709717
6.82841420710355,10.2100172041469
6.84092046023012,10.1969119836588
6.85342671335668,10.183541359502
6.86593296648324,10.1699074226043
6.87843921960981,10.1560123048272
6.89094547273637,10.1418581789656
6.90345172586293,10.127447258748
6.91595797898949,10.1127817988219
6.92846423211606,10.0978640925409
6.94097048524262,10.0826964734191
6.95347673836918,10.0672813145304
6.96598299149575,10.0516210268037
6.97848924462231,10.0357180590236
6.99099549774887,10.0195748978296
7.00350175087544,10.0031940677168
7.016008004002,9.98657813103538
7.02851425712856,9.96972968740663
7.04102051025513,9.95265137106557
7.05352676338169,9.93534585431493
7.06603301650825,9.91781584429626
7.07853926963482,9.90006408243623
7.09104552276138,9.88209334444663
7.10355177588794,9.8639064403244
7.11605802901451,9.84550621435157
7.12856428214107,9.82689554509534
7.14107053526763,9.80807734380375
7.1535767883942,9.78905455296748
7.16608304152076,9.7698301493154
7.17858929464732,9.75040713993984
7.19109554777389,9.73078856215955
7.20360180090045,9.7109774835197
7.21610805402701,9.6909770017919
7.22861430715358,9.6707902449742
7.24112056028014,9.65042037129106
7.2536268134067,9.62987056702694
7.26613306653327,9.60914404552843
7.27863931965983,9.58824405014811
7.29114557278639,9.56717385003987
7.30365182591296,9.54593674007648
7.31615807903952,9.52453604084958
7.32866433216608,9.50297509866967
7.34117058529265,9.48125728556612
7.35367683841921,9.45938599928716
7.36618309154577,9.43736466123655
7.37868934467234,9.41519671467727
7.3911955977989,9.39288562842797
7.40370185092546,9.37043489235515
7.41620810405203,9.34784801723002
7.42871435717859,9.32512853472848
7.44122061030515,9.30227999743111
7.45372686343172,9.2793059788232
7.46623311655828,9.25621007329472
7.47873936968484,9.2329958933382
7.49124562281141,9.20966706926768
7.50375187593797,9.18622725135978
7.51625812906453,9.16268010583295
7.5287643821911,9.13902931482362
7.54127063531766,9.11527857638609
7.55377688844422,9.09143160449263
7.56628314157079,9.06749212903341
7.57878939469735,9.04346389571514
7.59129564782391,9.01935066177858
7.60380190095047,8.99515619935524
7.61630815407704,8.97088429367235
7.6288144072036,8.94653874077071
7.64132066033017,8.9221233475047
7.65382691345673,8.89764193154227
7.66633316658329,8.87309832136498
7.67883941970986,8.84849635626795
7.69134567283642,8.8238398853704
7.70385192596298,8.79913276377907
7.71635817908954,8.77437885734938
7.72886443221611,8.74958203821952
7.74137068534267,8.72474618417105
7.75387693846923,8.69987517862888
7.7663831915958,8.67497291066125
7.77888944472236,8.65004327497977
7.79139569784892,8.62509017193797
7.80390195097549,8.60011750408386
7.81640820410205,8.57512917733328
7.82891445722861,8.5501291012749
7.84142071035518,8.52512118595412
7.85392696348174,8.5001093418731
7.8664332166083,8.47509747999074
7.87893946973487,8.4500895117227
7.89144572286143,8.4250893489414
7.90395197598799,8.40010090301138
7.91645822911456,8.37512808104757
7.92896448224112,8.35017479040756
7.94147073536768,8.32524493436053
7.95397698849425,8.30034241147705
7.96648324162081,8.27547111562901
7.97898949474737,8.25063493598967
7.99149574787394,8.22583775703363
8.0040020010005,8.20108345847553
8.01650825412706,8.17637591135572
8.02901450725363,8.15171898062305
8.04152076038019,8.12711652376724
8.05402701350675,8.10257238850096
8.06653326663332,8.07809041275984
8.07903951975988,8.05367442470249
8.09154577288644,8.02932824271045
8.10405202601301,8.00505567538822
8.11655827913957,7.98086051982347
8.12906453226613,7.95674655943413
8.1415707853927,7.93271756720801
8.15407703851926,7.90877730156369
8.16658329164582,7.8849295061855
8.17908954477239,7.86117791002356
8.19159579789895,7.83752622729371
8.20410205102551,7.81397815747757
8.21660830415208,7.79053738488376
8.22911455727864,7.76720757470223
8.2416208104052,7.74399237698224
8.25412706353177,7.72089542330118
8.26663331665833,7.69792032570904
8.27913956978489,7.67507067672837
8.29164582291146,7.65235004935431
8.30415207603802,7.62976199705453
8.31665832916458,7.60731005376799
8.32916458229115,7.58499773091358
8.34167083541771,7.5628285183171
8.35417708854427,7.54080588444406
8.36668334167084,7.51893327364506
8.3791895947974,7.49721410615574
8.39169584792396,7.47565177809681
8.40420210105053,7.45424966147404
8.41670835417709,7.43301110417824
8.42921460730365,7.41193942896075
8.44172086043021,7.39103793058149
8.45422711355678,7.37030987940635
8.46673336668334,7.34975851771036
8.4792396198099,7.32938705931263
8.49174587293647,7.30919868957633
8.50425212606303,7.28919656540873
8.51675837918959,7.26938381526116
8.52926463231616,7.24976353905152
8.54177088544272,7.23033880486575
8.55427713856928,7.21111265135931
8.56678339169585,7.19208808639625
8.57928964482241,7.17326808533072
8.59179589794898,7.15465559100703
8.60430215107554,7.13625351375958
8.6168084042021,7.11806473141293
8.62931465732867,7.10009208928176
8.64182091045523,7.08233839915915
8.65432716358179,7.06480643695852
8.66683341670835,7.04749894589616
8.67933966983492,7.03041863322273
8.69184592296148,7.01356816995292
8.70435217608804,6.99695019086545
8.71685842921461,6.98056729450301
8.72936468234117,6.96442204317234
8.74187093546773,6.94851696294266
8.7543771885943,6.93285454126559
8.76688344172086,6.91743722782745
8.77938969484742,6.90226743484631
8.79189594797399,6.88734753494804
8.80440220110055,6.8726798611663
8.81690845422711,6.85826670694254
8.82941470735368,6.84411032612602
8.84192096048024,6.83021293297382
8.8544272136068,6.81657670203351
8.86693346673337,6.80320376542423
8.87943971985993,6.79009621524
8.89194597298649,6.77725610217126
8.90445222611306,6.76468543437588
8.91695847923962,6.75238617747921
8.92946473236618,6.74036025457399
8.94197098549275,6.72860954622045
8.95447723861931,6.71713589044625
8.96698349174587,6.70594108263221
8.97948974487244,6.69502687316069
8.991995997999,6.68439496944174
9.00450225112556,6.67404703480199
9.01700850425213,6.66398468760875
9.02951475737869,6.65420950127004
9.04202101050525,6.64472300423456
9.05452726363182,6.63552667999171
9.06703351675838,6.6266219670716
9.07953976988494,6.6180102588517
9.09204602301151,6.60969290176406
9.10455227613807,6.60167119707023
9.11705852926463,6.59394639965566
9.1295647823912,6.58651971759656
9.14207103551776,6.57939231215987
9.15457728864432,6.57256529780329
9.16708354177089,6.56603974217527
9.17958979489745,6.559816666115
9.19209604802401,6.55389704333079
9.20460230115058,6.54828179933601
9.21710855427714,6.54297181269394
9.2296148074037,6.53796791400551
9.24212106053026,6.53327088579008
9.25462731365683,6.52888146248544
9.26713356678339,6.5248003304478
9.27963981990995,6.52102812795181
9.29214607303652,6.51756544519053
9.30465232616308,6.51441282388172
9.31715857928964,6.5115707569667
9.32966483241621,6.50903968909319
9.34217108554277,6.50682001613886
9.35467733866933,6.50491208520558
9.3671835917959,6.50331619461947
9.37968984492246,6.50203259393088
9.39219609804903,6.50106148391438
9.40470235117559,6.50040301656599
9.41720860430215,6.50005729491414
9.42971485742871,6.50002437295462
9.44222111055528,6.50030425580465
9.45472736368184,6.50089689968949
9.4672336168084,6.50180221194236
9.47973986993497,6.50302005100447
9.49224612306153,6.50455022642502
9.50475237618809,6.50639249886122
9.51725862931466,6.5085465801473
9.52976488244122,6.51101213350327
9.54227113556778,6.51378877307011
9.55477738869435,6.5168760644758
9.56728364182091,6.52027352491678
9.57978989494747,6.52398062315798
9.59229614807404,6.52799677953281
9.6048024012006,6.53232136594318
9.61730865432716,6.53695370585945
9.62981490745373,6.54189307474002
9.64232116058029,6.54713870016391
9.65482741370685,6.55268976127457
9.66733366683342,6.5585453897951
9.67983991995998,6.56470467005172
9.69234617308654,6.57116663897384
9.70485242621311,6.57793028609404
9.71735867933967,6.58499455354804
9.72986493246623,6.59235833608328
9.7423711855928,6.60002048224303
9.75487743871936,6.60797979342733
9.76738369184592,6.61623502429038
9.77988994497249,6.62478488369447
9.79239619809905,6.63362803470998
9.80490245122561,6.6427630946154
9.81740870435218,6.6521886348973
9.82991495747874,6.66190318125034
9.8424212106053,6.67190521371856
9.85492746373187,6.68219316853142
9.86743371685843,6.6927654360001
9.87993996998499,6.70362036211154
9.89244622311156,6.71475624923061
9.90495247623812,6.72617135610019
9.91745872936468,6.73786389784109
9.92996498249125,6.74983204595211
9.94247123561781,6.76207392830999
9.95497748874437,6.77458762956694
9.96748374187094,6.78737119333088
9.9799899949975,6.8004226192628
9.99249624812406,6.81373986560085
10.0050025012506,6.82732084968946
10.0175087543772,6.84116344797933
10.0300150075038,6.85526549602745
10.0425212606303,6.8696247884971
10.0550275137569,6.88423907915782
10.0675337668834,6.89910608148882
10.08004002001,6.9142234712129
10.0925462731366,6.92958888273787
10.1050525262631,6.94519991232888
10.1175587793897,6.96105411862957
10.1300650325163,6.97714902266203
10.1425712856428,6.99348210782681
10.1550775387694,7.01005081990294
10.1675837918959,7.02685256704789
10.1800900450225,7.04388472037092
10.1925962981491,7.06114461705722
10.2051025512756,7.07862955642626
10.2176088044022,7.09633680321021
10.2301150575288,7.11426358823645
10.2426213106553,7.13240710842756
10.2551275637819,7.15076452680133
10.2676338169085,7.16933297247074
10.280140070035,7.18810954064398
10.2926463231616,7.20709129379008
10.3051525762881,7.22627526402702
10.3176588294147,7.24565844955699
10.3301650825413,7.26523781843472
10.3426713356678,7.28501030885331
10.3551775887944,7.30497282914416
10.367683841921,7.32512225777698
10.3801900950475,7.34545544335982
10.3926963481741,7.36596920464038
10.4052026013007,7.38666033341945
10.4177088544272,7.40752559342697
10.4302151075538,7.42856172010494
10.4427213606803,7.44976542335833
10.4552276138069,7.47113338755511
10.4677338669335,7.4926622715262
10.48024012006,7.5143487085655
10.4927463731866,7.53618930642987
10.5052526263132,7.55818064801334
10.5177588794397,7.58031929487179
10.5302651325663,7.60260178310614
10.5427713856928,7.62502462712418
10.5552776388194,7.64758432036061
10.567783891946,7.67027733527703
10.5802901450725,7.69310012336189
10.5927963981991,7.71604911513057
10.6053026513257,7.73912072013164
10.6178089044522,7.76231133018292
10.6303151575788,7.78561731794765
10.6428214107054,7.80903503711779
10.6553276638319,7.83256082517363
10.6678339169585,7.85619100338378
10.680340170085,7.8799218768052
10.6928464232116,7.90374973428317
10.7053526763382,7.9276708484513
10.7178589294647,7.95168147698254
10.7303651825913,7.97577786550698
10.7428714357179,7.99995624375156
10.7553776888444,8.02421282979729
10.767883941971,8.04854383043064
10.7803901950975,8.07294544114348
10.7928964482241,8.09741384613308
10.8054027013507,8.12194521830217
10.8179089544772,8.1465357195009
10.8304152076038,8.17118150464736
10.8429214607304,8.19587871799636
10.8554277138569,8.2206234959777
10.8679339669835,8.24541196875689
10.8804402201101,8.27024026023519
10.8929464732366,8.29510448804956
10.9054527263632,8.3200007635727
10.9179589794897,8.34492519191304
10.9304652326163,8.36987387459976
10.9429714857429,8.39484290982884
10.9554777388694,8.41982839094315
10.967983991996,8.44482641010634
10.9804902451226,8.46983305831794
10.9929964982491,8.49484442541345
11.0055027513757,8.51985660006429
11.0180090045023,8.54486566977782
11.0305152576288,8.56986772184581
11.0430215107554,8.59485884698685
11.0555277638819,8.61983513497779
11.0680340170085,8.6447926789588
11.0805402701351,8.66972757603165
11.0930465232616,8.69463592725972
11.1055527763882,8.71951383766802
11.1180590295148,8.7443574162432
11.1305652826413,8.76916277600865
11.1430715357679,8.79392603801442
11.1555777888944,8.81864332851933
11.168084042021,8.84331078057701
11.1805902951476,8.86792453630817
11.1930965482741,8.89248074690058
11.2056028014007,8.91697557260907
11.2181090545273,8.94140518275555
11.2306153076538,8.96576575572901
11.2431215607804,8.99005348054712
11.255627813907,9.01426455948301
11.2681340670335,9.03839520425588
11.2806403201601,9.06244164043384
11.2931465732866,9.08640010769011
11.3056528264132,9.11026685980303
11.3181590795398,9.13403816465604
11.3306653326663,9.1577103042377
11.3431715857929,9.18127957475781
11.3556778389195,9.20474229072743
11.368184092046,9.22809478171886
11.3806903451726,9.25133339429226
11.3931965982992,9.27445449403483
11.4057028514257,9.29745446556073
11.4182091045523,9.32032971251116
11.4307153576788,9.3430766575543
11.4432216108054,9.36569174238537
11.455727863932,9.38817142880777
11.4682341170585,9.41051220207714
11.4807403701851,9.43271056650621
11.4932466233117,9.45476304970549
11.5057528764382,9.47666620306772
11.5182591295648,9.49841660176787
11.5307653826913,9.52001084476313
11.5432716358179,9.54144555479291
11.5557778889445,9.56271737837885
11.568284142071,9.58382298825336
11.5807903951976,9.60475908391718
11.5932966483242,9.62552238945715
11.6058029014507,9.64610965724605
11.6183091545773,9.66651766797495
11.6308154077039,9.68674323065315
11.6433216608304,9.70678318260818
11.655827913957,9.72663438948583
11.6683341670835,9.74629374526043
11.6808404202101,9.76575817555623
11.6933466733367,9.78502463590016
11.7058529264632,9.80409011175871
11.7183591795898,9.82295162117857
11.7308654327164,9.84160621478661
11.7433716858429,9.86005097578986
11.7558779389695,9.87828301997555
11.768384192096,9.89629949571109
11.7808904452226,9.91409758395599
11.7933966983492,9.93167450147492
11.8059029514757,9.94902749903057
11.8184092046023,9.96615386140848
11.8309154577289,9.98305090990437
11.8434217108554,9.9997160023241
11.855927963982,10.0161465329837
11.8684342171086,10.0323399327093
11.8809404702351,10.0482936688372
11.8934467233617,10.064005245214
11.9059529764882,10.0794722042369
11.9184592296148,10.0946921274353
11.9309654827414,10.1096626330844
11.9434717358679,10.1243813794663
11.9559779889945,10.1388460649093
11.9684842421211,10.153054427788
11.9809904952476,10.1670042465234
11.9934967483742,10.1806933395826
12.0060030015007,10.1941195654793
12.0185092546273,10.2072808232108
12.0310155077539,10.2201750553487
12.0435217608804,10.2328002443468
12.056028014007,10.2451544150239
12.0685342671336,10.2572356352691
12.0810405202601,10.269042016042
12.0935467733867,10.2805717113724
12.1060530265133,10.2918229183602
12.1185592796398,10.3027938771761
12.1310655327664,10.3134828710629
12.1435717858929,10.3238882283789
12.1560780390195,10.3340083217943
12.1685842921461,10.3438415678048
12.1810905452726,10.3533864283862
12.1935967983992,10.3626414109951
12.2061030515258,10.3716050685683
12.2186093046523,10.3802759995233
12.2311155577789,10.388652847758
12.2436218109055,10.3967343026508
12.256128064032,10.4045190998153
12.2686343171586,10.4120060221807
12.2811405702851,10.4191938982161
12.2936468234117,10.4260816035673
12.3061530765383,10.4326680611349
12.3186593296648,10.4389522410742
12.3311655827914,10.4449331607953
12.343671835918,10.4506098849629
12.3561780890445,10.4559815254964
12.3686843421711,10.461047241819
12.3811905952976,10.4658062419978
12.3936968484242,10.4702577814375
12.4062031015508,10.4744011637753
12.4187093546773,10.4782357410405
12.4312156078039,10.4817609136541
12.4437218609305,10.4849761304293
12.456228114057,10.4878808885712
12.4687343671836,10.4904747336767
12.4812406203102,10.4927572597911
12.4937468734367,10.4947281100393
12.5062531265633,10.496386976151
12.5187593796898,10.4977335986341
12.5312656328164,10.4987677668881
12.543771885943,10.4994893192036
12.5562781390695,10.4998981427626
12.5687843921961,10.4999941736389
12.5812906453227,10.4997773967971
12.5937968984492,10.4992478460877
12.6063031515758,10.4984056042375
12.6188094047024,10.4972508031206
12.6313156578289,10.4957836234519
12.6438219109555,10.4940042946996
12.656328164082,10.4919130950847
12.6688344172086,10.4895103515815
12.6813406703352,10.4867964399175
12.6938469234617,10.4837717845732
12.7063531765883,10.4804368587725
12.7188594297149,10.4767921838842
12.7313656828414,10.4728383301392
12.743871935968,10.4685759162269
12.7563781890945,10.4640056088149
12.7688844422211,10.4591281225501
12.7813906953477,10.4539442200577
12.7938969484742,10.4484547119415
12.8064032016008,10.4426604567843
12.8189094547274,10.4365623611473
12.8314157078539,10.4301613786321
12.8439219609805,10.4234585103947
12.8564282141071,10.4164548053452
12.8689344672336,10.4091513589653
12.8814407203602,10.4015493133082
12.8939469734867,10.3936498569982
12.9064532266133,10.3854542252307
12.9189594797399,10.3769636997726
12.9314657328664,10.3681796089621
12.943971985993,10.3591033268263
12.9564782391196,10.3497362725123
12.9689844922461,10.3400799119323
12.9814907453727,10.3301357556043
12.9939969984993,10.3199053585821
13.0065032516258,10.3093903204557
13.0190095047524,10.2985922853508
13.0315157578789,10.2875129419291
13.0440220110055,10.2761540233882
13.0565282641321,10.2645173069626
13.0690345172586,10.2526046117628
13.0815407703852,10.2404178020165
13.0940470235118,10.2279587843128
13.1065532766383,10.2152295071204
13.1190595297649,10.202231960787
13.1315657828914,10.1889681775399
13.144072036018,10.1754402314857
13.1565782891446,10.1616502386101
13.1690845422711,10.1476003567333
13.1815907953977,10.1332927825111
13.1940970485243,10.1187297541639
13.2066033016508,10.1039135504876
13.2191095547774,10.0888464888878
13.231615807904,10.0735309253799
13.2441220610305,10.0579692545888
13.2566283141571,10.042163909749
13.2691345672836,10.0261173627049
13.2816408204102,10.0098321239101
13.2941470735368,9.99331074127518
13.3066533266633,9.97655579749341
13.3191595797899,9.95956991469706
13.3316658329165,9.9423557501938
13.344172086043,9.92491599605471
13.3566783391696,9.90725337911432
13.3691845922961,9.88937066097056
13.3816908454227,9.87127063798484
13.3941970985493,9.85295614128194
13.4067033516758,9.83443003673366
13.4192096048024,9.81569522123218
13.431715857929,9.79675462514404
13.4442221110555,9.77761121220846
13.4567283641821,9.75826797664478
13.4692346173087,9.7387279431525
13.4817408704352,9.71899416691122
13.4942471235618,9.6990697335807
13.5067533766883,9.67895775930083
13.5192596298149,9.65866139069161
13.5317658829415,9.63818380278143
13.544272136068,9.61752819735165
13.5567783891946,9.59669780668142
13.5692846423212,9.57569588909017
13.5817908954477,9.5545257288012
13.5942971485743,9.53319063594166
13.6068034017008,9.51169394654256
13.6193096548274,9.49003902253876
13.631815907954,9.46822925176902
13.6443221610805,9.44626804618698
13.6568284142071,9.42415883950187
13.6693346673337,9.40190509135715
13.6818409204602,9.37951028271793
13.6943471735868,9.35697791564593
13.7068534267134,9.33431151329951
13.7193596798399,9.31151461993364
13.7318659329665,9.28859080089991
13.744372186093,9.26554364264654
13.7568784392196,9.24237675028132
13.7693846923462,9.21909374648816
13.7818909454727,9.19569827443673
13.7943971985993,9.17219399348043
13.8069034517259,9.14858457908822
13.8194097048524,9.12487372284455
13.831915957979,9.10106513244943
13.8444222111056,9.07716253171836
13.8569284642321,9.0531696605409
13.8694347173587,9.02909027084053
13.8819409704852,9.00492812920625
13.8944472236118,8.98068701591465
13.9069534767384,8.95637072225716
13.9194597298649,8.93198305053997
13.9319659829915,8.90752781408407
13.9444722361181,8.88300883722526
13.9569784892446,8.85842995531411
13.9694847423712,8.83379501395703
13.9819909954977,8.80910786486954
13.9944972486243,8.78437237070508
14.0070035017509,8.75959240081792
14.0195097548774,8.73477183040853
14.032016008004,8.70991454052359
14.0445222611306,8.68502441805595
14.0570285142571,8.66010535574468
14.0695347673837,8.63516125217502
14.0820410205103,8.6101960088119
14.0945472736368,8.58521353007593
14.1070535267634,8.56021772475627
14.1195597798899,8.53521250230914
14.1320660330165,8.51020177285013
14.1445722861431,8.48518944715413
14.1570785392696,8.46017943665536
14.1695847923962,8.43517565344739
14.1820910455228,8.41018200955895
14.1945972986493,8.38520241289448
14.2071035517759,8.36024077179333
14.2196098049025,8.33530099093175
14.232116058029,8.31038697048779
14.2446223111556,8.28550260614136
14.2571285642821,8.26065178907422
14.2696348174087,8.23583840596994
14.2821410705353,8.21106633900006
14.2946473236618,8.18633946224335
14.3071535767884,8.16166164338542
14.319659829915,8.13703674330326
14.3321660830415,8.11246861329341
14.3446723361681,8.08796109507203
14.3571785892946,8.06351802077485
14.3696848424212,8.03914321295722
14.3821910955478,8.01484048459405
14.3946973486743,7.99061363767826
14.4072036018009,7.96646646043111
14.4197098549275,7.94240273104835
14.432216108054,7.91842621347125
14.4447223611806,7.89454065709792
14.4572286143072,7.87074979678329
14.4697348674337,7.84705735283916
14.4822411205603,7.82346703103416
14.4947473736868,7.79998252230874
14.5072536268134,7.77660749877549
14.51975987994,7.75334561740995
14.5322661330665,7.73020051719415
14.5447723861931,7.70717581776659
14.5572786393197,7.68427511942222
14.5697848924462,7.66150200311242
14.5822911455728,7.63886003044505
14.5947973986993,7.6163527436844
14.6073036518259,7.59398366320106
14.6198099049525,7.57175628739721
14.632316158079,7.54967409394177
14.6448224112056,7.52774053657149
14.6573286643322,7.50595904508321
14.6698349174587,7.4843330253339
14.6823411705853,7.46286585924066
14.6948474237119,7.44156090478071
14.7073536768384,7.42042149519902
14.719859929965,7.39945093579468
14.7323661830915,7.3786525076954
14.7448724362181,7.358029464265
14.7573786893447,7.33758503057602
14.7698849424712,7.31732240340972
14.7823911955978,7.29724475125613
14.7948974487244,7.27735521431398
14.8074037018509,7.25765690446307
14.8199099549775,7.23815290217882
14.8324162081041,7.21884625830745
14.8449224612306,7.1997399933924
14.8574287143572,7.18083709561988
14.8699349674837,7.16214052081892
14.8824412206103,7.14365319246134
14.8949474737369,7.12537800166177
14.9074537268634,7.1073178071776
14.91995997999,7.08947543459941
14.9324662331166,7.0718536736505
14.9449724862431,7.05445528156808
14.9574787393697,7.03728297988387
14.9699849924962,7.02033945403267
14.9824912456228,7.00362735335234
14.9949974987494,6.98714929108384
15.0075037518759,6.9709078443712
15.0200100050025,6.95490555426153
15.0325162581291,6.93914492361314
15.0450225112556,6.92362841726941
15.0575287643822,6.90835846303107
15.0700350175088,6.89333744923323
15.0825412706353,6.8785677247426
15.0950475237619,6.86405159895749
15.1075537768884,6.84979134180774
15.120060030015,6.83578918375482
15.1325662831416,6.82204731572198
15.1450725362681,6.80856788644177
15.1575787893947,6.79535300455344
15.1700850425213,6.7824047375883
15.1825912956478,6.76972511065065
15.1950975487744,6.75731610641781
15.2076038019009,6.7451796651401
15.2201100550275,6.73331768464082
15.2326163081541,6.72173202031631
15.2451225612806,6.710424485059
15.2576288144072,6.69939684686382
15.2701350675338,6.68865083086204
15.2826413206603,6.67818811836528
15.2951475737869,6.66801034576244
15.3076538269135,6.65811910451973
15.32016008004,6.64851594118066
15.3326663331666,6.63920235736603
15.3451725862931,6.63017980977394
15.3576788394197,6.62144971017979
15.3701850925463,6.61301342404593
15.3826913456728,6.60487227057036
15.3951975987994,6.59702752371642
15.407703851926,6.58948041056085
15.4202101050525,6.58223211128951
15.4327163581791,6.57528375919744
15.4452226113057,6.56863644068881
15.4577288644322,6.56229119527696
15.4702351175588,6.55624901558438
15.4827413706853,6.55051084723644
15.4952476238119,6.5450775873036
15.5077538769385,6.53995008576526
15.520260130065,6.53512914483635
15.5327663831916,6.53061551851106
15.5452726363182,6.52640991256289
15.5577788894447,6.52251298454464
15.5702851425713,6.51892534378838
15.5827913956978,6.51564755140549
15.5952976488244,6.51268012028664
15.607803901951,6.51002351478326
15.6203101550775,6.50767815016388
15.6328164082041,6.50564439337944
15.6453226613307,6.50392256254987
15.6578289144572,6.5025129269391
15.6703351675838,6.50141570695503
15.6828414207104,6.50063107414957
15.6953476738369,6.50015915121861
15.7078539269635,6.50000001200201
15.72036018009,6.5001536814858
15.7328664332166,6.50062013572438
15.7453726863432,6.50139930161811
15.7578789394697,6.50249105720478
15.7703851925963,6.50389523172329
15.7828914457229,6.5056116056137
15.7953976988494,6.5076399105172
15.807903951976,6.50997982927607
15.8204102051026,6.51263099593378
15.8329164582291,6.51559299573489
15.8454227113557,6.51886536542583
15.8579289644822,6.52244759334977
15.8704352176088,6.52633911881441
15.8829414707354,6.53053933303903
15.8954477238619,6.53504757918983
15.9079539769885,6.53986315237985
15.9204602301151,6.54498529966903
15.9329664832416,6.55041322006417
15.9454727363682,6.55614606451896
15.9579789894947,6.56218293599942
15.9704852426213,6.56852289082137
15.9829914957479,6.5751649369728
15.9954977488744,6.58210803513907
16.008004002001,6.58935109938101
16.0205102551276,6.59689299713501
16.0330165082541,6.60473254921295
16.0455227613807,6.61286852980222
16.0580290145073,6.62129966646575
16.0705352676338,6.63002464014197
16.0830415207604,6.63904208592176
16.0955477738869,6.64835059408312
16.1080540270135,6.65794870776687
16.1205602801401,6.66783492544144
16.1330665332666,6.67800770105461
16.1455727863932,6.68846544403354
16.1580790395198,6.69920651928476
16.1705852926463,6.71022924719416
16.1830915457729,6.721531903627
16.1955977988994,6.73311271994132
16.208104052026,6.74496988540473
16.2206103051526,6.75710154531055
16.2331165582791,6.76950580125211
16.2456228114057,6.78218071303698
16.2581290645323,6.79512429868692
16.2706353176588,6.80833453443796
16.2831415707854,6.82180935474032
16.295647823912,6.83554665225845
16.3081540770385,6.84954427787104
16.3206603301651,6.8638000414514
16.3331665832916,6.87831171440965
16.3456728364182,6.89307702588803
16.3581790895448,6.90809366605265
16.3706853426713,6.92335928652181
16.3831915957979,6.93887150036596
16.3956978489245,6.95462788210773
16.408204102051,6.97062596772191
16.4207103551776,6.98686325463549
16.4332166083042,7.00333720222185
16.4457228614307,7.02004523497293
16.4582291145573,7.03698473857894
16.4707353676838,7.05415306304332
16.4832416208104,7.07154752344586
16.495747873937,7.0891653999426
16.5082541270635,7.10700393776589
16.5207603801901,7.12506034722439
16.5332666333167,7.14333180370306
16.5457728864432,7.1618154485331
16.5582791395698,7.18050839183721
16.5707853926963,7.19940770866693
16.5832916458229,7.21851044265896
16.5957978989495,7.23781360648758
16.608304152076,7.25731418186466
16.6208104052026,7.27700911953964
16.6333166583292,7.29689533929956
16.6458229114557,7.31696972996905
16.6583291645823,7.33722915160865
16.6708354177089,7.35767043595381
16.6833416708354,7.37829038461069
16.695847923962,7.39908577244933
16.7083541770885,7.42005334763156
16.7208604302151,7.44118983161097
16.7333666833417,7.46249191913294
16.7458729364682,7.48395627823462
16.7583791895948,7.50557955056277
16.7708854427214,7.52735835516403
16.7833916958479,7.54928928466747
16.7958979489745,7.57136890827057
16.8084042021011,7.59359377296717
16.8209104552276,7.61596040354746
16.8334167083542,7.63846530259797
16.8459229614807,7.66110495050163
16.8584292146073,7.6838758054377
16.8709354677339,7.70677430561008
16.8834417208604,7.72979687004867
16.895947973987,7.75293989655176
16.9084542271136,7.77619976538427
16.9209604802401,7.79957283932062
16.9334667333667,7.82305546364478
16.9459729864932,7.84664396615017
16.9584792396198,7.87033465713978
16.9709854927464,7.89412383006479
16.9834917458729,7.91800776531485
16.9959979989995,7.94198272598864
17.0085042521261,7.96604496174925
17.0210105052526,7.99019070964921
17.0335167583792,8.01441619413051
17.0460230115058,8.03871762702457
17.0585292646323,8.0630912075523
17.0710355177589,8.0875331223528
17.0835417708854,8.11203954910737
17.096048024012,8.13660665445682
17.1085542771386,8.16123059489687
17.1210605302651,8.18590751931713
17.1335667833917,8.21063356900117
17.1460730365183,8.23540487762648
17.1585792896448,8.26021757126447
17.1710855427714,8.28506776838049
17.183591795898,8.30995158150482
17.1960980490245,8.33486511955958
17.2086043021511,8.35980448442629
17.2211105552776,8.38476577526541
17.2336168084042,8.4097450887173
17.2461230615308,8.4347385189022
17.2586293146573,8.45974215742022
17.2711355677839,8.48475209335138
17.2836418209105,8.50976441367932
17.296148074037,8.53477520748851
17.3086543271636,8.55978056173163
17.3211605802901,8.58477656475157
17.3336668334167,8.60975930749444
17.3461730865433,8.63472488350954
17.3586793396698,8.65966938894944
17.3711855927964,8.6845889225699
17.383691845923,8.70947958572989
17.3961980990495,8.73433748547578
17.4087043521761,8.75915873398103
17.4212106053027,8.78393944776096
17.4337168584292,8.80867575104867
17.4462231115558,8.83336377579588
17.4587293646823,8.85799966167282
17.4712356178089,8.88257955606832
17.4837418709355,8.90709961408975
17.496248124062,8.93155599949325
17.5087543771886,8.95594488837647
17.5212606303152,8.98026246471324
17.5337668834417,9.00450492463594
17.5462731365683,9.02866847705609
17.5587793896948,9.05274934366436
17.5712856428214,9.07674375893057
17.583791895948,9.1006479701037
17.5962981490745,9.12445823722161
17.6088044022011,9.14817083663883
17.6213106553277,9.17178205936325
17.6338169084542,9.19528821127262
17.6463231615808,9.21868561598132
17.6588294147074,9.24197061484042
17.6713356678339,9.26513956693767
17.6838419209605,9.28818884909748
17.696348174087,9.31111485588093
17.7088544272136,9.33391400028823
17.7213606803402,9.35658271766377
17.7338669334667,9.37911746113572
17.7463731865933,9.40151470556055
17.7588794397199,9.4237709483358
17.7713856928464,9.44588270940011
17.783891945973,9.4678465312332
17.7963981990995,9.48965897885589
17.8089044522261,9.5113166398301
17.8214107053527,9.53281612624319
17.8339169584792,9.55415407626233
17.8464232116058,9.57532715105344
17.8589294647324,9.59633203881656
17.8714357178589,9.61716545489217
17.8839419709855,9.63782414176121
17.8964482241121,9.65830486904505
17.9089544772386,9.67860443350554
17.9214607303652,9.69871965904539
17.9339669834917,9.71864739979148
17.9464732366183,9.73838453900122
17.9589794897449,9.75792798844953
17.9714857428714,9.77727469139187
17.983991995998,9.79642162256421
17.9964982491246,9.81536578818304
18.0090045022511,9.8341042259454
18.0215107553777,9.85263400502882
18.0340170085043,9.87095222610263
18.0465232616308,9.88905602457026
18.0590295147574,9.90694256878456
18.0715357678839,9.92460906006778
18.0840420210105,9.94205273524645
18.0965482741371,9.95927086665144
18.1090545272636,9.97626076211792
18.1215607803902,9.99301976498538
18.1340670335168,10.0095452540976
18.1465732866433,10.0258346438028
18.1590795397699,10.0418853863058
18.1715857928964,10.0576949716453
18.184092046023,10.0732609258884
18.1965982991496,10.0885808142403
18.2091045522761,10.1036522410573
18.2216108054027,10.118472849847
18.2341170585293,10.1330403232681
18.2466233116558,10.1473523831303
18.2591295647824,10.1614067903947
18.271635817909,10.1752013459538
18.2841420710355,10.1887338934412
18.2966483241621,10.2020023151823
18.3091545772886,10.2150045353958
18.3216608304152,10.2277385206555
18.3341670835418,10.2402022798903
18.3466733366683,10.2523938643841
18.3591795897949,10.264311367776
18.3716858429215,10.2759529260602
18.384192096048,10.2873167175857
18.3966983491746,10.2984009649101
18.4092046023012,10.3092039349674
18.4217108554277,10.3197239370845
18.4342171085543,10.3299593256094
18.4467233616808,10.3399084999311
18.4592296148074,10.3495699044797
18.471735867934,10.3589420287264
18.4842421210605,10.3680234071834
18.4967483741871,10.3768126194039
18.5092546273137,10.3853082899825
18.5217608804402,10.3935090898894
18.5342671335668,10.4014137370896
18.5467733866933,10.4090209945422
18.5592796398199,10.4163296722415
18.5717858929465,10.4233386272492
18.584292146073,10.4300467636944
18.5967983991996,10.4364530327736
18.6093046523262,10.4425564327507
18.6218109054527,10.448356008957
18.6343171585793,10.4538508537913
18.6468234117059,10.4590401077095
18.6593296648324,10.4639229594188
18.671835917959,10.4684986448294
18.6843421710855,10.4727664481977
18.6968484242121,10.4767257021316
18.7093546773387,10.4803757875914
18.7218609304652,10.4837161338888
18.7343671835918,10.4867462186879
18.7468734367184,10.4894655680043
18.7593796898449,10.4918737562072
18.7718859429715,10.4939704066208
18.7843921960981,10.495755191447
18.7968984492246,10.4972278314577
18.8094047023512,10.4983880963204
18.8219109554777,10.4992358045977
18.8344172086043,10.4997708237471
18.8469234617309,10.4999930701217
18.8594297148574,10.4999025089695
18.871935967984,10.4994991544339
18.8844422211106,10.4987830695449
18.8969484742371,10.4977543661514
18.9094547273637,10.4964132053313
18.9219609804902,10.4947597970039
18.9344672336168,10.4927943997879
18.9469734867434,10.4905173210014
18.9594797398699,10.487928916662
18.9719859929965,10.4850295914868
18.9844922461231,10.4818197988924
18.9969984992496,10.4783000409946
19.0095047523762,10.4744708684825
19.0220110055028,10.4703328798368
19.0345172586293,10.4658867227103
19.0470235117559,10.4611330928079
19.0595297648824,10.4560727336027
19.072036018009,10.4507064363369
19.0845422711356,10.4450350400212
19.0970485242621,10.4390594314347
19.1095547773887,10.4327805451255
19.1220610305153,10.4261993634102
19.1345672836418,10.4193169159366
19.1470735367684,10.4121342784751
19.1595797898949,10.4046525752283
19.1720860430215,10.396872976764
19.1845922961481,10.388796699759
19.1970985492746,10.3804250069989
19.2096048024012,10.3717592073785
19.2221110555278,10.3628006559013
19.2346173086543,10.3535507536798
19.2471235617809,10.3440109479357
19.2596298149075,10.3341827310998
19.272136068034,10.3240676394784
19.2846423211606,10.3136672562761
19.2971485742871,10.3029832086324
19.3096548274137,10.2920171674159
19.3221610805403,10.2807708472241
19.3346673336668,10.2692460063831
19.3471735867934,10.257444446948
19.35967983992,10.245368014703
19.3721860930465,10.2330185991608
19.3846923461731,10.2203981322908
19.3971985992996,10.2075085868458
19.4097048524262,10.1943519803086
19.4222111055528,10.1809303710383
19.4347173586793,10.1672458580336
19.4472236118059,10.1533005809319
19.4597298649325,10.1390967200098
19.472236118059,10.1246364961828
19.4847423711856,10.1099221710056
19.4972486243122,10.094956046672
19.5097548774387,10.0797404649203
19.5222611305653,10.0642778040248
19.5347673836918,10.0485704839323
19.5472736368184,10.0326209620363
19.559779889945,10.0164317326865
19.5722861430715,10.0000053271887
19.5847923961981,9.983344313805
19.5972986493247,9.96645129775346
19.6098049024512,9.94932892120849
19.6223111555778,9.9319798633006
19.6348174087044,9.91440683781765
19.6473236618309,9.89661259235079
19.6598299149575,9.87859991160564
19.672336168084,9.86037161322091
19.6848424212106,9.84193054769334
19.6973486743372,9.82327959837771
19.7098549274637,9.80442168148688
19.7223611805903,9.78535974609173
19.7348674337169,9.76609677412119
19.7473736868434,9.74663577979348
19.75987993997,9.72697980540686
19.7723861930965,9.70713192657582
19.7848924462231,9.68709524844171
19.7973986993497,9.66687290457896
19.8099049524762,9.64646805699508
19.8224112056028,9.6258838961306
19.8349174587294,9.60512364085914
19.8474237118559,9.58419053848737
19.8599299649825,9.5630878645533
19.8724362181091,9.54181891842179
19.8849424712356,9.52038702756596
19.8974487243622,9.49879554508837
19.9099549774887,9.47704784783613
19.9224612306153,9.45514733640089
19.9349674837419,9.43309743511884
19.9474737368684,9.4109015920707
19.959979989995,9.38856327908174
19.9724862431216,9.36608599147311
19.9849924962481,9.34347324359115
19.9974987493747,9.32072857319288
20.0100050025013,9.29785553863974
20.0225112556278,9.27485771714459
20.0350175087544,9.25173870477168
20.0475237618809,9.2285021164367
20.0600300150075,9.20515158590669
20.0725362681341,9.18169076580014
20.0850425212606,9.15812332689055
20.0975487743872,9.13445295386506
20.1100550275138,9.11068335032961
20.1225612806403,9.08681823464807
20.1350675337669,9.06286133899372
20.1475737868934,9.03881640934923
20.16008004002,9.01468720550661
20.1725862931466,8.99047750106728
20.1850925462731,8.96619108344204
20.1975987993997,8.94183175186207
20.2101050525263,8.91740331531776
20.2226113056528,8.89290959614849
20.2351175587794,8.86835442552398
20.247623811906,8.84374164328548
20.2601300650325,8.81907509794579
20.2726363181591,8.79435864668919
20.2851425712856,8.76959615537155
20.2976488244122,8.74479149840132
20.3101550775388,8.71994855446122
20.3226613306653,8.69507120987488
20.3351675837919,8.6701633566082
20.3476738369185,8.64522889011567
20.360180090045,8.6202717093404
20.3726863431716,8.59529571671411
20.3851925962982,8.57030481815708
20.3976988494247,8.54530292307825
20.4102051025513,8.52029394285423
20.4227113556778,8.49528178795635
20.4352176088044,8.47027037197588
20.447723861931,8.44526360711002
20.4602301150575,8.4202654038652
20.4727363681841,8.39527967105721
20.4852426213107,8.37031031581109
20.4977488744372,8.34536124356119
20.5102551275638,8.32043635786016
20.5227613806903,8.29553955612843
20.5352676338169,8.27067473326649
20.5477738869435,8.24584577913284
20.56028014007,8.22105657676638
20.5727863931966,8.19631100238644
20.5852926463232,8.17161292539273
20.5977988994497,8.14696620836541
20.6103051525763,8.122374707065
20.6228114057029,8.09784226819402
20.6353176588294,8.07337272815897
20.647823911956,8.04896991553588
20.6603301650825,8.02463764711193
20.6728364182091,8.00037972782133
20.6853426713357,7.97619995074538
20.6978489244622,7.95210209711243
20.7103551775888,7.92808993629789
20.7228614307154,7.90416722515993
20.7353676838419,7.88033770420584
20.7478739369685,7.85660510179369
20.760380190095,7.83297313032608
20.7728864432216,7.80944548545846
20.7853926963482,7.78602584609913
20.7978989494747,7.76271787440926
20.8104052026013,7.73952521580283
20.8229114557279,7.71645149891201
20.8354177088544,7.69350033208103
20.847923961981,7.67067530539987
20.8604302151076,7.64797998979988
20.8729364682341,7.62541793475249
20.8854427213607,7.60299266826922
20.8979489744872,7.58070769690164
20.9104552276138,7.55856650574143
20.9229614807404,7.53657255842031
20.9354677338669,7.51472929564919
20.9479739869935,7.49304013300326
20.9604802401201,7.47150846409316
20.9729864932466,7.45013765676982
20.9854927463732,7.42893105293416
20.9979989994997,7.40789196853715
21.0105052526263,7.38702369357974
21.0230115057529,7.36632949211294
21.0355177588794,7.34581260198367
21.048024012006,7.32547623124446
21.0605302651326,7.30532356148853
21.0730365182591,7.28535774534208
21.0855427713857,7.26558190525461
21.0980490245123,7.24599913349894
21.1105552776388,7.22661249217125
21.1230615307654,7.20742501319099
21.1355677838919,7.18843969830099
21.1480740370185,7.16965951730332
21.1605802901451,7.15108740697764
21.1730865432716,7.1327262732381
21.1855927963982,7.11457898795745
21.1980990495248,7.096648388909
21.2106053026513,7.07893727976655
21.2231115557779,7.06144843010445
21.2356178089045,7.04418457539754
21.248124062031,7.02714841684528
21.2606303151576,7.01034261821777
21.2731365682841,6.99376980871317
21.2856428214107,6.97743258103512
21.2981490745373,6.96133349021005
21.3106553276638,6.94547505358719
21.3231615807904,6.92985975083856
21.335667833917,6.91449002395901
21.3481740870435,6.89936827726616
21.3606803401701,6.88449687666215
21.3731865932966,6.86987814725838
21.3856928464232,6.85551437647586
21.3981990995498,6.84140781120742
21.4107053526763,6.82756065747903
21.4232116058029,6.81397508044984
21.4357178589295,6.80065320441212
21.448224112056,6.78759711279133
21.4607303651826,6.77480884814607
21.4732366183092,6.76229041113253
21.4857428714357,6.75004375902365
21.4982491245623,6.73807080816602
21.5107553776888,6.72637343141356
21.5232616308154,6.71495345799849
21.535767883942,6.70381267353127
21.5482741370685,6.69295282000064
21.5607803901951,6.68237559577359
21.5732866433217,6.6720826555954
21.5857928964482,6.66207560991042
21.5982991495748,6.65235602315255
21.6108054027014,6.64292541627531
21.6233116558279,6.63378526455419
21.6358179089545,6.62493699737653
21.648324162081,6.61638199824148
21.6608304152076,6.60812160476003
21.6733366683342,6.60015710865499
21.6858429214607,6.59248975576101
21.6983491745873,6.58512074596818
21.7108554277139,6.57805123137107
21.7233616808404,6.57128231787288
21.735867933967,6.56481506462029
21.7483741870935,6.55865048316124
21.7608804402201,6.55278953744499
21.7733866933467,6.54723314382206
21.7858929464732,6.54198217104426
21.7983991995998,6.53703744026466
21.8109054527264,6.53239972503764
21.8234117058529,6.5280697512564
21.8359179589795,6.52404819583248
21.8484242121061,6.52033568783578
21.8609304652326,6.51693280814125
21.8734367183592,6.51384008898856
21.8859429714857,6.51105801398207
21.8984492246123,6.50858701809091
21.9109554777389,6.50642748764888
21.9234617308654,6.50457976035452
21.935967983992,6.50304412527108
21.9484742371186,6.50182082282288
21.9609804902451,6.50091004438601
21.9734867433717,6.50031193227775
21.9859929964983,6.50002658002028
21.9984992496248,6.50005403223031
22.0110055027514,6.50039428461912
22.0235117558779,6.50104728399251
22.0360180090045,6.5020129282508
22.0485242621311,6.50329106638889
22.0610305152576,6.5048814984962
22.0735367683842,6.50678397575686
22.0860430215108,6.50899820083294
22.0985492746373,6.51152382730951
22.1110555277639,6.51436045983331
22.1235617808904,6.51750765465673
22.136068034017,6.52096491963777
22.1485742871436,6.52473171424004
22.1610805402701,6.52880744953278
22.1735867933967,6.53319148819084
22.1860930465233,6.53788314449471
22.1985992996498,6.54288168433047
22.2111055527764,6.54818632607905
22.223611805903,6.55379624022232
22.2361180590295,6.55971054865079
22.2486243121561,6.56592832613811
22.2611305652826,6.57244860034877
22.2736368184092,6.57927035183818
22.2861430715358,6.58639251405259
22.2986493246623,6.59381397332915
22.3111555777889,6.60153356889586
22.3236618309155,6.60955009287163
22.336168084042,6.61786229133577
22.3486743371686,6.62646886485431
22.3611805902951,6.63536846624351
22.3736868434217,6.64455970317548
22.3861930965483,6.65404113826307
22.3986993496748,6.66381128905984
22.4112056028014,6.67386862806012
22.423711855928,6.68421158269894
22.4362181090545,6.69483853535209
22.4487243621811,6.70574782333608
22.4612306153077,6.71693773966523
22.4737368684342,6.72840653528782
22.4862431215608,6.74015241533843
22.4987493746873,6.75217354220533
22.5112556278139,6.76446803591232
22.5237618809405,6.77703397411872
22.536268134067,6.78986939211938
22.5487743871936,6.80297228284464
22.5612806403202,6.81634059686037
22.5737868934467,6.82997224236796
22.5862931465733,6.84386508748602
22.5987993996998,6.85801695953423
22.6113056528264,6.8724256439999
22.623811905953,6.88708888716366
22.6363181590795,6.90200439610093
22.6488244122061,6.91716983868189
22.6613306653327,6.93258284357152
22.6738369184592,6.94824100022954
22.6863431715858,6.96414185891046
22.6988494247124,6.98028293219092
22.7113556778389,6.996661696281
22.7238619309655,7.01327558820572
22.736368184092,7.03012200922642
22.7488744372186,7.0471983249529
22.7613806903452,7.06450186534343
22.7738869434717,7.08202992470477
22.7863931965983,7.09977976169214
22.7988994497249,7.11774859930924
22.8114057028514,7.13593362690298
22.823911955978,7.15433200074042
22.8364182091046,7.1729408419732
22.8489244622311,7.19175723996178
22.8614307153577,7.2107782523148
22.8739369684842,7.23000090488906
22.8864432216108,7.24942219178948
22.8989494747374,7.26903907536916
22.9114557278639,7.28884848629626
22.9239619809905,7.30884732697818
22.9364682341171,7.32903246894516
22.9489744872436,7.3494007542137
22.9614807403702,7.36994899724941
22.9739869934967,7.390673984967
22.9864932466233,7.4115724767303
22.9989994997499,7.43264120435222
23.0115057528764,7.45387687209482
23.024012006003,7.47527615759885
23.0365182591296,7.49683571497329
23.0490245122561,7.51855217083321
23.0615307653827,7.54042212822268
23.0740370185093,7.56244216709435
23.0865432716358,7.58460884430947
23.0990495247624,7.60691869363785
23.1115557778889,7.62936822575792
23.1240620310155,7.65195392828596
23.1365682841421,7.67467226923169
23.1490745372686,7.69751969491841
23.1615807903952,7.72049263085282
23.1740870435218,7.74358748412632
23.1865932966483,7.76680064341499
23.1990995497749,7.79012847897961
23.2116058029015,7.81356734266566
23.224112056028,7.83711356790332
23.2366183091546,7.86076347108381
23.2491245622811,7.88451335419521
23.2616308154077,7.90835950116857
23.2741370685343,7.93229818208917
23.2866433216608,7.956325653478
23.2991495747874,7.98043815829169
23.311655827914,8.0046319259226
23.3241620810405,8.02890317219874
23.3366683341671,8.05324809966646
23.3491745872936,8.07766290168467
23.3616808404202,8.10214375858491
23.3741870935468,8.12668684067721
23.3866933466733,8.15128830969102
23.3991995997999,8.17594431877524
23.4117058529265,8.20065101249819
23.424212106053,8.22540452684763
23.4367183591796,8.25020098923074
23.4492246123062,8.27503652128612
23.4617308654327,8.29990723880832
23.4742371185593,8.32480925055734
23.4867433716858,8.34973866177942
23.4992496248124,8.37469157421383
23.511755877939,8.39966408609292
23.5242621310655,8.42465229214206
23.5367683841921,8.44965228357971
23.5492746373187,8.47466014917239
23.5617808904452,8.49967197869612
23.5742871435718,8.52468385867207
23.5867933966984,8.54969187672017
23.5992996498249,8.57469212207302
23.6118059029515,8.59968068557588
23.624312156078,8.62465365968667
23.6368184092046,8.64960713847597
23.6493246623312,8.67453721775341
23.6618309154577,8.69943999918575
23.6743371685843,8.72431158705087
23.6868434217109,8.74914809034802
23.6993496748374,8.77394562480961
23.711855927964,8.79870031290118
23.7243621810905,8.82340828382144
23.7368684342171,8.84806567350221
23.7493746873437,8.87266862460846
23.7618809404702,8.89721328844078
23.7743871935968,8.9216958269118
23.7868934467234,8.94611240929965
23.7993996998499,8.97045921654472
23.8119059529765,8.99473244139543
23.8244122061031,9.01892828840821
23.8369184592296,9.04304297394752
23.8494247123562,9.06707272618586
23.8619309654827,9.09101378537541
23.8744372186093,9.11486240809371
23.8869434717359,9.13861486324869
23.8994497248624,9.16226743500014
23.911955977989,9.18581642429712
23.9244622311156,9.20925814887803
23.9369684842421,9.23258894327053
23.9494747373687,9.25580515879162
23.9619809904952,9.27890316354755
23.9744872436218,9.30187934413056
23.9869934967484,9.32473010789868
23.9994997498749,9.3474518793536
24.0120060030015,9.3700411044262
24.0245122561281,9.39249425067467
24.0370185092546,9.41480780728444
24.0495247623812,9.43697828506824
24.0620310155078,9.45900221646608
24.0745372686343,9.48087615556934
24.0870435217609,9.50259668173021
24.0995497748874,9.52416039743574
24.112056028014,9.54556392886509
24.1245622811406,9.56680392846784
24.1370685342671,9.587877074964
24.1495747873937,9.60878007334393
24.1620810405203,9.62950965486845
24.1745872936468,9.65006257706875
24.1870935467734,9.67043562403941
24.1995997998999,9.69062561046175
24.2121060530265,9.71062937752939
24.2246123061531,9.73044379572982
24.2371185592796,9.75006576621544
24.2496248124062,9.76949222080355
24.2621310655328,9.78872012197639
24.2746373186593,9.80774646288113
24.2871435717859,9.82656826732983
24.2996498249125,9.8451825902503
24.312156078039,9.86358652148302
24.3246623311656,9.88177718145566
24.3371685842921,9.89975172434096
24.3496748374187,9.91750733906608
24.3621810905453,9.93504124931259
24.3746873436718,9.95235071351648
24.3871935967984,9.96943302486813
24.399699849925,9.98628551131235
24.4122061030515,10.0029055357973
24.4247123561781,10.0192904999557
24.4372186093047,10.0354378402677
24.4497248624312,10.0513450303958
24.4622311155578,10.0670095824815
24.4747373686843,10.0824290471453
24.4872436218109,10.0976010134869
24.4997498749375,10.1125231090848
24.512256128064,10.1271929999965
24.5247623811906,10.1416083907587
24.5372686343172,10.155767026924
24.5497748874437,10.1696666942612
24.5622811405703,10.1833052176824
24.5747873936968,10.1966804638739
24.5872936468234,10.2097903412956
24.59979989995,10.2226328001815
24.6123061530765,10.2352058325395
24.6248124062031,10.2475074721517
24.6373186593297,10.2595357945739
24.6498249124562,10.2712889174825
24.6623311655828,10.2827650037246
24.6748374187094,10.2939622576014
24.6873436718359,10.3048789271544
24.6998499249625,10.3155133049919
24.712356178089,10.3258637282897
24.7248624312156,10.3359285787903
24.7373686843422,10.3457062828033
24.7498749374687,10.3551953112053
24.7623811905953,10.3643941794401
24.7748874437219,10.3733014478731
24.7873936968484,10.3819157243766
24.799899949975,10.3902356609707
24.8124062031015,10.3982599558238
24.8249124562281,10.4059873538775
24.8374187093547,10.4134166468463
24.8499249624812,10.4205466732177
24.8624312156078,10.4273763182519
24.8749374687344,10.4339045139822
24.8874437218609,10.4401302392148
24.8999499749875,10.4460525195288
24.9124562281141,10.4516704284046
24.9249624812406,10.4569830875937
24.9374687343672,10.4619896659657
24.9499749874937,10.4666893804994
24.9624812406203,10.4710814962859
24.9749874937469,10.4751653265277
24.9874937468734,10.4789402325396
25,10.4824056237481


==> Data/Leader_velocity_2.csv <==
time,headway
0,29.7
0.0100050025012506,29.7
0.0200100050025013,29.7
0.0300150075037519,29.7
0.0400200100050025,29.7
0.0500250125062531,29.7
0.0600300150075038,29.7
0.0700350175087544,29.7
0.080040020010005,29.7
0.0900450225112556,29.7
0.100050025012506,29.7
0.110055027513757,29.7
0.120060030015008,29.7
0.130065032516258,29.7
0.140070035017509,29.7
0.150075037518759,29.7
0.16008004002001,29.7
0.170085042521261,29.7
0.180090045022511,29.7
0.190095047523762,29.7
0.200100050025012,29.7
0.210105052526263,29.7
0.220110055027514,29.7
0.230115057528764,29.7
0.240120060030015,29.7
0.250125062531266,29.7
0.260130065032516,29.7
0.270135067533767,29.7
0.280140070035018,29.7
0.290145072536268,29.7
0.300150075037519,29.7
0.310155077538769,29.7
0.32016008004002,29.7
0.330165082541271,29.7
0.340170085042521,29.7
0.350175087543772,29.7
0.360180090045022,29.7
0.370185092546273,29.7
0.380190095047524,29.7
0.390195097548774,29.7
0.400200100050025,29.7
0.410205102551276,29.7
0.420210105052526,29.7
0.430215107553777,29.7
0.440220110055028,29.7
0.450225112556278,29.7
0.460230115057529,29.7
0.470235117558779,29.7
0.48024012006003,29.7
0.490245122561281,29.7
0.500250125062531,29.7
0.510255127563782,29.7
0.520260130065032,29.7
0.530265132566283,29.7
0.540270135067534,29.7
0.550275137568784,29.7
0.560280140070035,29.7
0.570285142571286,29.7
0.580290145072536,29.7
0.590295147573787,29.7
0.600300150075038,29.7
0.610305152576288,29.7
0.620310155077539,29.7
0.630315157578789,29.7
0.64032016008004,29.7
0.650325162581291,29.7
0.660330165082541,29.7
0.670335167583792,29.7
0.680340170085043,29.7
0.690345172586293,29.7
0.700350175087544,29.7
0.710355177588794,29.7
0.720360180090045,29.7
0.730365182591296,29.7
0.740370185092546,29.7
0.750375187593797,29.7
0.760380190095048,29.7
0.770385192596298,29.7
0.780390195097549,29.7
0.790395197598799,29.7
0.80040020010005,29.7
0.810405202601301,29.7
0.820410205102551,29.7
0.830415207603802,29.7
0.840420210105053,29.7
0.850425212606303,29.7
0.860430215107554,29.7
0.870435217608804,29.7
0.880440220110055,29.7
0.890445222611306,29.7
0.900450225112556,29.7
0.910455227613807,29.7
0.920460230115058,29.7
0.930465232616308,29.7
0.940470235117559,29.7
0.950475237618809,29.7
0.96048024012006,29.7
0.970485242621311,29.7
0.980490245122561,29.7
0.990495247623812,29.7
1.00050025012506,29.7
1.01050525262631,29.7
1.02051025512756,29.7
1.03051525762881,29.7
1.04052026013006,29.7
1.05052526263132,29.7
1.06053026513257,29.7
1.07053526763382,29.7
1.08054027013507,29.7
1.09054527263632,29.7
1.10055027513757,29.7
1.11055527763882,29.7
1.12056028014007,29.7
1.13056528264132,29.7
1.14057028514257,29.7
1.15057528764382,29.7
1.16058029014507,29.7
1.17058529264632,29.7
1.18059029514757,29.7
1.19059529764882,29.7
1.20060030015008,29.7
1.21060530265133,29.7
1.22061030515258,29.7
1.23061530765383,29.7
1.24062031015508,29.7
1.25062531265633,29.7
1.26063031515758,29.7
1.27063531765883,29.7
1.28064032016008,29.7
1.29064532266133,29.7
1.30065032516258,29.7
1.31065532766383,29.7
1.32066033016508,29.7
1.33066533266633,29.7
1.34067033516758,29.7
1.35067533766883,29.7
1.36068034017009,29.7
1.37068534267134,29.7
1.38069034517259,29.7
1.39069534767384,29.7
1.40070035017509,29.7
1.41070535267634,29.7
1.42071035517759,29.7
1.43071535767884,29.7
1.44072036018009,29.7
1.45072536268134,29.7
1.46073036518259,29.7
1.47073536768384,29.7
1.48074037018509,29.7
1.49074537268634,29.7
1.50075037518759,29.7
1.51075537768884,29.7
1.5207603801901,29.7
1.53076538269135,29.7
1.5407703851926,29.7
1.55077538769385,29.7
1.5607803901951,29.7
1.57078539269635,29.7
1.5807903951976,29.7
1.59079539769885,29.7
1.6008004002001,29.7
1.61080540270135,29.7
1.6208104052026,29.7
1.63081540770385,29.7
1.6408204102051,29.7
1.65082541270635,29.7
1.6608304152076,29.7
1.67083541770885,29.7
1.68084042021011,29.7
1.69084542271136,29.7
1.70085042521261,29.7
1.71085542771386,29.7
1.72086043021511,29.7
1.73086543271636,29.7
1.74087043521761,29.7
1.75087543771886,29.7
1.76088044022011,29.7
1.77088544272136,29.7
1.78089044522261,29.7
1.79089544772386,29.7
1.80090045022511,29.7
1.81090545272636,29.7
1.82091045522761,29.7
1.83091545772886,29.7
1.84092046023012,29.7
1.85092546273137,29.7
1.86093046523262,29.7
1.87093546773387,29.7
1.88094047023512,29.7
1.89094547273637,29.7
1.90095047523762,29.7
1.91095547773887,29.7
1.92096048024012,29.7
1.93096548274137,29.7
1.94097048524262,29.7
1.95097548774387,29.7
1.96098049024512,29.7
1.97098549274637,29.7
1.98099049524762,29.7
1.99099549774887,29.7
2.00100050025013,29.7
2.01100550275138,29.7
2.02101050525263,29.7
2.03101550775388,29.7
2.04102051025513,29.7
2.05102551275638,29.7
2.06103051525763,29.7
2.07103551775888,29.7
2.08104052026013,29.7
2.09104552276138,29.7
2.10105052526263,29.7
2.11105552776388,29.7
2.12106053026513,29.7
2.13106553276638,29.7
2.14107053526763,29.7
2.15107553776888,29.7
2.16108054027013,29.7
2.17108554277139,29.7
2.18109054527264,29.7
2.19109554777389,29.7
2.20110055027514,29.7
2.21110555277639,29.7
2.22111055527764,29.7
2.23111555777889,29.7
2.24112056028014,29.7
2.25112556278139,29.7
2.26113056528264,29.7
2.27113556778389,29.7
2.28114057028514,29.7
2.29114557278639,29.7
2.30115057528764,29.7
2.31115557778889,29.7
2.32116058029015,29.7
2.3311655827914,29.7
2.34117058529265,29.7
2.3511755877939,29.7
2.36118059029515,29.7
2.3711855927964,29.7
2.38119059529765,29.7
2.3911955977989,29.7
2.40120060030015,29.7
2.4112056028014,29.7
2.42121060530265,29.7
2.4312156078039,29.7
2.44122061030515,29.7
2.4512256128064,29.7
2.46123061530765,29.7
2.4712356178089,29.7
2.48124062031015,29.7
2.49124562281141,29.7
2.50125062531266,29.7
2.51125562781391,29.7
2.52126063031516,29.7
2.53126563281641,29.7
2.54127063531766,29.7
2.55127563781891,29.7
2.56128064032016,29.7
2.57128564282141,29.7
2.58129064532266,29.7
2.59129564782391,29.7
2.60130065032516,29.7
2.61130565282641,29.7
2.62131065532766,29.7
2.63131565782891,29.7
2.64132066033017,29.7
2.65132566283142,29.7
2.66133066533267,29.7
2.67133566783392,29.7
2.68134067033517,29.7
2.69134567283642,29.7
2.70135067533767,29.7
2.71135567783892,29.7
2.72136068034017,29.7
2.73136568284142,29.7
2.74137068534267,29.7
2.75137568784392,29.7
2.76138069034517,29.7
2.77138569284642,29.7
2.78139069534767,29.7
2.79139569784892,29.7
2.80140070035018,29.7
2.81140570285143,29.7
2.82141070535268,29.7
2.83141570785393,29.7
2.84142071035518,29.7
2.85142571285643,29.7
2.86143071535768,29.7
2.87143571785893,29.7
2.88144072036018,29.7
2.89144572286143,29.7
2.90145072536268,29.7
2.91145572786393,29.7
2.92146073036518,29.7
2.93146573286643,29.7
2.94147073536768,29.7
2.95147573786893,29.7
2.96148074037019,29.7
2.97148574287144,29.7
2.98149074537269,29.7
2.99149574787394,29.7
3.00150075037519,29.7
3.01150575287644,29.7
3.02151075537769,29.7
3.03151575787894,29.7
3.04152076038019,29.7
3.05152576288144,29.7
3.06153076538269,29.7
3.07153576788394,29.7
3.08154077038519,29.7
3.09154577288644,29.7
3.10155077538769,29.7
3.11155577788894,29.7
3.1215607803902,29.7
3.13156578289145,29.7
3.1415707853927,29.7
3.15157578789395,29.7
3.1615807903952,29.7
3.17158579289645,29.7
3.1815907953977,29.7
3.19159579789895,29.7
3.2016008004002,29.7
3.21160580290145,29.7
3.2216108054027,29.7
3.23161580790395,29.7
3.2416208104052,29.7
3.25162581290645,29.7
3.2616308154077,29.7
3.27163581790895,29.7
3.2816408204102,29.7
3.29164582291146,29.7
3.30165082541271,29.7
3.31165582791396,29.7
3.32166083041521,29.7
3.33166583291646,29.7
3.34167083541771,29.7
3.35167583791896,29.7
3.36168084042021,29.7
3.37168584292146,29.7
3.38169084542271,29.7
3.39169584792396,29.7
3.40170085042521,29.7
3.41170585292646,29.7
3.42171085542771,29.7
3.43171585792896,29.7
3.44172086043022,29.7
3.45172586293147,29.7
3.46173086543272,29.7
3.47173586793397,29.7
3.48174087043522,29.7
3.49174587293647,29.7
3.50175087543772,29.7
3.51175587793897,29.7
3.52176088044022,29.7
3.53176588294147,29.7
3.54177088544272,29.7
3.55177588794397,29.7
3.56178089044522,29.7
3.57178589294647,29.7
3.58179089544772,29.7
3.59179589794897,29.7
3.60180090045022,29.7
3.61180590295148,29.7
3.62181090545273,29.7
3.63181590795398,29.7
3.64182091045523,29.7
3.65182591295648,29.7
3.66183091545773,29.7
3.67183591795898,29.7
3.68184092046023,29.7
3.69184592296148,29.7
3.70185092546273,29.7
3.71185592796398,29.7
3.72186093046523,29.7
3.73186593296648,29.7
3.74187093546773,29.7
3.75187593796898,29.7
3.76188094047024,29.7
3.77188594297149,29.7
3.78189094547274,29.7
3.79189594797399,29.7
3.80190095047524,29.7
3.81190595297649,29.7
3.82191095547774,29.7
3.83191595797899,29.7
3.84192096048024,29.7
3.85192596298149,29.7
3.86193096548274,29.7
3.87193596798399,29.7
3.88194097048524,29.7
3.89194597298649,29.7
3.90195097548774,29.7
3.91195597798899,29.7
3.92196098049025,29.7
3.9319659829915,29.7
3.94197098549275,29.7
3.951975987994,29.7
3.96198099049525,29.7
3.9719859929965,29.7
3.98199099549775,29.7
3.991995997999,29.7
4.00200100050025,29.7
4.0120060030015,29.7
4.02201100550275,29.7
4.032016008004,29.7
4.04202101050525,29.7
4.0520260130065,29.7
4.06203101550775,29.7
4.072036018009,29.7
4.08204102051026,29.7
4.09204602301151,29.7
4.10205102551276,29.7
4.11205602801401,29.7
4.12206103051526,29.7
4.13206603301651,29.7
4.14207103551776,29.7
4.15207603801901,29.7
4.16208104052026,29.7
4.17208604302151,29.7
4.18209104552276,29.7
4.19209604802401,29.7
4.20210105052526,29.7
4.21210605302651,29.7
4.22211105552776,29.7
4.23211605802901,29.7
4.24212106053027,29.7
4.25212606303152,29.7
4.26213106553277,29.7
4.27213606803402,29.7
4.28214107053527,29.7
4.29214607303652,29.7
4.30215107553777,29.7
4.31215607803902,29.7
4.32216108054027,29.7
4.33216608304152,29.7
4.34217108554277,29.7
4.35217608804402,29.7
4.36218109054527,29.7
4.37218609304652,29.7
4.38219109554777,29.7
4.39219609804902,29.7
4.40220110055028,29.7
4.41220610305153,29.7
4.42221110555278,29.7
4.43221610805403,29.7
4.44222111055528,29.7
4.45222611305653,29.7
4.46223111555778,29.7
4.47223611805903,29.7
4.48224112056028,29.7
4.49224612306153,29.7
4.50225112556278,29.7
4.51225612806403,29.7
4.52226113056528,29.7
4.53226613306653,29.7
4.54227113556778,29.7
4.55227613806903,29.7
4.56228114057028,29.7
4.57228614307154,29.7
4.58229114557279,29.7
4.59229614807404,29.7
4.60230115057529,29.7
4.61230615307654,29.7
4.62231115557779,29.7
4.63231615807904,29.7
4.64232116058029,29.7
4.65232616308154,29.7
4.66233116558279,29.7
4.67233616808404,29.7
4.68234117058529,29.7
4.69234617308654,29.7
4.70235117558779,29.7
4.71235617808904,29.7
4.72236118059029,29.7
4.73236618309155,29.7
4.7423711855928,29.7
4.75237618809405,29.7
4.7623811905953,29.7
4.77238619309655,29.7
4.7823911955978,29.7
4.79239619809905,29.7
4.8024012006003,29.7
4.81240620310155,29.7
4.8224112056028,29.7
4.83241620810405,29.7
4.8424212106053,29.7
4.85242621310655,29.7
4.8624312156078,29.7
4.87243621810905,29.7
4.88244122061031,29.7
4.89244622311156,29.7
4.90245122561281,29.7
4.91245622811406,29.7
4.92246123061531,29.7
4.93246623311656,29.7
4.94247123561781,29.7
4.95247623811906,29.7
4.96248124062031,29.7
4.97248624312156,29.7
4.98249124562281,29.7
4.99249624812406,29.7
5.00250125062531,29.7
5.01250625312656,29.7
5.02251125562781,29.7
5.03251625812906,29.7
5.04252126063032,29.7
5.05252626313157,29.7
5.06253126563282,29.7
5.07253626813407,29.7
5.08254127063532,29.7
5.09254627313657,29.7
5.10255127563782,29.7
5.11255627813907,29.7
5.12256128064032,29.7
5.13256628314157,29.7
5.14257128564282,29.7
5.15257628814407,29.7
5.16258129064532,29.7
5.17258629314657,29.7
5.18259129564782,29.7
5.19259629814907,29.7
5.20260130065033,29.7
5.21260630315158,29.7
5.22261130565283,29.7
5.23261630815408,29.7
5.24262131065533,29.7
5.25262631315658,29.7
5.26263131565783,29.7
5.27263631815908,29.7
5.28264132066033,29.7
5.29264632316158,29.7
5.30265132566283,29.7
5.31265632816408,29.7
5.32266133066533,29.7
5.33266633316658,29.7
5.34267133566783,29.7
5.35267633816908,29.7
5.36268134067033,29.7
5.37268634317159,29.7
5.38269134567284,29.7
5.39269634817409,29.7
5.40270135067534,29.7
5.41270635317659,29.7
5.42271135567784,29.7
5.43271635817909,29.7
5.44272136068034,29.7
5.45272636318159,29.7
5.46273136568284,29.7
5.47273636818409,29.7
5.48274137068534,29.7
5.49274637318659,29.7
5.50275137568784,29.7
5.51275637818909,29.7
5.52276138069035,29.7
5.5327663831916,29.7
5.54277138569285,29.7
5.5527763881941,29.7
5.56278139069535,29.7
5.5727863931966,29.7
5.58279139569785,29.7
5.5927963981991,29.7
5.60280140070035,29.7
5.6128064032016,29.7
5.62281140570285,29.7
5.6328164082041,29.7
5.64282141070535,29.7
5.6528264132066,29.7
5.66283141570785,29.7
5.6728364182091,29.7
5.68284142071036,29.7
5.69284642321161,29.7
5.70285142571286,29.7
5.71285642821411,29.7
5.72286143071536,29.7
5.73286643321661,29.7
5.74287143571786,29.7
5.75287643821911,29.7
5.76288144072036,29.7
5.77288644322161,29.7
5.78289144572286,29.7
5.79289644822411,29.7
5.80290145072536,29.7
5.81290645322661,29.7
5.82291145572786,29.7
5.83291645822911,29.7
5.84292146073037,29.7
5.85292646323162,29.7
5.86293146573287,29.7
5.87293646823412,29.7
5.88294147073537,29.7
5.89294647323662,29.7
5.90295147573787,29.7
5.91295647823912,29.7
5.92296148074037,29.7
5.93296648324162,29.7
5.94297148574287,29.7
5.95297648824412,29.7
5.96298149074537,29.7
5.97298649324662,29.7
5.98299149574787,29.7
5.99299649824912,29.7
6.00300150075037,29.7
6.01300650325163,29.7
6.02301150575288,29.7
6.03301650825413,29.7
6.04302151075538,29.7
6.05302651325663,29.7
6.06303151575788,29.7
6.07303651825913,29.7
6.08304152076038,29.7
6.09304652326163,29.7
6.10305152576288,29.7
6.11305652826413,29.7
6.12306153076538,29.7
6.13306653326663,29.7
6.14307153576788,29.7
6.15307653826913,29.7
6.16308154077038,29.7
6.17308654327164,29.7
6.18309154577289,29.7
6.19309654827414,29.7
6.20310155077539,29.7
6.21310655327664,29.7
6.22311155577789,29.7
6.23311655827914,29.7
6.24312156078039,29.7
6.25312656328164,29.7
6.26313156578289,29.7
6.27313656828414,29.7
6.28314157078539,29.7
6.29314657328664,29.7
6.30315157578789,29.7
6.31315657828914,29.7
6.3231615807904,29.7
6.33316658329165,29.7
6.3431715857929,29.7
6.35317658829415,29.7
6.3631815907954,29.7
6.37318659329665,29.7
6.3831915957979,29.7
6.39319659829915,29.7
6.4032016008004,29.7
6.41320660330165,29.7
6.4232116058029,29.7
6.43321660830415,29.7
6.4432216108054,29.7
6.45322661330665,29.7
6.4632316158079,29.7
6.47323661830915,29.7
6.48324162081041,29.7
6.49324662331166,29.7
6.50325162581291,29.7
6.51325662831416,29.7
6.52326163081541,29.7
6.53326663331666,29.7
6.54327163581791,29.7
6.55327663831916,29.7
6.56328164082041,29.7
6.57328664332166,29.7
6.58329164582291,29.7
6.59329664832416,29.7
6.60330165082541,29.7
6.61330665332666,29.7
6.62331165582791,29.7
6.63331665832916,29.7
6.64332166083042,29.7
6.65332666333167,29.7
6.66333166583292,29.7
6.67333666833417,29.7
6.68334167083542,29.7
6.69334667333667,29.7
6.70335167583792,29.7
6.71335667833917,29.7
6.72336168084042,29.7
6.73336668334167,29.7
6.74337168584292,29.7
6.75337668834417,29.7
6.76338169084542,29.7
6.77338669334667,29.7
6.78339169584792,29.7
6.79339669834917,29.7
6.80340170085042,29.7
6.81340670335168,29.7
6.82341170585293,29.7
6.83341670835418,29.7
6.84342171085543,29.7
6.85342671335668,29.7
6.86343171585793,29.7
6.87343671835918,29.7
6.88344172086043,29.7
6.89344672336168,29.7
6.90345172586293,29.7
6.91345672836418,29.7
6.92346173086543,29.7
6.93346673336668,29.7
6.94347173586793,29.7
6.95347673836918,29.7
6.96348174087044,29.7
6.97348674337169,29.7
6.98349174587294,29.7
6.99349674837419,29.7
7.00350175087544,29.7
7.01350675337669,29.7
7.02351175587794,29.7
7.03351675837919,29.7
7.04352176088044,29.7
7.05352676338169,29.7
7.06353176588294,29.7
7.07353676838419,29.7
7.08354177088544,29.7
7.09354677338669,29.7
7.10355177588794,29.7
7.11355677838919,29.7
7.12356178089045,29.7
7.1335667833917,29.7
7.14357178589295,29.7
7.1535767883942,29.7
7.16358179089545,29.7
7.1735867933967,29.7
7.18359179589795,29.7
7.1935967983992,29.7
7.20360180090045,29.7
7.2136068034017,29.7
7.22361180590295,29.7
7.2336168084042,29.7
7.24362181090545,29.7
7.2536268134067,29.7
7.26363181590795,29.7
7.2736368184092,29.7
7.28364182091046,29.7
7.29364682341171,29.7
7.30365182591296,29.7
7.31365682841421,29.7
7.32366183091546,29.7
7.33366683341671,29.7
7.34367183591796,29.7
7.35367683841921,29.7
7.36368184092046,29.7
7.37368684342171,29.7
7.38369184592296,29.7
7.39369684842421,29.7
7.40370185092546,29.7
7.41370685342671,29.7
7.42371185592796,29.7
7.43371685842921,29.7
7.44372186093047,29.7
7.45372686343172,29.7
7.46373186593297,29.7
7.47373686843422,29.7
7.48374187093547,29.7
7.49374687343672,29.7
7.50375187593797,29.7
7.51375687843922,29.7
7.52376188094047,29.7
7.53376688344172,29.7
7.54377188594297,29.7
7.55377688844422,29.7
7.56378189094547,29.7
7.57378689344672,29.7
7.58379189594797,29.7
7.59379689844922,29.7
7.60380190095047,29.7
7.61380690345173,29.7
7.62381190595298,29.7
7.63381690845423,29.7
7.64382191095548,29.7
7.65382691345673,29.7
7.66383191595798,29.7
7.67383691845923,29.7
7.68384192096048,29.7
7.69384692346173,29.7
7.70385192596298,29.7
7.71385692846423,29.7
7.72386193096548,29.7
7.73386693346673,29.7
7.74387193596798,29.7
7.75387693846923,29.7
7.76388194097049,29.7
7.77388694347174,29.7
7.78389194597299,29.7
7.79389694847424,29.7
7.80390195097549,29.7
7.81390695347674,29.7
7.82391195597799,29.7
7.83391695847924,29.7
7.84392196098049,29.7
7.85392696348174,29.7
7.86393196598299,29.7
7.87393696848424,29.7
7.88394197098549,29.7
7.89394697348674,29.7
7.90395197598799,29.7
7.91395697848924,29.7
7.9239619809905,29.7
7.93396698349175,29.7
7.943971985993,29.7
7.95397698849425,29.7
7.9639819909955,29.7
7.97398699349675,29.7
7.983991995998,29.7
7.99399699849925,29.7
8.0040020010005,29.7
8.01400700350175,29.7
8.024012006003,29.7
8.03401700850425,29.7
8.0440220110055,29.7
8.05402701350675,29.7
8.064032016008,29.7
8.07403701850926,29.7
8.08404202101051,29.7
8.09404702351176,29.7
8.10405202601301,29.7
8.11405702851426,29.7
8.12406203101551,29.7
8.13406703351676,29.7
8.14407203601801,29.7
8.15407703851926,29.7
8.16408204102051,29.7
8.17408704352176,29.7
8.18409204602301,29.7
8.19409704852426,29.7
8.20410205102551,29.7
8.21410705352676,29.7
8.22411205602801,29.7
8.23411705852926,29.7
8.24412206103051,29.7
8.25412706353177,29.7
8.26413206603302,29.7
8.27413706853427,29.7
8.28414207103552,29.7
8.29414707353677,29.7
8.30415207603802,29.7
8.31415707853927,29.7
8.32416208104052,29.7
8.33416708354177,29.7
8.34417208604302,29.7
8.35417708854427,29.7
8.36418209104552,29.7
8.37418709354677,29.7
8.38419209604802,29.7
8.39419709854927,29.7
8.40420210105053,29.7
8.41420710355178,29.7
8.42421210605303,29.7
8.43421710855428,29.7
8.44422211105553,29.7
8.45422711355678,29.7
8.46423211605803,29.7
8.47423711855928,29.7
8.48424212106053,29.7
8.49424712356178,29.7
8.50425212606303,29.7
8.51425712856428,29.7
8.52426213106553,29.7
8.53426713356678,29.7
8.54427213606803,29.7
8.55427713856928,29.7
8.56428214107054,29.7
8.57428714357179,29.7
8.58429214607304,29.7
8.59429714857429,29.7
8.60430215107554,29.7
8.61430715357679,29.7
8.62431215607804,29.7
8.63431715857929,29.7
8.64432216108054,29.7
8.65432716358179,29.7
8.66433216608304,29.7
8.67433716858429,29.7
8.68434217108554,29.7
8.69434717358679,29.7
8.70435217608804,29.7
8.71435717858929,29.7
8.72436218109054,29.7
8.7343671835918,29.7
8.74437218609305,29.7
8.7543771885943,29.7
8.76438219109555,29.7
8.7743871935968,29.7
8.78439219609805,29.7
8.7943971985993,29.7
8.80440220110055,29.7
8.8144072036018,29.7
8.82441220610305,29.7
8.8344172086043,29.7
8.84442221110555,29.7
8.8544272136068,29.7
8.86443221610805,29.7
8.87443721860931,29.7
8.88444222111056,29.7
8.89444722361181,29.7
8.90445222611306,29.7
8.91445722861431,29.7
8.92446223111556,29.7
8.93446723361681,29.7
8.94447223611806,29.7
8.95447723861931,29.7
8.96448224112056,29.7
8.97448724362181,29.7
8.98449224612306,29.7
8.99449724862431,29.7
9.00450225112556,29.7
9.01450725362681,29.7
9.02451225612806,29.7
9.03451725862931,29.7
9.04452226113056,29.7
9.05452726363182,29.7
9.06453226613307,29.7
9.07453726863432,29.7
9.08454227113557,29.7
9.09454727363682,29.7
9.10455227613807,29.7
9.11455727863932,29.7
9.12456228114057,29.7
9.13456728364182,29.7
9.14457228614307,29.7
9.15457728864432,29.7
9.16458229114557,29.7
9.17458729364682,29.7
9.18459229614807,29.7
9.19459729864932,29.7
9.20460230115058,29.7
9.21460730365183,29.7
9.22461230615308,29.7
9.23461730865433,29.7
9.24462231115558,29.7
9.25462731365683,29.7
9.26463231615808,29.7
9.27463731865933,29.7
9.28464232116058,29.7
9.29464732366183,29.7
9.30465232616308,29.7
9.31465732866433,29.7
9.32466233116558,29.7
9.33466733366683,29.7
9.34467233616808,29.7
9.35467733866933,29.7
9.36468234117059,29.7
9.37468734367184,29.7
9.38469234617309,29.7
9.39469734867434,29.7
9.40470235117559,29.7
9.41470735367684,29.7
9.42471235617809,29.7
9.43471735867934,29.7
9.44472236118059,29.7
9.45472736368184,29.7
9.46473236618309,29.7
9.47473736868434,29.7
9.48474237118559,29.7
9.49474737368684,29.7
9.50475237618809,29.7
9.51475737868934,29.7
9.52476238119059,29.7
9.53476738369185,29.7
9.5447723861931,29.7
9.55477738869435,29.7
9.5647823911956,29.7
9.57478739369685,29.7
9.5847923961981,29.7
9.59479739869935,29.7
9.6048024012006,29.7
9.61480740370185,29.7
9.6248124062031,29.7
9.63481740870435,29.7
9.6448224112056,29.7
9.65482741370685,29.7
9.6648324162081,29.7
9.67483741870936,29.7
9.68484242121061,29.7
9.69484742371186,29.7
9.70485242621311,29.7
9.71485742871436,29.7
9.72486243121561,29.7
9.73486743371686,29.7
9.74487243621811,29.7
9.75487743871936,29.7
9.76488244122061,29.7
9.77488744372186,29.7
9.78489244622311,29.7
9.79489744872436,29.7
9.80490245122561,29.7
9.81490745372686,29.7
9.82491245622811,29.7
9.83491745872936,29.7
9.84492246123061,29.7
9.85492746373187,29.7
9.86493246623312,29.7
9.87493746873437,29.7
9.88494247123562,29.7
9.89494747373687,29.7
9.90495247623812,29.7
9.91495747873937,29.7
9.92496248124062,29.7
9.93496748374187,29.7
9.94497248624312,29.7
9.95497748874437,29.7
9.96498249124562,29.7
9.97498749374687,29.7
9.98499249624812,29.7
9.99499749874937,29.7
10.0050025012506,29.7
10.0150075037519,29.7
10.0250125062531,29.7
10.0350175087544,29.7
10.0450225112556,29.7
10.0550275137569,29.7
10.0650325162581,29.7
10.0750375187594,29.7
10.0850425212606,29.7
10.0950475237619,29.7
10.1050525262631,29.7
10.1150575287644,29.7
10.1250625312656,29.7
10.1350675337669,29.7
10.1450725362681,29.7
10.1550775387694,29.7
10.1650825412706,29.7
10.1750875437719,29.7
10.1850925462731,29.7
10.1950975487744,29.7
10.2051025512756,29.7
10.2151075537769,29.7
10.2251125562781,29.7
10.2351175587794,29.7
10.2451225612806,29.7
10.2551275637819,29.7
10.2651325662831,29.7
10.2751375687844,29.7
10.2851425712856,29.7
10.2951475737869,29.7
10.3051525762881,29.7
10.3151575787894,29.7
10.3251625812906,29.7
10.3351675837919,29.7
10.3451725862931,29.7
10.3551775887944,29.7
10.3651825912956,29.7
10.3751875937969,29.7
10.3851925962981,29.7
10.3951975987994,29.7
10.4052026013007,29.7
10.4152076038019,29.7
10.4252126063032,29.7
10.4352176088044,29.7
10.4452226113057,29.7
10.4552276138069,29.7
10.4652326163082,29.7
10.4752376188094,29.7
10.4852426213107,29.7
10.4952476238119,29.7
10.5052526263132,29.7
10.5152576288144,29.7
10.5252626313157,29.7
10.5352676338169,29.7
10.5452726363182,29.7
10.5552776388194,29.7
10.5652826413207,29.7
10.5752876438219,29.7
10.5852926463232,29.7
10.5952976488244,29.7
10.6053026513257,29.7
10.6153076538269,29.7
10.6253126563282,29.7
10.6353176588294,29.7
10.6453226613307,29.7
10.6553276638319,29.7
10.6653326663332,29.7
10.6753376688344,29.7
10.6853426713357,29.7
10.6953476738369,29.7
10.7053526763382,29.7
10.7153576788394,29.7
10.7253626813407,29.7
10.7353676838419,29.7
10.7453726863432,29.7
10.7553776888444,29.7
10.7653826913457,29.7
10.7753876938469,29.7
10.7853926963482,29.7
10.7953976988494,29.7
10.8054027013507,29.7
10.8154077038519,29.7
10.8254127063532,29.7
10.8354177088544,29.7
10.8454227113557,29.7
10.8554277138569,29.7
10.8654327163582,29.7
10.8754377188594,29.7
10.8854427213607,29.7
10.8954477238619,29.7
10.9054527263632,29.7
10.9154577288644,29.7
10.9254627313657,29.7
10.9354677338669,29.7
10.9454727363682,29.7
10.9554777388694,29.7
10.9654827413707,29.7
10.9754877438719,29.7
10.9854927463732,29.7
10.9954977488744,29.7
11.0055027513757,29.7
11.0155077538769,29.7
11.0255127563782,29.7
11.0355177588794,29.7
11.0455227613807,29.7
11.0555277638819,29.7
11.0655327663832,29.7
11.0755377688844,29.7
11.0855427713857,29.7
11.0955477738869,29.7
11.1055527763882,29.7
11.1155577788894,29.7
11.1255627813907,29.7
11.1355677838919,29.7
11.1455727863932,29.7
11.1555777888944,29.7
11.1655827913957,29.7
11.1755877938969,29.7
11.1855927963982,29.7
11.1955977988994,29.7
11.2056028014007,29.7
11.215607803902,29.7
11.2256128064032,29.7
11.2356178089045,29.7
11.2456228114057,29.7
11.255627813907,29.7
11.2656328164082,29.7
11.2756378189095,29.7
11.2856428214107,29.7
11.295647823912,29.7
11.3056528264132,29.7
11.3156578289145,29.7
11.3256628314157,29.7
11.335667833917,29.7
11.3456728364182,29.7
11.3556778389195,29.7
11.3656828414207,29.7
11.375687843922,29.7
11.3856928464232,29.7
11.3956978489245,29.7
11.4057028514257,29.7
11.415707853927,29.7
11.4257128564282,29.7
11.4357178589295,29.7
11.4457228614307,29.7
11.455727863932,29.7
11.4657328664332,29.7
11.4757378689345,29.7
11.4857428714357,29.7
11.495747873937,29.7
11.5057528764382,29.7
11.5157578789395,29.7
11.5257628814407,29.7
11.535767883942,29.7
11.5457728864432,29.7
11.5557778889445,29.7
11.5657828914457,29.7
11.575787893947,29.7
11.5857928964482,29.7
11.5957978989495,29.7
11.6058029014507,29.7
11.615807903952,29.7
11.6258129064532,29.7
11.6358179089545,29.7
11.6458229114557,29.7
11.655827913957,29.7
11.6658329164582,29.7
11.6758379189595,29.7
11.6858429214607,29.7
11.695847923962,29.7
11.7058529264632,29.7
11.7158579289645,29.7
11.7258629314657,29.7
11.735867933967,29.7
11.7458729364682,29.7
11.7558779389695,29.7
11.7658829414707,29.7
11.775887943972,29.7
11.7858929464732,29.7
11.7958979489745,29.7
11.8059029514757,29.7
11.815907953977,29.7
11.8259129564782,29.7
11.8359179589795,29.7
11.8459229614807,29.7
11.855927963982,29.7
11.8659329664832,29.7
11.8759379689845,29.7
11.8859429714857,29.7
11.895947973987,29.7
11.9059529764882,29.7
11.9159579789895,29.7
11.9259629814907,29.7
11.935967983992,29.7
11.9459729864932,29.7
11.9559779889945,29.7
11.9659829914957,29.7
11.975987993997,29.7
11.9859929964982,29.7
11.9959979989995,29.7
12.0060030015007,29.7
12.016008004002,29.7
12.0260130065033,29.7
12.0360180090045,29.7
12.0460230115058,29.7
12.056028014007,29.7
12.0660330165083,29.7
12.0760380190095,29.7
12.0860430215108,29.7
12.096048024012,29.7
12.1060530265133,29.7
12.1160580290145,29.7
12.1260630315158,29.7
12.136068034017,29.7
12.1460730365183,29.7
12.1560780390195,29.7
12.1660830415208,29.7
12.176088044022,29.7
12.1860930465233,29.7
12.1960980490245,29.7
12.2061030515258,29.7
12.216108054027,29.7
12.2261130565283,29.7
12.2361180590295,29.7
12.2461230615308,29.7
12.256128064032,29.7
12.2661330665333,29.7
12.2761380690345,29.7
12.2861430715358,29.7
12.296148074037,29.7
12.3061530765383,29.7
12.3161580790395,29.7
12.3261630815408,29.7
12.336168084042,29.7
12.3461730865433,29.7
12.3561780890445,29.7
12.3661830915458,29.7
12.376188094047,29.7
12.3861930965483,29.7
12.3961980990495,29.7
12.4062031015508,29.7
12.416208104052,29.7
12.4262131065533,29.7
12.4362181090545,29.7
12.4462231115558,29.7
12.456228114057,29.7
12.4662331165583,29.7
12.4762381190595,29.7
12.4862431215608,29.7
12.496248124062,29.7
12.5062531265633,29.7
12.5162581290645,29.7
12.5262631315658,29.7
12.536268134067,29.7
12.5462731365683,29.7
12.5562781390695,29.7
12.5662831415708,29.7
12.576288144072,29.7
12.5862931465733,29.7
12.5962981490745,29.7
12.6063031515758,29.7
12.616308154077,29.7
12.6263131565783,29.7
12.6363181590795,29.7
12.6463231615808,29.7
12.656328164082,29.7
12.6663331665833,29.7
12.6763381690845,29.7
12.6863431715858,29.7
12.696348174087,29.7
12.7063531765883,29.7
12.7163581790895,29.7
12.7263631815908,29.7
12.736368184092,29.7
12.7463731865933,29.7
12.7563781890945,29.7
12.7663831915958,29.7
12.776388194097,29.7
12.7863931965983,29.7
12.7963981990995,29.7
12.8064032016008,29.7
12.8164082041021,29.7
12.8264132066033,29.7
12.8364182091046,29.7
12.8464232116058,29.7
12.8564282141071,29.7
12.8664332166083,29.7
12.8764382191096,29.7
12.8864432216108,29.7
12.8964482241121,29.7
12.9064532266133,29.7
12.9164582291146,29.7
12.9264632316158,29.7
12.9364682341171,29.7
12.9464732366183,29.7
12.9564782391196,29.7
12.9664832416208,29.7
12.9764882441221,29.7
12.9864932466233,29.7
12.9964982491246,29.7
13.0065032516258,29.7
13.0165082541271,29.7
13.0265132566283,29.7
13.0365182591296,29.7
13.0465232616308,29.7
13.0565282641321,29.7
13.0665332666333,29.7
13.0765382691346,29.7
13.0865432716358,29.7
13.0965482741371,29.7
13.1065532766383,29.7
13.1165582791396,29.7
13.1265632816408,29.7
13.1365682841421,29.7
13.1465732866433,29.7
13.1565782891446,29.7
13.1665832916458,29.7
13.1765882941471,29.7
13.1865932966483,29.7
13.1965982991496,29.7
13.2066033016508,29.7
13.2166083041521,29.7
13.2266133066533,29.7
13.2366183091546,29.7
13.2466233116558,29.7
13.2566283141571,29.7
13.2666333166583,29.7
13.2766383191596,29.7
13.2866433216608,29.7
13.2966483241621,29.7
13.3066533266633,29.7
13.3166583291646,29.7
13.3266633316658,29.7
13.3366683341671,29.7
13.3466733366683,29.7
13.3566783391696,29.7
13.3666833416708,29.7
13.3766883441721,29.7
13.3866933466733,29.7
13.3966983491746,29.7
13.4067033516758,29.7
13.4167083541771,29.7
13.4267133566783,29.7
13.4367183591796,29.7
13.4467233616808,29.7
13.4567283641821,29.7
13.4667333666833,29.7
13.4767383691846,29.7
13.4867433716858,29.7
13.4967483741871,29.7
13.5067533766883,29.7
13.5167583791896,29.7
13.5267633816908,29.7
13.5367683841921,29.7
13.5467733866933,29.7
13.5567783891946,29.7
13.5667833916958,29.7
13.5767883941971,29.7
13.5867933966983,29.7
13.5967983991996,29.7
13.6068034017008,29.7
13.6168084042021,29.7
13.6268134067034,29.7
13.6368184092046,29.7
13.6468234117059,29.7
13.6568284142071,29.7
13.6668334167084,29.7
13.6768384192096,29.7
13.6868434217109,29.7
13.6968484242121,29.7
13.7068534267134,29.7
13.7168584292146,29.7
13.7268634317159,29.7
13.7368684342171,29.7
13.7468734367184,29.7
13.7568784392196,29.7
13.7668834417209,29.7
13.7768884442221,29.7
13.7868934467234,29.7
13.7968984492246,29.7
13.8069034517259,29.7
13.8169084542271,29.7
13.8269134567284,29.7
13.8369184592296,29.7
13.8469234617309,29.7
13.8569284642321,29.7
13.8669334667334,29.7
13.8769384692346,29.7
13.8869434717359,29.7
13.8969484742371,29.7
13.9069534767384,29.7
13.9169584792396,29.7
13.9269634817409,29.7
13.9369684842421,29.7
13.9469734867434,29.7
13.9569784892446,29.7
13.9669834917459,29.7
13.9769884942471,29.7
13.9869934967484,29.7
13.9969984992496,29.7
14.0070035017509,29.7
14.0170085042521,29.7
14.0270135067534,29.7
14.0370185092546,29.7
14.0470235117559,29.7
14.0570285142571,29.7
14.0670335167584,29.7
14.0770385192596,29.7
14.0870435217609,29.7
14.0970485242621,29.7
14.1070535267634,29.7
14.1170585292646,29.7
14.1270635317659,29.7
14.1370685342671,29.7
14.1470735367684,29.7
14.1570785392696,29.7
14.1670835417709,29.7
14.1770885442721,29.7
14.1870935467734,29.7
14.1970985492746,29.7
14.2071035517759,29.7
14.2171085542771,29.7
14.2271135567784,29.7
14.2371185592796,29.7
14.2471235617809,29.7
14.2571285642821,29.7
14.2671335667834,29.7
14.2771385692846,29.7
14.2871435717859,29.7
14.2971485742871,29.7
14.3071535767884,29.7
14.3171585792896,29.7
14.3271635817909,29.7
14.3371685842921,29.7
14.3471735867934,29.7
14.3571785892946,29.7
14.3671835917959,29.7
14.3771885942971,29.7
14.3871935967984,29.7
14.3971985992996,29.7
14.4072036018009,29.7
14.4172086043022,29.7
14.4272136068034,29.7
14.4372186093047,29.7
14.4472236118059,29.7
14.4572286143072,29.7
14.4672336168084,29.7
14.4772386193097,29.7
14.4872436218109,29.7
14.4972486243122,29.7
14.5072536268134,29.7
14.5172586293147,29.7
14.5272636318159,29.7
14.5372686343172,29.7
14.5472736368184,29.7
14.5572786393197,29.7
14.5672836418209,29.7
14.5772886443222,29.7
14.5872936468234,29.7
14.5972986493247,29.7
14.6073036518259,29.7
14.6173086543272,29.7
14.6273136568284,29.7
14.6373186593297,29.7
14.6473236618309,29.7
14.6573286643322,29.7
14.6673336668334,29.7
14.6773386693347,29.7
14.6873436718359,29.7
14.6973486743372,29.7
14.7073536768384,29.7
14.7173586793397,29.7
14.7273636818409,29.7
14.7373686843422,29.7
14.7473736868434,29.7
14.7573786893447,29.7
14.7673836918459,29.7
14.7773886943472,29.7
14.7873936968484,29.7
14.7973986993497,29.7
14.8074037018509,29.7
14.8174087043522,29.7
14.8274137068534,29.7
14.8374187093547,29.7
14.8474237118559,29.7
14.8574287143572,29.7
14.8674337168584,29.7
14.8774387193597,29.7
14.8874437218609,29.7
14.8974487243622,29.7
14.9074537268634,29.7
14.9174587293647,29.7
14.9274637318659,29.7
14.9374687343672,29.7
14.9474737368684,29.7
14.9574787393697,29.7
14.9674837418709,29.7
14.9774887443722,29.7
14.9874937468734,29.7
14.9974987493747,29.7
15.0075037518759,29.7
15.0175087543772,29.7
15.0275137568784,29.7
15.0375187593797,29.7
15.0475237618809,29.7
15.0575287643822,29.7
15.0675337668834,29.7
15.0775387693847,29.7
15.0875437718859,29.7
15.0975487743872,29.7
15.1075537768884,29.7
15.1175587793897,29.7
15.1275637818909,29.7
15.1375687843922,29.7
15.1475737868934,29.7
15.1575787893947,29.7
15.1675837918959,29.7
15.1775887943972,29.7
15.1875937968984,29.7
15.1975987993997,29.7
15.2076038019009,29.7
15.2176088044022,29.7
15.2276138069035,29.7
15.2376188094047,29.7
15.247623811906,29.7
15.2576288144072,29.7
15.2676338169085,29.7
15.2776388194097,29.7
15.287643821911,29.7
15.2976488244122,29.7
15.3076538269135,29.7
15.3176588294147,29.7
15.327663831916,29.7
15.3376688344172,29.7
15.3476738369185,29.7
15.3576788394197,29.7
15.367683841921,29.7
15.3776888444222,29.7
15.3876938469235,29.7
15.3976988494247,29.7
15.407703851926,29.7
15.4177088544272,29.7
15.4277138569285,29.7
15.4377188594297,29.7
15.447723861931,29.7
15.4577288644322,29.7
15.4677338669335,29.7
15.4777388694347,29.7
15.487743871936,29.7
15.4977488744372,29.7
15.5077538769385,29.7
15.5177588794397,29.7
15.527763881941,29.7
15.5377688844422,29.7
15.5477738869435,29.7
15.5577788894447,29.7
15.567783891946,29.7
15.5777888944472,29.7
15.5877938969485,29.7
15.5977988994497,29.7
15.607803901951,29.7
15.6178089044522,29.7
15.6278139069535,29.7
15.6378189094547,29.7
15.647823911956,29.7
15.6578289144572,29.7
15.6678339169585,29.7
15.6778389194597,29.7
15.687843921961,29.7
15.6978489244622,29.7
15.7078539269635,29.7
15.7178589294647,29.7
15.727863931966,29.7
15.7378689344672,29.7
15.7478739369685,29.7
15.7578789394697,29.7
15.767883941971,29.7
15.7778889444722,29.7
15.7878939469735,29.7
15.7978989494747,29.7
15.807903951976,29.7
15.8179089544772,29.7
15.8279139569785,29.7
15.8379189594797,29.7
15.847923961981,29.7
15.8579289644822,29.7
15.8679339669835,29.7
15.8779389694847,29.7
15.887943971986,29.7
15.8979489744872,29.7
15.9079539769885,29.7
15.9179589794897,29.7
15.927963981991,29.7
15.9379689844922,29.7
15.9479739869935,29.7
15.9579789894947,29.7
15.967983991996,29.7
15.9779889944972,29.7
15.9879939969985,29.7
15.9979989994997,29.7
16.008004002001,29.7
16.0180090045023,29.7
16.0280140070035,29.7
16.0380190095048,29.7
16.048024012006,29.7
16.0580290145073,29.7
16.0680340170085,29.7
16.0780390195098,29.7
16.088044022011,29.7
16.0980490245123,29.7
16.1080540270135,29.7
16.1180590295148,29.7
16.128064032016,29.7
16.1380690345173,29.7
16.1480740370185,29.7
16.1580790395198,29.7
16.168084042021,29.7
16.1780890445223,29.7
16.1880940470235,29.7
16.1980990495248,29.7
16.208104052026,29.7
16.2181090545273,29.7
16.2281140570285,29.7
16.2381190595298,29.7
16.248124062031,29.7
16.2581290645323,29.7
16.2681340670335,29.7
16.2781390695348,29.7
16.288144072036,29.7
16.2981490745373,29.7
16.3081540770385,29.7
16.3181590795398,29.7
16.328164082041,29.7
16.3381690845423,29.7
16.3481740870435,29.7
16.3581790895448,29.7
16.368184092046,29.7
16.3781890945473,29.7
16.3881940970485,29.7
16.3981990995498,29.7
16.408204102051,29.7
16.4182091045523,29.7
16.4282141070535,29.7
16.4382191095548,29.7
16.448224112056,29.7
16.4582291145573,29.7
16.4682341170585,29.7
16.4782391195598,29.7
16.488244122061,29.7
16.4982491245623,29.7
16.5082541270635,29.7
16.5182591295648,29.7
16.528264132066,29.7
16.5382691345673,29.7
16.5482741370685,29.7
16.5582791395698,29.7
16.568284142071,29.7
16.5782891445723,29.7
16.5882941470735,29.7
16.5982991495748,29.7
16.608304152076,29.7
16.6183091545773,29.7
16.6283141570785,29.7
16.6383191595798,29.7
16.648324162081,29.7
16.6583291645823,29.7
16.6683341670835,29.7
16.6783391695848,29.7
16.688344172086,29.7
16.6983491745873,29.7
16.7083541770885,29.7
16.7183591795898,29.7
16.728364182091,29.7
16.7383691845923,29.7
16.7483741870935,29.7
16.7583791895948,29.7
16.768384192096,29.7
16.7783891945973,29.7
16.7883941970985,29.7
16.7983991995998,29.7
16.8084042021011,29.7
16.8184092046023,29.7
16.8284142071036,29.7
16.8384192096048,29.7
16.8484242121061,29.7
16.8584292146073,29.7
16.8684342171086,29.7
16.8784392196098,29.7
16.8884442221111,29.7
16.8984492246123,29.7
16.9084542271136,29.7
16.9184592296148,29.7
16.9284642321161,29.7
16.9384692346173,29.7
16.9484742371186,29.7
16.9584792396198,29.7
16.9684842421211,29.7
16.9784892446223,29.7
16.9884942471236,29.7
16.9984992496248,29.7
17.0085042521261,29.7
17.0185092546273,29.7
17.0285142571286,29.7
17.0385192596298,29.7
17.0485242621311,29.7
17.0585292646323,29.7
17.0685342671336,29.7
17.0785392696348,29.7
17.0885442721361,29.7
17.0985492746373,29.7
17.1085542771386,29.7
17.1185592796398,29.7
17.1285642821411,29.7
17.1385692846423,29.7
17.1485742871436,29.7
17.1585792896448,29.7
17.1685842921461,29.7
17.1785892946473,29.7
17.1885942971486,29.7
17.1985992996498,29.7
17.2086043021511,29.7
17.2186093046523,29.7
17.2286143071536,29.7
17.2386193096548,29.7
17.2486243121561,29.7
17.2586293146573,29.7
17.2686343171586,29.7
17.2786393196598,29.7
17.2886443221611,29.7
17.2986493246623,29.7
17.3086543271636,29.7
17.3186593296648,29.7
17.3286643321661,29.7
17.3386693346673,29.7
17.3486743371686,29.7
17.3586793396698,29.7
17.3686843421711,29.7
17.3786893446723,29.7
17.3886943471736,29.7
17.3986993496748,29.7
17.4087043521761,29.7
17.4187093546773,29.7
17.4287143571786,29.7
17.4387193596798,29.7
17.4487243621811,29.7
17.4587293646823,29.7
17.4687343671836,29.7
17.4787393696848,29.7
17.4887443721861,29.7
17.4987493746873,29.7
17.5087543771886,29.7
17.5187593796898,29.7
17.5287643821911,29.7
17.5387693846923,29.7
17.5487743871936,29.7
17.5587793896948,29.7
17.5687843921961,29.7
17.5787893946973,29.7
17.5887943971986,29.7
17.5987993996998,29.7
17.6088044022011,29.7
17.6188094047024,29.7
17.6288144072036,29.7
17.6388194097049,29.7
17.6488244122061,29.7
17.6588294147074,29.7
17.6688344172086,29.7
17.6788394197099,29.7
17.6888444222111,29.7
17.6988494247124,29.7
17.7088544272136,29.7
17.7188594297149,29.7
17.7288644322161,29.7
17.7388694347174,29.7
17.7488744372186,29.7
17.7588794397199,29.7
17.7688844422211,29.7
17.7788894447224,29.7
17.7888944472236,29.7
17.7988994497249,29.7
17.8089044522261,29.7
17.8189094547274,29.7
17.8289144572286,29.7
17.8389194597299,29.7
17.8489244622311,29.7
17.8589294647324,29.7
17.8689344672336,29.7
17.8789394697349,29.7
17.8889444722361,29.7
17.8989494747374,29.7
17.9089544772386,29.7
17.9189594797399,29.7
17.9289644822411,29.7
17.9389694847424,29.7
17.9489744872436,29.7
17.9589794897449,29.7
17.9689844922461,29.7
17.9789894947474,29.7
17.9889944972486,29.7
17.9989994997499,29.7
18.0090045022511,29.7
18.0190095047524,29.7
18.0290145072536,29.7
18.0390195097549,29.7
18.0490245122561,29.7
18.0590295147574,29.7
18.0690345172586,29.7
18.0790395197599,29.7
18.0890445222611,29.7
18.0990495247624,29.7
18.1090545272636,29.7
18.1190595297649,29.7
18.1290645322661,29.7
18.1390695347674,29.7
18.1490745372686,29.7
18.1590795397699,29.7
18.1690845422711,29.7
18.1790895447724,29.7
18.1890945472736,29.7
18.1990995497749,29.7
18.2091045522761,29.7
18.2191095547774,29.7
18.2291145572786,29.7
18.2391195597799,29.7
18.2491245622811,29.7
18.2591295647824,29.7
18.2691345672836,29.7
18.2791395697849,29.7
18.2891445722861,29.7
18.2991495747874,29.7
18.3091545772886,29.7
18.3191595797899,29.7
18.3291645822911,29.7
18.3391695847924,29.7
18.3491745872936,29.7
18.3591795897949,29.7
18.3691845922961,29.7
18.3791895947974,29.7
18.3891945972986,29.7
18.3991995997999,29.7
18.4092046023012,29.7
18.4192096048024,29.7
18.4292146073037,29.7
18.4392196098049,29.7
18.4492246123062,29.7
18.4592296148074,29.7
18.4692346173087,29.7
18.4792396198099,29.7
18.4892446223112,29.7
18.4992496248124,29.7
18.5092546273137,29.7
18.5192596298149,29.7
18.5292646323162,29.7
18.5392696348174,29.7
18.5492746373187,29.7
18.5592796398199,29.7
18.5692846423212,29.7
18.5792896448224,29.7
18.5892946473237,29.7
18.5992996498249,29.7
18.6093046523262,29.7
18.6193096548274,29.7
18.6293146573287,29.7
18.6393196598299,29.7
18.6493246623312,29.7
18.6593296648324,29.7
18.6693346673337,29.7
18.6793396698349,29.7
18.6893446723362,29.7
18.6993496748374,29.7
18.7093546773387,29.7
18.7193596798399,29.7
18.7293646823412,29.7
18.7393696848424,29.7
18.7493746873437,29.7
18.7593796898449,29.7
18.7693846923462,29.7
18.7793896948474,29.7
18.7893946973487,29.7
18.7993996998499,29.7
18.8094047023512,29.7
18.8194097048524,29.7
18.8294147073537,29.7
18.8394197098549,29.7
18.8494247123562,29.7
18.8594297148574,29.7
18.8694347173587,29.7
18.8794397198599,29.7
18.8894447223612,29.7
18.8994497248624,29.7
18.9094547273637,29.7
18.9194597298649,29.7
18.9294647323662,29.7
18.9394697348674,29.7
18.9494747373687,29.7
18.9594797398699,29.7
18.9694847423712,29.7
18.9794897448724,29.7
18.9894947473737,29.7
18.9994997498749,29.7
19.0095047523762,29.7
19.0195097548774,29.7
19.0295147573787,29.7
19.0395197598799,29.7
19.0495247623812,29.7
19.0595297648824,29.7
19.0695347673837,29.7
19.0795397698849,29.7
19.0895447723862,29.7
19.0995497748874,29.7
19.1095547773887,29.7
19.1195597798899,29.7
19.1295647823912,29.7
19.1395697848924,29.7
19.1495747873937,29.7
19.1595797898949,29.7
19.1695847923962,29.7
19.1795897948974,29.7
19.1895947973987,29.7
19.1995997998999,29.7
19.2096048024012,29.7
19.2196098049025,29.7
19.2296148074037,29.7
19.239619809905,29.7
19.2496248124062,29.7
19.2596298149075,29.7
19.2696348174087,29.7
19.27963981991,29.7
19.2896448224112,29.7
19.2996498249125,29.7
19.3096548274137,29.7
19.319659829915,29.7
19.3296648324162,29.7
19.3396698349175,29.7
19.3496748374187,29.7
19.35967983992,29.7
19.3696848424212,29.7
19.3796898449225,29.7
19.3896948474237,29.7
19.399699849925,29.7
19.4097048524262,29.7
19.4197098549275,29.7
19.4297148574287,29.7
19.43971985993,29.7
19.4497248624312,29.7
19.4597298649325,29.7
19.4697348674337,29.7
19.479739869935,29.7
19.4897448724362,29.7
19.4997498749375,29.7
19.5097548774387,29.7
19.51975987994,29.7
19.5297648824412,29.7
19.5397698849425,29.7
19.5497748874437,29.7
19.559779889945,29.7
19.5697848924462,29.7
19.5797898949475,29.7
19.5897948974487,29.7
19.59979989995,29.7
19.6098049024512,29.7
19.6198099049525,29.7
19.6298149074537,29.7
19.639819909955,29.7
19.6498249124562,29.7
19.6598299149575,29.7
19.6698349174587,29.7
19.67983991996,29.7
19.6898449224612,29.7
19.6998499249625,29.7
19.7098549274637,29.7
19.719859929965,29.7
19.7298649324662,29.7
19.7398699349675,29.7
19.7498749374687,29.7
19.75987993997,29.7
19.7698849424712,29.7
19.7798899449725,29.7
19.7898949474737,29.7
19.799899949975,29.7
19.8099049524762,29.7
19.8199099549775,29.7
19.8299149574787,29.7
19.83991995998,29.7
19.8499249624812,29.7
19.8599299649825,29.7
19.8699349674837,29.7
19.879939969985,29.7
19.8899449724862,29.7
19.8999499749875,29.7
19.9099549774887,29.7
19.91995997999,29.7
19.9299649824912,29.7
19.9399699849925,29.7
19.9499749874937,29.7
19.959979989995,29.7
19.9699849924962,29.7
19.9799899949975,29.7
19.9899949974987,29.7
20,29.7


==> Data/Leader_velocity_2_star.csv <==
time,headway
0,15
0.0150075037518759,15
0.0300150075037519,15
0.0450225112556278,15
0.0600300150075038,15
0.0750375187593797,15
0.0900450225112556,15
0.105052526263132,15
0.120060030015008,15
0.135067533766883,15
0.150075037518759,15
0.165082541270635,15
0.180090045022511,15
0.195097548774387,15
0.210105052526263,15
0.225112556278139,15
0.240120060030015,15
0.255127563781891,15
0.270135067533767,15
0.285142571285643,15
0.300150075037519,15
0.315157578789395,15
0.330165082541271,15
0.345172586293147,15
0.360180090045022,15
0.375187593796898,15
0.390195097548774,15
0.40520260130065,15
0.420210105052526,15
0.435217608804402,15
0.450225112556278,15
0.465232616308154,15
0.48024012006003,15
0.495247623811906,15
0.510255127563782,15
0.525262631315658,15
0.540270135067534,15
0.55527763881941,15
0.570285142571286,15
0.585292646323162,15
0.600300150075038,15
0.615307653826913,15
0.630315157578789,15
0.645322661330665,15
0.660330165082541,15
0.675337668834417,15
0.690345172586293,15
0.705352676338169,15
0.720360180090045,15
0.735367683841921,15
0.750375187593797,15
0.765382691345673,15
0.780390195097549,15
0.795397698849425,15
0.810405202601301,15
0.825412706353177,15
0.840420210105053,15
0.855427713856929,15
0.870435217608804,15
0.88544272136068,15
0.900450225112556,15
0.915457728864432,15
0.930465232616308,15
0.945472736368184,15
0.96048024012006,15
0.975487743871936,15
0.990495247623812,15
1.00550275137569,15
1.02051025512756,15
1.03551775887944,15
1.05052526263132,15
1.06553276638319,15
1.08054027013507,15
1.09554777388694,15
1.11055527763882,15
1.1255627813907,15
1.14057028514257,15
1.15557778889445,15
1.17058529264632,15
1.1855927963982,15
1.20060030015008,15
1.21560780390195,15
1.23061530765383,15
1.2456228114057,15
1.26063031515758,15
1.27563781890945,15
1.29064532266133,15
1.30565282641321,15
1.32066033016508,15
1.33566783391696,15
1.35067533766883,15
1.36568284142071,15
1.38069034517259,15
1.39569784892446,15
1.41070535267634,15
1.42571285642821,15
1.44072036018009,15
1.45572786393197,15
1.47073536768384,15
1.48574287143572,15
1.50075037518759,15
1.51575787893947,15
1.53076538269135,15
1.54577288644322,15
1.5607803901951,15
1.57578789394697,15
1.59079539769885,15
1.60580290145073,15
1.6208104052026,15
1.63581790895448,15
1.65082541270635,15
1.66583291645823,15
1.68084042021011,15
1.69584792396198,15
1.71085542771386,15
1.72586293146573,15
1.74087043521761,15
1.75587793896948,15
1.77088544272136,15
1.78589294647324,15
1.80090045022511,15
1.81590795397699,15
1.83091545772886,15
1.84592296148074,15
1.86093046523262,15
1.87593796898449,15
1.89094547273637,15
1.90595297648824,15
1.92096048024012,15
1.935967983992,15
1.95097548774387,15
1.96598299149575,15
1.98099049524762,15
1.9959979989995,15
2.01100550275138,15
2.02601300650325,15
2.04102051025513,15
2.056028014007,15
2.07103551775888,15
2.08604302151076,15
2.10105052526263,15
2.11605802901451,15
2.13106553276638,15
2.14607303651826,15
2.16108054027013,15
2.17608804402201,15
2.19109554777389,15
2.20610305152576,15
2.22111055527764,15
2.23611805902951,15
2.25112556278139,15
2.26613306653327,15
2.28114057028514,15
2.29614807403702,15
2.31115557778889,15
2.32616308154077,15
2.34117058529265,15
2.35617808904452,15
2.3711855927964,15
2.38619309654827,15
2.40120060030015,15
2.41620810405203,15
2.4312156078039,15
2.44622311155578,15
2.46123061530765,15
2.47623811905953,15
2.49124562281141,15
2.50625312656328,15
2.52126063031516,15
2.53626813406703,15
2.55127563781891,15
2.56628314157079,15
2.58129064532266,15
2.59629814907454,15
2.61130565282641,15
2.62631315657829,15
2.64132066033017,15
2.65632816408204,15
2.67133566783392,15
2.68634317158579,15
2.70135067533767,15
2.71635817908954,15
2.73136568284142,15
2.7463731865933,15
2.76138069034517,15
2.77638819409705,15
2.79139569784892,15
2.8064032016008,15
2.82141070535268,15
2.83641820910455,15
2.85142571285643,15
2.8664332166083,15
2.88144072036018,15
2.89644822411206,15
2.91145572786393,15
2.92646323161581,15
2.94147073536768,15
2.95647823911956,15
2.97148574287144,15
2.98649324662331,15
3.00150075037519,15
3.01650825412706,15
3.03151575787894,15
3.04652326163082,15
3.06153076538269,15
3.07653826913457,15
3.09154577288644,15
3.10655327663832,15
3.1215607803902,15
3.13656828414207,15
3.15157578789395,15
3.16658329164582,15
3.1815907953977,15
3.19659829914957,15
3.21160580290145,15
3.22661330665333,15
3.2416208104052,15
3.25662831415708,15
3.27163581790895,15
3.28664332166083,15
3.30165082541271,15
3.31665832916458,15
3.33166583291646,15
3.34667333666833,15
3.36168084042021,15
3.37668834417209,15
3.39169584792396,15
3.40670335167584,15
3.42171085542771,15
3.43671835917959,15
3.45172586293147,15
3.46673336668334,15
3.48174087043522,15
3.49674837418709,15
3.51175587793897,15
3.52676338169085,15
3.54177088544272,15
3.5567783891946,15
3.57178589294647,15
3.58679339669835,15
3.60180090045022,15
3.6168084042021,15
3.63181590795398,15
3.64682341170585,15
3.66183091545773,15
3.6768384192096,15
3.69184592296148,15
3.70685342671336,15
3.72186093046523,15
3.73686843421711,15
3.75187593796898,15
3.76688344172086,15
3.78189094547274,15
3.79689844922461,15
3.81190595297649,15
3.82691345672836,15
3.84192096048024,15
3.85692846423212,15
3.87193596798399,15
3.88694347173587,15
3.90195097548774,15
3.91695847923962,15
3.9319659829915,15
3.94697348674337,15
3.96198099049525,15
3.97698849424712,15
3.991995997999,15
4.00700350175088,15
4.02201100550275,15
4.03701850925463,15
4.0520260130065,15
4.06703351675838,15
4.08204102051026,15
4.09704852426213,15
4.11205602801401,15
4.12706353176588,15
4.14207103551776,15
4.15707853926963,15
4.17208604302151,15
4.18709354677339,15
4.20210105052526,15
4.21710855427714,15
4.23211605802901,15
4.24712356178089,15
4.26213106553277,15
4.27713856928464,15
4.29214607303652,15
4.30715357678839,15
4.32216108054027,15
4.33716858429215,15
4.35217608804402,15
4.3671835917959,15
4.38219109554777,15
4.39719859929965,15
4.41220610305153,15
4.4272136068034,15
4.44222111055528,15
4.45722861430715,15
4.47223611805903,15
4.48724362181091,15
4.50225112556278,15
4.51725862931466,15
4.53226613306653,15
4.54727363681841,15
4.56228114057028,15
4.57728864432216,15
4.59229614807404,15
4.60730365182591,15
4.62231115557779,15
4.63731865932967,15
4.65232616308154,15
4.66733366683342,15
4.68234117058529,15
4.69734867433717,15
4.71235617808904,15
4.72736368184092,15
4.7423711855928,15
4.75737868934467,15
4.77238619309655,15
4.78739369684842,15
4.8024012006003,15
4.81740870435218,15
4.83241620810405,15
4.84742371185593,15
4.8624312156078,15
4.87743871935968,15
4.89244622311156,15
4.90745372686343,15
4.92246123061531,15
4.93746873436718,15
4.95247623811906,15
4.96748374187094,15
4.98249124562281,15
4.99749874937469,15
5.01250625312656,15
5.02751375687844,15
5.04252126063032,15
5.05752876438219,15
5.07253626813407,15
5.08754377188594,15
5.10255127563782,15
5.11755877938969,15
5.13256628314157,15
5.14757378689345,15
5.16258129064532,15
5.1775887943972,15
5.19259629814907,15
5.20760380190095,15
5.22261130565283,15
5.2376188094047,15
5.25262631315658,15
5.26763381690845,15
5.28264132066033,15
5.29764882441221,15
5.31265632816408,15
5.32766383191596,15
5.34267133566783,15
5.35767883941971,15
5.37268634317159,15
5.38769384692346,15
5.40270135067534,15
5.41770885442721,15
5.43271635817909,15
5.44772386193097,15
5.46273136568284,15
5.47773886943472,15
5.49274637318659,15
5.50775387693847,15
5.52276138069035,15
5.53776888444222,15
5.5527763881941,15
5.56778389194597,15
5.58279139569785,15
5.59779889944972,15
5.6128064032016,15
5.62781390695348,15
5.64282141070535,15
5.65782891445723,15
5.6728364182091,15
5.68784392196098,15
5.70285142571286,15
5.71785892946473,15
5.73286643321661,15
5.74787393696848,15
5.76288144072036,15
5.77788894447224,15
5.79289644822411,15
5.80790395197599,15
5.82291145572786,15
5.83791895947974,15
5.85292646323162,15
5.86793396698349,15
5.88294147073537,15
5.89794897448724,15
5.91295647823912,15
5.927963981991,15
5.94297148574287,15
5.95797898949475,15
5.97298649324662,15
5.9879939969985,15
6.00300150075037,15
6.01800900450225,15
6.03301650825413,15
6.048024012006,15
6.06303151575788,15
6.07803901950976,15
6.09304652326163,15
6.10805402701351,15
6.12306153076538,15
6.13806903451726,15
6.15307653826913,15
6.16808404202101,15
6.18309154577289,15
6.19809904952476,15
6.21310655327664,15
6.22811405702851,15
6.24312156078039,15
6.25812906453227,15
6.27313656828414,15
6.28814407203602,15
6.30315157578789,15
6.31815907953977,15
6.33316658329165,15
6.34817408704352,15
6.3631815907954,15
6.37818909454727,15
6.39319659829915,15
6.40820410205103,15
6.4232116058029,15
6.43821910955478,15
6.45322661330665,15
6.46823411705853,15
6.48324162081041,15
6.49824912456228,15
6.51325662831416,15
6.52826413206603,15
6.54327163581791,15
6.55827913956978,15
6.57328664332166,15
6.58829414707354,15
6.60330165082541,15
6.61830915457729,15
6.63331665832916,15
6.64832416208104,15
6.66333166583292,15
6.67833916958479,15
6.69334667333667,15
6.70835417708854,15
6.72336168084042,15
6.7383691845923,15
6.75337668834417,15
6.76838419209605,15
6.78339169584792,15
6.7983991995998,15
6.81340670335168,15
6.82841420710355,15
6.84342171085543,15
6.8584292146073,15
6.87343671835918,15
6.88844422211106,15
6.90345172586293,15
6.91845922961481,15
6.93346673336668,15
6.94847423711856,15
6.96348174087044,15
6.97848924462231,15
6.99349674837419,15
7.00850425212606,15
7.02351175587794,15
7.03851925962981,15
7.05352676338169,15
7.06853426713357,15
7.08354177088544,15
7.09854927463732,15
7.11355677838919,15
7.12856428214107,15
7.14357178589295,15
7.15857928964482,15
7.1735867933967,15
7.18859429714857,15
7.20360180090045,15
7.21860930465233,15
7.2336168084042,15
7.24862431215608,15
7.26363181590795,15
7.27863931965983,15
7.29364682341171,15
7.30865432716358,15
7.32366183091546,15
7.33866933466733,15
7.35367683841921,15
7.36868434217109,15
7.38369184592296,15
7.39869934967484,15
7.41370685342671,15
7.42871435717859,15
7.44372186093047,15
7.45872936468234,15
7.47373686843422,15
7.48874437218609,15
7.50375187593797,15
7.51875937968985,15
7.53376688344172,15
7.5487743871936,15
7.56378189094547,15
7.57878939469735,15
7.59379689844922,15
7.6088044022011,15
7.62381190595298,15
7.63881940970485,15
7.65382691345673,15
7.6688344172086,15
7.68384192096048,15
7.69884942471236,15
7.71385692846423,15
7.72886443221611,15
7.74387193596798,15
7.75887943971986,15
7.77388694347174,15
7.78889444722361,15
7.80390195097549,15
7.81890945472736,15
7.83391695847924,15
7.84892446223112,15
7.86393196598299,15
7.87893946973487,15
7.89394697348674,15
7.90895447723862,15
7.9239619809905,15
7.93896948474237,15
7.95397698849425,15
7.96898449224612,15
7.983991995998,15
7.99899949974987,15
8.01400700350175,15
8.02901450725363,15
8.0440220110055,15
8.05902951475738,15
8.07403701850926,15
8.08904452226113,15
8.10405202601301,15
8.11905952976488,15
8.13406703351676,15
8.14907453726863,15
8.16408204102051,15
8.17908954477239,15
8.19409704852426,15
8.20910455227614,15
8.22411205602801,15
8.23911955977989,15
8.25412706353177,15
8.26913456728364,15
8.28414207103552,15
8.29914957478739,15
8.31415707853927,15
8.32916458229115,15
8.34417208604302,15
8.3591795897949,15
8.37418709354677,15
8.38919459729865,15
8.40420210105053,15
8.4192096048024,15
8.43421710855428,15
8.44922461230615,15
8.46423211605803,15
8.4792396198099,15
8.49424712356178,15
8.50925462731366,15
8.52426213106553,15
8.53926963481741,15
8.55427713856928,15
8.56928464232116,15
8.58429214607304,15
8.59929964982491,15
8.61430715357679,15
8.62931465732867,15
8.64432216108054,15
8.65932966483242,15
8.67433716858429,15
8.68934467233617,15
8.70435217608804,15
8.71935967983992,15
8.7343671835918,15
8.74937468734367,15
8.76438219109555,15
8.77938969484742,15
8.7943971985993,15
8.80940470235118,15
8.82441220610305,15
8.83941970985493,15
8.8544272136068,15
8.86943471735868,15
8.88444222111056,15
8.89944972486243,15
8.91445722861431,15
8.92946473236618,15
8.94447223611806,15
8.95947973986993,15
8.97448724362181,15
8.98949474737369,15
9.00450225112556,15
9.01950975487744,15
9.03451725862931,15
9.04952476238119,15
9.06453226613307,15
9.07953976988494,15
9.09454727363682,15
9.10955477738869,15
9.12456228114057,15
9.13956978489245,15
9.15457728864432,15
9.1695847923962,15
9.18459229614807,15
9.19959979989995,15
9.21460730365183,15
9.2296148074037,15
9.24462231115558,15
9.25962981490745,15
9.27463731865933,15
9.2896448224112,15
9.30465232616308,15
9.31965982991496,15
9.33466733366683,15
9.34967483741871,15
9.36468234117059,15
9.37968984492246,15
9.39469734867434,15
9.40970485242621,15
9.42471235617809,15
9.43971985992997,15
9.45472736368184,15
9.46973486743372,15
9.48474237118559,15
9.49974987493747,15
9.51475737868934,15
9.52976488244122,15
9.5447723861931,15
9.55977988994497,15
9.57478739369685,15
9.58979489744872,15
9.6048024012006,15
9.61980990495248,15
9.63481740870435,15
9.64982491245623,15
9.6648324162081,15
9.67983991995998,15
9.69484742371186,15
9.70985492746373,15
9.72486243121561,15
9.73986993496748,15
9.75487743871936,15
9.76988494247124,15
9.78489244622311,15
9.79989994997499,15
9.81490745372686,15
9.82991495747874,15
9.84492246123061,15
9.85992996498249,15
9.87493746873437,15
9.88994497248624,15
9.90495247623812,15
9.91995997999,15
9.93496748374187,15
9.94997498749375,15
9.96498249124562,15
9.9799899949975,15
9.99499749874937,15
10.0100050025013,15
10.0250125062531,15
10.040020010005,15
10.0550275137569,15
10.0700350175088,15
10.0850425212606,15
10.1000500250125,15
10.1150575287644,15
10.1300650325163,15
10.1450725362681,15
10.16008004002,15
10.1750875437719,15
10.1900950475238,15
10.2051025512756,15
10.2201100550275,15
10.2351175587794,15
10.2501250625313,15
10.2651325662831,15
10.280140070035,15
10.2951475737869,15
10.3101550775388,15
10.3251625812906,15
10.3401700850425,15
10.3551775887944,15
10.3701850925463,15
10.3851925962981,15
10.40020010005,15
10.4152076038019,15
10.4302151075538,15
10.4452226113057,15
10.4602301150575,15
10.4752376188094,15
10.4902451225613,15
10.5052526263132,15
10.520260130065,15
10.5352676338169,15
10.5502751375688,15
10.5652826413207,15
10.5802901450725,15
10.5952976488244,15
10.6103051525763,15
10.6253126563282,15
10.64032016008,15
10.6553276638319,15
10.6703351675838,15
10.6853426713357,15
10.7003501750875,15
10.7153576788394,15
10.7303651825913,15
10.7453726863432,15
10.760380190095,15
10.7753876938469,15
10.7903951975988,15
10.8054027013507,15
10.8204102051026,15
10.8354177088544,15
10.8504252126063,15
10.8654327163582,15
10.8804402201101,15
10.8954477238619,15
10.9104552276138,15
10.9254627313657,15
10.9404702351176,15
10.9554777388694,15
10.9704852426213,15
10.9854927463732,15
11.0005002501251,15
11.0155077538769,15
11.0305152576288,15
11.0455227613807,15
11.0605302651326,15
11.0755377688844,15
11.0905452726363,15
11.1055527763882,15
11.1205602801401,15
11.1355677838919,15
11.1505752876438,15
11.1655827913957,15
11.1805902951476,15
11.1955977988994,15
11.2106053026513,15
11.2256128064032,15
11.2406203101551,15
11.255627813907,15
11.2706353176588,15
11.2856428214107,15
11.3006503251626,15
11.3156578289145,15
11.3306653326663,15
11.3456728364182,15
11.3606803401701,15
11.375687843922,15
11.3906953476738,15
11.4057028514257,15
11.4207103551776,15
11.4357178589295,15
11.4507253626813,15
11.4657328664332,15
11.4807403701851,15
11.495747873937,15
11.5107553776888,15
11.5257628814407,15
11.5407703851926,15
11.5557778889445,15
11.5707853926963,15
11.5857928964482,15
11.6008004002001,15
11.615807903952,15
11.6308154077039,15
11.6458229114557,15
11.6608304152076,15
11.6758379189595,15
11.6908454227114,15
11.7058529264632,15
11.7208604302151,15
11.735867933967,15
11.7508754377189,15
11.7658829414707,15
11.7808904452226,15
11.7958979489745,15
11.8109054527264,15
11.8259129564782,15
11.8409204602301,15
11.855927963982,15
11.8709354677339,15
11.8859429714857,15
11.9009504752376,15
11.9159579789895,15
11.9309654827414,15
11.9459729864932,15
11.9609804902451,15
11.975987993997,15
11.9909954977489,15
12.0060030015007,15
12.0210105052526,15
12.0360180090045,15
12.0510255127564,15
12.0660330165083,15
12.0810405202601,15
12.096048024012,15
12.1110555277639,15
12.1260630315158,15
12.1410705352676,15
12.1560780390195,15
12.1710855427714,15
12.1860930465233,15
12.2011005502751,15
12.216108054027,15
12.2311155577789,15
12.2461230615308,15
12.2611305652826,15
12.2761380690345,15
12.2911455727864,15
12.3061530765383,15
12.3211605802901,15
12.336168084042,15
12.3511755877939,15
12.3661830915458,15
12.3811905952976,15
12.3961980990495,15
12.4112056028014,15
12.4262131065533,15
12.4412206103052,15
12.456228114057,15
12.4712356178089,15
12.4862431215608,15
12.5012506253127,15
12.5162581290645,15
12.5312656328164,15
12.5462731365683,15
12.5612806403202,15
12.576288144072,15
12.5912956478239,15
12.6063031515758,15
12.6213106553277,15
12.6363181590795,15
12.6513256628314,15
12.6663331665833,15
12.6813406703352,15
12.696348174087,15
12.7113556778389,15
12.7263631815908,15
12.7413706853427,15
12.7563781890945,15
12.7713856928464,15
12.7863931965983,15
12.8014007003502,15
12.8164082041021,15
12.8314157078539,15
12.8464232116058,15
12.8614307153577,15
12.8764382191096,15
12.8914457228614,15
12.9064532266133,15
12.9214607303652,15
12.9364682341171,15
12.9514757378689,15
12.9664832416208,15
12.9814907453727,15
12.9964982491246,15
13.0115057528764,15
13.0265132566283,15
13.0415207603802,15
13.0565282641321,15
13.0715357678839,15
13.0865432716358,15
13.1015507753877,15
13.1165582791396,15
13.1315657828914,15
13.1465732866433,15
13.1615807903952,15
13.1765882941471,15
13.1915957978989,15
13.2066033016508,15
13.2216108054027,15
13.2366183091546,15
13.2516258129065,15
13.2666333166583,15
13.2816408204102,15
13.2966483241621,15
13.311655827914,15
13.3266633316658,15
13.3416708354177,15
13.3566783391696,15
13.3716858429215,15
13.3866933466733,15
13.4017008504252,15
13.4167083541771,15
13.431715857929,15
13.4467233616808,15
13.4617308654327,15
13.4767383691846,15
13.4917458729365,15
13.5067533766883,15
13.5217608804402,15
13.5367683841921,15
13.551775887944,15
13.5667833916958,15
13.5817908954477,15
13.5967983991996,15
13.6118059029515,15
13.6268134067034,15
13.6418209104552,15
13.6568284142071,15
13.671835917959,15
13.6868434217109,15
13.7018509254627,15
13.7168584292146,15
13.7318659329665,15
13.7468734367184,15
13.7618809404702,15
13.7768884442221,15
13.791895947974,15
13.8069034517259,15
13.8219109554777,15
13.8369184592296,15
13.8519259629815,15
13.8669334667334,15
13.8819409704852,15
13.8969484742371,15
13.911955977989,15
13.9269634817409,15
13.9419709854927,15
13.9569784892446,15
13.9719859929965,15
13.9869934967484,15
14.0020010005003,15
14.0170085042521,15
14.032016008004,15
14.0470235117559,15
14.0620310155078,15
14.0770385192596,15
14.0920460230115,15
14.1070535267634,15
14.1220610305153,15
14.1370685342671,15
14.152076038019,15
14.1670835417709,15
14.1820910455228,15
14.1970985492746,15
14.2121060530265,15
14.2271135567784,15
14.2421210605303,15
14.2571285642821,15
14.272136068034,15
14.2871435717859,15
14.3021510755378,15
14.3171585792896,15
14.3321660830415,15
14.3471735867934,15
14.3621810905453,15
14.3771885942971,15
14.392196098049,15
14.4072036018009,15
14.4222111055528,15
14.4372186093047,15
14.4522261130565,15
14.4672336168084,15
14.4822411205603,15
14.4972486243122,15
14.512256128064,15
14.5272636318159,15
14.5422711355678,15
14.5572786393197,15
14.5722861430715,15
14.5872936468234,15
14.6023011505753,15
14.6173086543272,15
14.632316158079,15
14.6473236618309,15
14.6623311655828,15
14.6773386693347,15
14.6923461730865,15
14.7073536768384,15
14.7223611805903,15
14.7373686843422,15
14.752376188094,15
14.7673836918459,15
14.7823911955978,15
14.7973986993497,15
14.8124062031016,15
14.8274137068534,15
14.8424212106053,15
14.8574287143572,15
14.8724362181091,15
14.8874437218609,15
14.9024512256128,15
14.9174587293647,15
14.9324662331166,15
14.9474737368684,15
14.9624812406203,15
14.9774887443722,15
14.9924962481241,15
15.0075037518759,15
15.0225112556278,15
15.0375187593797,15
15.0525262631316,15
15.0675337668834,15
15.0825412706353,15
15.0975487743872,15
15.1125562781391,15
15.1275637818909,15
15.1425712856428,15
15.1575787893947,15
15.1725862931466,15
15.1875937968984,15
15.2026013006503,15
15.2176088044022,15
15.2326163081541,15
15.247623811906,15
15.2626313156578,15
15.2776388194097,15
15.2926463231616,15
15.3076538269135,15
15.3226613306653,15
15.3376688344172,15
15.3526763381691,15
15.367683841921,15
15.3826913456728,15
15.3976988494247,15
15.4127063531766,15
15.4277138569285,15
15.4427213606803,15
15.4577288644322,15
15.4727363681841,15
15.487743871936,15
15.5027513756878,15
15.5177588794397,15
15.5327663831916,15
15.5477738869435,15
15.5627813906953,15
15.5777888944472,15
15.5927963981991,15
15.607803901951,15
15.6228114057029,15
15.6378189094547,15
15.6528264132066,15
15.6678339169585,15
15.6828414207104,15
15.6978489244622,15
15.7128564282141,15
15.727863931966,15
15.7428714357179,15
15.7578789394697,15
15.7728864432216,15
15.7878939469735,15
15.8029014507254,15
15.8179089544772,15
15.8329164582291,15
15.847923961981,15
15.8629314657329,15
15.8779389694847,15
15.8929464732366,15
15.9079539769885,15
15.9229614807404,15
15.9379689844922,15
15.9529764882441,15
15.967983991996,15
15.9829914957479,15
15.9979989994997,15
16.0130065032516,15
16.0280140070035,15
16.0430215107554,15
16.0580290145073,15
16.0730365182591,15
16.088044022011,15
16.1030515257629,15
16.1180590295148,15
16.1330665332666,15
16.1480740370185,15
16.1630815407704,15
16.1780890445223,15
16.1930965482741,15
16.208104052026,15
16.2231115557779,15
16.2381190595298,15
16.2531265632816,15
16.2681340670335,15
16.2831415707854,15
16.2981490745373,15
16.3131565782891,15
16.328164082041,15
16.3431715857929,15
16.3581790895448,15
16.3731865932966,15
16.3881940970485,15
16.4032016008004,15
16.4182091045523,15
16.4332166083042,15
16.448224112056,15
16.4632316158079,15
16.4782391195598,15
16.4932466233117,15
16.5082541270635,15
16.5232616308154,15
16.5382691345673,15
16.5532766383192,15
16.568284142071,15
16.5832916458229,15
16.5982991495748,15
16.6133066533267,15
16.6283141570785,15
16.6433216608304,15
16.6583291645823,15
16.6733366683342,15
16.688344172086,15
16.7033516758379,15
16.7183591795898,15
16.7333666833417,15
16.7483741870935,15
16.7633816908454,15
16.7783891945973,15
16.7933966983492,15
16.8084042021011,15
16.8234117058529,15
16.8384192096048,15
16.8534267133567,15
16.8684342171086,15
16.8834417208604,15
16.8984492246123,15
16.9134567283642,15
16.9284642321161,15
16.9434717358679,15
16.9584792396198,15
16.9734867433717,15
16.9884942471236,15
17.0035017508754,15
17.0185092546273,15
17.0335167583792,15
17.0485242621311,15
17.0635317658829,15
17.0785392696348,15
17.0935467733867,15
17.1085542771386,15
17.1235617808904,15
17.1385692846423,15
17.1535767883942,15
17.1685842921461,15
17.183591795898,15
17.1985992996498,15
17.2136068034017,15
17.2286143071536,15
17.2436218109055,15
17.2586293146573,15
17.2736368184092,15
17.2886443221611,15
17.303651825913,15
17.3186593296648,15
17.3336668334167,15
17.3486743371686,15
17.3636818409205,15
17.3786893446723,15
17.3936968484242,15
17.4087043521761,15
17.423711855928,15
17.4387193596798,15
17.4537268634317,15
17.4687343671836,15
17.4837418709355,15
17.4987493746873,15
17.5137568784392,15
17.5287643821911,15
17.543771885943,15
17.5587793896948,15
17.5737868934467,15
17.5887943971986,15
17.6038019009505,15
17.6188094047024,15
17.6338169084542,15
17.6488244122061,15
17.663831915958,15
17.6788394197099,15
17.6938469234617,15
17.7088544272136,15
17.7238619309655,15
17.7388694347174,15
17.7538769384692,15
17.7688844422211,15
17.783891945973,15
17.7988994497249,15
17.8139069534767,15
17.8289144572286,15
17.8439219609805,15
17.8589294647324,15
17.8739369684842,15
17.8889444722361,15
17.903951975988,15
17.9189594797399,15
17.9339669834917,15
17.9489744872436,15
17.9639819909955,15
17.9789894947474,15
17.9939969984992,15
18.0090045022511,15
18.024012006003,15
18.0390195097549,15
18.0540270135068,15
18.0690345172586,15
18.0840420210105,15
18.0990495247624,15
18.1140570285143,15
18.1290645322661,15
18.144072036018,15
18.1590795397699,15
18.1740870435218,15
18.1890945472736,15
18.2041020510255,15
18.2191095547774,15
18.2341170585293,15
18.2491245622811,15
18.264132066033,15
18.2791395697849,15
18.2941470735368,15
18.3091545772886,15
18.3241620810405,15
18.3391695847924,15
18.3541770885443,15
18.3691845922961,15
18.384192096048,15
18.3991995997999,15
18.4142071035518,15
18.4292146073037,15
18.4442221110555,15
18.4592296148074,15
18.4742371185593,15
18.4892446223112,15
18.504252126063,15
18.5192596298149,15
18.5342671335668,15
18.5492746373187,15
18.5642821410705,15
18.5792896448224,15
18.5942971485743,15
18.6093046523262,15
18.624312156078,15
18.6393196598299,15
18.6543271635818,15
18.6693346673337,15
18.6843421710855,15
18.6993496748374,15
18.7143571785893,15
18.7293646823412,15
18.744372186093,15
18.7593796898449,15
18.7743871935968,15
18.7893946973487,15
18.8044022011006,15
18.8194097048524,15
18.8344172086043,15
18.8494247123562,15
18.8644322161081,15
18.8794397198599,15
18.8944472236118,15
18.9094547273637,15
18.9244622311156,15
18.9394697348674,15
18.9544772386193,15
18.9694847423712,15
18.9844922461231,15
18.9994997498749,15
19.0145072536268,15
19.0295147573787,15
19.0445222611306,15
19.0595297648824,15
19.0745372686343,15
19.0895447723862,15
19.1045522761381,15
19.1195597798899,15
19.1345672836418,15
19.1495747873937,15
19.1645822911456,15
19.1795897948974,15
19.1945972986493,15
19.2096048024012,15
19.2246123061531,15
19.239619809905,15
19.2546273136568,15
19.2696348174087,15
19.2846423211606,15
19.2996498249125,15
19.3146573286643,15
19.3296648324162,15
19.3446723361681,15
19.35967983992,15
19.3746873436718,15
19.3896948474237,15
19.4047023511756,15
19.4197098549275,15
19.4347173586793,15
19.4497248624312,15
19.4647323661831,15
19.479739869935,15
19.4947473736868,15
19.5097548774387,15
19.5247623811906,15
19.5397698849425,15
19.5547773886943,15
19.5697848924462,15
19.5847923961981,15
19.59979989995,15
19.6148074037018,15
19.6298149074537,15
19.6448224112056,15
19.6598299149575,15
19.6748374187094,15
19.6898449224612,15
19.7048524262131,15
19.719859929965,15
19.7348674337169,15
19.7498749374687,15
19.7648824412206,15
19.7798899449725,15
19.7948974487244,15
19.8099049524762,15
19.8249124562281,15
19.83991995998,15
19.8549274637319,15
19.8699349674837,15
19.8849424712356,15
19.8999499749875,15
19.9149574787394,15
19.9299649824912,15
19.9449724862431,15
19.959979989995,15
19.9749874937469,15
19.9899949974987,15
20.0050025012506,15
20.0200100050025,15
20.0350175087544,15
20.0500250125063,15
20.0650325162581,15
20.08004002001,15
20.0950475237619,15
20.1100550275138,15
20.1250625312656,15
20.1400700350175,15
20.1550775387694,15
20.1700850425213,15
20.1850925462731,15
20.200100050025,15
20.2151075537769,15
20.2301150575288,15
20.2451225612806,15
20.2601300650325,15
20.2751375687844,15
20.2901450725363,15
20.3051525762881,15
20.32016008004,15
20.3351675837919,15
20.3501750875438,15
20.3651825912956,15
20.3801900950475,15
20.3951975987994,15
20.4102051025513,15
20.4252126063032,15
20.440220110055,15
20.4552276138069,15
20.4702351175588,15
20.4852426213107,15
20.5002501250625,15
20.5152576288144,15
20.5302651325663,15
20.5452726363182,15
20.56028014007,15
20.5752876438219,15
20.5902951475738,15
20.6053026513257,15
20.6203101550775,15
20.6353176588294,15
20.6503251625813,15
20.6653326663332,15
20.680340170085,15
20.6953476738369,15
20.7103551775888,15
20.7253626813407,15
20.7403701850925,15
20.7553776888444,15
20.7703851925963,15
20.7853926963482,15
20.8004002001001,15
20.8154077038519,15
20.8304152076038,15
20.8454227113557,15
20.8604302151076,15
20.8754377188594,15
20.8904452226113,15
20.9054527263632,15
20.9204602301151,15
20.9354677338669,15
20.9504752376188,15
20.9654827413707,15
20.9804902451226,15
20.9954977488744,15
21.0105052526263,15
21.0255127563782,15
21.0405202601301,15
21.0555277638819,15
21.0705352676338,15
21.0855427713857,15
21.1005502751376,15
21.1155577788894,15
21.1305652826413,15
21.1455727863932,15
21.1605802901451,15
21.1755877938969,15
21.1905952976488,15
21.2056028014007,15
21.2206103051526,15
21.2356178089045,15
21.2506253126563,15
21.2656328164082,15
21.2806403201601,15
21.295647823912,15
21.3106553276638,15
21.3256628314157,15
21.3406703351676,15
21.3556778389195,15
21.3706853426713,15
21.3856928464232,15
21.4007003501751,15
21.415707853927,15
21.4307153576788,15
21.4457228614307,15
21.4607303651826,15
21.4757378689345,15
21.4907453726863,15
21.5057528764382,15
21.5207603801901,15
21.535767883942,15
21.5507753876938,15
21.5657828914457,15
21.5807903951976,15
21.5957978989495,15
21.6108054027014,15
21.6258129064532,15
21.6408204102051,15
21.655827913957,15
21.6708354177089,15
21.6858429214607,15
21.7008504252126,15
21.7158579289645,15
21.7308654327164,15
21.7458729364682,15
21.7608804402201,15
21.775887943972,15
21.7908954477239,15
21.8059029514757,15
21.8209104552276,15
21.8359179589795,15
21.8509254627314,15
21.8659329664832,15
21.8809404702351,15
21.895947973987,15
21.9109554777389,15
21.9259629814907,15
21.9409704852426,15
21.9559779889945,15
21.9709854927464,15
21.9859929964983,15
22.0010005002501,15
22.016008004002,15
22.0310155077539,15
22.0460230115058,15
22.0610305152576,15
22.0760380190095,15
22.0910455227614,15
22.1060530265133,15
22.1210605302651,15
22.136068034017,15
22.1510755377689,15
22.1660830415208,15
22.1810905452726,15
22.1960980490245,15
22.2111055527764,15
22.2261130565283,15
22.2411205602801,15
22.256128064032,15
22.2711355677839,15
22.2861430715358,15
22.3011505752876,15
22.3161580790395,15
22.3311655827914,15
22.3461730865433,15
22.3611805902951,15
22.376188094047,15
22.3911955977989,15
22.4062031015508,15
22.4212106053027,15
22.4362181090545,15
22.4512256128064,15
22.4662331165583,15
22.4812406203102,15
22.496248124062,15
22.5112556278139,15
22.5262631315658,15
22.5412706353177,15
22.5562781390695,15
22.5712856428214,15
22.5862931465733,15
22.6013006503252,15
22.616308154077,15
22.6313156578289,15
22.6463231615808,15
22.6613306653327,15
22.6763381690845,15
22.6913456728364,15
22.7063531765883,15
22.7213606803402,15
22.736368184092,15
22.7513756878439,15
22.7663831915958,15
22.7813906953477,15
22.7963981990995,15
22.8114057028514,15
22.8264132066033,15
22.8414207103552,15
22.8564282141071,15
22.8714357178589,15
22.8864432216108,15
22.9014507253627,15
22.9164582291146,15
22.9314657328664,15
22.9464732366183,15
22.9614807403702,15
22.9764882441221,15
22.9914957478739,15
23.0065032516258,15
23.0215107553777,15
23.0365182591296,15
23.0515257628814,15
23.0665332666333,15
23.0815407703852,15
23.0965482741371,15
23.1115557778889,15
23.1265632816408,15
23.1415707853927,15
23.1565782891446,15
23.1715857928964,15
23.1865932966483,15
23.2016008004002,15
23.2166083041521,15
23.231615807904,15
23.2466233116558,15
23.2616308154077,15
23.2766383191596,15
23.2916458229115,15
23.3066533266633,15
23.3216608304152,15
23.3366683341671,15
23.351675837919,15
23.3666833416708,15
23.3816908454227,15
23.3966983491746,15
23.4117058529265,15
23.4267133566783,15
23.4417208604302,15
23.4567283641821,15
23.471735867934,15
23.4867433716858,15
23.5017508754377,15
23.5167583791896,15
23.5317658829415,15
23.5467733866933,15
23.5617808904452,15
23.5767883941971,15
23.591795897949,15
23.6068034017009,15
23.6218109054527,15
23.6368184092046,15
23.6518259129565,15
23.6668334167084,15
23.6818409204602,15
23.6968484242121,15
23.711855927964,15
23.7268634317159,15
23.7418709354677,15
23.7568784392196,15
23.7718859429715,15
23.7868934467234,15
23.8019009504752,15
23.8169084542271,15
23.831915957979,15
23.8469234617309,15
23.8619309654827,15
23.8769384692346,15
23.8919459729865,15
23.9069534767384,15
23.9219609804902,15
23.9369684842421,15
23.951975987994,15
23.9669834917459,15
23.9819909954977,15
23.9969984992496,15
24.0120060030015,15
24.0270135067534,15
24.0420210105053,15
24.0570285142571,15
24.072036018009,15
24.0870435217609,15
24.1020510255128,15
24.1170585292646,15
24.1320660330165,15
24.1470735367684,15
24.1620810405203,15
24.1770885442721,15
24.192096048024,15
24.2071035517759,15
24.2221110555278,15
24.2371185592796,15
24.2521260630315,15
24.2671335667834,15
24.2821410705353,15
24.2971485742871,15
24.312156078039,15
24.3271635817909,15
24.3421710855428,15
24.3571785892946,15
24.3721860930465,15
24.3871935967984,15
24.4022011005503,15
24.4172086043022,15
24.432216108054,15
24.4472236118059,15
24.4622311155578,15
24.4772386193097,15
24.4922461230615,15
24.5072536268134,15
24.5222611305653,15
24.5372686343172,15
24.552276138069,15
24.5672836418209,15
24.5822911455728,15
24.5972986493247,15
24.6123061530765,15
24.6273136568284,15
24.6423211605803,15
24.6573286643322,15
24.672336168084,15
24.6873436718359,15
24.7023511755878,15
24.7173586793397,15
24.7323661830915,15
24.7473736868434,15
24.7623811905953,15
24.7773886943472,15
24.792396198099,15
24.8074037018509,15
24.8224112056028,15
24.8374187093547,15
24.8524262131066,15
24.8674337168584,15
24.8824412206103,15
24.8974487243622,15
24.9124562281141,15
24.9274637318659,15
24.9424712356178,15
24.9574787393697,15
24.9724862431216,15
24.9874937468734,15
25.0025012506253,15
25.0175087543772,15
25.0325162581291,15
25.0475237618809,15
25.0625312656328,15
25.0775387693847,15
25.0925462731366,15
25.1075537768884,15
25.1225612806403,15
25.1375687843922,15
25.1525762881441,15
25.1675837918959,15
25.1825912956478,15
25.1975987993997,15
25.2126063031516,15
25.2276138069035,15
25.2426213106553,15
25.2576288144072,15
25.2726363181591,15
25.287643821911,15
25.3026513256628,15
25.3176588294147,15
25.3326663331666,15
25.3476738369185,15
25.3626813406703,15
25.3776888444222,15
25.3926963481741,15
25.407703851926,15
25.4227113556778,15
25.4377188594297,15
25.4527263631816,15
25.4677338669335,15
25.4827413706853,15
25.4977488744372,15
25.5127563781891,15
25.527763881941,15
25.5427713856928,15
25.5577788894447,15
25.5727863931966,15
25.5877938969485,15
25.6028014007004,15
25.6178089044522,15
25.6328164082041,15
25.647823911956,15
25.6628314157079,15
25.6778389194597,15
25.6928464232116,15
25.7078539269635,15
25.7228614307154,15
25.7378689344672,15
25.7528764382191,15
25.767883941971,15
25.7828914457229,15
25.7978989494747,15
25.8129064532266,15
25.8279139569785,15
25.8429214607304,15
25.8579289644822,15
25.8729364682341,15
25.887943971986,15
25.9029514757379,15
25.9179589794897,15
25.9329664832416,15
25.9479739869935,15
25.9629814907454,15
25.9779889944972,15
25.9929964982491,15
26.008004002001,15
26.0230115057529,15
26.0380190095048,15
26.0530265132566,15
26.0680340170085,15
26.0830415207604,15
26.0980490245123,15
26.1130565282641,15
26.128064032016,15
26.1430715357679,15
26.1580790395198,15
26.1730865432716,15
26.1880940470235,15
26.2031015507754,15
26.2181090545273,15
26.2331165582791,15
26.248124062031,15
26.2631315657829,15
26.2781390695348,15
26.2931465732866,15
26.3081540770385,15
26.3231615807904,15
26.3381690845423,15
26.3531765882941,15
26.368184092046,15
26.3831915957979,15
26.3981990995498,15
26.4132066033016,15
26.4282141070535,15
26.4432216108054,15
26.4582291145573,15
26.4732366183092,15
26.488244122061,15
26.5032516258129,15
26.5182591295648,15
26.5332666333167,15
26.5482741370685,15
26.5632816408204,15
26.5782891445723,15
26.5932966483242,15
26.608304152076,15
26.6233116558279,15
26.6383191595798,15
26.6533266633317,15
26.6683341670835,15
26.6833416708354,15
26.6983491745873,15
26.7133566783392,15
26.728364182091,15
26.7433716858429,15
26.7583791895948,15
26.7733866933467,15
26.7883941970985,15
26.8034017008504,15
26.8184092046023,15
26.8334167083542,15
26.8484242121061,15
26.8634317158579,15
26.8784392196098,15
26.8934467233617,15
26.9084542271136,15
26.9234617308654,15
26.9384692346173,15
26.9534767383692,15
26.9684842421211,15
26.9834917458729,15
26.9984992496248,15
27.0135067533767,15
27.0285142571286,15
27.0435217608804,15
27.0585292646323,15
27.0735367683842,15
27.0885442721361,15
27.1035517758879,15
27.1185592796398,15
27.1335667833917,15
27.1485742871436,15
27.1635817908954,15
27.1785892946473,15
27.1935967983992,15
27.2086043021511,15
27.223611805903,15
27.2386193096548,15
27.2536268134067,15
27.2686343171586,15
27.2836418209105,15
27.2986493246623,15
27.3136568284142,15
27.3286643321661,15
27.343671835918,15
27.3586793396698,15
27.3736868434217,15
27.3886943471736,15
27.4037018509255,15
27.4187093546773,15
27.4337168584292,15
27.4487243621811,15
27.463731865933,15
27.4787393696848,15
27.4937468734367,15
27.5087543771886,15
27.5237618809405,15
27.5387693846923,15
27.5537768884442,15
27.5687843921961,15
27.583791895948,15
27.5987993996998,15
27.6138069034517,15
27.6288144072036,15
27.6438219109555,15
27.6588294147074,15
27.6738369184592,15
27.6888444222111,15
27.703851925963,15
27.7188594297149,15
27.7338669334667,15
27.7488744372186,15
27.7638819409705,15
27.7788894447224,15
27.7938969484742,15
27.8089044522261,15
27.823911955978,15
27.8389194597299,15
27.8539269634817,15
27.8689344672336,15
27.8839419709855,15
27.8989494747374,15
27.9139569784892,15
27.9289644822411,15
27.943971985993,15
27.9589794897449,15
27.9739869934967,15
27.9889944972486,15
28.0040020010005,15
28.0190095047524,15
28.0340170085043,15
28.0490245122561,15
28.064032016008,15
28.0790395197599,15
28.0940470235118,15
28.1090545272636,15
28.1240620310155,15
28.1390695347674,15
28.1540770385193,15
28.1690845422711,15
28.184092046023,15
28.1990995497749,15
28.2141070535268,15
28.2291145572786,15
28.2441220610305,15
28.2591295647824,15
28.2741370685343,15
28.2891445722861,15
28.304152076038,15
28.3191595797899,15
28.3341670835418,15
28.3491745872936,15
28.3641820910455,15
28.3791895947974,15
28.3941970985493,15
28.4092046023012,15
28.424212106053,15
28.4392196098049,15
28.4542271135568,15
28.4692346173087,15
28.4842421210605,15
28.4992496248124,15
28.5142571285643,15
28.5292646323162,15
28.544272136068,15
28.5592796398199,15
28.5742871435718,15
28.5892946473237,15
28.6043021510755,15
28.6193096548274,15
28.6343171585793,15
28.6493246623312,15
28.664332166083,15
28.6793396698349,15
28.6943471735868,15
28.7093546773387,15
28.7243621810905,15
28.7393696848424,15
28.7543771885943,15
28.7693846923462,15
28.7843921960981,15
28.7993996998499,15
28.8144072036018,15
28.8294147073537,15
28.8444222111056,15
28.8594297148574,15
28.8744372186093,15
28.8894447223612,15
28.9044522261131,15
28.9194597298649,15
28.9344672336168,15
28.9494747373687,15
28.9644822411206,15
28.9794897448724,15
28.9944972486243,15
29.0095047523762,15
29.0245122561281,15
29.0395197598799,15
29.0545272636318,15
29.0695347673837,15
29.0845422711356,15
29.0995497748874,15
29.1145572786393,15
29.1295647823912,15
29.1445722861431,15
29.1595797898949,15
29.1745872936468,15
29.1895947973987,15
29.2046023011506,15
29.2196098049025,15
29.2346173086543,15
29.2496248124062,15
29.2646323161581,15
29.27963981991,15
29.2946473236618,15
29.3096548274137,15
29.3246623311656,15
29.3396698349175,15
29.3546773386693,15
29.3696848424212,15
29.3846923461731,15
29.399699849925,15
29.4147073536768,15
29.4297148574287,15
29.4447223611806,15
29.4597298649325,15
29.4747373686843,15
29.4897448724362,15
29.5047523761881,15
29.51975987994,15
29.5347673836918,15
29.5497748874437,15
29.5647823911956,15
29.5797898949475,15
29.5947973986993,15
29.6098049024512,15
29.6248124062031,15
29.639819909955,15
29.6548274137069,15
29.6698349174587,15
29.6848424212106,15
29.6998499249625,15
29.7148574287144,15
29.7298649324662,15
29.7448724362181,15
29.75987993997,15
29.7748874437219,15
29.7898949474737,15
29.8049024512256,15
29.8199099549775,15
29.8349174587294,15
29.8499249624812,15
29.8649324662331,15
29.879939969985,15
29.8949474737369,15
29.9099549774887,15
29.9249624812406,15
29.9399699849925,15
29.9549774887444,15
29.9699849924962,15
29.9849924962481,15
30,15


==> Data/PhaseTrajectory_V_v.csv <==
V,v
29.9999999995834,23.4
29.9999999994636,23.4380552033105
29.9999999993086,23.4755805973237
29.9999999991078,23.512573154908
29.9999999988474,23.5490295981678
29.9999999985095,23.5849463868151
29.9999999980703,23.6203197070963
29.9999999974992,23.6551454590172
29.9999999967557,23.6894192428175
29.9999999957868,23.7231363465668
29.999999994523,23.7562917287142
29.9999999928732,23.7888800051933
29.9999999907173,23.8208954318803
29.9999999878979,23.852331884907
29.9999999842073,23.8831828460881
29.9999999793724,23.9134413794835
29.999999973033,23.9431001105471
29.9999999647142,23.9721512074405
29.9999999537895,24.0005863516919
29.9999999394313,24.0283967156564
29.9999999205462,24.0555729382743
29.9999998956888,24.0821050893415
29.999999862947,24.1079826441319
29.9999998197898,24.1331944525435
29.9999997628656,24.1577286958454
29.9999996877339,24.181572857226
29.9999995885079,24.2047136830193
29.9999994573808,24.2271371303199
29.9999992839946,24.2488283321585
29.9999990546006,24.2697715489276
29.9999987509425,24.2899501048709
29.9999983487704,24.3093463464361
29.9999978158616,24.3279415811975
29.9999971093874,24.3457160009283
29.999996172406,24.3626486312329
29.9999949291945,24.3787172543469
29.9999932790334,24.3938983163052
29.9999910879323,24.4081668648386
29.9999881776145,24.4214964516425
29.9999843108568,24.4338590208102
29.9999791719791,24.4452248315353
29.999972340887,24.4555623310745
29.9999632585468,24.4648380258977
29.99995118108,24.473016380462
29.9999351187513,24.4800596503474
29.9999137549157,24.4859277410501
29.9998853383981,24.4905780645301
29.9998475406868,24.4939653277092
29.9997972665576,24.496041377156
29.9997304031393,24.4967549894342
29.9996414876885,24.4960516199204
29.9995232681402,24.493873211978
29.9993661224487,24.4901578975317
29.9991572921995,24.4848397213167
29.9988798723589,24.4778483607113
29.9985114814513,24.4691087291564
29.9980225136652,24.4585406677379
29.9973738454461,24.4460584993705
29.9965138318447,24.4315705722276
29.9953743807684,24.4149788065904
29.9938658340243,24.3961780535655
29.9918703090805,24.3750555650301
29.9892330641403,24.3514902044431
29.9857513349895,24.3253516918927
29.9811599567362,24.2964996903319
29.9751129216034,24.264782701256
29.9671598372554,24.2300369506134
29.9567160461963,24.1920848335679
29.9430249458568,24.1507334435839
29.9251108546617,24.1057724401598
29.9017206048354,24.0569719962156
29.8712520280937,24.0040799124763
29.8316676628235,23.9468187255577
29.7803926131617,23.884881845874
29.7141966236341,23.8179295787888
29.6290625811564,23.7455841587498
29.5200470215017,23.6674245583749
29.3811434450673,23.5829806926576
29.2051665944796,23.4917275241213
28.983685525649,23.3930795182039
28.7070448413336,23.2863861522946
28.3645251036186,23.1709296571215
27.9447016160303,23.0459265588297
27.4360594388118,22.9105350224777
26.8279034763987,22.7638703400349
26.111557515169,22.6050309307923
25.2817715623069,22.4331367491702
24.3381606244391,22.2473807796687
23.286405590397,22.0470922454729
22.1388998555187,21.8318076183572
20.9145674435869,21.601342804677
19.6377288872516,21.355858053025
18.3361204873565,21.0959068204104
17.0384023848895,20.8224614792973
15.7716279848213,20.5369119484828
14.559134993625,20.241037193765
13.4191697178347,19.9369529631805
12.3643416939328,19.6270412027223
11.4018112121177,19.3138674058675
10.533994159894,19.0000918264694
9.75953810013857,18.6883797255534
9.07435896785312,18.381315058257
8.47259342781967,18.0813213997521
7.94738953269232,17.7905935236646
7.49151172625581,17.5110424233594
7.09777027026887,17.2442559658149
6.75930259992004,16.9914763273231
6.46973941739043,16.7535942152012
6.22328678702286,16.5311586809862
6.01475053963684,16.324400249178
5.83952351455367,16.1332643511252
5.69355067445496,15.9574516673002
5.57328261373985,15.7964619816133
5.47562446383292,15.6496385458082
5.3978846130838,15.5162104451793
5.33772586187403,15.3953311769132
5.2931204213272,15.286112303357
5.26230936029708,15.1876516360003
5.24376661614423,15.0990558971336
5.23616739920373,15.0194581567674
5.2383606630859,14.9480305704732
5.24934524442008,14.8839930650396
5.26824925193851,14.8266186554901
5.29431230376453,14.7752360612564
5.3268702440398,14.7292302334119
5.36534199365691,14.6880413197046
5.40921823820686,14.6511625183125
5.4580517005781,14.6181371907953
5.51144875418064,14.5885555117377
5.56906220489022,14.5620508942618
5.6305850502501,14.5382963397082
5.69574509695815,14.5170008488448
5.76430029581634,14.4979059634104
5.83603470107623,14.4807824999478
5.91075496658596,14.4654275081326
5.98828729594641,14.4516614638861
6.06847478921288,14.4393257058737
6.1511751311773,14.428280110463
6.23625857277153,14.4184009935852
6.32360616700895,14.4095792269583
6.41310822507499,14.4017185526839
6.50466296481393,14.3947340807017
6.59817532628043,14.3885509522466
6.69355593318758,14.3831031533304
6.79072018216492,14.3783324630999
6.88958744427488,14.374187522888
6.99008036540303,14.3706230128574
7.09212425399312,14.3675989242682
7.19564654616773,14.3650799165147
7.30057633970688,14.3630347492179
7.40684398999313,14.3614357809358
7.51438076048286,14.3602585260523
7.62311852269919,14.3594812635184
7.73298950051995,14.3590846909217
7.84392605436741,14.359051618449
7.95586050284548,14.3593666987391
8.06872497920931,14.3600161885445
8.18245131483723,14.3609877366036
8.29697095016207,14.3622701955913
8.41221487256405,14.3638534561954
8.52811358119718,14.365728301761
8.64459706539769,14.3678862768675
8.76159480317423,14.3703195707557
8.87903578552897,14.3730209172265
8.99684855054036,14.375983504071
9.11496122626637,14.379200890759
9.23330159950255,14.3826669398184
9.35179719082378,14.3863757549932
9.47037532972727,14.390321623226
9.58896325812501,14.3944989694511
9.70748822937357,14.398902313887
9.82587760750978,14.403526232367
9.94405899606134,14.408365328875
10.0619603436433,14.4134142046806
10.179510066714,14.4186674349769
10.2966371843219,14.4241195521857
10.4132714239394,14.4297650243345
10.5293433660414,14.4355982463584
10.6447845567065,14.4416135264029
10.7595276307246,14.4478050773016
10.8735064455957,14.454167013699
10.9866561768413,14.4606933427588
11.0989134592016,14.4673779681401
11.2102164715308,14.4742146840573
11.3205050594011,14.4811971802649
11.429720827418,14.4883190430076
11.5378072281647,14.4955737580067
11.6447096651481,14.5029547184274
11.7503755480903,14.5104552259963
11.8547543982764,14.5180685039039
11.9577978796702,14.5257876977985
12.0594598931807,14.5336058907294
12.1596965955602,14.5415161059447
12.25846647139,14.5495113216098
12.355730347741,14.5575844763823
12.451451438523,14.5657284827447
12.5455953580762,14.5739362354398
12.6381301372246,14.5822006230136
12.7290262360439,14.5905145387156
12.8182565336662,14.5988708902399
12.9057963391042,14.6072626124958
12.991623358181,14.6156826757088
13.0757177009293,14.6241240994273
13.1580618294305,14.6325799591978
13.2386405605293,14.6410434012234
13.3174409982574,14.6495076478103
13.3944525310715,14.6579660121868
13.4696667521749,14.6664119028742
13.5430774510112,14.6748388382797
13.6146805243395,14.6832404500949
13.6844739621743,14.6916104973737
13.7524577520302,14.6999428690198
13.8186338598339,14.7082315971453
13.8830061293667,14.7164708586787
13.9455802588838,14.7246549878654
14.0063636974614,14.7327784770122
14.0653656181558,14.7408359880401
14.122596812702,14.7488223523762
14.178069662044,14.7567325815049
14.2317980306389,14.7645618660219
14.2837972351183,14.7723055851513
14.3340839392935,14.7799593049894
14.3826761215904,14.7875187869681
14.4295929717502,14.7949799853305
14.4748548575127,14.8023390545259
14.5184832239341,14.8095923459817
14.5605005596213,14.8167364144095
14.6009302995471,14.8237680139621
14.6397967909356,14.8306841034229
14.6771252004548,14.8374818418615
14.7129414796509,14.8441585926634
14.7472722774083,14.8507119188284
14.7801449046327,14.8571395857775
14.8115872529061,14.863439556467
14.8416277579264,14.8696099928901
14.8702953253222,14.8756492512083
14.8976192921987,14.8815558818414
14.9236293610921,14.8873286248459
14.9483555588805,14.892966408469
14.9718281798029,14.8984683450187
14.9940777410111,14.9038337277546
15.0151349354091,14.9090620274894
15.0350305833067,14.9141528877103
15.0537955954762,14.9191061221111
15.0714609208141,14.9239217079091
15.0880575193248,14.9285997843965
15.1036163065701,14.9331406445795
15.1181681351138,14.9375447346102
15.1317437379746,14.9418126441822
15.1443737153828,14.9459451063191
15.1560884810166,14.9499429873654
15.16691824977,14.9538072862528
15.1768929910625,14.957539125163
15.1860424134359,14.9611397472967
15.1943959285797,14.9646105092553
15.2019826296058,14.9679528764589
15.2088312679032,14.9711684180477
15.2149702240987,14.9742587995163
15.2204274969244,14.977225780261
15.2252306696369,14.9800712039914
15.2294069057129,14.9827969977529
15.2329829175143,14.9854051620236
15.2359849610407,14.9878977689545
15.2384388140246,14.9902769545981
15.2403697640048,14.9925449142707
15.2418025988988,14.9947038984905
15.2427615883593,14.9967562049294
15.2432704830912,14.998704177349
15.2433524962733,15.0005501963849
15.2430303026403,15.0022966780697
15.2423260283523,15.0039460673379
15.2412612441017,15.0055008329267
15.2398569646816,15.0069634653809
15.2381336392776,15.0083364688769
15.2361111536381,15.0096223606633
15.2338088254475,15.0108236645784
15.2312454030808,15.0119429071222
15.2284390675689,15.0129826158839
15.225407430735,15.0139453122993
15.2221675381039,15.0148335112121
15.2187358709938,15.0156497162358
15.2151283490214,15.0163964152666
15.2113603335646,15.017076080418
15.2074466331808,15.0176911620817
15.2034015078077,15.018244087144
15.1992386729963,15.0187372579499
15.1949713094355,15.0191730468801
15.190612066633,15.0195537960484
15.1861730694695,15.0198818154651
15.1816659305584,15.0201593787492
15.1771017531837,15.0203887233512
15.1724911399017,15.0205720487041
15.1678442075911,15.0207115127826
15.1631705900562,15.0208092324273
15.1584794462658,15.0208672821753
15.1537794794819,15.0208876912789
15.1490789409839,15.0208724438225
15.1443856332885,15.0208234786748
15.1397069350102,15.0207426868933
15.1350498077891,15.0206319113976
15.1304207949084,15.0204929476836
15.1258260417362,15.0203275423954
15.1212713145407,15.0201373924148
15.1167620044676,15.01992414524
15.1123031210427,15.0196893994178
15.1078993272332,15.0194347036252
15.1035549524425,15.0191615565389
15.0992740011319,15.0188714072865
15.0950601324004,15.018565655886
15.090916689022,15.0182456531658
15.0868467356986,15.0179127013504
15.0828530592181,15.0175680540645
15.0789381697697,15.0172129166977
15.0751042940372,15.016848447809
15.0713533895489,15.0164757581857
15.0676871867299,15.016095913101
15.0641071914645,15.0157099325669
15.0606146847296,15.0153187915522
15.0572107165611,15.0149234205621
15.0538961313272,15.0145247065217
15.0506715900052,15.0141234946716
15.0475375710648,15.0137205887747
15.0444943668767,15.0133167512553
15.0415420998758,15.0129127044543
15.0386807433083,15.0125091326361
15.0359101223161,15.0121066822333
15.0332299110608,15.0117059618406
15.0306396525042,15.0113075442263
15.0281387713654,15.010911967844
15.0257265737669,15.0105197369971
15.0234022476203,15.0101313220096
15.0211648843304,15.0097471618992
15.0190134840048,15.0093676651146
15.0169469532257,15.0089932094848
15.0149641134351,15.0086241433736
15.013063716995,15.0082607879801
15.0112444482371,15.0079034376004
15.0095049213635,15.0075523595137
15.0078436952742,15.0072077962364
15.0062592814209,15.0068699668216
15.0047501427282,15.0065390668678
15.0033146955664,15.0062152689215
15.0019513244209,15.0058987250194
15.0006583841551,15.0055895671522
14.9994341977798,15.005287907068
14.9982770642451,15.004993837718
14.9971852676805,15.0047074350721
14.9961570774546,15.0044287582433
14.9951907465884,15.0041578493189
14.9942845223316,15.0038947355414
14.9934366502726,15.0036394302373
14.9926453732537,15.0033919327511
14.9919089323087,15.0031522287141
14.9912255760055,15.0029202922366
14.9905935617975,15.0026960862815
14.9900111542902,15.0024795624403
14.9894766286039,15.0022706617831
14.9889882768383,15.0020693165962
14.988544408352,15.0018754505264
14.9881433479341,15.0016889782771
14.9877834401441,15.0015098068263
14.9874630533703,15.0013378367026
14.9871805797109,15.0011729620399
14.9869344333241,15.0010150702501
14.9867230545305,15.0008640433486
14.9865449123668,15.0007197589241
14.9863985043499,15.0005820901613
14.9862823550086,15.000450905501
14.9861950190851,15.0003260698646
14.9861350832871,15.0002074454945
14.9861011660835,15.0000948919742
14.9860919163632,14.999988265881
14.9861060154659,14.999887421727
14.9861421785095,14.9997922128308
14.9861991542896,14.9997024913463
14.9862757241332,14.9996181079738
14.9863707027316,14.9995389124152
14.986482939104,14.9994647543873
14.9866113165876,14.9993954836796
14.9867547520442,14.9993309500348
14.9869121957765,14.9992710030031
14.9870826319555,14.9992154930135
14.987265078527,14.9991642715719
14.9874585869348,14.9991171912576
14.9876622414206,14.999074105393
14.9878751592577,14.9990348685441
14.9880964900074,14.9989993371226
14.9883254154823,14.9989673693986
14.9885611491119,14.9989388254425
14.9888029360949,14.9989135668196
14.9890500524629,14.9988914572613
14.9893018041573,14.998872362923
14.9895575270265,14.9988561523846
14.9898165860698,14.9988426965671
14.9900783761833,14.9988318684699
14.9903423203723,14.9988235437101
14.9906078685252,14.9988176006904
14.9908744974092,14.9988139205991
14.9911417101358,14.9988123873707
14.9914090365762,14.9988128874092
14.9916760328419,14.9988153098611
14.9919422783934,14.9988195468262
14.9922073759684,14.9988254933587
14.9924709515788,14.9988330474677
14.9927326533124,14.9988421099864
14.9929921539291,14.9988525844256
14.9932491478255,14.9988643772179
14.9935033485585,14.9988773977354
14.9937544888462,14.9988915582896
14.9940023205669,14.9989067741318
14.9942466137143,14.9989229633856
14.9944871568737,14.9989400468084
14.9947237614826,14.998957948058
14.9949562539063,14.9989765935444
14.9951844748711,14.9989959124098
14.9954082794665,14.9990158365283
14.9956275371435,14.9990363005058
14.9958421317166,14.9990572416806
14.9960519611435,14.9990785999813
14.9962569390253,14.9991003176484
14.9964569935255,14.9991223397451
14.9966520631832,14.9991446137211
14.9968420967452,14.9991670893774
14.9970270531686,14.9991897188657
14.9972069016185,14.999212456689
14.9973816211821,14.9992352596206
14.9975512022562,14.9992580866571
14.9977156462931,14.9992808992228
14.9978749617356,14.9993036607252
14.9980291638374,14.9993263365283
14.9981782746621,14.999348893953
14.9983223230856,14.9993713022762
14.998461344757,14.9993935326827
14.9985953834499,14.9994155582878
14.9987244898893,14.9994373541847
14.9988487190741,14.9994588970594
14.9989681301833,14.9994801651712
14.9990827865776,14.9995011383523
14.9991927557918,14.9995217980064
14.9992981096863,14.999542127045
14.9993989257248,14.9995621100939
14.9994952843845,14.9995817331626
14.9995872682993,14.9996009834838
14.9996749622555,14.9996198495137
14.9997584531954,14.9996383209317
14.9998378301931,14.9996563886127
14.999913185394,14.9996740447177
14.9999846133114,14.9996912826599
15.0000522091255,14.999708096775
15.0001160686309,14.9997244823073
15.0001762882362,14.9997404354101
15.0002329649558,14.999755953141
15.0002861967186,14.9997710334519
15.000336083002,14.99978567536
15.0003827231111,14.9997998786045
15.0004262158355,14.9998136435572
15.000466659454,14.9998269712225
15.0005041517336,14.9998398632378
15.0005387899563,14.9998523218549
15.0005706716379,14.9998643500536
15.0005998939345,14.9998759514789
15.0006265527406,14.9998871301821
15.0006507426679,14.9998978906125
15.0006725570484,14.9999082376171
15.0006920879299,14.9999181764412
15.0007094262606,14.9999277127174
15.000724662412,14.9999368526288
15.0007378852824,14.9999456026849
15.0007491820276,14.999953969601
15.0007586380527,14.9999619602979
15.000766337016,14.9999695819024
15.0007723608333,14.9999768417455
15.0007767899471,14.9999837473725
15.0007797035425,14.9999903066815
15.0007811789299,14.9999965276973
15.0007812914625,15.0000024184999
15.0007801145355,15.0000079872251
15.0007777195861,15.0000132420636
15.0007741760968,15.0000181912619
15.0007695518039,15.0000228431263
15.0007639128821,15.0000272061505
15.0007573235325,15.000031288861
15.000749845995,15.0000350997295
15.0007415405479,15.0000386471733
15.0007324655115,15.0000419395547
15.0007226772406,15.0000449851818
15.0007122301862,15.0000477923067
15.0007011772188,15.0000503691936
15.0006895692528,15.0000527241351
15.0006774553538,15.0000548653077
15.0006648827836,15.0000568007607
15.0006518970001,15.0000585384165
15.0006385416579,15.0000600860703
15.0006248586055,15.0000614513902
15.0006108879613,15.0000626419193
15.0005966683904,15.0000636651447
15.0005822365815,15.0000645284906
15.0005676276234,15.0000652392208
15.0005528750774,15.0000658044336
15.000538010975,15.0000662310617
15.0005230658192,15.0000665258721
15.0005080685796,15.0000666954662
15.0004930467031,15.0000667462798
15.0004780263645,15.0000666846065
15.0004630322371,15.0000665166597
15.0004480872439,15.0000662484959
15.0004332131211,15.000065885997
15.0004184304303,15.0000654348709
15.000403758558,15.0000649006508
15.0003892157116,15.0000642886959
15.0003748189253,15.0000636041907
15.0003605840546,15.0000628521457
15.0003465258302,15.0000620374005
15.0003326583575,15.0000611646974
15.0003189937929,15.0000602386236
15.0003055431753,15.000059263595
15.000292316769,15.0000582438701
15.0002793240652,15.0000571835502
15.0002665737793,15.0000560865794
15.0002540738538,15.0000549567444
15.000241831456,15.0000537976748
15.0002298529788,15.0000526128428
15.0002181440419,15.0000514055633
15.0002067094893,15.0000501789941
15.0001955538762,15.0000489362282
15.0001846804649,15.0000476802277
15.0001740912263,15.0000464137383
15.0001637877426,15.0000451393878
15.0001537712061,15.0000438596856
15.0001440424217,15.0000425770229
15.0001346018051,15.0000412936731
15.0001254493828,15.000040011791
15.0001165847936,15.0000387334136
15.0001080072855,15.0000374604595
15.0000997157198,15.0000361947293
15.0000917085681,15.0000349379053
15.0000839839303,15.0000336915591
15.0000765395579,15.0000324572561
15.0000693721205,15.0000312363554
15.0000624779607,15.0000300300884
15.0000558533045,15.0000288396127
15.0000494942638,15.0000276660121
15.0000433968339,15.0000265102966
15.0000375568951,15.0000253734023
15.0000319702122,15.0000242561918
15.0000266324334,15.0000231594536
15.0000215390933,15.0000220839025
15.000016685608,15.0000210301798
15.000012067282,15.0000199988525
15.0000076792505,15.0000189904236
15.0000035160961,15.0000180053325
14.999999572203,15.0000170438941
14.9999958419886,15.0000161063753
14.9999923198956,15.0000151930028
14.9999890003956,15.0000143039634
14.999985877984,15.0000134394034
14.9999829471846,15.0000125994288
14.9999802025482,15.0000117841057
14.9999776386505,15.0000109934595
14.9999752500951,15.0000102274759
14.9999730315113,15.0000094861003
14.9999709774334,15.0000087692485
14.9999690821777,15.0000080767502
14.9999673401189,15.0000074083921
14.9999657457296,15.0000067639443
14.9999642935827,15.0000061431604
14.9999629783499,15.0000055457772
14.9999617948003,15.0000049715151
14.9999607378039,15.0000044200777
14.9999598023274,15.0000038911521
14.9999589834383,15.0000033844087
14.9999582763016,15.0000028995014
14.9999576761587,15.0000024360697
14.9999571781498,15.0000019937207
14.9999567774699,15.0000015720113
14.9999564694395,15.0000011704943
14.9999562495014,15.0000007887218
14.9999561132211,15.0000004262447
14.9999560562857,15.0000000826132
14.9999560745069,14.9999997573768
14.9999561638154,14.9999994500838
14.9999563202676,14.9999991602819
14.9999565400396,14.9999988875178
14.9999568194323,14.9999986313373
14.9999571548417,14.9999983912857
14.999957542615,14.9999981668884
14.9999579792377,14.999997957645
14.9999584613228,14.9999977630609
14.999958985596,14.9999975826498
14.9999595488954,14.999997415933
14.9999601481733,14.9999972624399
14.9999607804932,14.999997121708
14.9999614430332,14.9999969932826
14.999962133084,14.9999968767171
14.9999628480481,14.9999967715729
14.9999635854428,14.9999966774192
14.9999643428967,14.9999965938334
14.999965118104,14.9999965203978
14.9999659087324,14.9999964566779
14.9999667126591,14.9999964022378
14.9999675278558,14.9999963566527
14.9999683523805,14.999996319509
14.9999691843732,14.9999962904044
14.9999700220594,14.9999962689474
14.999970863748,14.9999962547579
14.9999717078326,14.9999962474671
14.9999725527919,14.9999962467168
14.9999733971873,14.9999962521606
14.9999742396637,14.9999962634628
14.9999750789534,14.9999962802991
14.9999759138706,14.9999963023561
14.9999767432793,14.9999963293284
14.999977565976,14.999996360896
14.9999783810077,14.9999963967499
14.9999791875043,14.9999964365934
14.9999799846414,14.9999964801401
14.9999807716435,14.9999965271135
14.9999815477832,14.9999965772471
14.9999823123788,14.9999966302847
14.9999830647973,14.99999668598
14.9999838044541,14.9999967440969
14.9999845308109,14.9999968044094
14.999985243376,14.9999968667017
14.9999859417078,14.9999969307677
14.999986625411,14.9999969964118
14.9999872941375,14.9999970634484
14.9999879475869,14.9999971317017
14.9999885854985,14.9999972010057
14.999989207396,14.9999972711704
14.9999898130919,14.9999973420239
14.9999904025831,14.9999974134156
14.9999909758781,14.9999974852009
14.9999915329979,14.9999975572419
14.9999920739711,14.9999976294067
14.9999925988402,14.9999977015696
14.9999931076556,14.9999977736113
14.9999936004808,14.9999978454187
14.9999940773895,14.9999979168849
14.9999945384645,14.9999979879093
14.9999949838016,14.9999980583977
14.9999954135054,14.9999981282618
14.9999958276931,14.9999981974198
14.9999962264912,14.9999982657962
14.9999966100371,14.9999983333216
14.9999969784804,14.9999983999329
14.9999973319792,14.9999984655734
14.9999976707046,14.9999985301923
14.9999979948364,14.9999985937454
14.9999983045669,14.9999986561947
14.9999986000688,14.9999987174881
14.9999988815531,14.9999987775392
14.9999991494057,14.9999988363247
14.9999994040097,14.9999988938271
14.9999996457429,14.9999989500306
14.9999998749737,14.999999004921
15.0000000920602,14.9999990584855
15.0000002973524,14.9999991107131
15.0000004911913,14.9999991615942
15.0000006739099,14.9999992111208
15.0000008458318,14.9999992592864
15.0000010072717,14.9999993060863
15.0000011585364,14.9999993515171
15.0000012999223,14.9999993955771
15.000001431718,14.9999994382661
15.0000015542036,14.9999994795855
15.0000016676494,14.9999995195383
15.0000017723171,14.9999995581291
15.0000018684621,14.9999995953639
15.0000019563258,14.9999996312504
15.0000020361455,14.9999996657978
15.0000021081477,14.999999699017
15.0000021725511,14.9999997309202
15.00000222964,14.9999997615209
15.0000022798821,14.9999997908391
15.0000023236018,14.9999998189028
15.0000023611036,14.9999998457398
15.0000023926858,14.9999998713776
15.0000024186354,14.9999998958433
15.0000024392312,14.9999999191638
15.0000024547427,14.9999999413652
15.0000024654281,14.9999999624738
15.000002471539,14.9999999825152
15.0000024733177,15.0000000015146
15.0000024709951,15.0000000194971
15.0000024647941,15.0000000364871
15.000002454929,15.000000052509
15.0000024416037,15.0000000675866
15.0000024250141,15.0000000817433
15.0000024053455,15.0000000950024
15.000002382775,15.0000001073865
15.0000023574687,15.0000001189181
15.0000023295874,15.0000001296192
15.0000022992914,15.000000139512
15.0000022668152,15.0000001486253
15.0000022323488,15.0000001569904
15.0000021960608,15.000000164638
15.0000021581165,15.0000001715979
15.000002118672,15.0000001778988
15.000002077879,15.0000001835687
15.0000020358825,15.0000001886347
15.0000019928223,15.0000001931229
15.0000019488301,15.0000001970586
15.0000019040309,15.0000002004663
15.0000018585454,15.0000002033695
15.0000018124851,15.0000002057908
15.0000017659601,15.000000207752
15.0000017190685,15.000000209274
15.0000016719067,15.0000002103767
15.0000016245602,15.0000002110793
15.0000015771114,15.0000002114001
15.0000015296366,15.0000002113563
15.0000014822031,15.0000002109645
15.0000014348754,15.0000002102401
15.0000013877079,15.000000209198
15.0000013407716,15.0000002078541
15.0000012941878,15.0000002062327
15.000001248015,15.0000002043539
15.0000012022992,15.0000002022362
15.0000011570852,15.0000001998974
15.0000011124169,15.0000001973548
15.0000010683326,15.0000001946249
15.0000010248721,15.0000001917236
15.0000009820694,15.0000001886659
15.0000009399591,15.0000001854665
15.0000008985709,15.0000001821391
15.0000008579348,15.0000001786967
15.0000008180755,15.0000001751519
15.0000007790189,15.0000001715163
15.0000007407851,15.0000001678011
15.0000007033946,15.0000001640166
15.000000666864,15.0000001601724
15.0000006312078,15.0000001562777
15.0000005964392,15.0000001523407
15.0000005625676,15.0000001483691
15.000000529602,15.0000001443699
15.0000004975461,15.0000001403493
15.0000004664047,15.0000001363129
15.0000004361782,15.0000001322656
15.0000004068648,15.0000001282118
15.0000003784639,15.0000001241553
15.0000003510519,15.0000001201121
15.0000003246436,15.0000001160928
15.0000002992111,15.0000001121021
15.0000002747281,15.0000001081444
15.0000002511685,15.0000001042241
15.0000002285084,15.0000001003452
15.0000002067231,15.0000000965117
15.0000001857897,15.0000000927271
15.000000165685,15.0000000889949
15.0000001463878,15.0000000853184
15.000000127878,15.0000000817006
15.0000001101338,15.0000000781442
15.0000000931371,15.0000000746518
15.0000000768681,15.0000000712258
15.0000000613106,15.0000000678683
15.0000000464459,15.0000000645813
15.000000032259,15.0000000613665
15.0000000187334,15.0000000582254
15.0000000058558,15.0000000551593
14.9999999936109,15.0000000521692
14.9999999819862,15.000000049256
14.9999999709691,15.0000000464203
14.9999999605488,15.0000000436626
14.9999999507135,15.0000000409831
14.9999999414533,15.0000000383818
14.9999999327601,15.0000000358584
14.9999999246241,15.0000000334126
14.9999999170389,15.0000000310436
14.999999909996,15.0000000287506
14.9999999034911,15.0000000265325
14.9999998975174,15.0000000243881
14.9999998920715,15.0000000223157
14.9999998871487,15.0000000203137
14.9999998827465,15.0000000183802
14.9999998788537,15.0000000165228
14.9999998754393,15.0000000147508
14.9999998724746,15.0000000130608
14.9999998699303,15.0000000114496
14.9999998677807,15.000000009914
14.9999998659983,15.0000000084512
14.9999998645594,15.0000000070582
14.9999998634395,15.0000000057321
14.9999998626154,15.0000000044704
14.9999998620667,15.0000000032705
14.9999998617712,15.0000000021299
14.9999998617111,15.0000000010463
14.9999998618659,15.0000000000174
14.9999998622197,14.9999999990412
14.9999998627556,14.9999999981155
14.9999998634582,14.9999999972386
14.999999864313,14.9999999964086
14.999999865308,14.9999999956238
14.9999998664301,14.9999999948826
14.9999998676682,14.9999999941837
14.9999998690137,14.9999999935256
14.9999998704568,14.9999999929072
14.999999871989,14.9999999923272
14.9999998736048,14.9999999917846
14.999999875299,14.9999999912786
14.9999998770653,14.9999999908084
14.9999998789019,14.9999999903732
14.9999998808054,14.9999999899724
14.9999998827746,14.9999999896057
14.9999998848103,14.9999999892726
14.9999998869121,14.9999999889729
14.9999998890825,14.9999999887064
14.9999998913242,14.9999999884732
14.9999998936417,14.9999999882732
14.9999998960398,14.9999999881068
14.9999998985244,14.9999999879741
14.9999999011028,14.9999999878756
14.9999999037844,14.9999999878119
14.9999999065321,14.9999999877796
14.9999999092861,14.9999999877724
14.9999999120419,14.9999999877886
14.9999999147934,14.9999999878265
14.9999999175377,14.9999999878843
14.9999999202696,14.9999999879606
14.9999999229853,14.9999999880537
14.9999999256809,14.9999999881623
14.9999999283531,14.9999999882849
14.9999999309981,14.9999999884202
14.9999999336131,14.999999988567
14.9999999361945,14.9999999887241
14.9999999387397,14.9999999888904
14.9999999412474,14.9999999890648
14.9999999437137,14.9999999892463
14.9999999461373,14.9999999894341
14.9999999485158,14.9999999896272
14.9999999508469,14.999999989825
14.9999999531299,14.9999999900266
14.9999999553639,14.9999999902315
14.9999999575467,14.999999990439
14.9999999596783,14.9999999906487
14.9999999617571,14.9999999908601
14.999999963783,14.9999999910728
14.9999999657556,14.9999999912866
14.9999999676757,14.9999999915011
14.9999999695422,14.9999999917163
14.9999999713566,14.999999991932
14.9999999731178,14.9999999921481
14.9999999748282,14.9999999923647
14.9999999764879,14.999999992582
14.9999999780977,14.9999999927999
14.9999999796598,14.9999999930189
14.9999999811758,14.9999999932392
14.9999999826466,14.9999999934611
14.9999999840748,14.9999999936851
14.9999999854625,14.9999999939117
14.9999999867977,14.9999999941392
14.9999999880597,14.9999999943635
14.9999999892495,14.9999999945845
14.9999999903729,14.999999994802
14.9999999914332,14.9999999950159
14.9999999924333,14.9999999952261
14.9999999933759,14.9999999954323
14.9999999942665,14.9999999956346
14.9999999951077,14.9999999958327
14.9999999959007,14.9999999960267
14.9999999966501,14.9999999962164
14.9999999973587,14.9999999964018
14.9999999980284,14.9999999965827
14.9999999986615,14.9999999967591
14.9999999992622,14.999999996931
14.9999999998301,14.9999999970984
15.0000000003703,14.9999999972611
15.0000000008827,14.9999999974191
15.0000000013704,14.9999999975725
15.0000000018338,14.9999999977212
15.0000000022764,14.9999999978653
15.0000000026988,14.9999999980046
15.0000000031017,14.9999999981393
15.000000003488,14.9999999982694
15.0000000038567,14.9999999983949
15.0000000042106,14.9999999985158
15.0000000045508,14.9999999986322
15.0000000048761,14.9999999987442
15.000000005189,14.9999999988517
15.00000000549,14.999999998955
15.0000000057778,14.999999999054
15.000000006054,14.9999999991489
15.0000000063188,14.9999999992398
15.000000006572,14.9999999993267
15.0000000068133,14.9999999994098
15.0000000070427,14.9999999994892
15.0000000072593,14.9999999995651
15.000000007463,14.9999999996376
15.0000000076532,14.9999999997068
15.0000000078305,14.9999999997729
15.0000000079913,14.999999999836
15.0000000081366,14.9999999998964
15.000000008265,14.9999999999543
15.0000000083732,15.0000000000097
15.0000000084636,15.000000000063
15.000000008531,15.0000000001143
15.0000000085766,15.0000000001639
15.0000000085971,15.000000000212
15.0000000085902,15.0000000002587
15.0000000085553,15.0000000003045
15.0000000084901,15.0000000003493
15.0000000083941,15.0000000003892
15.0000000082688,15.0000000004217
15.000000008117,15.0000000004474
15.0000000079431,15.0000000004669
15.0000000077491,15.0000000004808
15.0000000075368,15.0000000004895
15.0000000073096,15.0000000004936
15.0000000070683,15.0000000004934
15.0000000068172,15.0000000004896
15.0000000065562,15.0000000004824
15.0000000062894,15.0000000004725
15.0000000060169,15.00000000046
15.000000005742,15.0000000004455
15.0000000054657,15.0000000004294
15.0000000051907,15.0000000004119
15.000000004917,15.0000000003935
15.0000000046472,15.0000000003743
15.0000000043828,15.0000000003549
15.0000000041245,15.0000000003354
15.0000000038742,15.000000000316
15.0000000036325,15.0000000002972
15.000000003401,15.000000000279
15.0000000031797,15.0000000002618
15.0000000029708,15.0000000002457
15.0000000027735,15.0000000002308
15.0000000025901,15.0000000002175
15.0000000024196,15.0000000002057
15.000000002264,15.0000000001958
15.0000000021229,15.0000000001876
15.0000000019963,15.0000000001815
15.0000000018854,15.0000000001773
15.0000000017895,15.0000000001753
15.0000000017089,15.0000000001755
15.0000000016437,15.0000000001778
15.0000000015938,15.0000000001822
15.0000000015588,15.0000000001889
15.0000000015384,15.0000000001977
15.000000001532,15.0000000002087
15.0000000015392,15.0000000002217
15.0000000015597,15.0000000002367
15.000000001593,15.0000000002535
15.0000000016373,15.0000000002722
15.0000000016923,15.0000000002924
15.0000000017575,15.0000000003142
15.0000000018308,15.0000000003374
15.0000000019127,15.0000000003616
15.0000000020001,15.0000000003869
15.000000002093,15.0000000004129
15.000000002189,15.0000000004394
15.000000002287,15.0000000004661
15.0000000023859,15.0000000004929
15.0000000024831,15.0000000005194
15.0000000025782,15.0000000005453
15.0000000026677,15.0000000005702
15.0000000027504,15.000000000594
15.0000000028242,15.0000000006161
15.0000000028873,15.0000000006363
15.0000000029367,15.0000000006541
15.0000000029708,15.0000000006691
15.0000000029862,15.000000000681
15.0000000029815,15.0000000006892
15.0000000029534,15.0000000006934
15.0000000028992,15.000000000693
15.0000000028169,15.0000000006875
15.0000000027027,15.0000000006765
15.0000000025582,15.0000000006599
15.0000000024153,15.0000000006416
15.0000000022806,15.0000000006225
15.0000000021527,15.0000000006026
15.0000000020316,15.0000000005821
15.0000000019178,15.0000000005612
15.00000000181,15.0000000005398
15.0000000017085,15.0000000005182
15.0000000016121,15.0000000004963
15.0000000015218,15.0000000004744
15.0000000014365,15.0000000004525
15.0000000013555,15.0000000004306
15.0000000012792,15.0000000004089
15.0000000012071,15.0000000003875
15.0000000011393,15.0000000003664
15.000000001075,15.0000000003457
15.0000000010144,15.0000000003254
15.0000000009565,15.0000000003057
15.0000000009023,15.0000000002865
15.0000000008507,15.0000000002679
15.0000000008017,15.0000000002501
15.0000000007548,15.0000000002329
15.0000000007105,15.0000000002165
15.0000000006678,15.0000000002009
15.0000000006278,15.0000000001861
15.0000000005885,15.0000000001722
15.0000000005506,15.0000000001591
15.0000000005148,15.000000000147
15.0000000004794,15.0000000001357
15.0000000004457,15.0000000001254
15.000000000412,15.000000000116
15.0000000003796,15.0000000001075
15.0000000003481,15.0000000000999
15.000000000317,15.0000000000933
15.0000000002863,15.0000000000876
15.000000000256,15.0000000000828
15.0000000002257,15.0000000000788
15.0000000001955,15.0000000000757
15.0000000001656,15.0000000000734
15.0000000001358,15.0000000000719
15.0000000001059,15.0000000000712
15.0000000000757,15.0000000000712
15.0000000000454,15.0000000000719
15.0000000000156,15.0000000000732
14.9999999999857,15.000000000075
14.999999999955,15.0000000000774
14.9999999999239,15.0000000000802
14.9999999998936,15.0000000000834
14.9999999998625,15.0000000000869
14.9999999998314,15.0000000000907
14.9999999998003,15.0000000000947
14.9999999997691,15.0000000000987
14.999999999738,15.0000000001027
14.9999999997065,15.0000000001066
14.9999999996749,15.0000000001103
14.9999999996442,15.0000000001138
14.9999999996131,15.0000000001168
14.9999999995824,15.0000000001194
14.9999999995526,15.0000000001213
14.9999999995227,15.0000000001226
14.9999999994937,15.0000000001229
14.9999999994652,15.0000000001223
14.9999999994379,15.0000000001206
14.9999999994114,15.0000000001177
14.9999999993859,15.0000000001134
14.9999999993607,15.0000000001075
14.9999999993385,15.0000000001001
14.9999999993172,15.0000000000908
14.9999999993066,15.0000000000818
14.9999999993142,15.0000000000752
14.9999999993385,15.0000000000706
14.999999999379,15.000000000068
14.9999999994323,15.0000000000672
14.9999999994993,15.0000000000682
14.9999999995777,15.0000000000707
14.9999999996668,15.0000000000747
14.9999999997657,15.00000000008
14.9999999998723,15.0000000000865
14.999999999987,15.0000000000941
15.0000000001076,15.0000000001027
15.0000000002334,15.0000000001122
15.0000000003639,15.0000000001224
15.0000000004973,15.0000000001334
15.0000000006337,15.0000000001448
15.0000000007719,15.0000000001568
15.00000000091,15.0000000001691
15.0000000010485,15.0000000001817
15.0000000011858,15.0000000001945
15.0000000013227,15.0000000002075
15.0000000014561,15.0000000002204
15.0000000015874,15.0000000002333
15.0000000017145,15.0000000002461
15.0000000018377,15.0000000002587
15.0000000019558,15.000000000271
15.0000000020687,15.0000000002829
15.0000000021753,15.0000000002945
15.0000000022755,15.0000000003056
15.0000000023693,15.0000000003162
15.0000000024554,15.0000000003262
15.0000000025347,15.0000000003356
15.0000000026042,15.0000000003444
15.0000000026669,15.0000000003524
15.0000000027197,15.0000000003596
15.0000000027641,15.0000000003661
15.0000000027986,15.0000000003717
15.0000000028242,15.0000000003765
15.0000000028404,15.0000000003803
15.0000000028468,15.0000000003833
15.0000000028429,15.0000000003853
15.0000000028284,15.0000000003863
15.0000000028046,15.0000000003863
15.0000000027709,15.0000000003854
15.0000000027261,15.0000000003834
15.000000002672,15.0000000003804
15.000000002608,15.0000000003764
15.000000002533,15.0000000003713
15.0000000024499,15.0000000003652
15.0000000023561,15.0000000003581
15.0000000022538,15.00000000035
15.0000000021412,15.0000000003409
15.0000000020201,15.0000000003307
15.0000000018897,15.0000000003196
15.0000000017524,15.0000000003075
15.0000000016066,15.0000000002945
15.0000000014531,15.0000000002806
15.0000000012928,15.0000000002658
15.0000000011257,15.0000000002501
15.0000000009518,15.0000000002336
15.0000000007727,15.0000000002163
15.0000000005877,15.0000000001983
15.0000000003975,15.0000000001795
15.000000000204,15.0000000001602
15.0000000000087,15.0000000001402
14.9999999998084,15.0000000001196
14.9999999996063,15.0000000000986
14.9999999994042,15.0000000000771
14.9999999992004,15.0000000000553
14.9999999989975,15.0000000000331
14.9999999987963,15.0000000000107
14.999999998595,14.9999999999881
14.9999999983972,14.9999999999654
14.9999999982045,14.9999999999427
14.9999999980152,14.99999999992
14.9999999978319,14.9999999998975
14.9999999976554,14.9999999998752
14.9999999974866,14.9999999998532
14.9999999973263,14.9999999998316
14.9999999971754,14.9999999998105
14.9999999970364,14.9999999997901
14.9999999969093,14.9999999997703
14.9999999967951,14.9999999997513
14.9999999966953,14.9999999997333
14.9999999966118,14.9999999997162
14.9999999965461,14.9999999997003
14.9999999964975,14.9999999996857
14.9999999964694,14.9999999996724
14.9999999964625,14.9999999996606
14.9999999964787,14.9999999996504
14.999999996518,14.999999999642
14.9999999965836,14.9999999996355
14.9999999966749,14.9999999996332
14.99999999679,14.9999999996385
14.9999999969264,14.999999999651
14.9999999970833,14.99999999967
14.9999999972581,14.9999999996951
14.9999999974474,14.9999999997256
14.999999997652,14.9999999997611
14.9999999978686,14.9999999998012
14.9999999980954,14.9999999998452
14.9999999983307,14.9999999998928
14.9999999985737,14.9999999999434
14.9999999988227,14.9999999999967
14.9999999990751,15.0000000000522
14.99999999933,15.0000000001094
14.9999999995867,15.0000000001681
14.9999999998425,15.0000000002278
15.0000000000966,15.000000000288
15.0000000003489,15.0000000003486
15.0000000005971,15.000000000409
15.0000000008392,15.0000000004691
15.0000000010754,15.0000000005284
15.0000000013048,15.0000000005866
15.0000000015256,15.0000000006435
15.0000000017371,15.0000000006988
15.0000000019391,15.0000000007522
15.0000000021293,15.0000000008034
15.0000000023092,15.0000000008523
15.0000000024746,15.0000000008986
15.0000000026281,15.000000000942
15.0000000027679,15.0000000009824
15.0000000028933,15.0000000010196
15.0000000030032,15.0000000010535
15.0000000030987,15.0000000010838
15.000000003178,15.0000000011104
15.000000003242,15.0000000011332
15.000000003288,15.0000000011521
15.0000000033187,15.000000001167
15.0000000033324,15.0000000011778
15.000000003329,15.0000000011843
15.0000000033085,15.0000000011866
15.000000003271,15.0000000011846
15.0000000032164,15.0000000011783
15.0000000031439,15.0000000011676
15.0000000030561,15.0000000011525
15.0000000029504,15.0000000011331
15.0000000028293,15.0000000011093
15.0000000026903,15.0000000010812
15.0000000025368,15.0000000010489
15.000000002368,15.0000000010123
15.000000002183,15.0000000009716
15.0000000019843,15.0000000009268
15.000000001772,15.0000000008781
15.0000000015461,15.0000000008256
15.0000000013065,15.0000000007694
15.0000000010558,15.0000000007096
15.0000000007932,15.0000000006464
15.0000000005195,15.0000000005799
15.0000000002381,15.0000000005104
14.9999999999465,15.0000000004381
14.9999999996481,15.0000000003631
14.999999999342,15.0000000002856
14.9999999990316,15.000000000206
14.9999999987161,15.0000000001244
14.9999999983964,15.0000000000411
14.9999999980758,14.9999999999565
14.9999999977543,14.9999999998707
14.9999999974337,14.9999999997841
14.9999999971148,14.9999999996971
14.9999999967985,14.9999999996098
14.9999999964881,14.9999999995228
14.9999999961829,14.9999999994363
14.999999995887,14.9999999993508
14.9999999956014,14.9999999992665
14.9999999953268,14.999999999184
14.9999999950642,14.9999999991035
14.9999999948178,14.9999999990257
14.9999999945884,14.9999999989508
14.9999999943778,14.9999999988793
14.9999999941885,14.9999999988118
14.9999999940214,14.9999999987486
14.999999993879,14.9999999986904
14.9999999937648,14.9999999986375
14.9999999936786,14.9999999985905
14.9999999936249,14.99999999855
14.9999999936045,14.9999999985165
14.9999999936215,14.9999999984906
14.9999999936752,14.9999999984728
14.9999999937716,14.9999999984637
14.9999999939106,14.999999998464
14.9999999940973,14.9999999984742
14.9999999943309,14.999999998495
14.9999999946174,14.999999998527
14.9999999949372,14.999999998569
14.9999999952322,14.9999999986152
14.9999999955025,14.999999998665
14.9999999957472,14.9999999987178
14.9999999959689,14.9999999987734
14.9999999961684,14.9999999988312
14.9999999963474,14.9999999988909
14.9999999965069,14.9999999989522
14.9999999966484,14.9999999990146
14.9999999967721,14.9999999990779
14.9999999968795,14.9999999991417
14.9999999969716,14.9999999992057
14.9999999970509,14.9999999992695
14.9999999971182,14.9999999993329
14.9999999971728,14.9999999993956
14.9999999972163,14.9999999994574
14.9999999972504,14.999999999518
14.9999999972768,14.9999999995771
14.9999999972947,14.9999999996345
14.999999997305,14.99999999969
14.9999999973092,14.9999999997434
14.9999999973084,14.9999999997945
14.9999999973041,14.9999999998432
14.9999999972956,14.9999999998893
14.9999999972845,14.9999999999326
14.9999999972717,14.9999999999729
14.9999999972564,15.0000000000103
14.999999997241,15.0000000000445
14.9999999972257,15.0000000000755
14.9999999972095,15.0000000001032
14.9999999971958,15.0000000001275
14.9999999971839,15.0000000001483
14.9999999971737,15.0000000001657
14.999999997166,15.0000000001795
14.9999999971609,15.0000000001898
14.99999999716,15.0000000001966
14.9999999971643,15.0000000001999
14.9999999971711,15.0000000001996
14.9999999971839,15.0000000001959
14.9999999972009,15.0000000001887
14.999999997224,15.0000000001782
14.999999997253,15.0000000001644
14.9999999972862,15.0000000001473
14.9999999973271,15.0000000001272
14.999999997374,15.0000000001041
14.9999999974269,15.0000000000781
14.9999999974874,15.0000000000494
14.9999999975539,15.0000000000182
14.9999999976264,14.9999999999845
14.9999999977074,14.9999999999486
14.9999999977944,14.9999999999106
14.9999999978882,14.9999999998709
14.9999999979888,14.9999999998295
14.9999999980962,14.9999999997867
14.9999999982096,14.9999999997428
14.9999999983307,14.999999999698
14.9999999984578,14.9999999996526
14.9999999985908,14.9999999996069
14.9999999987289,14.9999999995612
14.9999999988738,14.9999999995157
14.9999999990248,14.9999999994708
14.99999999918,14.9999999994269
14.9999999993394,14.9999999993842
14.9999999995048,14.9999999993432
14.9999999996736,14.9999999993043
14.9999999998459,14.9999999992677
15.0000000000215,14.9999999992339
15.0000000002006,14.9999999992034
15.0000000003805,14.9999999991765
15.000000000563,14.9999999991537
15.0000000007471,14.9999999991355
15.0000000009322,14.9999999991223
15.0000000011163,14.9999999991146
15.0000000013013,14.9999999991128
15.000000001483,14.9999999991176
15.0000000016646,14.9999999991293
15.0000000018419,14.9999999991486
15.0000000020167,14.999999999176
15.0000000021881,14.9999999992121
15.0000000023535,14.9999999992573
15.0000000025121,14.9999999993119
15.00000000264,14.9999999993657
15.000000002733,14.9999999994149
15.0000000027926,14.9999999994596
15.0000000028199,14.9999999995001
15.0000000028208,14.9999999995368
15.0000000027969,14.9999999995699
15.0000000027492,14.9999999995996
15.0000000026818,14.9999999996263
15.0000000025965,14.99999999965
15.0000000024968,14.9999999996712
15.0000000023834,14.99999999969
15.000000002258,14.9999999997065
15.0000000021233,14.9999999997212
15.0000000019826,14.999999999734
15.0000000018368,14.9999999997453
15.0000000016867,14.9999999997553
15.0000000015358,14.999999999764
15.0000000013841,14.9999999997717
15.0000000012348,14.9999999997786
15.0000000010865,14.9999999997847
15.0000000009441,14.9999999997903
15.0000000008068,14.9999999997955
15.0000000006764,14.9999999998004
15.0000000005519,14.9999999998052
15.0000000004376,14.9999999998099
15.0000000003327,14.9999999998148
15.0000000002389,14.9999999998198
15.0000000001545,14.9999999998251
15.0000000000838,14.9999999998308
15.0000000000249,14.9999999998369
14.999999999978,14.9999999998436
14.9999999999456,14.9999999998508
14.999999999926,14.9999999998587
14.9999999999209,14.9999999998673
14.9999999999286,14.9999999998766
14.9999999999507,14.9999999998867
14.9999999999866,14.9999999998977
15.000000000036,14.9999999999094
15.0000000000991,14.999999999922
15.0000000001758,14.9999999999354
15.0000000002654,14.9999999999496
15.000000000366,14.9999999999647
15.0000000004794,14.9999999999805
15.0000000006039,14.9999999999971
15.0000000007386,15.0000000000145
15.0000000008827,15.0000000000326
15.0000000010353,15.0000000000513
15.0000000011956,15.0000000000706
15.000000001361,15.0000000000904
15.0000000015333,15.0000000001107
15.0000000017098,15.0000000001314
15.000000001888,15.0000000001523
15.000000002067,15.0000000001734
15.0000000022461,15.0000000001946
15.0000000024234,15.0000000002157
15.0000000025965,15.0000000002368
15.0000000027636,15.0000000002575
15.0000000029248,15.0000000002778
15.0000000030757,15.0000000002976
15.0000000032156,15.0000000003166
15.0000000033409,15.0000000003348
15.0000000034509,15.000000000352
15.0000000035438,15.000000000368
15.0000000036146,15.0000000003826
15.0000000036623,15.0000000003956
15.0000000036854,15.0000000004068
15.0000000036802,15.0000000004161
15.0000000036427,15.0000000004232
15.000000003572,15.0000000004279
15.0000000034748,15.0000000004299
15.0000000033716,15.0000000004291
15.0000000032642,15.0000000004257
15.0000000031533,15.00000000042
15.0000000030391,15.0000000004122
15.0000000029214,15.0000000004025
15.0000000028029,15.0000000003911
15.0000000026835,15.0000000003782
15.0000000025633,15.0000000003641
15.0000000024413,15.0000000003489
15.0000000023203,15.0000000003327
15.0000000022009,15.0000000003159
15.0000000020807,15.0000000002985
15.0000000019639,15.0000000002807
15.0000000018479,15.0000000002627
15.0000000017353,15.0000000002445
15.0000000016245,15.0000000002265
15.0000000015171,15.0000000002085
15.000000001413,15.0000000001909
15.0000000013116,15.0000000001737
15.0000000012152,15.0000000001571
15.0000000011231,15.000000000141
15.0000000010353,15.0000000001257
15.0000000009509,15.0000000001112
15.0000000008716,15.0000000000976
15.0000000007983,15.0000000000849
15.0000000007284,15.0000000000733
15.0000000006644,15.0000000000627
15.0000000006056,15.0000000000533
15.0000000005527,15.0000000000451
15.0000000005033,15.000000000038
15.0000000004606,15.0000000000323
15.0000000004231,15.0000000000277
15.0000000003907,15.0000000000245
15.0000000003634,15.0000000000226
15.0000000003404,15.0000000000219
15.0000000003234,15.0000000000225
15.0000000003106,15.0000000000243
15.0000000003029,15.0000000000274
15.0000000002995,15.0000000000317
15.0000000003012,15.0000000000372
15.0000000003055,15.0000000000438
15.0000000003148,15.0000000000514
15.0000000003285,15.0000000000601
15.0000000003447,15.0000000000697
15.0000000003634,15.0000000000802
15.0000000003856,15.0000000000914
15.0000000004103,15.0000000001034
15.0000000004368,15.0000000001159
15.000000000464,15.000000000129
15.000000000493,15.0000000001424
15.0000000005237,15.0000000001561
15.0000000005527,15.0000000001699
15.0000000005843,15.0000000001837
15.0000000006124,15.0000000001974
15.0000000006405,15.0000000002108
15.0000000006661,15.0000000002237
15.00000000069,15.0000000002361
15.0000000007105,15.0000000002477
15.0000000007275,15.0000000002583
15.0000000007395,15.0000000002678
15.0000000007471,15.0000000002759
15.0000000007497,15.0000000002826
15.0000000007446,15.0000000002874
15.0000000007335,15.0000000002904
15.0000000007139,15.0000000002911
15.0000000006857,15.0000000002895
15.0000000006482,15.0000000002852
15.0000000005996,15.000000000278
15.0000000005425,15.0000000002678
15.0000000004905,15.0000000002569
15.0000000004487,15.0000000002458
15.0000000004171,15.0000000002346
15.0000000003958,15.0000000002234
15.0000000003813,15.0000000002123
15.0000000003754,15.0000000002011
15.0000000003771,15.0000000001901
15.0000000003856,15.0000000001791
15.0000000003984,15.0000000001684
15.0000000004189,15.0000000001578
15.0000000004436,15.0000000001473
15.0000000004726,15.0000000001372
15.000000000505,15.0000000001273
15.0000000005416,15.0000000001177
15.00000000058,15.0000000001084
15.0000000006218,15.0000000000994
15.0000000006661,15.0000000000908
15.0000000007113,15.0000000000825
15.0000000007582,15.0000000000747
15.0000000008043,15.0000000000672
15.0000000008511,15.0000000000602
15.0000000008997,15.0000000000536
15.0000000009466,15.0000000000475
15.0000000009927,15.0000000000418
15.000000001037,15.0000000000366
15.0000000010805,15.0000000000319
15.0000000011214,15.0000000000276
15.0000000011624,15.0000000000239
15.000000001199,15.0000000000206
15.000000001234,15.0000000000178
15.0000000012655,15.0000000000156
15.0000000012945,15.0000000000138
15.000000001321,15.0000000000125
15.000000001344,15.0000000000117
15.0000000013619,15.0000000000115
15.0000000013772,15.0000000000116
15.0000000013883,15.0000000000123
15.000000001396,15.0000000000134
15.0000000014003,15.000000000015
15.0000000013986,15.000000000017
15.0000000013926,15.0000000000194
15.0000000013832,15.0000000000223
15.0000000013696,15.0000000000256
15.0000000013508,15.0000000000292
15.0000000013286,15.0000000000332
15.0000000013013,15.0000000000375
15.0000000012698,15.0000000000422
15.0000000012331,15.0000000000471
15.0000000011931,15.0000000000523
15.0000000011487,15.0000000000578
15.0000000011001,15.0000000000635
15.0000000010481,15.0000000000694
15.000000000991,15.0000000000754
15.0000000009304,15.0000000000815
15.0000000008656,15.0000000000878
15.0000000007983,15.0000000000941
15.0000000007275,15.0000000001004
15.0000000006533,15.0000000001067
15.0000000005749,15.000000000113
15.0000000004956,15.0000000001191
15.0000000004129,15.0000000001251
15.0000000003276,15.000000000131
15.0000000002415,15.0000000001366
15.0000000001537,15.0000000001419
15.0000000000633,15.000000000147
14.9999999999721,15.0000000001516
14.9999999998808,15.0000000001559
14.9999999997887,15.0000000001596
14.9999999996975,15.0000000001629
14.9999999996054,15.0000000001656
14.9999999995142,15.0000000001676
14.9999999994264,15.0000000001689
14.9999999993377,15.0000000001695
14.9999999992524,15.0000000001693
14.9999999991697,15.0000000001682
14.9999999990887,15.0000000001662
14.999999999012,15.0000000001632
14.9999999989395,15.0000000001591
14.9999999988704,15.0000000001539
14.9999999988082,15.0000000001475
14.9999999987502,15.0000000001398
14.9999999986991,15.0000000001307
14.9999999986539,15.0000000001203
14.9999999986172,15.0000000001083
14.9999999985882,15.0000000000948
14.9999999985686,15.0000000000799
14.9999999985652,15.000000000067
14.9999999985805,15.000000000057
14.9999999986129,15.0000000000496
14.999999998659,15.0000000000447
14.9999999987204,15.000000000042
14.9999999987946,15.0000000000414
14.999999998879,15.0000000000427
14.9999999989728,15.0000000000458
14.9999999990759,15.0000000000504
14.9999999991868,15.0000000000565
14.9999999993036,15.0000000000637
14.9999999994247,15.0000000000721
14.9999999995509,15.0000000000814
14.9999999996796,15.0000000000916
14.9999999998101,15.0000000001024
14.9999999999422,15.0000000001137
15.0000000000752,15.0000000001254
15.0000000002065,15.0000000001375
15.0000000003361,15.0000000001496
15.000000000464,15.0000000001619
15.0000000005885,15.0000000001741
15.0000000007088,15.0000000001861
15.0000000008247,15.0000000001979
15.0000000009356,15.0000000002093
15.0000000010413,15.0000000002203
15.0000000011393,15.0000000002307
15.0000000012314,15.0000000002406
15.0000000013158,15.0000000002498
15.0000000013934,15.0000000002582
15.0000000014616,15.0000000002658
15.0000000015213,15.0000000002726
15.0000000015733,15.0000000002784
15.0000000016151,15.0000000002833
15.0000000016475,15.0000000002871
15.0000000016714,15.0000000002899
15.000000001685,15.0000000002917
15.0000000016876,15.0000000002923
15.0000000016816,15.0000000002917
15.0000000016654,15.00000000029
15.000000001639,15.0000000002871
15.0000000016023,15.000000000283
15.0000000015563,15.0000000002778
15.0000000015,15.0000000002713
15.0000000014344,15.0000000002637
15.0000000013593,15.0000000002548
15.0000000012749,15.0000000002448
15.000000001182,15.0000000002337
15.0000000010797,15.0000000002215
15.0000000009697,15.0000000002081
15.0000000008529,15.0000000001938
15.0000000007275,15.0000000001784
15.0000000005945,15.000000000162
15.0000000004564,15.0000000001447
15.0000000003114,15.0000000001265
15.0000000001622,15.0000000001076
15.000000000007,15.0000000000879
14.9999999998484,15.0000000000675
14.9999999996873,15.0000000000465
14.9999999995219,15.000000000025
14.9999999993564,15.000000000003
14.9999999991893,14.9999999999808
14.9999999990231,14.9999999999582
14.9999999988559,14.9999999999355
14.9999999986922,14.9999999999127
14.9999999985311,14.99999999989
14.9999999983725,14.9999999998675
14.9999999982207,14.9999999998452
14.9999999980741,14.9999999998234
14.9999999979351,14.9999999998021
14.9999999978029,14.9999999997814
14.9999999976818,14.9999999997616
14.999999997571,14.9999999997427
14.9999999974721,14.9999999997249
14.9999999973877,14.9999999997084
14.9999999973178,14.9999999996933
14.9999999972649,14.9999999996797
14.9999999972282,14.9999999996679
14.9999999972112,14.999999999658
14.9999999972163,14.9999999996502
14.9999999972427,14.9999999996446
14.999999997293,14.9999999996415
14.9999999973689,14.9999999996411
14.9999999974559,14.9999999996442
14.999999997548,14.9999999996507
14.999999997646,14.9999999996603
14.9999999977492,14.9999999996727
14.9999999978566,14.9999999996878
14.9999999979658,14.9999999997052
14.9999999980783,14.9999999997246
14.9999999981934,14.9999999997458
14.9999999983094,14.9999999997686
14.9999999984262,14.9999999997927
14.999999998543,14.9999999998179
14.9999999986598,14.999999999844
14.9999999987758,14.9999999998708
14.9999999988909,14.9999999998981
14.9999999990035,14.9999999999256
14.9999999991151,14.9999999999533
14.9999999992226,14.9999999999808
14.9999999993275,15.0000000000081
14.9999999994298,15.000000000035
14.999999999527,15.0000000000614
14.9999999996208,15.000000000087
14.9999999997103,15.0000000001117
14.9999999997956,15.0000000001355
14.999999999874,15.0000000001582
14.999999999949,15.0000000001796
15.0000000000181,15.0000000001997
15.0000000000821,15.0000000002184
15.0000000001392,15.0000000002356
15.0000000001903,15.0000000002512
15.0000000002364,15.000000000265
15.0000000002756,15.0000000002772
15.000000000308,15.0000000002875
15.0000000003344,15.0000000002959
15.0000000003549,15.0000000003025
15.0000000003685,15.0000000003071
15.0000000003762,15.0000000003098
15.0000000003771,15.0000000003104
15.000000000372,15.0000000003091
15.0000000003609,15.0000000003058
15.0000000003421,15.0000000003004
15.0000000003182,15.0000000002931
15.0000000002893,15.0000000002838
15.0000000002534,15.0000000002725
15.0000000002125,15.0000000002594
15.0000000001656,15.0000000002444
15.0000000001153,15.0000000002275
15.000000000059,15.0000000002089
14.9999999999985,15.0000000001886
14.9999999999337,15.0000000001667
14.9999999998646,15.0000000001433
14.9999999997922,15.0000000001184
14.9999999997163,15.0000000000921
14.9999999996387,15.0000000000647
14.9999999995577,15.0000000000361
14.999999999475,15.0000000000064
14.9999999993906,14.999999999976
14.9999999993061,14.9999999999447
14.99999999922,14.9999999999129
14.9999999991339,14.9999999998807
14.9999999990495,14.9999999998481
14.9999999989651,14.9999999998155
14.9999999988824,14.9999999997829
14.9999999988031,14.9999999997506
14.9999999987255,14.9999999997187
14.999999998653,14.9999999996875
14.9999999985848,14.9999999996571
14.99999999852,14.9999999996278
14.9999999984629,14.9999999995997
14.9999999984117,14.9999999995732
14.9999999983674,14.9999999995485
14.9999999983316,14.9999999995258
14.9999999983051,14.9999999995054
14.9999999982889,14.9999999994875
14.9999999982813,14.9999999994724
14.9999999982881,14.9999999994603
14.9999999983043,14.9999999994517
14.9999999983375,14.9999999994467
14.9999999983827,14.9999999994457
14.9999999984441,14.999999999449
14.9999999985217,14.9999999994569
14.9999999986163,14.9999999994697
14.9999999987272,14.9999999994875
14.999999998827,14.9999999995073
14.999999998908,14.9999999995281
14.9999999989702,14.9999999995497
14.9999999990154,14.9999999995719
14.9999999990461,14.9999999995947
14.9999999990606,14.9999999996179
14.9999999990614,14.9999999996415
14.9999999990503,14.9999999996652
14.9999999990282,14.999999999689
14.9999999989949,14.9999999997128
14.9999999989506,14.9999999997365
14.9999999988994,14.99999999976
14.9999999988389,14.9999999997831
14.9999999987732,14.9999999998059
14.9999999987008,14.9999999998282
14.999999998624,14.99999999985
14.9999999985413,14.9999999998711
14.999999998456,14.9999999998916
14.9999999983691,14.9999999999112
14.9999999982778,14.9999999999301
14.9999999981866,14.999999999948
14.9999999980962,14.999999999965
14.9999999980041,14.999999999981
14.9999999979121,14.9999999999959
14.9999999978225,15.0000000000098
14.9999999977347,15.0000000000225
14.9999999976486,15.0000000000341
14.9999999975659,15.0000000000444
14.9999999974866,15.0000000000536
14.9999999974115,15.0000000000614
14.9999999973399,15.0000000000681
14.9999999972743,15.0000000000734
14.9999999972137,15.0000000000774
14.9999999971583,15.0000000000801
14.9999999971089,15.0000000000816
14.9999999970662,15.0000000000817
14.9999999970296,15.0000000000805
14.9999999970006,15.000000000078
14.9999999969776,15.0000000000742
14.9999999969631,15.0000000000692
14.9999999969554,15.0000000000629
14.9999999969545,15.0000000000554
14.9999999969631,15.0000000000467
14.9999999969793,15.0000000000368
14.9999999970031,15.0000000000258
14.9999999970347,15.0000000000137
14.9999999970756,15.0000000000006
14.9999999971234,14.9999999999865
14.9999999971796,14.9999999999715
14.9999999972444,14.9999999999555
14.9999999973178,14.9999999999388
14.9999999973979,14.9999999999213
14.9999999974866,14.9999999999031
14.9999999975829,14.9999999998842
14.999999997687,14.9999999998649
14.9999999977978,14.999999999845
14.9999999979155,14.9999999998248
14.9999999980408,14.9999999998044
14.999999998173,14.9999999997837
14.9999999983102,14.9999999997629
14.9999999984543,14.9999999997421
14.9999999986044,14.9999999997214
14.9999999987587,14.999999999701
14.9999999989182,14.9999999996808
14.9999999990827,14.9999999996611
14.9999999992507,14.999999999642
14.999999999423,14.9999999996236
14.9999999995969,14.999999999606
14.9999999997742,14.9999999995893
14.9999999999533,14.9999999995737
15.0000000001332,14.9999999995593
15.0000000003148,14.9999999995463
15.0000000004964,14.9999999995349
15.0000000006772,14.9999999995251
15.0000000008554,14.9999999995171
15.0000000010336,14.9999999995111
15.0000000012084,14.9999999995073
15.0000000013798,14.9999999995058
15.0000000015461,14.9999999995068
15.0000000017072,14.9999999995105
15.0000000018641,14.999999999517
15.0000000020125,14.9999999995265
15.000000002154,14.9999999995393
15.000000002287,14.9999999995555
15.0000000024106,14.9999999995753
15.0000000025232,14.9999999995989
15.0000000026247,14.9999999996266
15.0000000027133,14.9999999996584
15.0000000027884,14.9999999996947
15.0000000028404,14.9999999997301
15.0000000028677,14.9999999997615
15.0000000028702,14.999999999789
15.0000000028506,14.999999999813
15.0000000028114,14.9999999998338
15.0000000027551,14.9999999998515
15.0000000026826,14.9999999998664
15.0000000025957,14.9999999998788
15.0000000024968,14.9999999998888
15.0000000023876,14.9999999998968
15.0000000022683,14.9999999999029
15.0000000021438,14.9999999999073
15.0000000020125,14.9999999999102
15.0000000018769,14.9999999999118
15.0000000017379,14.9999999999123
15.0000000015981,14.9999999999119
15.0000000014574,14.9999999999107
15.0000000013184,14.9999999999089
15.0000000011803,14.9999999999067
15.0000000010464,14.9999999999042
15.0000000009159,14.9999999999015
15.0000000007898,14.9999999998987
15.0000000006704,14.9999999998961
15.0000000005578,14.9999999998936
15.000000000453,14.9999999998914
15.0000000003549,14.9999999998897
15.0000000002662,14.9999999998884
15.0000000001869,14.9999999998877
15.000000000117,14.9999999998877
15.0000000000573,14.9999999998884
15.0000000000079,14.99999999989
14.9999999999695,14.9999999998923
14.9999999999422,14.9999999998955
14.9999999999252,14.9999999998997
14.9999999999201,14.9999999999049
14.9999999999269,14.999999999911
14.9999999999431,14.9999999999181
14.9999999999712,14.9999999999262
15.0000000000104,14.9999999999354
15.0000000000599,14.9999999999456
15.0000000001204,14.9999999999567
15.0000000001895,14.9999999999688
15.0000000002688,14.9999999999819
15.0000000003566,14.9999999999959
15.0000000004538,15.0000000000107
15.0000000005587,15.0000000000264
15.0000000006704,15.0000000000428
15.0000000007881,15.0000000000599
15.0000000009117,15.0000000000776
15.0000000010396,15.0000000000958
15.00000000117,15.0000000001145
15.0000000013048,15.0000000001335
15.0000000014403,15.0000000001528
15.0000000015759,15.0000000001722
15.0000000017115,15.0000000001916
15.0000000018445,15.0000000002108
15.0000000019741,15.0000000002299
15.0000000020986,15.0000000002485
15.0000000022171,15.0000000002666
15.0000000023271,15.0000000002839
15.0000000024268,15.0000000003004
15.0000000025164,15.0000000003159
15.0000000025931,15.0000000003302
15.0000000026545,15.000000000343
15.0000000026988,15.0000000003542
15.0000000027244,15.0000000003636
15.0000000027304,15.0000000003711
15.0000000027125,15.0000000003762
15.0000000026707,15.0000000003789
15.0000000026008,15.000000000379
15.0000000025147,15.0000000003765
15.0000000024268,15.0000000003721
15.0000000023382,15.000000000366
15.0000000022486,15.0000000003584
15.0000000021583,15.0000000003494
15.0000000020679,15.0000000003391
15.0000000019775,15.0000000003277
15.000000001888,15.0000000003154
15.0000000017984,15.0000000003023
15.0000000017106,15.0000000002885
15.0000000016228,15.0000000002741
15.0000000015367,15.0000000002594
15.0000000014514,15.0000000002444
15.0000000013704,15.0000000002292
15.0000000012886,15.0000000002139
15.0000000012101,15.0000000001987
15.0000000011342,15.0000000001836
15.00000000106,15.0000000001687
15.0000000009884,15.0000000001541
15.0000000009194,15.00000000014
15.0000000008546,15.0000000001263
15.0000000007915,15.0000000001131
15.0000000007318,15.0000000001006
15.0000000006746,15.0000000000887
15.0000000006218,15.0000000000776
15.0000000005715,15.0000000000672
15.0000000005254,15.0000000000577
15.0000000004811,15.000000000049
15.000000000441,15.0000000000412
15.0000000004044,15.0000000000343
15.0000000003711,15.0000000000284
15.0000000003404,15.0000000000235
15.0000000003131,15.0000000000195
15.0000000002901,15.0000000000166
15.0000000002696,15.0000000000146
15.0000000002534,15.0000000000136
15.0000000002381,15.0000000000136
15.000000000227,15.0000000000145
15.0000000002185,15.0000000000164
15.0000000002134,15.0000000000192
15.00000000021,15.0000000000229
15.0000000002091,15.0000000000275
15.0000000002108,15.0000000000329
15.0000000002151,15.0000000000391
15.0000000002219,15.000000000046
15.0000000002296,15.0000000000535
15.0000000002381,15.0000000000617
15.0000000002483,15.0000000000703
15.0000000002611,15.0000000000795
15.0000000002731,15.000000000089
15.0000000002867,15.0000000000989
15.0000000003003,15.0000000001089
15.0000000003148,15.0000000001191
15.0000000003285,15.0000000001293
15.0000000003421,15.0000000001395
15.0000000003532,15.0000000001494
15.0000000003651,15.000000000159
15.0000000003754,15.0000000001682
15.0000000003839,15.0000000001769
15.0000000003899,15.0000000001849
15.0000000003924,15.000000000192
15.0000000003933,15.0000000001982
15.0000000003907,15.0000000002033
15.0000000003839,15.0000000002072
15.0000000003737,15.0000000002096
15.0000000003583,15.0000000002104
15.0000000003379,15.0000000002095
15.0000000003123,15.0000000002067
15.0000000002799,15.0000000002018
15.0000000002415,15.0000000001946
15.0000000002014,15.0000000001858
15.000000000169,15.0000000001772
15.000000000146,15.0000000001689
15.0000000001298,15.0000000001609
15.0000000001213,15.0000000001531
15.0000000001196,15.0000000001457
15.0000000001238,15.0000000001385
15.0000000001332,15.0000000001317
15.0000000001486,15.0000000001251
15.0000000001682,15.0000000001188
15.0000000001912,15.0000000001128
15.0000000002176,15.0000000001071
15.0000000002483,15.0000000001017
15.0000000002816,15.0000000000966
15.0000000003157,15.0000000000918
15.0000000003532,15.0000000000872
15.0000000003916,15.0000000000829
15.0000000004308,15.0000000000789
15.0000000004709,15.0000000000752
15.0000000005118,15.0000000000718
15.0000000005527,15.0000000000686
15.0000000005928,15.0000000000657
15.000000000632,15.000000000063
15.0000000006712,15.0000000000606
15.0000000007079,15.0000000000584
15.0000000007446,15.0000000000565
15.0000000007795,15.0000000000548
15.0000000008119,15.0000000000533
15.0000000008418,15.0000000000521
15.0000000008699,15.0000000000511
15.0000000008955,15.0000000000503
15.0000000009185,15.0000000000497
15.0000000009373,15.0000000000493
15.0000000009543,15.000000000049
15.000000000968,15.000000000049
15.0000000009782,15.0000000000491
15.0000000009842,15.0000000000494
15.0000000009876,15.0000000000498
15.0000000009876,15.0000000000504
15.0000000009825,15.0000000000511
15.0000000009748,15.000000000052
15.0000000009637,15.0000000000529
15.0000000009484,15.0000000000539
15.0000000009287,15.0000000000551
15.0000000009066,15.0000000000563
15.0000000008801,15.0000000000575
15.0000000008503,15.0000000000588
15.0000000008162,15.0000000000602
15.0000000007787,15.0000000000616
15.0000000007386,15.000000000063
15.0000000006934,15.0000000000644
15.0000000006465,15.0000000000658
15.0000000005962,15.0000000000671
15.0000000005416,15.0000000000684
15.0000000004854,15.0000000000697
15.0000000004265,15.0000000000709
15.0000000003651,15.0000000000719
15.0000000003012,15.0000000000729
15.0000000002355,15.0000000000738
15.0000000001682,15.0000000000745
15.0000000000991,15.0000000000751
15.0000000000283,15.0000000000755
14.9999999999567,15.0000000000757
14.9999999998842,15.0000000000757
14.9999999998118,15.0000000000755
14.9999999997376,15.000000000075
14.9999999996651,15.0000000000743
14.9999999995935,15.0000000000732
14.999999999521,15.0000000000719
14.9999999994519,15.0000000000703
14.9999999993837,15.0000000000683
14.9999999993172,15.000000000066
14.9999999992533,15.0000000000632
14.9999999991919,15.0000000000601
14.9999999991348,15.0000000000565
14.9999999990802,15.0000000000525
14.9999999990316,15.0000000000481
14.9999999989864,15.0000000000431
14.999999998948,15.0000000000376
14.9999999989139,15.0000000000316
14.9999999988875,15.000000000025
14.999999998867,15.0000000000179
14.9999999988534,15.0000000000101
14.9999999988491,15.0000000000017


==> Data/two_vehicle_headway.csv <==
time,headway
0,10
0.0125062531265633,9.75643654774906
0.0250125062531266,9.51350464199631
0.0375187593796898,9.27122761453171
0.0500250125062531,9.02963089829075
0.0625312656328164,8.78874223213518
0.0750375187593797,8.54859189032559
0.087543771885943,8.30921294070108
0.100050025012506,8.07064153441815
0.11255627813907,7.8329172343416
0.125062531265633,7.59608338500777
0.137568784392196,7.36018753233854
0.150075037518759,7.12528190173576
0.162581290645323,6.89142394601781
0.175087543771886,6.65867697155808
0.187593796898449,6.42711086357407
0.200100050025012,6.19680292546619
0.212606303151576,5.96783885851477
0.225112556278139,5.74031391440586
0.237618809404702,5.51433426490123
0.250125062531266,5.29001863836493
0.262631315657829,5.06750030197512
0.275137568784392,4.84692948055159
0.287643821910955,4.62847633667212
0.300150075037519,4.41233466609071
0.312656328164082,4.19872648871436
0.325162581290645,3.98790771146241
0.337668834417209,3.78017499258513
0.350175087543772,3.57587375003938
0.362681340670335,3.37540689702368
0.375187593796898,3.17924327957941
0.387693846923462,2.98792406061983
0.400200100050025,2.80206474971485
0.412706353176588,2.62235081394372
0.425212606303152,2.44952605438692
0.437718859429715,2.28437466833176
0.450225112556278,2.12769884684402
0.462731365682841,1.98029304905137
0.475237618809405,1.84291432382572
0.487743871935968,1.71624676631397
0.500250125062531,1.60085864610857
0.512756378189095,1.49715321892723
0.525262631315658,1.40531816101623
0.537768884442221,1.32528263421768
0.550275137568784,1.25669323946177
0.562781390695348,1.19891863416895
0.575287643821911,1.15108669762433
0.587793896948474,1.11214954520138
0.600300150075038,1.08096411365747
0.612806403201601,1.05637290681583
0.625312656328164,1.03727175693238
0.637818909454727,1.02265723766792
0.650325162581291,1.01165260648089
0.662831415707854,1.00351559363436
0.675337668834417,0.997633303793791
0.687843921960981,0.993509490801614
0.700350175087544,0.990748407341282
0.712856428214107,0.989038094812539
0.72536268134067,0.988134788423853
0.737868934467234,0.987849250168964
0.750375187593797,0.988035273045856
0.76288144072036,0.988580282368183
0.775387693846923,0.989397804696587
0.787893946973487,0.990421519980984
0.80040020010005,0.991600613932771
0.812906453226613,0.992896169716143
0.825412706353177,0.994278386083518
0.83791895947974,0.995724437918437
0.850425212606303,0.997216835503181
0.862931465732866,0.998742168880504
0.87543771885943,1.00029014818439
0.887943971985993,1.00185287178208
0.900450225112556,1.0034242647924
0.91295647823912,1.0049996527657
0.925462731365683,1.00657543471866
0.937968984492246,1.00814883319195
0.950475237618809,1.00971770285837
0.962981490745373,1.0112803843748
0.975487743871936,1.01283559383689
0.987993996998499,1.01438233554756
1.00050025012506,1.01591983747318
1.01300650325163,1.01744750082987
1.02551275637819,1.01896486108652
1.03801900950475,1.02047155778871
1.05052526263132,1.02196731156011
1.06303151575788,1.02345190745401
1.07553776888444,1.02492518056719
1.08804402201101,1.02638700588113
1.10055027513757,1.02783729071724
1.11305652826413,1.02927596813311
1.1255627813907,1.03070299184497
1.13806903451726,1.03211833234696
1.15057528764382,1.03352197397243
1.16308154077039,1.03491391375988
1.17558779389695,1.03629415823602
1.18809404702351,1.0376627232654
1.20060030015008,1.03901963277772
1.21310655327664,1.04036491781688
1.2256128064032,1.04169861560424
1.23811905952976,1.04302076895686
1.25062531265633,1.0443314260632
1.26313156578289,1.04563064087005
1.27563781890945,1.04691847164271
1.28814407203602,1.04819498174643
1.30065032516258,1.04946023942868
1.31315657828914,1.05071431742085
1.32566283141571,1.05195729269891
1.33816908454227,1.0531892462803
1.35067533766883,1.05441026314326
1.3631815907954,1.05562043302917
1.37568784392196,1.05681984928466
1.38819409704852,1.05800860945302
1.40070035017509,1.05918681525705
1.41320660330165,1.06035457244253
1.42571285642821,1.06151199063219
1.43821910955478,1.06265918318895
1.45072536268134,1.06379626709006
1.4632316158079,1.06492336321901
1.47573786893447,1.06604059642599
1.48824412206103,1.06714809508975
1.50075037518759,1.06824599134696
1.51325662831416,1.06933442100707
1.52576288144072,1.07041352348552
1.53826913456728,1.07148344170519
1.55077538769385,1.07254432202996
1.56328164082041,1.07359631421129
1.57578789394697,1.07463957154841
1.58829414707354,1.07567425079792
1.6008004002001,1.07670051201545
1.61330665332666,1.07771851855001
1.62581290645323,1.07872843683834
1.63831915957979,1.07973043657714
1.65082541270635,1.08072469062589
1.66333166583292,1.08171137499963
1.67583791895948,1.08269066862177
1.68834417208604,1.08366275359149
1.70085042521261,1.08462781505247
1.71335667833917,1.08558604084946
1.72586293146573,1.08653762155456
1.7383691845923,1.08748275050624
1.75087543771886,1.08842162385914
1.76338169084542,1.08935444059956
1.77588794397199,1.09028140237065
1.78839419709855,1.09120271307703
1.80090045022511,1.09211857975572
1.81340670335168,1.09302921162779
1.82591295647824,1.09393482008048
1.8384192096048,1.09483561876929
1.85092546273137,1.09573182370992
1.86343171585793,1.09662365338652
1.87593796898449,1.09751132879752
1.88844422211106,1.09839507244317
1.90095047523762,1.09927510960622
1.91345672836418,1.10015166754851
1.92596298149075,1.10102497508598
1.93846923461731,1.10189526280236
1.95097548774387,1.1027627631151
1.96348174087044,1.10362771053514
1.975987993997,1.10449034177872
1.98849424712356,1.10535089503471
2.00100050025013,1.10620960993786
2.01350675337669,1.1070667284936
2.02601300650325,1.10792249373655
2.03851925962981,1.10877714978992
2.05102551275638,1.10963094218313
2.06353176588294,1.1104841180585
2.0760380190095,1.11133692639466
2.08854427213607,1.11218961786424
2.10105052526263,1.11304244328087
2.11355677838919,1.11389565603145
2.12606303151576,1.11474951015167
2.13856928464232,1.11560426029577
2.15107553776888,1.11646016202849
2.16358179089545,1.11731747201173
2.17608804402201,1.11817644836212
2.18859429714857,1.11903735093812
2.20110055027514,1.11990043936098
2.2136068034017,1.12076597491041
2.22611305652826,1.12163421986373
2.23861930965483,1.12250543653195
2.25112556278139,1.12337988768284
2.26363181590795,1.12425783691504
2.27613806903452,1.12513954888055
2.28864432216108,1.12602528969469
2.30115057528764,1.12691532515752
2.31365682841421,1.12780992218116
2.32616308154077,1.12870934844079
2.33866933466733,1.12961387142484
2.3511755877939,1.13052375868782
2.36368184092046,1.13143927835732
2.37618809404702,1.13236069949342
2.38869434717359,1.1332882923409
2.40120060030015,1.13422232630838
2.41370685342671,1.13516307211768
2.42621310655328,1.13611080065743
2.43871935967984,1.13706578231608
2.4512256128064,1.1380282874781
2.46373186593297,1.13899858701272
2.47623811905953,1.13997695257187
2.48874437218609,1.14096365662769
2.50125062531266,1.14195897044224
2.51375687843922,1.14296316687558
2.52626313156578,1.14397651814515
2.53876938469235,1.14499929594249
2.55127563781891,1.14603177198562
2.56378189094547,1.14707421836531
2.57628814407204,1.14812690821082
2.5887943971986,1.14919011407956
2.60130065032516,1.150264108576
2.61380690345173,1.1513491648601
2.62631315657829,1.15244555523471
2.63881940970485,1.15355355148989
2.65132566283142,1.15467342555353
2.66383191595798,1.15580544990035
2.67633816908454,1.15694989773385
2.68884442221111,1.15810704075904
2.70135067533767,1.15927715201695
2.71385692846423,1.16046050378474
2.7263631815908,1.16165736747615
2.73886943471736,1.16286801431582
2.75137568784392,1.16409271574825
2.76388194097049,1.16533174413703
2.77638819409705,1.16658537094511
2.78889444722361,1.16785386774082
2.80140070035018,1.16913750631292
2.81390695347674,1.17043655739506
2.8264132066033,1.17175129109254
2.83891945972987,1.17308197759014
2.85142571285643,1.17442888759807
2.86393196598299,1.1757922922353
2.87643821910955,1.17717246107898
2.88894447223612,1.17856966499826
2.90145072536268,1.17998417366451
2.91395697848924,1.18141625595287
2.92646323161581,1.18286618045518
2.93896948474237,1.18433421613634
2.95147573786893,1.18582063272467
2.9639819909955,1.18732569840993
2.97648824412206,1.18884968223949
2.98899449724862,1.19039285269758
3.00150075037519,1.19195547716149
3.01400700350175,1.1935378225074
3.02651325662831,1.19514015571681
3.03901950975488,1.19676274445592
3.05152576288144,1.19840585588932
3.064032016008,1.20006975646529
3.07653826913457,1.20175471328583
3.08904452226113,1.20346099205944
3.10155077538769,1.20518885792652
3.11405702851426,1.20693857594274
3.12656328164082,1.20871041289996
3.13906953476738,1.2105046328796
3.15157578789395,1.21232148669596
3.16408204102051,1.21416124608251
3.17658829414707,1.21602418604413
3.18909454727364,1.21791056512804
3.2016008004002,1.21982064457025
3.21410705352676,1.22175468595604
3.22661330665333,1.22371295196117
3.23911955977989,1.22569570339983
3.25162581290645,1.22770320189539
3.26413206603302,1.22973570850181
3.27663831915958,1.23179348270156
3.28914457228614,1.23387678338077
3.30165082541271,1.23598586929195
3.31415707853927,1.23812099924445
3.32666333166583,1.24028243174874
3.3391695847924,1.24247042370358
3.35167583791896,1.24468523261609
3.36418209104552,1.24692711435755
3.37668834417209,1.24919632343408
3.38919459729865,1.25149311377056
3.40170085042521,1.2538177393481
3.41420710355178,1.25617045401904
3.42671335667834,1.2585515094667
3.4392196098049,1.26096115778417
3.45172586293147,1.26339964961358
3.46423211605803,1.26586723375758
3.47673836918459,1.26836415799059
3.48924462231116,1.2708906693607
3.50175087543772,1.27344701488132
3.51425712856428,1.27603343985999
3.52676338169085,1.27865018837591
3.53926963481741,1.28129750376033
3.55177588794397,1.28397562712872
3.56428214107054,1.28668479781786
3.5767883941971,1.28942525389286
3.58929464732366,1.29219723249768
3.60180090045022,1.29500097008093
3.61430715357679,1.29783669990055
3.62681340670335,1.30070465506245
3.63931965982992,1.30360506601651
3.65182591295648,1.30653816073924
3.66433216608304,1.30950416504584
3.6768384192096,1.3125033031796
3.68934467233617,1.31553579809783
3.70185092546273,1.31860187021831
3.71435717858929,1.32170173721028
3.72686343171586,1.32483561522567
3.73936968484242,1.32800371700045
3.75187593796898,1.33120625216238
3.76438219109555,1.33444342760805
3.77688844422211,1.33771544789084
3.78939469734867,1.34102251558982
3.80190095047524,1.34436482884491
3.8144072036018,1.34774258354251
3.82691345672836,1.35115597212948
3.83941970985493,1.35460518278913
3.85192596298149,1.35809039976819
3.86443221610805,1.36161180366209
3.87693846923462,1.36516957178767
3.88944472236118,1.36876387815826
3.90195097548774,1.37239489106652
3.91445722861431,1.37606277575545
3.92696348174087,1.37976769241727
3.93946973486743,1.38350979587477
3.951975987994,1.38728923583586
3.96448224112056,1.3911061571409
3.97698849424712,1.39496070000079
3.98949474737369,1.39885299976101
4.00200100050025,1.40278318469128
4.01450725362681,1.40675137859212
4.02701350675338,1.41075769864823
4.03951975987994,1.41480225518958
4.0520260130065,1.41888515186647
4.06453226613307,1.42300648581266
4.07703851925963,1.4271663477978
4.08954477238619,1.43136482208477
4.10205102551276,1.43560198413901
4.11455727863932,1.43987790301537
4.12706353176588,1.44419263953964
4.13956978489245,1.44854624582901
4.15207603801901,1.45293876537585
4.16458229114557,1.4573702331176
4.17708854427214,1.46184067549915
4.1895947973987,1.46635011050725
4.20210105052526,1.47089854575198
4.21460730365183,1.47548597941135
4.22711355677839,1.48011239998081
4.23961980990495,1.48477778503675
4.25212606303152,1.48948210122873
4.26463231615808,1.49422530425978
4.27713856928464,1.49900733885536
4.28964482241121,1.5038281387221
4.30215107553777,1.50868762595759
4.31465732866433,1.51358570943501
4.3271635817909,1.51852228652252
4.33966983491746,1.52349724136369
4.35217608804402,1.52851044462378
4.36468234117059,1.53356175338408
4.37718859429715,1.53865101102606
4.38969484742371,1.5437780471064
4.40220110055028,1.54894267717227
4.41470735367684,1.55414470119781
4.4272136068034,1.55938390435092
4.43971985992996,1.56466005633638
4.45222611305653,1.56997291070734
4.46473236618309,1.57532220464959
4.47723861930965,1.58070765884703
4.48974487243622,1.58612897725568
4.50225112556278,1.59158584694037
4.51475737868934,1.5970779372887
4.52726363181591,1.60260489940037
4.53976988494247,1.60816636642413
4.55227613806903,1.61376195288621
4.5647823911956,1.61939125402198
4.57728864432216,1.62505384592623
4.58979489744872,1.63074928511278
4.60230115057529,1.63647710843672
4.61480740370185,1.64223683258731
4.62731365682841,1.64802795340094
4.63981990995498,1.65384994597201
4.65232616308154,1.65970226436522
4.6648324162081,1.66558434108335
4.67733866933467,1.67149558684752
4.68984492246123,1.67743539065312
4.70235117558779,1.68340311917021
4.71485742871436,1.68939811662188
4.72736368184092,1.69541970471349
4.73986993496748,1.70146718195247
4.75237618809405,1.7075398236784
4.76488244122061,1.71363688217218
4.77738869434717,1.71975758620621
4.78989494747374,1.72590114080737
4.8024012006003,1.73206672738944
4.81490745372686,1.73825350330667
4.82741370685343,1.74446060193373
4.83991995997999,1.75068713267857
4.85242621310655,1.75693218041605
4.86493246623312,1.76319480608686
4.87743871935968,1.76947404661551
4.88994497248624,1.77576891469842
4.90245122561281,1.78207839876624
4.91495747873937,1.78840146329882
4.92746373186593,1.79473704824935
4.9399699849925,1.80108407043897
4.95247623811906,1.80744142198732
4.96498249124562,1.81380797161145
4.97748874437219,1.82018256515553
4.98999499749875,1.82656402518052
5.00250125062531,1.83295115155687
5.01500750375188,1.83934272106265
5.02751375687844,1.84573748786649
5.040020010005,1.8521341847255
5.05252626313157,1.8585315224639
5.06503251625813,1.86492819065099
5.07753876938469,1.87132285807807
5.09004502251126,1.87771417397479
5.10255127563782,1.88410076775788
5.11505752876438,1.89048124965925
5.12756378189095,1.89685421116019
5.14007003501751,1.90321822506905
5.15257628814407,1.90957184789899
5.16508254127064,1.91591361893982
5.1775887943972,1.92224206113207
5.19009504752376,1.92855568350959
5.20260130065033,1.93485298037458
5.21510755377689,1.94113243302697
5.22761380690345,1.94739250958575
5.24012006003001,1.95363166595113
5.25262631315658,1.95984834706029
5.26513256628314,1.96604098896965
5.27763881940971,1.97220801708973
5.29014507253627,1.97834785001031
5.30265132566283,1.98445889925846
5.31515757878939,1.99053957184667
5.32766383191596,1.99658826877786
5.34017008504252,2.00260338812823
5.35267633816908,2.00858332366246
5.36518259129565,2.01452646904041
5.37768884442221,2.02043121753074
5.39019509754877,2.02629596278889
5.40270135067534,2.03211910041238
5.4152076038019,2.03789903123342
5.42771385692846,2.04363415969534
5.44022011005503,2.0493228972374
5.45272636318159,2.05496366064106
5.46523261630815,2.06055487521883
5.47773886943472,2.06609497555886
5.49024512256128,2.07158240862667
5.50275137568784,2.07701563113793
5.51525762881441,2.08239311506206
5.52776388194097,2.08771334694453
5.54027013506753,2.0929748301199
5.5527763881941,2.09817608412062
5.56528264132066,2.10331564685739
5.57778889444722,2.108392074231
5.59029514757379,2.11340394552916
5.60280140070035,2.11834985985145
5.61530765382691,2.12322843997868
5.62781390695348,2.12803833403643
5.64032016008004,2.13277821603489
5.6528264132066,2.13744678673054
5.66533266633317,2.14204277393998
5.67783891945973,2.1465649334758
5.69034517258629,2.15101205108657
5.70285142571286,2.15538294460489
5.71535767883942,2.15967646189175
5.72786393196598,2.16389148471149
5.74037018509255,2.16802692922563
5.75287643821911,2.17208174645806
5.76538269134567,2.17605492250042
5.77788894447224,2.17994547890032
5.7903951975988,2.1837524732958
5.80290145072536,2.18747500315709
5.81540770385193,2.19111220259854
5.82791395697849,2.19466324522936
5.84042021010505,2.19812734553334
5.85292646323162,2.20150375819797
5.86543271635818,2.20479177859696
5.87793896948474,2.20799074290038
5.89044522261131,2.21110002752476
5.90295147573787,2.21411905283973
5.91545772886443,2.2170472802535
5.927963981991,2.21988421382982
5.94047023511756,2.2226294016091
5.95297648824412,2.22528243513457
5.96548274137069,2.22784294921809
5.97798899449725,2.23031062165942
5.99049524762381,2.23268517216122
6.00300150075037,2.23496636495673
6.01550775387694,2.23715400778674
6.0280140070035,2.23924795075543
6.04052026013006,2.24124808846015
6.05302651325663,2.24315435878068
6.06553276638319,2.24496674292476
6.07803901950976,2.24668526393348
6.09054527263632,2.24830998614527
6.10305152576288,2.24984101617687
6.11555777888944,2.25127850296776
6.12806403201601,2.25262263540382
6.14057028514257,2.25387364410633
6.15307653826913,2.25503180087232
6.1655827913957,2.25609741714452
6.17808904452226,2.25707084301051
6.19059529764882,2.25795246620954
6.20310155077539,2.25874271223241
6.21560780390195,2.25944204539054
6.22811405702851,2.26005096448512
6.24062031015508,2.26057000547883
6.25312656328164,2.26099974035282
6.2656328164082,2.26134077512813
6.27813906953477,2.26159374826392
6.29064532266133,2.26175933685952
6.30315157578789,2.26183824237948
6.31565782891446,2.2618311951091
6.32816408204102,2.26173895983109
6.34067033516758,2.26156233055061
6.35317658829415,2.26130213006367
6.36568284142071,2.26095920864573
6.37818909454727,2.2605344427068
6.39069534767384,2.26002873302551
6.4032016008004,2.2594430037664
6.41570785392696,2.25877820468514
6.42821410705353,2.25803530563535
6.44072036018009,2.25721529867117
6.45322661330665,2.25631919719342
6.46573286643322,2.25534803404587
6.47823911955978,2.25430286040417
6.49074537268634,2.25318474353305
6.50325162581291,2.25199476606984
6.51575787893947,2.25073402746192
6.52826413206603,2.24940364017236
6.5407703851926,2.24800472922574
6.55327663831916,2.24653843382623
6.56578289144572,2.24500590362717
6.57828914457229,2.24340829924043
6.59079539769885,2.24174678861708
6.60330165082541,2.24002254747946
6.61580790395198,2.23823675957824
6.62831415707854,2.2363906144986
6.6408204102051,2.23448530630159
6.65332666333167,2.23252203455563
6.66583291645823,2.23050200303875
6.67833916958479,2.22842641662875
6.69084542271136,2.22629648330812
6.70335167583792,2.22411340839821
6.71585792896448,2.22187839954556
6.72836418209105,2.21959266245787
6.74087043521761,2.21725740113986
6.75337668834417,2.21487381652084
6.76588294147074,2.21244310857354
6.7783891945973,2.20996647189189
6.79089544772386,2.20744509702776
6.80340170085042,2.20488016750323
6.81590795397699,2.20227286022322
6.82841420710355,2.19962434775488
6.84092046023012,2.19693579228138
6.85342671335668,2.19420834981577
6.86593296648324,2.19144316816666
6.87843921960981,2.18864138648665
6.89094547273637,2.18580413443227
6.90345172586293,2.18293253055914
6.91595797898949,2.18002768204772
6.92846423211606,2.1770906868104
6.94097048524262,2.17412263032523
6.95347673836918,2.17112458615325
6.96598299149575,2.16809761688475
6.97848924462231,2.16504277287274
6.99099549774887,2.16196109227073
7.00350175087544,2.15885359995185
7.016008004002,2.15572130637511
7.02851425712856,2.15256520824349
7.04102051025513,2.14938629087862
7.05352676338169,2.14618552337485
7.06603301650825,2.14296386182865
7.07853926963482,2.13972224921666
7.09104552276138,2.13646161437241
7.10355177588794,2.13318287200568
7.11605802901451,2.12988692219324
7.12856428214107,2.12657464954212
7.14107053526763,2.12324692442814
7.1535767883942,2.11990460439885
7.16608304152076,2.11654853083536
7.17858929464732,2.11317953148414
7.19109554777389,2.10979842063725
7.20360180090045,2.10640599878502
7.21610805402701,2.10300305199321
7.22861430715358,2.0995903518165
7.24112056028014,2.09616865516337
7.2536268134067,2.09273870559879
7.26613306653327,2.0893012339092
7.27863931965983,2.08585695590715
7.29114557278639,2.08240657500632
7.30365182591296,2.07895078201089
7.31615807903952,2.07549025479359
7.32866433216608,2.07202565842712
7.34117058529265,2.06855764505903
7.35367683841921,2.06508685369265
7.36618309154577,2.06161391115582
7.37868934467234,2.05813943357197
7.3911955977989,2.05466402404828
7.40370185092546,2.05118827481073
7.41620810405203,2.04771276709675
7.42871435717859,2.0442380713269
7.44122061030515,2.0407647470652
7.45372686343172,2.03729334298782
7.46623311655828,2.03382439669193
7.47873936968484,2.03035843609076
7.49124562281141,2.02689597983527
7.50375187593797,2.02343753622873
7.51625812906453,2.01998360461259
7.5287643821911,2.01653467545145
7.54127063531766,2.01309123044042
7.55377688844422,2.00965374255442
7.56628314157079,2.00622267606794
7.57878939469735,2.00279848649095
7.59129564782391,1.99938162214033
7.60380190095047,1.99597252339383
7.61630815407704,1.9925716230334
7.6288144072036,1.98917934682495
7.64132066033017,1.98579611353888
7.65382691345673,1.98242233515039
7.66633316658329,1.97905841687309
7.67883941970986,1.97570475728715
7.69134567283642,1.97236174848649
7.70385192596298,1.96902977706621
7.71635817908954,1.96570922342949
7.72886443221611,1.96240046242339
7.74137068534267,1.95910386357841
7.75387693846923,1.95581979108637
7.7663831915958,1.95254860393348
7.77888944472236,1.94929065605508
7.79139569784892,1.94604629641368
7.80390195097549,1.94281586944581
7.81640820410205,1.93959971519669
7.82891445722861,1.93639816920248
7.84142071035518,1.93321156282144
7.85392696348174,1.93004022329677
7.8664332166083,1.92688447393878
7.87893946973487,1.92374463417008
7.89144572286143,1.9206210196034
7.90395197598799,1.91751394226075
7.91645822911456,1.91442371064078
7.92896448224112,1.91135063009222
7.94147073536768,1.90829500255484
7.95397698849425,1.90525712656738
7.96648324162081,1.90223729757021
7.97898949474737,1.89923580794063
7.99149574787394,1.89625294722008
8.0040020010005,1.89328900224803
8.01650825412706,1.89034425667596
8.02901450725363,1.88741899184247
8.04152076038019,1.88451348641595
8.05402701350675,1.88162801625279
8.06653326663332,1.87876285458937
8.07903951975988,1.87591827203887
8.09154577288644,1.87309453698201
8.10405202601301,1.87029191561497
8.11655827913957,1.8675106717899
8.12906453226613,1.86475106686289
8.1415707853927,1.86201336042643
8.15407703851926,1.85929780958469
8.16658329164582,1.85660466894375
8.17908954477239,1.85393419094861
8.19159579789895,1.85128662604522
8.20410205102551,1.84866222281805
8.21660830415208,1.84606122820975
8.22911455727864,1.84348388627971
8.2416208104052,1.84093044013839
8.25412706353177,1.83840113053971
8.26663331665833,1.8358961959359
8.27913956978489,1.83341587260304
8.29164582291146,1.83096039497295
8.30415207603802,1.82852999595607
8.31665832916458,1.82612490700534
8.32916458229115,1.82374535717145
8.34167083541771,1.82139157384246
8.35417708854427,1.81906378324634
8.36668334167084,1.81676220890731
8.3791895947974,1.81448707234101
8.39169584792396,1.81223859316125
8.40420210105053,1.81001698945322
8.41670835417709,1.80782247807078
8.42921460730365,1.80565527429873
8.44172086043021,1.8035155905938
8.45422711355678,1.80140363907586
8.46673336668334,1.79931962964119
8.4792396198099,1.79726376948113
8.49174587293647,1.79523626421066
8.50425212606303,1.79323731779793
8.51675837918959,1.79126713279987
8.52926463231616,1.78932591105297
8.54177088544272,1.78741385129993
8.55427713856928,1.78553115142542
8.56678339169585,1.78367800806875
8.57928964482241,1.78185461536653
8.59179589794898,1.78006116484748
8.60430215107554,1.77829784696401
8.6168084042021,1.77656485031923
8.62931465732867,1.77486236293835
8.64182091045523,1.77319057114683
8.65432716358179,1.77154965833989
8.66683341670835,1.76993980824717
8.67933966983492,1.76836120195055
8.69184592296148,1.76681401807028
8.70435217608804,1.76529843328068
8.71685842921461,1.7638146227626
8.72936468234117,1.76236276077974
8.74187093546773,1.7609430209511
8.7543771885943,1.75955557392835
8.76688344172086,1.758200589106
8.77938969484742,1.75687823534332
8.79189594797399,1.75558867861324
8.80440220110055,1.75433208280549
8.81690845422711,1.75310860966198
8.82941470735368,1.75191841984339
8.84192096048024,1.75076167299554
8.8544272136068,1.74963852875935
8.86693346673337,1.7485491422226
8.87943971985993,1.74749366888926
8.89194597298649,1.74647226286518
8.90445222611306,1.74548507540793
8.91695847923962,1.74453225548518
8.92946473236618,1.74361395033715
8.94197098549275,1.74273030598332
8.95447723861931,1.74188146765992
8.96698349174587,1.74106758025937
8.97948974487244,1.74028878429803
8.991995997999,1.73954522074851
9.00450225112556,1.73883702901178
9.01700850425213,1.73816434554865
9.02951475737869,1.73752730453401
9.04202101050525,1.7369260383676
9.05452726363182,1.73636067823527
9.06703351675838,1.73583135468554
9.07953976988494,1.73533819762018
9.09204602301151,1.73488133229645
9.10455227613807,1.73446088496783
9.11705852926463,1.7340769795466
9.1295647823912,1.73372973707775
9.14207103551776,1.73341927627727
9.15457728864432,1.73314571408724
9.16708354177089,1.73290916624346
9.17958979489745,1.73270974784595
9.19209604802401,1.73254757265498
9.20460230115058,1.73242274997679
9.21710855427714,1.73233539019957
9.2296148074037,1.73228560075425
9.24212106053026,1.73227348596994
9.25462731365683,1.73229914776421
9.26713356678339,1.73236268626647
9.27963981990995,1.73246420045641
9.29214607303652,1.73260378850358
9.30465232616308,1.73278154575607
9.31715857928964,1.73299756449846
9.32966483241621,1.73325193707343
9.34217108554277,1.73354475213003
9.35467733866933,1.73387609525804
9.3671835917959,1.7342460495606
9.37968984492246,1.73465469616137
9.39219609804903,1.7351021149054
9.40470235117559,1.73558838514639
9.41720860430215,1.73611358289493
9.42971485742871,1.7366777717307
9.44222111055528,1.73728102302023
9.45472736368184,1.73792341302796
9.4672336168084,1.73860500327106
9.47973986993497,1.73932585395316
9.49224612306153,1.74008602335788
9.50475237618809,1.74088556827893
9.51725862931466,1.74172454372649
9.52976488244122,1.74260299881391
9.54227113556778,1.74352098256277
9.55477738869435,1.74447854020785
9.56728364182091,1.74547571256689
9.57978989494747,1.74651253684694
9.59229614807404,1.74758904703789
9.6048024012006,1.74870527454506
9.61730865432716,1.74986124870316
9.62981490745373,1.7510569949127
9.64232116058029,1.75229253333279
9.65482741370685,1.75356788302742
9.66733366683342,1.7548830577631
9.67983991995998,1.75623806666263
9.69234617308654,1.75763291458236
9.70485242621311,1.75906760268758
9.71735867933967,1.76054212870662
9.72986493246623,1.7620564876981
9.7423711855928,1.76361066832817
9.75487743871936,1.76520465556109
9.76738369184592,1.76683843081746
9.77988994497249,1.76851196958806
9.79239619809905,1.77022524176279
9.80490245122561,1.77197821228357
9.81740870435218,1.77377084154121
9.82991495747874,1.77560308571096
9.8424212106053,1.77747489705415
9.85492746373187,1.77938621972352
9.86743371685843,1.78133699457328
9.87993996998499,1.78332715674969
9.89244622311156,1.78535663455305
9.90495247623812,1.78742534979833
9.91745872936468,1.78953321833221
9.92996498249125,1.79168015038094
9.94247123561781,1.79386605100262
9.95497748874437,1.79609081975677
9.96748374187094,1.7983543469072
9.9799899949975,1.80065651873861
9.99249624812406,1.80299721409031
10.0050025012506,1.80537630386119
10.0175087543772,1.80779365138949
10.0300150075038,1.81024911281915
10.0425212606303,1.81274253746645
10.0550275137569,1.815273768181
10.0675337668834,1.81784264086738
10.08004002001,1.82044898098681
10.0925462731366,1.82309260868935
10.1050525262631,1.82577333530763
10.1175587793897,1.8284909630086
10.1300650325163,1.83124528512312
10.1425712856428,1.83403608647021
10.1550775387694,1.83686314367661
10.1675837918959,1.8397262254916
10.1800900450225,1.84262509246416
10.1925962981491,1.84555949351156
10.2051025512756,1.8485291704544
10.2176088044022,1.85153385516739
10.2301150575288,1.85457326915591
10.2426213106553,1.85764712384429
10.2551275637819,1.86075512085995
10.2676338169085,1.86389695231398
10.280140070035,1.8670723010778
10.2926463231616,1.87028084001589
10.3051525762881,1.87352222982487
10.3176588294147,1.87679612252325
10.3301650825413,1.88010215871685
10.3426713356678,1.88343996761797
10.3551775887944,1.88680916732018
10.367683841921,1.89020936502908
10.3801900950475,1.89364015725383
10.3926963481741,1.89710113025923
10.4052026013007,1.90059185796711
10.4177088544272,1.90411190282033
10.4302151075538,1.90766081645162
10.4427213606803,1.91123813804172
10.4552276138069,1.91484339473301
10.4677338669335,1.91847610176973
10.48024012006,1.92213576274234
10.4927463731866,1.92582186986363
10.5052526263132,1.92953390377737
10.5177588794397,1.9332713316202
10.5302651325663,1.93703360966835
10.5427713856928,1.94082018155885
10.5552776388194,1.94463047833916
10.567783891946,1.94846391853868
10.5802901450725,1.9523199085647
10.5927963981991,1.9561978429111
10.6053026513257,1.96009710436422
10.6178089044522,1.96401706287664
10.6303151575788,1.96795707599793
10.6428214107054,1.9719164896255
10.6553276638319,1.97589463690828
10.6678339169585,1.97989083870009
10.680340170085,1.983904403655
10.6928464232116,1.98793462859469
10.7053526763382,1.99198079881445
10.7178589294647,1.99604218788866
10.7303651825913,2.00011805688823
10.7428714357179,2.00420765572061
10.7553776888444,2.00831022270754
10.767883941971,2.01242498437972
10.7803901950975,2.01655115600668
10.7928964482241,2.02068794169369
10.8054027013507,2.02483453497354
10.8179089544772,2.02899011880761
10.8304152076038,2.03315386508748
10.8429214607304,2.03732493547679
10.8554277138569,2.04150248155275
10.8679339669835,2.04568564480559
10.8804402201101,2.04987355684592
10.8929464732366,2.05406533998234
10.9054527263632,2.05826010730908
10.9179589794897,2.06245696329607
10.9304652326163,2.06665500347368
10.9429714857429,2.07085331519184
10.9554777388694,2.07505097761295
10.967983991996,2.0792470621618
10.9804902451226,2.08344063312167
10.9929964982491,2.08763074746723
11.0055027513757,2.09181645567895
11.0180090045023,2.09599680195299
11.0305152576288,2.10017082450422
11.0430215107554,2.10433755612279
11.0555277638819,2.10849602406958
11.0680340170085,2.11264525114463
11.0805402701351,2.11678425593385
11.0930465232616,2.12091205288955
11.1055527763882,2.12502765352562
11.1180590295148,2.12913006582468
11.1305652826413,2.1332182951235
11.1430715357679,2.13729134532497
11.1555777888944,2.14134821795869
11.168084042021,2.1453879133779
11.1805902951476,2.14940943188766
11.1930965482741,2.15341177337011
11.2056028014007,2.15739393800909
11.2181090545273,2.1613549270466
11.2306153076538,2.16529374253062
11.2431215607804,2.16920938823718
11.255627813907,2.17310087095358
11.2681340670335,2.17696719937194
11.2806403201601,2.1808073858035
11.2931465732866,2.18462044700665
11.3056528264132,2.18840540407986
11.3181590795398,2.19216128275835
11.3306653326663,2.19588711428088
11.3431715857929,2.19958193527758
11.3556778389195,2.20324478941403
11.368184092046,2.20687472689977
11.3806903451726,2.21047080520425
11.3931965982992,2.21403209026761
11.4057028514257,2.21755765686102
11.4182091045523,2.22104658876347
11.4307153576788,2.22449797903268
11.4432216108054,2.2279109302
11.455727863932,2.23128455514237
11.4682341170585,2.23461797868971
11.4807403701851,2.23791033570971
11.4932466233117,2.24116077347392
11.5057528764382,2.24436845219191
11.5182591295648,2.24753254510604
11.5307653826913,2.25065223862309
11.5432716358179,2.25372673241536
11.5557778889445,2.25675523964891
11.568284142071,2.25973698848941
11.5807903951976,2.26267122238481
11.5932966483242,2.26555719870501
11.6058029014507,2.26839419171048
11.6183091545773,2.27118149199147
11.6308154077039,2.27391840643728
11.6433216608304,2.27660425978824
11.655827913957,2.27923839166921
11.6683341670835,2.28182015963965
11.6808404202101,2.2843489395258
11.6933466733367,2.28682412503396
11.7058529264632,2.28924512704698
11.7183591795898,2.29161137598363
11.7308654327164,2.29392232207982
11.7433716858429,2.29617743446624
11.7558779389695,2.29837620132176
11.768384192096,2.30051812998529
11.7808904452226,2.30260274631819
11.7933966983492,2.3046295977351
11.8059029514757,2.30659825071469
11.8184092046023,2.30850829121297
11.8309154577289,2.31035932661113
11.8434217108554,2.31215098547074
11.855927963982,2.31388291721196
11.8684342171086,2.31555479145656
11.8809404702351,2.31716629836258
11.8934467233617,2.31871714718633
11.9059529764882,2.3202070700311
11.9184592296148,2.32163581895762
11.9309654827414,2.32300316659313
11.9434717358679,2.32430890598251
11.9559779889945,2.32555285336004
11.9684842421211,2.32673484552249
11.9809904952476,2.32785474057385
11.9934967483742,2.32891241645544
12.0060030015007,2.32990777071957
12.0185092546273,2.33084072091735
12.0310155077539,2.33171120845049
12.0435217608804,2.33251919205682
12.056028014007,2.33326465079152
12.0685342671336,2.33394758568453
12.0810405202601,2.33456801806723
12.0935467733867,2.33512598953914
12.1060530265133,2.33562156128497
12.1185592796398,2.33605481273976
12.1310655327664,2.33642584177734
12.1435717858929,2.33673476674642
12.1560780390195,2.33698172523744
12.1685842921461,2.337166871318
12.1810905452726,2.3372903793843
12.1935967983992,2.33735244285307
12.2061030515258,2.33735327357718
12.2186093046523,2.3372931008026
12.2311155577789,2.33717217048218
12.2436218109055,2.33699074421142
12.256128064032,2.33674910103312
12.2686343171586,2.33644753869871
12.2811405702851,2.33608636789573
12.2936468234117,2.33566591645641
12.3061530765383,2.3351865293083
12.3186593296648,2.33464856694933
12.3311655827914,2.33405240490325
12.343671835918,2.33339843246388
12.3561780890445,2.33268705196664
12.3686843421711,2.33191867898252
12.3811905952976,2.33109374589125
12.3936968484242,2.33021269482866
12.4062031015508,2.32927598168929
12.4187093546773,2.32828407606441
12.4312156078039,2.3272374602096
12.4437218609305,2.32613662814276
12.456228114057,2.32498208453691
12.4687343671836,2.32377434388863
12.4812406203102,2.32251393011231
12.4937468734367,2.32120138071369
12.5062531265633,2.31983724029431
12.5187593796898,2.31842206279644
12.5312656328164,2.31695641167641
12.543771885943,2.31544086031982
12.5562781390695,2.31387598977444
12.5687843921961,2.31226239262377
12.5812906453227,2.31060066529567
12.5937968984492,2.30889140519199
12.6063031515758,2.30713522323821
12.6188094047024,2.30533273464154
12.6313156578289,2.30348456020982
12.6438219109555,2.3015913277318
12.656328164082,2.29965367096014
12.6688344172086,2.2976722284134
12.6813406703352,2.29564764260975
12.6938469234617,2.29358055906606
12.7063531765883,2.2914716254264
12.7188594297149,2.28932149557512
12.7313656828414,2.28713082470171
12.743871935968,2.28490027015722
12.7563781890945,2.28263049272624
12.7688844422211,2.28032215616068
12.7813906953477,2.27797592607047
12.7938969484742,2.27559246910165
12.8064032016008,2.27317245194628
12.8189094547274,2.27071654062691
12.8314157078539,2.26822540334933
12.8439219609805,2.26569970850102
12.8564282141071,2.26314012107832
12.8689344672336,2.26054731032549
12.8814407203602,2.25792194303703
12.8939469734867,2.25526468631294
12.9064532266133,2.25257620572435
12.9189594797399,2.24985716454725
12.9314657328664,2.24710822302593
12.943971985993,2.24433003932226
12.9564782391196,2.24152327270275
12.9689844922461,2.23868857595848
12.9814907453727,2.23582660129183
12.9939969984993,2.23293799912678
13.0065032516258,2.23002341702166
13.0190095047524,2.22708349981978
13.0315157578789,2.22411888758784
13.0440220110055,2.22113021684899
13.0565282641321,2.21811811898083
13.0690345172586,2.21508322510661
13.0815407703852,2.21202615943561
13.0940470235118,2.20894754208031
13.1065532766383,2.20584799122905
13.1190595297649,2.20272812075976
13.1315657828914,2.19958854037374
13.144072036018,2.19642985510802
13.1565782891446,2.19325266399322
13.1690845422711,2.19005756046209
13.1815907953977,2.18684513595534
13.1940970485243,2.183615975336
13.2066033016508,2.18037065819425
13.2191095547774,2.17710976039564
13.231615807904,2.17383385339946
13.2441220610305,2.17054350423555
13.2566283141571,2.16723927475688
13.2691345672836,2.1639217208397
13.2816408204102,2.16059139240356
13.2941470735368,2.15724883409213
13.3066533266633,2.15389458797789
13.3191595797899,2.15052918825951
13.3316658329165,2.14715316508548
13.344172086043,2.14376704411281
13.3566783391696,2.14037134669172
13.3691845922961,2.13696658932207
13.3816908454227,2.13355328277262
13.3941970985493,2.13013193217648
13.4067033516758,2.12670303665043
13.4192096048024,2.12326709210824
13.431715857929,2.1198245892292
13.4442221110555,2.11637601288652
13.4567283641821,2.1129218442012
13.4692346173087,2.10946255987307
13.4817408704352,2.10599863225019
13.4942471235618,2.1025305289791
13.5067533766883,2.09905871240151
13.5192596298149,2.09558363934124
13.5317658829415,2.0921057624944
13.544272136068,2.0886255317039
13.5567783891946,2.08514339043673
13.5692846423212,2.08165977870969
13.5817908954477,2.07817513295785
13.5942971485743,2.07468988571799
13.6068034017008,2.07120446512991
13.6193096548274,2.06771929494913
13.631815907954,2.06423479430718
13.6443221610805,2.06075137844573
13.6568284142071,2.05726945994081
13.6693346673337,2.05378944622369
13.6818409204602,2.0503117416883
13.6943471735868,2.04683674757574
13.7068534267134,2.04336486157266
13.7193596798399,2.03989647781434
13.7318659329665,2.03643198669039
13.744372186093,2.03297177467519
13.7568784392196,2.02951622502478
13.7693846923462,2.02606571848429
13.7818909454727,2.02262063171837
13.7943971985993,2.01918133881767
13.8069034517259,2.0157482110655
13.8194097048524,2.01232161673084
13.831915957979,2.0089019210692
13.8444222111056,2.00548948615804
13.8569284642321,2.00208467079786
13.8694347173587,1.99868783151463
13.8819409704852,1.99529932201034
13.8944472236118,1.99191949305416
13.9069534767384,1.98854869312552
13.9194597298649,1.98518726827623
13.9319659829915,1.98183556190833
13.9444722361181,1.97849391483794
13.9569784892446,1.97516266515842
13.9694847423712,1.97184214835809
13.9819909954977,1.96853269811891
13.9944972486243,1.96523464532737
14.0070035017509,1.96194831868399
14.0195097548774,1.95867404472293
14.032016008004,1.95541214782409
14.0445222611306,1.95216295009513
14.0570285142571,1.94892677127802
14.0695347673837,1.94570392884566
14.0820410205103,1.94249473816518
14.0945472736368,1.93929951275823
14.1070535267634,1.93611856392914
14.1195597798899,1.9329522008594
14.1320660330165,1.92980073074366
14.1445722861431,1.92666445871168
14.1570785392696,1.92354368791294
14.1695847923962,1.92043871949346
14.1820910455228,1.91734985250099
14.1945972986493,1.91427738408748
14.2071035517759,1.91122160963261
14.2196098049025,1.90818282252195
14.232116058029,1.90516131414751
14.2446223111556,1.9021573738288
14.2571285642821,1.89917128905043
14.2696348174087,1.89620334542849
14.2821410705353,1.89325382685087
14.2946473236618,1.89032301514237
14.3071535767884,1.8874111903975
14.319659829915,1.8845186310013
14.3321660830415,1.88164561319397
14.3446723361681,1.87879241122542
14.3571785892946,1.87595929753806
14.3696848424212,1.8731465427112
14.3821910955478,1.87035441573983
14.3946973486743,1.86758318378298
14.4072036018009,1.86483311178782
14.4197098549275,1.86210446360741
14.432216108054,1.85939750079092
14.4447223611806,1.85671248279428
14.4572286143072,1.85404966713017
14.4697348674337,1.85140930954182
14.4822411205603,1.84879166430133
14.4947473736868,1.84619698408537
14.5072536268134,1.84362551899338
14.51975987994,1.84107751810487
14.5322661330665,1.83855322850269
14.5447723861931,1.83605289510399
14.5572786393197,1.83357676056647
14.5697848924462,1.83112506590402
14.5822911455728,1.82869805044405
14.5947973986993,1.82629595238217
14.6073036518259,1.82391900738708
14.6198099049525,1.82156744947883
14.632316158079,1.81924151137881
14.6448224112056,1.81694142351171
14.6573286643322,1.81466741388533
14.6698349174587,1.81241970869462
14.6823411705853,1.81019853251658
14.6948474237119,1.80800410863424
14.7073536768384,1.80583665884268
14.719859929965,1.80369640186811
14.7323661830915,1.80158355614168
14.7448724362181,1.79949833762396
14.7573786893447,1.79744096006249
14.7698849424712,1.79541163476563
14.7823911955978,1.79341057167943
14.7948974487244,1.79143797937792
14.8074037018509,1.78949406525126
14.8199099549775,1.78757903387037
14.8324162081041,1.78569308873625
14.8449224612306,1.78383643178014
14.8574287143572,1.78200926254254
14.8699349674837,1.7802117782696
14.8824412206103,1.77844417401874
14.8949474737369,1.77670664400605
14.9074537268634,1.77499938065895
14.91995997999,1.7733225758428
14.9324662331166,1.77167641746109
14.9449724862431,1.77006109384922
14.9574787393697,1.76847679068675
14.9699849924962,1.76692369116924
14.9824912456228,1.76540197633233
14.9949974987494,1.76391182571237
15.0075037518759,1.76245341769251
15.0200100050025,1.76102693008966
15.0325162581291,1.75963253779224
15.0450225112556,1.75827041381461
15.0575287643822,1.75694073100635
15.0700350175088,1.75564365919601
15.0825412706353,1.75437936582384
15.0950475237619,1.75314801644214
15.1075537768884,1.75194977519038
15.120060030015,1.75078480519269
15.1325662831416,1.74965326910564
15.1450725362681,1.74855532561406
15.1575787893947,1.74749113339561
15.1700850425213,1.74646084983368
15.1825912956478,1.74546462927148
15.1950975487744,1.74450262375231
15.2076038019009,1.74357498344654
15.2201100550275,1.74268185720376
15.2326163081541,1.74182339309456
15.2451225612806,1.74099973883318
15.2576288144072,1.74021103755663
15.2701350675338,1.73945743286805
15.2826413206603,1.73873906703881
15.2951475737869,1.73805607928696
15.3076538269135,1.73740860632105
15.32016008004,1.73679678291151
15.3326663331666,1.73622074236312
15.3451725862931,1.73568061715008
15.3576788394197,1.73517653957703
15.3701850925463,1.73470863839452
15.3826913456728,1.7342770402627
15.3951975987994,1.73388187264126
15.407703851926,1.73352325951123
15.4202101050525,1.73320132195769
15.4327163581791,1.73291617878493
15.4452226113057,1.73266794707874
15.4577288644322,1.73245674271365
15.4702351175588,1.73228268094195
15.4827413706853,1.73214587654297
15.4952476238119,1.73204643837099
15.5077538769385,1.73198447662301
15.520260130065,1.73196009951644
15.5327663831916,1.73197341183308
15.5452726363182,1.73202451551128
15.5577788894447,1.73211351026779
15.5702851425713,1.73224049402015
15.5827913956978,1.73240556355236
15.5952976488244,1.73260881507886
15.607803901951,1.73285034216997
15.6203101550775,1.73313023358449
15.6328164082041,1.73344857967052
15.6453226613307,1.73380546701131
15.6578289144572,1.73420097864206
15.6703351675838,1.734635194882
15.6828414207104,1.73510819372979
15.6953476738369,1.73562005194435
15.7078539269635,1.73617084133815
15.72036018009,1.73676063185246
15.7328664332166,1.73738949517809
15.7453726863432,1.73805750190192
15.7578789394697,1.73876471574317
15.7703851925963,1.73951119725203
15.7828914457229,1.74029700342192
15.7953976988494,1.74112218833929
15.807903951976,1.74198680346962
15.8204102051026,1.74289089811711
15.8329164582291,1.74383452016613
15.8454227113557,1.7448177139571
15.8579289644822,1.74584051790055
15.8704352176088,1.74690297093693
15.8829414707354,1.74800510727712
15.8954477238619,1.74914695653672
15.9079539769885,1.75032854417142
15.9204602301151,1.75154989207962
15.9329664832416,1.7528110191264
15.9454727363682,1.75411194173927
15.9579789894947,1.75545267392206
15.9704852426213,1.75683322206754
15.9829914957479,1.75825359119702
15.9954977488744,1.75971378256153
16.008004002001,1.76121379180609
16.0205102551276,1.76275360940372
16.0330165082541,1.76433322112123
16.0455227613807,1.7659526085391
16.0580290145073,1.76761174936757
16.0705352676338,1.76931061813769
16.0830415207604,1.77104918449317
16.0955477738869,1.77282740995801
16.1080540270135,1.77464525493781
16.1205602801401,1.77650267332186
16.1330665332666,1.77839961244896
16.1455727863932,1.78033601369819
16.1580790395198,1.78231181286804
16.1705852926463,1.78432694053447
16.1830915457729,1.78638132259104
16.1955977988994,1.78847488057312
16.208104052026,1.79060752728097
16.2206103051526,1.79277917008838
16.2331165582791,1.79498971154879
16.2456228114057,1.79723904637493
16.2581290645323,1.79952706181842
16.2706353176588,1.80185363806396
16.2831415707854,1.80421864861594
16.295647823912,1.80662196067263
16.3081540770385,1.80906343550006
16.3206603301651,1.81154292763222
16.3331665832916,1.81406028100963
16.3456728364182,1.81661533498209
16.3581790895448,1.81920792032889
16.3706853426713,1.82183785899676
16.3831915957979,1.82450496444125
16.3956978489245,1.82720904196324
16.408204102051,1.82994988904045
16.4207103551776,1.83272729565354
16.4332166083042,1.83554104402921
16.4457228614307,1.83839090495184
16.4582291145573,1.84127664251511
16.4707353676838,1.84419801128411
16.4832416208104,1.84715475574887
16.495747873937,1.850146610623
16.5082541270635,1.85317330113776
16.5207603801901,1.85623454333191
16.5332666333167,1.85933004433761
16.5457728864432,1.86245950184249
16.5582791395698,1.86562260140124
16.5707853926963,1.86881902032295
16.5832916458229,1.87204842490152
16.5957978989495,1.87531047027855
16.608304152076,1.8786048007058
16.6208104052026,1.88193104980425
16.6333166583292,1.88528884083343
16.6458229114557,1.8886777869547
16.6583291645823,1.8920974897039
16.6708354177089,1.89554753874552
16.6833416708354,1.89902751362186
16.695847923962,1.90253698165844
16.7083541770885,1.90607549821917
16.7208604302151,1.90964260694497
16.7333666833417,1.91323783988955
16.7458729364682,1.91686071798719
16.7583791895948,1.92051075092141
16.7708854427214,1.92418743503848
16.7833916958479,1.92789025568348
16.7958979489745,1.93161868592739
16.8084042021011,1.93537218623152
16.8209104552276,1.93915020468978
16.8334167083542,1.94295217719178
16.8459229614807,1.94677752774732
16.8584292146073,1.95062566859929
16.8709354677339,1.95449599957198
16.8834417208604,1.95838790763162
16.895947973987,1.96230076823946
16.9084542271136,1.96623394412271
16.9209604802401,1.97018678533902
16.9334667333667,1.97415862986438
16.9459729864932,1.97814880352553
16.9584792396198,1.98215662048534
16.9709854927464,1.98618138308478
16.9834917458729,1.99022238086391
16.9959979989995,1.99427889209576
17.0085042521261,1.99835018306939
17.0210105052526,2.00243550805868
17.0335167583792,2.00653410955587
17.0460230115058,2.01064521878777
17.0585292646323,2.01476805576124
17.0710355177589,2.01890182967085
17.0835417708854,2.02304573820356
17.096048024012,2.02719896834617
17.1085542771386,2.0313606965058
17.1210605302651,2.03553008840385
17.1335667833917,2.03970629937405
17.1460730365183,2.04388847477082
17.1585792896448,2.04807575025359
17.1710855427714,2.05226725196579
17.183591795898,2.05646209697184
17.1960980490245,2.0606593928085
17.2086043021511,2.06485823860214
17.2211105552776,2.06905772469477
17.2336168084042,2.07325693354872
17.2461230615308,2.07745493958194
17.2586293146573,2.0816508096745
17.2711355677839,2.08584360385603
17.2836418209105,2.09003237509529
17.296148074037,2.09421616998119
17.3086543271636,2.0983940289116
17.3211605802901,2.10256498652274
17.3336668334167,2.10672807228147
17.3461730865433,2.11088231073026
17.3586793396698,2.11502672199276
17.3711855927964,2.11916032206059
17.383691845923,2.12328212329427
17.3961980990495,2.12739113472861
17.4087043521761,2.13148636302421
17.4212106053027,2.13556681186438
17.4337168584292,2.13963148341142
17.4462231115558,2.14367937909446
17.4587293646823,2.14770949891525
17.4712356178089,2.15172084256187
17.4837418709355,2.1557124099669
17.496248124062,2.15968320127701
17.5087543771886,2.16363221806435
17.5212606303152,2.16755846324693
17.5337668834417,2.17146094180467
17.5462731365683,2.17533866156921
17.5587793896948,2.17919063390841
17.5712856428214,2.18301587367299
17.583791895948,2.18681339947199
17.5962981490745,2.19058223462986
17.6088044022011,2.19432140797639
17.6213106553277,2.19802995360291
17.6338169084542,2.20170691178811
17.6463231615808,2.2053513299156
17.6588294147074,2.20896226290128
17.6713356678339,2.2125387735644
17.6838419209605,2.21607993280594
17.696348174087,2.21958482007219
17.7088544272136,2.22305252338316
17.7213606803402,2.22648214211242
17.7338669334667,2.22987278430722
17.7463731865933,2.23322356936478
17.7588794397199,2.2365336281521
17.7713856928464,2.2398021036349
17.783891945973,2.24302815114515
17.7963981990995,2.24621093803282
17.8089044522261,2.24934964384587
17.8214107053527,2.25244346297367
17.8339169584792,2.255491602793
17.8464232116058,2.25849328528975
17.8589294647324,2.2614477465448
17.8714357178589,2.26435423976923
17.8839419709855,2.26721203260743
17.8964482241121,2.2700204095093
17.9089544772386,2.27277867004503
17.9214607303652,2.27548612973808
17.9339669834917,2.27814212246568
17.9464732366183,2.28074599866676
17.9589794897449,2.28329712646456
17.9714857428714,2.28579489108125
17.983991995998,2.28823869811194
17.9964982491246,2.29062797095887
18.0090045022511,2.29296215173929
18.0215107553777,2.29524070101763
18.0340170085043,2.29746309768964
18.0465232616308,2.29962884186247
18.0590295147574,2.30173745168781
18.0715357678839,2.30378846485834
18.0840420210105,2.30578143996607
18.0965482741371,2.30771595655523
18.1090545272636,2.30959161471998
18.1215607803902,2.31140803450469
18.1340670335168,2.31316485592998
18.1465732866433,2.31486173892662
18.1590795397699,2.31649836479696
18.1715857928964,2.31807443629734
18.184092046023,2.31958967471641
18.1965982991496,2.32104382368669
18.2091045522761,2.32243664898706
18.2216108054027,2.32376793693152
18.2341170585293,2.32503749608034
18.2466233116558,2.32624515325864
18.2591295647824,2.32739075656337
18.271635817909,2.32847417391173
18.2841420710355,2.32949529690549
18.2966483241621,2.33045403467833
18.3091545772886,2.33135031735188
18.3216608304152,2.33218409751404
18.3341670835418,2.3329553477837
18.3466733366683,2.33366406256314
18.3591795897949,2.33431025449775
18.3716858429215,2.33489395634032
18.384192096048,2.33541521885255
18.3966983491746,2.33587411397053
18.4092046023012,2.33627073410781
18.4217108554277,2.33660518762946
18.4342171085543,2.33687760343912
18.4467233616808,2.33708813081483
18.4592296148074,2.33723693787337
18.471735867934,2.33732421152354
18.4842421210605,2.33735015594129
18.4967483741871,2.33731499243635
18.5092546273137,2.33721895797981
18.5217608804402,2.3370623082906
18.5342671335668,2.33684531795819
18.5467733866933,2.33656827448613
18.5592796398199,2.33623148340064
18.5717858929465,2.33583526751875
18.584292146073,2.33537996614328
18.5967983991996,2.33486593406377
18.6093046523262,2.33429354058796
18.6218109054527,2.33366316851678
18.6343171585793,2.33297521361428
18.6468234117059,2.33223008757284
18.6593296648324,2.33142821687014
18.671835917959,2.33057003786317
18.6843421710855,2.32965600177621
18.6968484242121,2.32868657356647
18.7093546773387,2.32766223104716
18.7218609304652,2.32658346387595
18.7343671835918,2.32545077283547
18.7468734367184,2.32426466781632
18.7593796898449,2.32302566837583
18.7718859429715,2.32173430734284
18.7843921960981,2.32039112660721
18.7968984492246,2.31899667538548
18.8094047023512,2.3175515138492
18.8219109554777,2.31605621184903
18.8344172086043,2.31451134783643
18.8469234617309,2.31291750903716
18.8594297148574,2.31127529309362
18.871935967984,2.30958529829874
18.8844422211106,2.30784812601553
18.8969484742371,2.30606439267643
18.9094547273637,2.30423471720349
18.9219609804902,2.30235972346503
18.9344672336168,2.30044004220792
18.9469734867434,2.29847631003742
18.9594797398699,2.29646916849376
18.9719859929965,2.2944192631243
18.9844922461231,2.29232724253379
18.9969984992496,2.29019375739588
19.0095047523762,2.28801946027329
19.0220110055028,2.28580501115741
19.0345172586293,2.28355106856702
19.0470235117559,2.28125829300095
19.0595297648824,2.27892734890494
19.072036018009,2.27655890251333
19.0845422711356,2.27415362184473
19.0970485242621,2.27171217514578
19.1095547773887,2.26923523097994
19.1220610305153,2.26672345592812
19.1345672836418,2.26417751658144
19.1470735367684,2.26159808326454
19.1595797898949,2.25898582099708
19.1720860430215,2.25634139508111
19.1845922961481,2.25366547098852
19.1970985492746,2.25095871389479
19.2096048024012,2.24822178767511
19.2221110555278,2.24545535312458
19.2346173086543,2.24266006923287
19.2471235617809,2.23983659015752
19.2596298149075,2.23698556827409
19.272136068034,2.23410765667845
19.2846423211606,2.23120350113007
19.2971485742871,2.22827374580874
19.3096548274137,2.22531903266812
19.3221610805403,2.22234000120233
19.3346673336668,2.2193372876275
19.3471735867934,2.21631152369329
19.35967983992,2.21326333672604
19.3721860930465,2.21019334809571
19.3846923461731,2.20710217589678
19.3971985992996,2.2039904372009
19.4097048524262,2.20085874015683
19.4222111055528,2.19770769022824
19.4347173586793,2.19453788935354
19.4472236118059,2.19134993551921
19.4597298649325,2.18814442242393
19.472236118059,2.18492193830181
19.4847423711856,2.18168306597664
19.4972486243122,2.178428382216
19.5097548774387,2.17515845801682
19.5222611305653,2.17187386352686
19.5347673836918,2.16857516030348
19.5472736368184,2.1652629053238
19.559779889945,2.16193765194302
19.5722861430715,2.15859994911537
19.5847923961981,2.15525034043168
19.5972986493247,2.15188936436678
19.6098049024512,2.14851755363003
19.6223111555778,2.14513543422342
19.6348174087044,2.14174352809047
19.6473236618309,2.13834235400682
19.6598299149575,2.13493242291094
19.672336168084,2.1315142419659
19.6848424212106,2.1280883142912
19.6973486743372,2.124655138283
19.7098549274637,2.12121520727186
19.7223611805903,2.11776900939572
19.7348674337169,2.11431702719568
19.7473736868434,2.11085973735473
19.75987993997,2.10739761451762
19.7723861930965,2.1039311267904
19.7848924462231,2.10046073782595
19.7973986993497,2.09698690739074
19.8099049524762,2.09351009126402
19.8224112056028,2.09003074093297
19.8349174587294,2.08654930298502
19.8474237118559,2.08306621905001
19.8599299649825,2.07958192572269
19.8724362181091,2.07609685727365
19.8849424712356,2.07261144261437
19.8974487243622,2.06912610648916
19.9099549774887,2.06564127038988
19.9224612306153,2.06215735227374
19.9349674837419,2.05867476611402
19.9474737368684,2.0551939219061
19.959979989995,2.05171522544907
19.9724862431216,2.04823907823805
19.9849924962481,2.04476587942565
19.9974987493747,2.04129602384435
20.0100050025013,2.03782990285134
20.0225112556278,2.03436790497216
20.0350175087544,2.03091041552958
20.0475237618809,2.02745781657595
20.0600300150075,2.02401048676762
20.0725362681341,2.02056880123004
20.0850425212606,2.0171331315581
20.0975487743872,2.01370384734267
20.1100550275138,2.01028131441743
20.1225612806403,2.00686589591106
20.1350675337669,2.00345795245943
20.1475737868934,2.00005784191541
20.16008004002,1.9966659193411
20.1725862931466,1.99328253689447
20.1850925462731,1.9899080437531
20.1975987993997,1.98654278648468
20.2101050525263,1.98318710957508
20.2226113056528,1.97984135447771
20.2351175587794,1.97650586040285
20.247623811906,1.97318096432767
20.2601300650325,1.9698670008525
20.2726363181591,1.9665643020555
20.2851425712856,1.96327319756836
20.2976488244122,1.95999401447065
20.3101550775388,1.95672707796069
20.3226613306653,1.95347271096159
20.3351675837919,1.9502312340415
20.3476738369185,1.94700296573652
20.360180090045,1.94378822245514
20.3726863431716,1.94058731852269
20.3851925962982,1.93740056609604
20.3976988494247,1.93422827509519
20.4102051025513,1.93107075338224
20.4227113556778,1.92792830695097
20.4352176088044,1.92480123983788
20.447723861931,1.92168985403498
20.4602301150575,1.91859444942435
20.4727363681841,1.91551532396025
20.4852426213107,1.91245277360653
20.4977488744372,1.90940709245305
20.5102551275638,1.90637857273254
20.5227613806903,1.90336750449097
20.5352676338169,1.90037417624552
20.5477738869435,1.89739887452521
20.56028014007,1.89444188383263
20.5727863931966,1.89150348674772
20.5852926463232,1.88858396385166
20.5977988994497,1.8856835939994
20.6103051525763,1.88280265432394
20.6228114057029,1.8799414199957
20.6353176588294,1.87710016434337
20.647823911956,1.87427915913264
20.6603301650825,1.87147867400293
20.6728364182091,1.86869897652025
20.6853426713357,1.86594033234604
20.6978489244622,1.86320300547118
20.7103551775888,1.86048725818191
20.7228614307154,1.85779335117653
20.7353676838419,1.85512154265527
20.7478739369685,1.85247208980462
20.760380190095,1.8498452477717
20.7728864432216,1.84724126937067
20.7853926963482,1.84466040550006
20.7978989494747,1.84210290522967
20.8104052026013,1.83956901607087
20.8229114557279,1.83705898427598
20.8354177088544,1.83457305336236
20.847923961981,1.83211146568212
20.8604302151076,1.82967446185751
20.8729364682341,1.82726228029719
20.8854427213607,1.82487515702752
20.8979489744872,1.8225133264302
20.9104552276138,1.82017702113407
20.9229614807404,1.81786647265577
20.9354677338669,1.81558191047196
20.9479739869935,1.81332356159686
20.9604802401201,1.81109165241253
20.9729864932466,1.8088864067962
20.9854927463732,1.80670804631188
20.9979989994997,1.80455679050442
21.0105052526263,1.80243285730927
21.0230115057529,1.80033646325981
21.0355177588794,1.79826782393368
21.048024012006,1.79622715135551
21.0605302651326,1.79421465734796
21.0730365182591,1.79223055178244
21.0855427713857,1.79027504151821
21.0980490245123,1.78834833185215
21.1105552776388,1.78645062584923
21.1230615307654,1.78458212557092
21.1355677838919,1.78274303189929
21.1480740370185,1.78093354333541
21.1605802901451,1.77915385639369
21.1730865432716,1.77740416702923
21.1855927963982,1.77568466848601
21.1980990495248,1.77399555157876
21.2106053026513,1.7723370051867
21.2231115557779,1.77070921668417
21.2356178089045,1.76911237239725
21.248124062031,1.76754665764565
21.2606303151576,1.76601225419691
21.2731365682841,1.76450934386557
21.2856428214107,1.76303810639732
21.2981490745373,1.7615987190334
21.3106553276638,1.76019135672851
21.3231615807904,1.75881619254258
21.335667833917,1.75747339844898
21.3481740870435,1.75616314546653
21.3606803401701,1.75488560341452
21.3731865932966,1.75364093822634
21.3856928464232,1.75242931677076
21.3981990995498,1.75125090323837
21.4107053526763,1.75010585911164
21.4232116058029,1.74899434378889
21.4357178589295,1.74791651504711
21.448224112056,1.74687252958427
21.4607303651826,1.74586254354463
21.4732366183092,1.74488671114926
21.4857428714357,1.74394518317069
21.4982491245623,1.74303811148175
21.5107553776888,1.74216564499372
21.5232616308154,1.74132792985895
21.535767883942,1.74052511018058
21.5482741370685,1.73975732842575
21.5607803901951,1.73902472596365
21.5732866433217,1.73832744368389
21.5857928964482,1.73766562098351
21.5982991495748,1.73703939284371
21.6108054027014,1.73644889610557
21.6233116558279,1.73589426459861
21.6358179089545,1.73537562919341
21.648324162081,1.73489311851844
21.6608304152076,1.73444685935607
21.6733366683342,1.73403697711728
21.6858429214607,1.73366359665621
21.6983491745873,1.73332684251528
21.7108554277139,1.73302683371386
21.7233616808404,1.73276369027334
21.735867933967,1.73253753111385
21.7483741870935,1.73234847166589
21.7608804402201,1.73219662443364
21.7733866933467,1.73208209960634
21.7858929464732,1.73200500551525
21.7983991995998,1.73196544934714
21.8109054527264,1.73196353766531
21.8234117058529,1.73199937663432
21.8359179589795,1.73207306572112
21.8484242121061,1.73218470602399
21.8609304652326,1.73233439708997
21.8734367183592,1.73252223450658
21.8859429714857,1.73274831078857
21.8984492246123,1.73301271574542
21.9109554777389,1.73331553714016
21.9234617308654,1.73365686124029
21.935967983992,1.7340367735458
21.9484742371186,1.73445535885767
21.9609804902451,1.734912695719
21.9734867433717,1.73540886253491
21.9859929964983,1.73594393847029
21.9984992496248,1.73651798655337
22.0110055027514,1.73713107739817
22.0235117558779,1.7377832865283
22.0360180090045,1.73847467444622
22.0485242621311,1.73920530205734
22.0610305152576,1.73997522896238
22.0735367683842,1.74078451403943
22.0860430215108,1.74163321000083
22.0985492746373,1.74252136701207
22.1110555277639,1.74344903509817
22.1235617808904,1.74441625917993
22.136068034017,1.74542307986519
22.1485742871436,1.7464695340376
22.1610805402701,1.74755565527246
22.1735867933967,1.74868147429339
22.1860930465233,1.74984701954241
22.1985992996498,1.7510523177483
22.2111055527764,1.75229738993141
22.223611805903,1.75358225207873
22.2361180590295,1.75490692010666
22.2486243121561,1.75627140420775
22.2611305652826,1.75767570937469
22.2736368184092,1.7591198359529
22.2861430715358,1.76060377986204
22.2986493246623,1.76212753340982
22.3111555777889,1.76369108563071
22.3236618309155,1.76529442266488
22.336168084042,1.76693752523573
22.3486743371686,1.76862036639716
22.3611805902951,1.77034291886926
22.3736868434217,1.77210514891794
22.3861930965483,1.77390701651393
22.3986993496748,1.7757484756705
22.4112056028014,1.77762947506514
22.423711855928,1.77954995841634
22.4362181090545,1.78150986484124
22.4487243621811,1.78350912941249
22.4612306153077,1.78554768195184
22.4737368684342,1.78762544209059
22.4862431215608,1.78974232758324
22.4987493746873,1.79189824907814
22.5112556278139,1.79409310981231
22.5237618809405,1.79632680597925
22.536268134067,1.79859922713231
22.5487743871936,1.80091025658794
22.5612806403202,1.80325977179783
22.5737868934467,1.80564764473323
22.5862931465733,1.80807373860253
22.5987993996998,1.81053790874159
22.6113056528264,1.81304000512321
22.623811905953,1.81557986890988
22.6363181590795,1.8181573328047
22.6488244122061,1.82077222140049
22.6613306653327,1.82342435152319
22.6738369184592,1.82611353257047
22.6863431715858,1.82883956684518
22.6988494247124,1.83160224798266
22.7113556778389,1.83440135921822
22.7238619309655,1.83723667738622
22.736368184092,1.84010796940177
22.7488744372186,1.84301499243711
22.7613806903452,1.84595749422661
22.7738869434717,1.84893521336659
22.7863931965983,1.85194787961126
22.7988994497249,1.85499521416466
22.8114057028514,1.8580769279782
22.823911955978,1.86119272107706
22.8364182091046,1.86434228510183
22.8489244622311,1.86752530058789
22.8614307153577,1.87074143720105
22.8739369684842,1.87399035400699
22.8864432216108,1.8772716997357
22.8989494747374,1.88058511304121
22.9114557278639,1.88393022271319
22.9239619809905,1.88730664516351
22.9364682341171,1.89071398638384
22.9489744872436,1.89415184151412
22.9614807403702,1.89761979378633
22.9739869934967,1.90111741458404
22.9864932466233,1.90464426382678
22.9989994997499,1.90819989016555
23.0115057528764,1.91178383112754
23.024012006003,1.91539561300621
23.0365182591296,1.91903474874439
23.0490245122561,1.92270074072528
23.0615307653827,1.92639307886733
23.0740370185093,1.93011124049744
23.0865432716358,1.93385469070387
23.0990495247624,1.93762288256889
23.1115557778889,1.94141525733946
23.1240620310155,1.94523124473309
23.1365682841421,1.94907026131781
23.1490745372686,1.95293171164087
23.1615807903952,1.95681498831925
23.1740870435218,1.9607194711796
23.1865932966483,1.96464452756376
23.1990995497749,1.9685895124108
23.2116058029015,1.97255376882526
23.224112056028,1.97653662803882
23.2366183091546,1.98053740936626
23.2491245622811,1.98455541912602
23.2616308154077,1.98858995239786
23.2741370685343,1.99264029201868
23.2866433216608,1.99670570870191
23.2991495747874,2.00078546133719
23.311655827914,2.0048787971283
23.3241620810405,2.00898495222927
23.3366683341671,2.01310315159185
23.3491745872936,2.01723260837028
23.3616808404202,2.02137252482245
23.3741870935468,2.02552209242762
23.3866933466733,2.02968049163488
23.3991995997999,2.0338468922516
23.4117058529265,2.03802045372515
23.424212106053,2.04220032556549
23.4367183591796,2.04638564761169
23.4492246123062,2.05057554982147
23.4617308654327,2.05476915266036
23.4742371185593,2.05896556750943
23.4867433716858,2.06316389691477
23.4992496248124,2.06736323452739
23.511755877939,2.07156266607745
23.5242621310655,2.07576126910885
23.5367683841921,2.07995811358376
23.5492746373187,2.08415226247735
23.5617808904452,2.08834277133383
23.5742871435718,2.09252868920845
23.5867933966984,2.09670905897266
23.5992996498249,2.10088291758723
23.6118059029515,2.10504929663372
23.624312156078,2.10920722257478
23.6368184092046,2.11335571724666
23.6493246623312,2.11749379818315
23.6618309154577,2.12162047932179
23.6743371685843,2.12573477072536
23.6868434217109,2.12983567998398
23.6993496748374,2.13392221189528
23.711855927964,2.13799336944433
23.7243621810905,2.14204815457231
23.7368684342171,2.14608556743744
23.7493746873437,2.150104607608
23.7618809404702,2.15410427503818
23.7743871935968,2.15808356975091
23.7868934467234,2.16204149225354
23.7993996998499,2.16597704502266
23.8119059529765,2.16988923250997
23.8244122061031,2.17377706146129
23.8369184592296,2.17763954198054
23.8494247123562,2.18147568696324
23.8619309654827,2.18528451301529
23.8744372186093,2.1890650420645
23.8869434717359,2.1928163003065
23.8994497248624,2.19653731924114
23.911955977989,2.20022713718092
23.9244622311156,2.2038847990049
23.9369684842421,2.20750935666155
23.9494747373687,2.21109986953186
23.9619809904952,2.21465540459354
23.9744872436218,2.21817503763484
23.9869934967484,2.22165785372678
23.9994997498749,2.22510294689644
24.0120060030015,2.22850942159934
24.0245122561281,2.23187639323908
24.0370185092546,2.23520298865762
24.0495247623812,2.2384883459282
24.0620310155078,2.24173161465143
24.0745372686343,2.24493195653756
24.0870435217609,2.24808854691616
24.0995497748874,2.25120057377745
24.112056028014,2.25426723875646
24.1245622811406,2.25728775813198
24.1370685342671,2.26026136314792
24.1495747873937,2.26318730064744
24.1620810405203,2.26606483211521
24.1745872936468,2.26889323435742
24.1870935467734,2.27167179976558
24.1995997998999,2.274399838829
24.2121060530265,2.27707667725446
24.2246123061531,2.27970165818584
24.2371185592796,2.2822741426443
24.2496248124062,2.28479351107197
24.2621310655328,2.28725916026352
24.2746373186593,2.2896705068633
24.2871435717859,2.29202698378703
24.2996498249125,2.29432804380659
24.312156078039,2.29657315917598
24.3246623311656,2.2987618210538
24.3371685842921,2.3008935387715
24.3496748374187,2.30296784423277
24.3621810905453,2.30498428798231
24.3746873436718,2.30694244201925
24.3871935967984,2.30884189758285
24.399699849925,2.31068226559677
24.4122061030515,2.31246317650348
24.4247123561781,2.31418428406076
24.4372186093047,2.31584526020902
24.4497248624312,2.31744579772712
24.4622311155578,2.31898561149356
24.4747373686843,2.32046443783213
24.4872436218109,2.32188203406142
24.4997498749375,2.32323817827722
24.512256128064,2.32453266858093
24.5247623811906,2.32576532271131
24.5372686343172,2.32693598119678
24.5497748874437,2.32804450499052
24.5622811405703,2.32909077413004
24.5747873936968,2.33007469071293
24.5872936468234,2.33099617835688
24.59979989995,2.33185518193093
24.6123061530765,2.33265166631793
24.6248124062031,2.33338561614099
24.6373186593297,2.33405703533828
24.6498249124562,2.33466594649573
24.6623311655828,2.33521239614262
24.6748374187094,2.33569644662171
24.6873436718359,2.3361181802257
24.6998499249625,2.33647769985794
24.712356178089,2.33677512864907
24.7248624312156,2.33701060874176
24.7373686843422,2.33718430090443
24.7498749374687,2.33729638343758
24.7623811905953,2.33734705158463
24.7748874437219,2.33733651738652
24.7873936968484,2.33726501550217
24.799899949975,2.33713279308643
24.8124062031015,2.33694011456325
24.8249124562281,2.33668726311669
24.8374187093547,2.3363745393095
24.8499249624812,2.3360022605244
24.8624312156078,2.33557075983532
24.8749374687344,2.335080385135
24.8874437218609,2.33453149834023
24.8999499749875,2.33392447434457
24.9124562281141,2.33325970439415
24.9249624812406,2.33253759565949
24.9374687343672,2.33175856720251
24.9499749874937,2.33092305269335
24.9624812406203,2.33003149924437
24.9749874937469,2.32908436696869
24.9874937468734,2.32808212770101
25,2.32702526425774


==> Data/two_vehicle_headway_2.csv <==
time,headway
0,2
0.0100050025012506,2.288787861033
0.0200100050025013,2.56613773710457
0.0300150075037519,2.83446300293942
0.0400200100050025,3.09533656455406
0.0500250125062531,3.34985522267435
0.0600300150075038,3.59883030379316
0.0700350175087544,3.84289027033771
0.080040020010005,4.08253801067811
0.0900450225112556,4.31818493507557
0.100050025012506,4.55017293066355
0.110055027513757,4.77878954363214
0.120060030015008,5.0042790422277
0.130065032516258,5.22685076076769
0.140070035017509,5.44668553422467
0.150075037518759,5.66394073598003
0.16008004002001,5.87875426693723
0.170085042521261,6.09124774372274
0.180090045022511,6.30152906753548
0.190095047523762,6.50969451033911
0.200100050025012,6.71583042027595
0.210105052526263,6.92001462653333
0.220110055027514,7.12231760293378
0.230115057528764,7.32280343882054
0.240120060030015,7.52153065344627
0.250125062531266,7.71855288318338
0.260130065032516,7.91391946451352
0.270135067533767,8.10767593127208
0.280140070035018,8.2998644408284
0.290145072536268,8.49052414107507
0.300150075037519,8.67969148786964
0.310155077538769,8.8674005208167
0.32016008004002,9.0536831038254
0.330165082541271,9.23856913562656
0.340170085042521,9.42208673488803
0.350175087543772,9.60426240316326
0.360180090045022,9.78512116959882
0.370185092546273,9.96468671901378
0.380190095047524,10.1429815056932
0.390195097548774,10.3200268551999
0.400200100050025,10.4958430560701
0.410205102551276,10.670449440861
0.420210105052526,10.8438644600422
0.430215107553777,11.0161057488065
0.440220110055028,11.1871901859199
0.450225112556278,11.3571339494775
0.460230115057529,11.5259525649712
0.470235117558779,11.6936609509964
0.48024012006003,11.860273459719
0.490245122561281,12.0258039142366
0.500250125062531,12.1902656429837
0.510255127563782,12.3536715105614
0.520260130065032,12.5160339469582
0.530265132566283,12.6773649734988
0.540270135067534,12.8376762273683
0.550275137568784,12.9969789840858
0.560280140070035,13.1552841776963
0.570285142571286,13.3126024209165
0.580290145072536,13.468944021227
0.590295147573787,13.624318999362
0.600300150075038,13.7787371023651
0.610305152576288,13.9322078194862
0.620310155077539,14.0847403945117
0.630315157578789,14.2363438377104
0.64032016008004,14.3870269387443
0.650325162581291,14.5367982753586
0.660330165082541,14.6856662248648
0.670335167583792,14.8336389732327
0.680340170085043,14.98072452277
0.690345172586293,15.1269307020998
0.700350175087544,15.2722651724744
0.710355177588794,15.4167354349896
0.720360180090045,15.5603488387987
0.730365182591296,15.7031125858874
0.740370185092546,15.8450337374169
0.750375187593797,15.9861192206678
0.760380190095048,16.1263758327958
0.770385192596298,16.2658102461854
0.780390195097549,16.4044290144344
0.790395197598799,16.5422385755446
0.80040020010005,16.6792452561852
0.810405202601301,16.8154552767927
0.820410205102551,16.9508747548341
0.830415207603802,17.0855097078022
0.840420210105053,17.2193660573274
0.850425212606303,17.352449633079
0.860430215107554,17.4847661744764
0.870435217608804,17.6163213340457
0.880440220110055,17.7471206812101
0.890445222611306,17.8771697041293
0.900450225112556,18.0064738119418
0.910455227613807,18.1350383375
0.920460230115058,18.2628685406105
0.930465232616308,18.3899696089085
0.940470235117559,18.5163466602316
0.950475237618809,18.6420047449958
0.96048024012006,18.7669488486192
0.970485242621311,18.891183892195
0.980490245122561,19.0147147346093
0.990495247623812,19.1375461745896
1.00050025012506,19.2596829526835
1.01050525262631,19.3811297517564
1.02051025512756,19.5018911988229
1.03051525762881,19.6219718666726
1.04052026013006,19.7413762757939
1.05052526263132,19.8601088946532
1.06053026513257,19.9781741412488
1.07053526763382,20.0955763842263
1.08054027013507,20.2123199449489
1.09054527263632,20.3284090977359
1.10055027513757,20.443848070939
1.11055527763882,20.558641047787
1.12056028014007,20.6727921682619
1.13056528264132,20.7863055298096
1.14057028514257,20.8991851876157
1.15057528764382,21.0114351558178
1.16058029014507,21.1230594082416
1.17058529264632,21.2340618800377
1.18059029514757,21.3444464677895
1.19059529764882,21.4542170301373
1.20060030015008,21.5633773885173
1.21060530265133,21.6719313282605
1.22061030515258,21.7798825996163
1.23061530765383,21.887234917761
1.24062031015508,21.9939919635788
1.25062531265633,22.1001573839889
1.26063031515758,22.2057347932418
1.27063531765883,22.3107277735802
1.28064032016008,22.4151398752431
1.29064532266133,22.5189746171755
1.30065032516258,22.6222354872326
1.31065532766383,22.7249259433376
1.32066033016508,22.8270494141154
1.33066533266633,22.9286092988925
1.34067033516758,23.0296089681623
1.35067533766883,23.130051763951
1.36068034017009,23.2299410004911
1.37068534267134,23.329279965111
1.38069034517259,23.4280719182375
1.39069534767384,23.5263200935669
1.40070035017509,23.6240276986823
1.41070535267634,23.7211979150986
1.42071035517759,23.8178338994569
1.43071535767884,23.9139387836235
1.44072036018009,24.0095156746937
1.45072536268134,24.1045676555346
1.46073036518259,24.1990977847205
1.47073536768384,24.2931090973961
1.48074037018509,24.3866046058233
1.49074537268634,24.4795872993812
1.50075037518759,24.5720601446441
1.51075537768884,24.6640260859255
1.5207603801901,24.7554880450682
1.53076538269135,24.8464489225372
1.5407703851926,24.936911597603
1.55077538769385,25.0268789283422
1.5607803901951,25.1163537517798
1.57078539269635,25.2053388842844
1.5807903951976,25.2938371214538
1.59079539769885,25.3818512391227
1.6008004002001,25.4693839934442
1.61080540270135,25.55643812089
1.6208104052026,25.6430163383876
1.63081540770385,25.7291213436535
1.6408204102051,25.8147558150525
1.65082541270635,25.8999224125534
1.6608304152076,25.9846237778032
1.67083541770885,26.0688625341273
1.68084042021011,26.1526412866025
1.69084542271136,26.235962622434
1.70085042521261,26.318829110652
1.71085542771386,26.4012433030474
1.72086043021511,26.4832077343167
1.73086543271636,26.5647249220613
1.74087043521761,26.6457973667945
1.75087543771886,26.7264275523205
1.76088044022011,26.8066179454029
1.77088544272136,26.8863709964391
1.78089044522261,26.9656891398431
1.79089544772386,27.0445747940454
1.80090045022511,27.1230303614932
1.81090545272636,27.2010582287849
1.82091045522761,27.2786607668299
1.83091545772886,27.3558403307009
1.84092046023012,27.4325992604493
1.85092546273137,27.508939881154
1.86093046523262,27.5848645029209
1.87093546773387,27.6603754208834
1.88094047023512,27.7354749154927
1.89094547273637,27.8101652522483
1.90095047523762,27.8844486821247
1.91095547773887,27.958327442046
1.92096048024012,28.0318037548861
1.93096548274137,28.1048798294687
1.94097048524262,28.1775578605826
1.95097548774387,28.2498400292899
1.96098049024512,28.3217285025011
1.97098549274637,28.3932254336524
1.98099049524762,28.4643329629753
1.99099549774887,28.5350532174967
2.00100050025013,28.6053883110385
2.01100550275138,28.675340344238
2.02101050525263,28.7449114048303
2.03101550775388,28.8141035672062
2.04102051025513,28.8829188930988
2.05102551275638,28.951359431814
2.06103051525763,29.019427220231
2.07103551775888,29.0871242828015
2.08104052026013,29.1544526315563
2.09104552276138,29.2214142663754
2.10105052526263,29.2880111745685
2.11105552776388,29.3542453314204
2.12106053026513,29.4201187005072
2.13106553276638,29.4856332336956
2.14107053526763,29.5507908711433
2.15107553776888,29.6155935412993
2.16108054027013,29.6800431610747
2.17108554277139,29.7441416356846
2.18109054527264,29.8078908587281
2.19109554777389,29.8712927127538
2.20110055027514,29.9343490692665
2.21110555277639,29.9970617887274
2.22111055527764,30.0594327205534
2.23111555777889,30.1214637031622
2.24112056028014,30.1831565641454
2.25112556278139,30.2445131198495
2.26113056528264,30.3055351760724
2.27113556778389,30.3662245281866
2.28114057028514,30.4265829611389
2.29114557278639,30.4866122494504
2.30115057528764,30.5463141572168
2.31115557778889,30.6056904382524
2.32116058029015,30.6647428359476
2.3311655827914,30.7234730832648
2.34117058529265,30.7818829033067
2.3511755877939,30.8399740093272
2.36118059029515,30.8977481047309
2.3711855927964,30.9552068830738
2.38119059529765,31.0123520280629
2.3911955977989,31.0691852137688
2.40120060030015,31.1257081042325
2.4112056028014,31.181922353829
2.42121060530265,31.2378296076233
2.4312156078039,31.2934315013704
2.44122061030515,31.3487296615157
2.4512256128064,31.4037257051942
2.46123061530765,31.4584212402353
2.4712356178089,31.5128178653738
2.48124062031015,31.5669171698034
2.49124562281141,31.6207207336253
2.50125062531266,31.6742301281356
2.51125562781391,31.7274469158266
2.52126063031516,31.7803726503859
2.53126563281641,31.8330088766966
2.54127063531766,31.8853571308379
2.55127563781891,31.937418940278
2.56128064032016,31.9891958234859
2.57128564282141,32.0406892902458
2.58129064532266,32.0919008420126
2.59129564782391,32.142831971912
2.60130065032516,32.1934841647404
2.61130565282641,32.2438588969651
2.62131065532766,32.2939576367239
2.63131565782891,32.3437818439434
2.64132066033017,32.3933329701939
2.65132566283142,32.4426124586073
2.66133066533267,32.4916217444202
2.67133566783392,32.5403622549878
2.68134067033517,32.5888354097835
2.69134567283642,32.6370426203993
2.70135067533767,32.6849852905456
2.71135567783892,32.7326648160799
2.72136068034017,32.7800825851453
2.73136568284142,32.8272399777056
2.74137068534267,32.8741383661314
2.75137568784392,32.9207791153346
2.76138069034517,32.9671635827679
2.77138569284642,33.013293118425
2.78139069534767,33.0591690648408
2.79139569784892,33.1047927570913
2.80140070035018,33.1501655229006
2.81140570285143,33.1952886824972
2.82141070535268,33.2401635485143
2.83141570785393,33.2847914265102
2.84142071035518,33.3291736149824
2.85142571285643,33.3733114053677
2.86143071535768,33.4172060820426
2.87143571785893,33.4608589223222
2.88144072036018,33.5042711964622
2.89144572286143,33.5474441678259
2.90145072536268,33.590379092487
2.91145572786393,33.6330772195312
2.92146073036518,33.6755397913588
2.93146573286643,33.7177680436841
2.94147073536768,33.7597632055358
2.95147573786893,33.8015264992566
2.96148074037019,33.8430591405035
2.97148574287144,33.8843623382596
2.98149074537269,33.9254372949836
2.99149574787394,33.9662852061583
3.00150075037519,34.0069072607562
3.01150575287644,34.0473046414171
3.02151075537769,34.0874785244489
3.03151575787894,34.1274300798264
3.04152076038019,34.1671604711926
3.05152576288144,34.2066708558577
3.06153076538269,34.2459623848188
3.07153576788394,34.2850362028817
3.08154077038519,34.3238934482258
3.09154577288644,34.3625352528956
3.10155077538769,34.4009627429364
3.11155577788894,34.4391770383952
3.1215607803902,34.4771792533199
3.13156578289145,34.5149704957598
3.1415707853927,34.5525518677653
3.15157578789395,34.589924465403
3.1615807903952,34.6270893788821
3.17158579289645,34.664047692123
3.1815907953977,34.7008004832157
3.19159579789895,34.7373488245668
3.2016008004002,34.7736937828998
3.21160580290145,34.8098364192548
3.2216108054027,34.8457777889887
3.23161580790395,34.8815189417751
3.2416208104052,34.917060921608
3.25162581290645,34.9524047669464
3.2616308154077,34.9875515103072
3.27163581790895,35.0225021786074
3.2816408204102,35.0572577933793
3.29164582291146,35.0918193707709
3.30165082541271,35.1261879215457
3.31165582791396,35.1603644510825
3.32166083041521,35.1943499593752
3.33166583291646,35.2281454410338
3.34167083541771,35.2617518853907
3.35167583791896,35.2951702762704
3.36168084042021,35.3284015920257
3.37168584292146,35.3614468059049
3.38169084542271,35.394306886055
3.39169584792396,35.4269827955217
3.40170085042521,35.4594754922491
3.41170585292646,35.4917859290802
3.42171085542771,35.5239150537562
3.43171585792896,35.5558638089603
3.44172086043022,35.5876331323294
3.45172586293147,35.6192239561442
3.46173086543272,35.6506372077995
3.47173586793397,35.6818738098573
3.48174087043522,35.7129346800466
3.49174587293647,35.7438207312642
3.50175087543772,35.7745328715736
3.51175587793897,35.8050720042059
3.52176088044022,35.8354390275599
3.53176588294147,35.8656348353307
3.54177088544272,35.8956603161662
3.55177588794397,35.9255163538905
3.56178089044522,35.9552038277502
3.57178589294647,35.9847236124145
3.58179089544772,36.0140765779747
3.59179589794897,36.0432635899446
3.60180090045022,36.0722855092601
3.61180590295148,36.10114319228
3.62181090545273,36.1298374908177
3.63181590795398,36.15836925218
3.64182091045523,36.1867393188332
3.65182591295648,36.2149485288434
3.66183091545773,36.2429977159417
3.67183591795898,36.2708877095236
3.68184092046023,36.2986193346498
3.69184592296148,36.3261934120455
3.70185092546273,36.3536107581006
3.71185592796398,36.3808721848701
3.72186093046523,36.4079785001488
3.73186593296648,36.434930507339
3.74187093546773,36.461729005347
3.75187593796898,36.4883747889639
3.76188094047024,36.5148686488758
3.77188594297149,36.5412113716641
3.78189094547274,36.5674037398056
3.79189594797399,36.5934465316722
3.80190095047524,36.6193405215311
3.81190595297649,36.6450864795446
3.82191095547774,36.6706851718739
3.83191595797899,36.6961373604228
3.84192096048024,36.7214438029255
3.85192596298149,36.7466052532303
3.86193096548274,36.7716224613002
3.87193596798399,36.7964961732125
3.88194097048524,36.8212271311588
3.89194597298649,36.8458160734454
3.90195097548774,36.8702637344929
3.91195597798899,36.8945708448367
3.92196098049025,36.9187381312382
3.9319659829915,36.9427663163866
3.94197098549275,36.9666561190577
3.951975987994,36.9904082543504
3.96198099049525,37.0140234336866
3.9719859929965,37.0375023648111
3.98199099549775,37.060845751792
3.991995997999,37.0840542950204
4.00200100050025,37.1071286912103
4.0120060030015,37.1300696333991
4.02201100550275,37.1528778110481
4.032016008004,37.1755539097845
4.04202101050525,37.1980986114994
4.0520260130065,37.2205125946052
4.06203101550775,37.2427965340357
4.072036018009,37.2649511012467
4.08204102051026,37.2869769642153
4.09204602301151,37.3088747874403
4.10205102551276,37.3306452319423
4.11205602801401,37.352288955263
4.12206103051526,37.3738066115393
4.13206603301651,37.3951988513581
4.14207103551776,37.4164663216839
4.15207603801901,37.4376096661846
4.16208104052026,37.4586295252385
4.17208604302151,37.479526535935
4.18209104552276,37.5003013320738
4.19209604802401,37.5209545441651
4.20210105052526,37.54148679943
4.21210605302651,37.5618987218
4.22211105552776,37.5821909319502
4.23211605802901,37.6023640473117
4.24212106053027,37.6224186817917
4.25212606303152,37.6423554461424
4.26213106553277,37.6621749480065
4.27213606803402,37.6818777919174
4.28214107053527,37.7014645792988
4.29214607303652,37.7209359084653
4.30215107553777,37.7402923746217
4.31215607803902,37.7595345698636
4.32216108054027,37.7786630831783
4.33216608304152,37.7976785005512
4.34217108554277,37.8165814046551
4.35217608804402,37.8353723750495
4.36218109054527,37.8540519883554
4.37218609304652,37.8726208182561
4.38219109554777,37.8910794354965
4.39219609804902,37.9094284078835
4.40220110055028,37.9276683002857
4.41220610305153,37.9457996746338
4.42221110555278,37.9638230899204
4.43221610805403,37.9817391022364
4.44222111055528,37.9995482647634
4.45222611305653,38.0172511275264
4.46223111555778,38.0348482377406
4.47223611805903,38.052340139846
4.48224112056028,38.069727375508
4.49224612306153,38.0870104836167
4.50225112556278,38.1041900002872
4.51225612806403,38.1212664588598
4.52226113056528,38.1382403898997
4.53226613306653,38.1551123211972
4.54227113556778,38.1718827778457
4.55227613806903,38.1885522820603
4.56228114057028,38.2051213531747
4.57228614307154,38.2215905079012
4.58229114557279,38.2379602603324
4.59229614807404,38.2542311219413
4.60230115057529,38.2704036015813
4.61230615307654,38.2864782054858
4.62231115557779,38.3024554372688
4.63231615807904,38.3183357979244
4.64232116058029,38.3341197858286
4.65232616308154,38.3498078968372
4.66233116558279,38.365400623998
4.67233616808404,38.3808984577238
4.68234117058529,38.3963018859559
4.69234617308654,38.4116113941636
4.70235117558779,38.4268274653445
4.71235617808904,38.4419505800242
4.72236118059029,38.4569812162566
4.73236618309155,38.4719198496237
4.7423711855928,38.4867669532358
4.75237618809405,38.5015229977347
4.7623811905953,38.5161884513886
4.77238619309655,38.5307637797896
4.7823911955978,38.5452494460675
4.79239619809905,38.5596459110212
4.8024012006003,38.5739536331185
4.81240620310155,38.588173068496
4.8224112056028,38.6023046709592
4.83241620810405,38.6163488919825
4.8424212106053,38.6303061807094
4.85242621310655,38.644176983952
4.8624312156078,38.6579617461927
4.87243621810905,38.6716609096788
4.88244122061031,38.6852749141434
4.89244622311156,38.6988041969723
4.90245122561281,38.7122491933541
4.91245622811406,38.7256103362802
4.92246123061531,38.7388880565449
4.93246623311656,38.7520827827452
4.94247123561781,38.7651949412808
4.95247623811906,38.7782249563544
4.96248124062031,38.7911732499715
4.97248624312156,38.8040402419403
4.98249124562281,38.8168263499452
4.99249624812406,38.8295319893737
5.00250125062531,38.8421575733164
5.01250625312656,38.8547035127928
5.02251125562781,38.8671702167529
5.03251625812906,38.8795580920764
5.04252126063032,38.8918675435735
5.05252626313157,38.9040989739847
5.06253126563282,38.9162527839804
5.07253626813407,38.9283293721614
5.08254127063532,38.9403291350587
5.09254627313657,38.9522524671661
5.10255127563782,38.9640997609318
5.11255627813907,38.9758714065385
5.12256128064032,38.9875677921925
5.13256628314157,38.9991893041512
5.14257128564282,39.0107363267238
5.15257628814407,39.0222092422703
5.16258129064532,39.0336084312026
5.17258629314657,39.0449342719834
5.18259129564782,39.0561871411274
5.19259629814907,39.0673674132001
5.20260130065033,39.0784754608198
5.21260630315158,39.0895116547449
5.22261130565283,39.1004763636199
5.23261630815408,39.111369954113
5.24262131065533,39.1221927910589
5.25262631315658,39.1329452374586
5.26263131565783,39.1436276544801
5.27263631815908,39.1542404014578
5.28264132066033,39.1647838358925
5.29264632316158,39.1752583134519
5.30265132566283,39.1856641879699
5.31265632816408,39.1960018114472
5.32266133066533,39.2062715340729
5.33266633316658,39.216473704252
5.34267133566783,39.2266086683564
5.35267633816908,39.2366767709917
5.36268134067033,39.2466783550399
5.37268634317159,39.2566137616588
5.38269134567284,39.2664833302822
5.39269634817409,39.2762873986201
5.40270135067534,39.2860263026586
5.41270635317659,39.2957003766599
5.42271135567784,39.3053099531621
5.43271635817909,39.3148553629793
5.44272136068034,39.3243369352453
5.45272636318159,39.3337549973556
5.46273136568284,39.3431098748225
5.47273636818409,39.3524018915259
5.48274137068534,39.361631369726
5.49274637318659,39.3707986300628
5.50275137568784,39.3799039915566
5.51275637818909,39.3889477716077
5.52276138069035,39.3979302859965
5.5327663831916,39.4068518488836
5.54277138569285,39.4157127728094
5.5527763881941,39.4245133686947
5.56278139069535,39.4332539458908
5.5727863931966,39.4419348120905
5.58279139569785,39.4505562732293
5.5927963981991,39.4591186337155
5.60280140070035,39.4676221964362
5.6128064032016,39.4760672627573
5.62281140570285,39.4844541325235
5.6328164082041,39.4927831040585
5.64282141070535,39.501054474165
5.6528264132066,39.5092685381244
5.66283141570785,39.517425589697
5.6728364182091,39.5255259211219
5.68284142071036,39.533569823159
5.69284642321161,39.5415575850334
5.70285142571286,39.5494894942965
5.71285642821411,39.5573658370608
5.72286143071536,39.5651868980115
5.73286643321661,39.5729529604067
5.74287143571786,39.5806643060769
5.75287643821911,39.5883212154253
5.76288144072036,39.5959239674278
5.77288644322161,39.6034728396331
5.78289144572286,39.6109681081622
5.79289644822411,39.6184100477091
5.80290145072536,39.6257989315604
5.81290645322661,39.6331350316212
5.82291145572786,39.6404186181871
5.83291645822911,39.6476499601783
5.84292146073037,39.6548293251768
5.85292646323162,39.6619569794258
5.86293146573287,39.6690331878305
5.87293646823412,39.6760582139574
5.88294147073537,39.6830323200352
5.89294647323662,39.6899557669534
5.90295147573787,39.696828814264
5.91295647823912,39.70365172018
5.92296148074037,39.7104247415769
5.93296648324162,39.7171481340692
5.94297148574287,39.723822151796
5.95297648824412,39.7304470475194
5.96298149074537,39.7370230727475
5.97298649324662,39.7435504777344
5.98299149574787,39.7500295114801
5.99299649824912,39.7564604217307
6.00300150075037,39.7628434549783
6.01300650325163,39.769178856461
6.02301150575288,39.775466870163
6.03301650825413,39.7817077388143
6.04302151075538,39.787901703891
6.05302651325663,39.7940490056384
6.06303151575788,39.8001498830817
6.07303651825913,39.8062045738222
6.08304152076038,39.8122133142596
6.09304652326163,39.8181763396193
6.10305152576288,39.824093883953
6.11305652826413,39.8299661801381
6.12306153076538,39.8357934598783
6.13306653326663,39.8415759537029
6.14307153576788,39.8473138909674
6.15307653826913,39.8530074998533
6.16308154077038,39.8586570073679
6.17308654327164,39.8642626393447
6.18309154577289,39.8698246204901
6.19309654827414,39.8753431742983
6.20310155077539,39.880818522969
6.21310655327664,39.8862508876001
6.22311155577789,39.8916404881906
6.23311655827914,39.8969875436417
6.24312156078039,39.902292271756
6.25312656328164,39.907554889238
6.26313156578289,39.9127756116938
6.27313656828414,39.9179546536314
6.28314157078539,39.9230922284603
6.29314657328664,39.9281885484921
6.30315157578789,39.9332438249396
6.31315657828914,39.9382582679744
6.3231615807904,39.9432320865993
6.33316658329165,39.9481654886287
6.3431715857929,39.953058680849
6.35317658829415,39.9579118690205
6.3631815907954,39.9627252578767
6.37318659329665,39.9674990511246
6.3831915957979,39.9722334514447
6.39319659829915,39.9769286604908
6.4032016008004,39.9815848788903
6.41320660330165,39.9862023062439
6.4232116058029,39.9907811411259
6.43321660830415,39.9953215810839
6.4432216108054,39.9998238226875
6.45322661330665,40.0042880614332
6.4632316158079,40.0087144916847
6.47323661830915,40.0131033068437
6.48324162081041,40.0174546993537
6.49324662331166,40.0217688606992
6.50325162581291,40.0260459814061
6.51325662831416,40.0302862510416
6.52326163081541,40.0344898582141
6.53326663331666,40.0386569905735
6.54327163581791,40.0427878348106
6.55327663831916,40.046882576658
6.56328164082041,40.0509414008893
6.57328664332166,40.0549644913451
6.58329164582291,40.0589520309265
6.59329664832416,40.0629042014287
6.60330165082541,40.066821183734
6.61330665332666,40.0707031578305
6.62331165582791,40.0745503028113
6.63331665832916,40.0783627968754
6.64332166083042,40.0821408173271
6.65332666333167,40.085884540576
6.66333166583292,40.0895941421372
6.67333666833417,40.0932697966315
6.68334167083542,40.0969116777849
6.69334667333667,40.1005199584287
6.70335167583792,40.1040948105021
6.71335667833917,40.107636405118
6.72336168084042,40.1111449123647
6.73336668334167,40.114620501413
6.74337168584292,40.1180633405998
6.75337668834417,40.121473597428
6.76338169084542,40.1248514385666
6.77338669334667,40.1281970298507
6.78339169584792,40.1315105362814
6.79339669834917,40.1347921220259
6.80340170085042,40.1380419504173
6.81340670335168,40.1412601839552
6.82341170585293,40.1444469843048
6.83341670835418,40.1476025122975
6.84342171085543,40.1507269279513
6.85342671335668,40.1538203904802
6.86343171585793,40.1568830581195
6.87343671835918,40.1599150883056
6.88344172086043,40.1629166376985
6.89344672336168,40.1658878621814
6.90345172586293,40.1688289168608
6.91345672836418,40.1717399560664
6.92346173086543,40.1746211333513
6.93346673336668,40.1774726014918
6.94347173586793,40.1802945124876
6.95347673836918,40.1830870175618
6.96348174087044,40.1858502671606
6.97348674337169,40.1885844109536
6.98349174587294,40.1912895978672
6.99349674837419,40.1939659760424
7.00350175087544,40.1966136927235
7.01350675337669,40.1992328944248
7.02351175587794,40.2018237269375
7.03351675837919,40.2043863353305
7.04352176088044,40.2069208639498
7.05352676338169,40.209427456419
7.06353176588294,40.2119062556386
7.07353676838419,40.2143574037865
7.08354177088544,40.2167810423181
7.09354677338669,40.2191773119661
7.10355177588794,40.2215463527402
7.11355677838919,40.2238883039277
7.12356178089045,40.2262033041246
7.1335667833917,40.2284914911997
7.14357178589295,40.2307530021798
7.1535767883942,40.2329879734121
7.16358179089545,40.2351965405719
7.1735867933967,40.2373788386629
7.18359179589795,40.2395350020168
7.1935967983992,40.2416651642939
7.20360180090045,40.2437694584821
7.2136068034017,40.2458480168981
7.22361180590295,40.2479009711867
7.2336168084042,40.2499284523205
7.24362181090545,40.251930590601
7.2536268134067,40.2539075156573
7.26363181590795,40.2558593564629
7.2736368184092,40.2577862413558
7.28364182091046,40.2596882978674
7.29364682341171,40.2615656528801
7.30365182591296,40.2634184326532
7.31365682841421,40.2652467628215
7.32366183091546,40.2670507683966
7.33366683341671,40.2688305737659
7.34367183591796,40.2705863026932
7.35367683841921,40.2723180783184
7.36368184092046,40.2740260231576
7.37368684342171,40.275710259103
7.38369184592296,40.2773709074231
7.39369684842421,40.2790080887627
7.40370185092546,40.2806219231427
7.41370685342671,40.2822125300183
7.42371185592796,40.2837800281298
7.43371685842921,40.2853245355488
7.44372186093047,40.2868461697682
7.45372686343172,40.2883450477023
7.46373186593297,40.2898212856868
7.47373686843422,40.2912749994786
7.48374187093547,40.292706304256
7.49374687343672,40.2941153146187
7.50375187593797,40.2955021445877
7.51375687843922,40.2968669076053
7.52376188094047,40.2982097165353
7.53376688344172,40.2995306836626
7.54377188594297,40.3008299206937
7.55377688844422,40.3021075387674
7.56378189094547,40.3033636484878
7.57378689344672,40.3045983597529
7.58379189594797,40.3058117818937
7.59379689844922,40.3070040237054
7.60380190095047,40.3081751934468
7.61380690345173,40.3093253988409
7.62381190595298,40.310454747074
7.63381690845423,40.3115633447966
7.64382191095548,40.3126512981227
7.65382691345673,40.3137187126304
7.66383191595798,40.3147656933615
7.67383691845923,40.3157923448215
7.68384192096048,40.3167987709799
7.69384692346173,40.31778507527
7.70385192596298,40.3187513606069
7.71385692846423,40.3196977293948
7.72386193096548,40.3206242833813
7.73386693346673,40.321531123801
7.74387193596798,40.3224183513924
7.75387693846923,40.3232860663977
7.76388194097049,40.3241343685627
7.77388694347174,40.3249633571372
7.78389194597299,40.3257731308745
7.79389694847424,40.3265637880316
7.80390195097549,40.3273354263694
7.81390695347674,40.3280881431523
7.82391195597799,40.3288220351486
7.83391695847924,40.3295371986302
7.84392196098049,40.3302337293728
7.85392696348174,40.3309117226686
7.86393196598299,40.3315712733505
7.87393696848424,40.3322124756352
7.88394197098549,40.3328354232573
7.89394697348674,40.3334402094922
7.90395197598799,40.3340269271568
7.91395697848924,40.3345956686091
7.9239619809905,40.3351465257483
7.93396698349175,40.3356795900147
7.943971985993,40.33619495239
7.95397698849425,40.3366927033968
7.9639819909955,40.3371729330992
7.97398699349675,40.3376357311023
7.983991995998,40.3380811865524
7.99399699849925,40.338509388137
8.0040020010005,40.3389204240862
8.01400700350175,40.339314382225
8.024012006003,40.3396913498272
8.03401700850425,40.3400514136789
8.0440220110055,40.3403946601423
8.05402701350675,40.3407211751561
8.064032016008,40.3410310442354
8.07403701850926,40.3413243524714
8.08404202101051,40.3416011845319
8.09404702351176,40.3418616246609
8.10405202601301,40.3421057566788
8.11405702851426,40.3423336639823
8.12406203101551,40.3425454295444
8.13406703351676,40.3427411359145
8.14407203601801,40.3429208652185
8.15407703851926,40.3430846991584
8.16408204102051,40.3432327190301
8.17408704352176,40.3433650057277
8.18409204602301,40.3434816396129
8.19409704852426,40.3435827006431
8.20410205102551,40.3436682683851
8.21410705352676,40.3437384220148
8.22411205602801,40.3437932403177
8.23411705852926,40.3438328016881
8.24412206103051,40.34385718413
8.25412706353177,40.3438664652564
8.26413206603302,40.3438607222899
8.27413706853427,40.343840032062
8.28414207103552,40.3438044710138
8.29414707353677,40.3437541151953
8.30415207603802,40.3436890402664
8.31415707853927,40.3436093214955
8.32416208104052,40.3435150337891
8.33416708354177,40.3434062516537
8.34417208604302,40.3432830491159
8.35417708854427,40.3431454998385
8.36418209104552,40.3429936771244
8.37418709354677,40.3428276539165
8.38419209604802,40.342647502798
8.39419709854927,40.3424532959921
8.40420210105053,40.3422451053621
8.41420710355178,40.3420230024116
8.42421210605303,40.341787058284
8.43421710855428,40.341537343763
8.44422211105553,40.3412739292726
8.45422711355678,40.3409968848765
8.46423211605803,40.3407062802788
8.47423711855928,40.3404021848237
8.48424212106053,40.3400846675183
8.49424712356178,40.3397537970139
8.50425212606303,40.3394096415084
8.51425712856428,40.3390522688619
8.52426213106553,40.3386817466036
8.53426713356678,40.3382981419316
8.54427213606803,40.337901521713
8.55427713856928,40.337491952484
8.56428214107054,40.3370695004494
8.57428714357179,40.3366342314833
8.58429214607304,40.3361862111285
8.59429714857429,40.3357255045969
8.60430215107554,40.3352521767693
8.61430715357679,40.3347662921955
8.62431215607804,40.3342679150943
8.63431715857929,40.3337571093533
8.64432216108054,40.3332339385356
8.65432716358179,40.3326984659155
8.66433216608304,40.3321507543374
8.67433716858429,40.3315908663125
8.68434217108554,40.3310188640477
8.69434717358679,40.330434809446
8.70435217608804,40.3298387641061
8.71435717858929,40.3292307893227
8.72436218109054,40.3286109460864
8.7343671835918,40.3279792950837
8.74437218609305,40.327335896697
8.7543771885943,40.3266808110045
8.76438219109555,40.3260140977803
8.7743871935968,40.3253358164947
8.78439219609805,40.3246460263135
8.7943971985993,40.3239447860985
8.80440220110055,40.3232321544076
8.8144072036018,40.3225081895193
8.82441220610305,40.3217729494031
8.8344172086043,40.3210264916423
8.84442221110555,40.3202688735374
8.8544272136068,40.31950015211
8.86443221610805,40.3187203841024
8.87443721860931,40.3179296259785
8.88444222111056,40.3171279339229
8.89444722361181,40.316315363841
8.90445222611306,40.3154919713597
8.91445722861431,40.3146578118269
8.92446223111556,40.3138129403112
8.93446723361681,40.3129574116023
8.94447223611806,40.3120912802113
8.95447723861931,40.31121460037
8.96448224112056,40.3103274260313
8.97448724362181,40.3094298108692
8.98449224612306,40.3085218083095
8.99449724862431,40.3076034714756
9.00450225112556,40.3066748531451
9.01450725362681,40.3057360058387
9.02451225612806,40.3047869818219
9.03451725862931,40.3038278331045
9.04452226113056,40.3028586114409
9.05452726363182,40.3018793683298
9.06453226613307,40.3008901550143
9.07453726863432,40.2998910224824
9.08454227113557,40.2988820214662
9.09454727363682,40.2978632024423
9.10455227613807,40.296834615632
9.11455727863932,40.2957963110008
9.12456228114057,40.2947483382589
9.13456728364182,40.2936907468607
9.14457228614307,40.2926235860054
9.15457728864432,40.2915469046563
9.16458229114557,40.2904607515268
9.17458729364682,40.2893651749932
9.18459229614807,40.2882602231918
9.19459729864932,40.2871459440257
9.20460230115058,40.2860223851643
9.21460730365183,40.284889594043
9.22461230615308,40.2837476178636
9.23461730865433,40.2825965035943
9.24462231115558,40.2814362979695
9.25462731365683,40.28026704749
9.26463231615808,40.2790887984226
9.27463731865933,40.2779015968008
9.28464232116058,40.276705488424
9.29464732366183,40.2755005188582
9.30465232616308,40.2742867334354
9.31465732866433,40.2730641772544
9.32466233116558,40.2718328951816
9.33466733366683,40.2705929318926
9.34467233616808,40.2693443317542
9.35467733866933,40.2680871388812
9.36468234117059,40.2668213971752
9.37468734367184,40.2655471503241
9.38469234617309,40.2642644418025
9.39469734867434,40.2629733148714
9.40470235117559,40.2616738125787
9.41470735367684,40.2603659777588
9.42471235617809,40.2590498530323
9.43471735867934,40.2577254808069
9.44472236118059,40.2563929032766
9.45472736368184,40.255052162422
9.46473236618309,40.2537033000102
9.47473736868434,40.2523463575953
9.48474237118559,40.2509813765173
9.49474737368684,40.2496083979035
9.50475237618809,40.2482274626748
9.51475737868934,40.2468386115712
9.52476238119059,40.2454418850366
9.53476738369185,40.2440373233012
9.5447723861931,40.2426249664008
9.55477738869435,40.2412048541767
9.5647823911956,40.2397770262754
9.57478739369685,40.238341522149
9.5847923961981,40.236898381055
9.59479739869935,40.2354476420562
9.6048024012006,40.233989344021
9.61480740370185,40.2325235256232
9.6248124062031,40.2310502253417
9.63481740870435,40.2295694814613
9.6448224112056,40.228081332072
9.65482741370685,40.2265858150691
9.6648324162081,40.2250829681535
9.67483741870936,40.2235728288314
9.68484242121061,40.2220554344187
9.69484742371186,40.2205308220739
9.70485242621311,40.2189990286844
9.71485742871436,40.2174600909352
9.72486243121561,40.2159140453338
9.73486743371686,40.2143609282107
9.74487243621811,40.2128007757193
9.75487743871936,40.2112336238359
9.76488244122061,40.2096595083597
9.77488744372186,40.2080784649129
9.78489244622311,40.2064905289403
9.79489744872436,40.2048957357099
9.80490245122561,40.2032941203124
9.81490745372686,40.2016857176616
9.82491245622811,40.200070562494
9.83491745872936,40.198448689369
9.84492246123061,40.1968201326691
9.85492746373187,40.1951849265996
9.86493246623312,40.1935431051884
9.87493746873437,40.1918947023133
9.88494247123562,40.1902397516553
9.89494747373687,40.1885782866633
9.90495247623812,40.1869103406245
9.91495747873937,40.1852359466653
9.92496248124062,40.1835551377512
9.93496748374187,40.1818679466866
9.94497248624312,40.1801744061152
9.95497748874437,40.1784745485195
9.96498249124562,40.1767684062215
9.97498749374687,40.1750560113819
9.98499249624812,40.1733373960006
9.99499749874937,40.1716125919166
10.0050025012506,40.1698816308081
10.0150075037519,40.1681445441922
10.0250125062531,40.1664013634252
10.0350175087544,40.1646521197023
10.0450225112556,40.162896844058
10.0550275137569,40.1611355673662
10.0650325162581,40.1593683203753
10.0750375187594,40.157595133623
10.0850425212606,40.1558160374567
10.0950475237619,40.154031062078
10.1050525262631,40.1522402375425
10.1150575287644,40.1504435937597
10.1250625312656,40.1486411604936
10.1350675337669,40.1468329673619
10.1450725362681,40.1450190438363
10.1550775387694,40.1431994192428
10.1650825412706,40.1413741227613
10.1750875437719,40.1395431834258
10.1850925462731,40.1377066301242
10.1950975487744,40.1358644915987
10.2051025512756,40.1340167964455
10.2151075537769,40.1321635731147
10.2251125562781,40.1303048499104
10.2351175587794,40.1284406549912
10.2451225612806,40.1265710163691
10.2551275637819,40.124695961939
10.2651325662831,40.1228155194218
10.2751375687844,40.1209297163485
10.2851425712856,40.1190385801185
10.2951475737869,40.1171421379987
10.3051525762881,40.115240417124
10.3151575787894,40.113333444497
10.3251625812906,40.1114212469884
10.3351675837919,40.1095038513366
10.3451725862931,40.1075812841482
10.3551775887944,40.1056535718973
10.3651825912956,40.103720740926
10.3751875937969,40.1017828174442
10.3851925962981,40.09983982753
10.3951975987994,40.097891797129
10.4052026013007,40.0959387520548
10.4152076038019,40.093980717989
10.4252126063032,40.0920177204808
10.4352176088044,40.0900497849476
10.4452226113057,40.0880769366811
10.4552276138069,40.0860992008678
10.4652326163082,40.0841166024948
10.4752376188094,40.0821291664157
10.4852426213107,40.080136917365
10.4952476238119,40.0781398799576
10.5052526263132,40.0761380786893
10.5152576288144,40.0741315379362
10.5252626313157,40.0721202819552
10.5352676338169,40.0701043348838
10.5452726363182,40.06808372074
10.5552776388194,40.0660584634228
10.5652826413207,40.0640285867113
10.5752876438219,40.0619941142656
10.5852926463232,40.0599550696264
10.5952976488244,40.0579114762147
10.6053026513257,40.0558633573324
10.6153076538269,40.0538107361621
10.6253126563282,40.0517536357669
10.6353176588294,40.0496920790903
10.6453226613307,40.0476260889666
10.6553276638319,40.0455556881289
10.6653326663332,40.0434808991275
10.6753376688344,40.0414017443963
10.6853426713357,40.0393182462615
10.6953476738369,40.0372304269418
10.7053526763382,40.0351383085484
10.7153576788394,40.0330419130843
10.7253626813407,40.0309412624456
10.7353676838419,40.0288363784202
10.7453726863432,40.0267272826885
10.7553776888444,40.0246139968233
10.7653826913457,40.0224965422898
10.7753876938469,40.0203749404455
10.7853926963482,40.0182492125403
10.7953976988494,40.0161193797165
10.8054027013507,40.0139854630085
10.8154077038519,40.0118474833433
10.8254127063532,40.0097054615402
10.8354177088544,40.007559418311
10.8454227113557,40.0054093742616
10.8554277138569,40.0032553499219
10.8654327163582,40.0010973656594
10.8754377188594,39.9989354417211
10.8854427213607,39.9967695982571
10.8954477238619,39.9945998553209
10.9054527263632,39.9924262328688
10.9154577288644,39.9902487507603
10.9254627313657,39.9880674287583
10.9354677338669,39.9858822865286
10.9454727363682,39.9836933436402
10.9554777388694,39.9815006195652
10.9654827413707,39.9793041336791
10.9754877438719,39.9771039052602
10.9854927463732,39.97489995349
10.9954977488744,39.9726922974534
11.0055027513757,39.9704809561383
11.0155077538769,39.9682659484355
11.0255127563782,39.9660472931394
11.0355177588794,39.963825008947
11.0455227613807,39.9615991144589
11.0555277638819,39.9593696281876
11.0655327663832,39.9571365685663
11.0755377688844,39.9548999538733
11.0855427713857,39.9526598022919
11.0955477738869,39.9504161319188
11.1055527763882,39.9481689607633
11.1155577788894,39.945918306748
11.1255627813907,39.9436641877086
11.1355677838919,39.9414066213939
11.1455727863932,39.939145625465
11.1555777888944,39.9368812174972
11.1655827913957,39.9346134149779
11.1755877938969,39.932342235308
11.1855927963982,39.9300676958013
11.1955977988994,39.9277898136847
11.2056028014007,39.925508606098
11.215607803902,39.9232240900942
11.2256128064032,39.9209362826394
11.2356178089045,39.9186452006124
11.2456228114057,39.9163508608052
11.255627813907,39.9140532799232
11.2656328164082,39.911752474589
11.2756378189095,39.9094484613634
11.2856428214107,39.9071412566653
11.295647823912,39.9048308768222
11.3056528264132,39.9025173380842
11.3156578289145,39.9002006566232
11.3256628314157,39.897880848533
11.335667833917,39.8955579298299
11.3456728364182,39.8932319164522
11.3556778389195,39.8909028242601
11.3656828414207,39.8885706690362
11.375687843922,39.8862354664848
11.3856928464232,39.8838972322328
11.3956978489245,39.8815559818287
11.4057028514257,39.8792117307435
11.415707853927,39.8768644943701
11.4257128564282,39.8745142880235
11.4357178589295,39.8721611269409
11.4457228614307,39.8698050262814
11.455727863932,39.8674460011265
11.4657328664332,39.8650840664795
11.4757378689345,39.8627192372662
11.4857428714357,39.8603515283506
11.495747873937,39.8579809545143
11.5057528764382,39.8556075304173
11.5157578789395,39.8532312706488
11.5257628814407,39.8508521897286
11.535767883942,39.8484703021065
11.5457728864432,39.8460856221632
11.5557778889445,39.8436981642093
11.5657828914457,39.841307942486
11.575787893947,39.8389149711649
11.5857928964482,39.8365192643479
11.5957978989495,39.8341208360674
11.6058029014507,39.8317197002862
11.615807903952,39.8293158708972
11.6258129064532,39.8269093617241
11.6358179089545,39.8245001865206
11.6458229114557,39.822088358971
11.655827913957,39.81967389269
11.6658329164582,39.8172568012225
11.6758379189595,39.8148370980441
11.6858429214607,39.8124147965603
11.695847923962,39.8099899101076
11.7058529264632,39.8075624519662
11.7158579289645,39.8051324353481
11.7258629314657,39.8026998733505
11.735867933967,39.8002647790075
11.7458729364682,39.7978271652905
11.7558779389695,39.7953870451091
11.7658829414707,39.792944431311
11.775887943972,39.7904993366814
11.7858929464732,39.7880517739438
11.7958979489745,39.7856017557597
11.8059029514757,39.7831492947282
11.815907953977,39.7806944033866
11.8259129564782,39.7782370942099
11.8359179589795,39.7757773796116
11.8459229614807,39.7733152719424
11.855927963982,39.7708507834914
11.8659329664832,39.7683839264855
11.8759379689845,39.7659147130897
11.8859429714857,39.7634431554065
11.895947973987,39.760969265477
11.9059529764882,39.7584930552797
11.9159579789895,39.7560145367313
11.9259629814907,39.7535337216876
11.935967983992,39.7510506219675
11.9459729864932,39.748565249289
11.9559779889945,39.7460776152936
11.9659829914957,39.7435877315681
11.975987993997,39.7410956096439
11.9859929964982,39.738601260997
11.9959979989995,39.7361046970487
12.0060030015007,39.7336059291646
12.016008004002,39.7311049686556
12.0260130065033,39.7286018267772
12.0360180090045,39.7260965147296
12.0460230115058,39.7235890436581
12.056028014007,39.7210794246525
12.0660330165083,39.7185676687478
12.0760380190095,39.7160537869235
12.0860430215108,39.7135377901038
12.096048024012,39.7110196891583
12.1060530265133,39.708499494901
12.1160580290145,39.7059772180907
12.1260630315158,39.7034528694311
12.136068034017,39.7009264595708
12.1460730365183,39.6983979991032
12.1560780390195,39.695867498567
12.1660830415208,39.6933349684699
12.176088044022,39.6908004192308
12.1860930465233,39.6882638611968
12.1960980490245,39.6857253046662
12.2061030515258,39.6831847598883
12.216108054027,39.6806422370631
12.2261130565283,39.6780977463424
12.2361180590295,39.6755512978283
12.2461230615308,39.6730029015747
12.256128064032,39.670452567586
12.2661330665333,39.6679003058178
12.2761380690345,39.665346126177
12.2861430715358,39.6627900385215
12.296148074037,39.66023205266
12.3061530765383,39.6576721783525
12.3161580790395,39.6551104253101
12.3261630815408,39.6525468031949
12.336168084042,39.64998132162
12.3461730865433,39.6474139901498
12.3561780890445,39.6448448182995
12.3661830915458,39.6422738155355
12.376188094047,39.6397009912753
12.3861930965483,39.6371263548874
12.3961980990495,39.6345499156983
12.4062031015508,39.6319716829993
12.416208104052,39.6293916659902
12.4262131065533,39.6268098738219
12.4362181090545,39.6242263156022
12.4462231115558,39.6216410003958
12.456228114057,39.6190539372238
12.4662331165583,39.6164651350644
12.4762381190595,39.6138746028522
12.4862431215608,39.6112823494788
12.496248124062,39.6086883837923
12.5062531265633,39.6060927145977
12.5162581290645,39.6034953506567
12.5262631315658,39.6008963006879
12.536268134067,39.598295573366
12.5462731365683,39.5956931773234
12.5562781390695,39.5930891211485
12.5662831415708,39.5904834133867
12.576288144072,39.5878760625402
12.5862931465733,39.5852670770677
12.5962981490745,39.5826564653849
12.6063031515758,39.5800442358641
12.616308154077,39.5774303968343
12.6263131565783,39.5748149565813
12.6363181590795,39.5721979233513
12.6463231615808,39.5695793053662
12.656328164082,39.5669591107648
12.6663331665833,39.5643373476387
12.6763381690845,39.5617140240411
12.6863431715858,39.559089147987
12.696348174087,39.5564627274537
12.7063531765883,39.5538347703799
12.7163581790895,39.5512052846662
12.7263631815908,39.5485742781753
12.736368184092,39.5459417587317
12.7463731865933,39.5433077341215
12.7563781890945,39.540672212093
12.7663831915958,39.5380352003561
12.776388194097,39.5353967065828
12.7863931965983,39.5327567384068
12.7963981990995,39.5301153034236
12.8064032016008,39.5274724091907
12.8164082041021,39.5248280632274
12.8264132066033,39.5221822730149
12.8364182091046,39.5195350459961
12.8464232116058,39.5168863895761
12.8564282141071,39.5142363111216
12.8664332166083,39.511584817961
12.8764382191096,39.5089319173849
12.8864432216108,39.5062776166544
12.8964482241121,39.5036219229991
12.9064532266133,39.5009648435742
12.9164582291146,39.4983063854987
12.9264632316158,39.4956465558582
12.9364682341171,39.4929853617045
12.9464732366183,39.4903228100565
12.9564782391196,39.4876589078988
12.9664832416208,39.4849936621829
12.9764882441221,39.482327079827
12.9864932466233,39.4796591677152
12.9964982491246,39.4769899326986
13.0065032516258,39.4743193815945
13.0165082541271,39.4716475211867
13.0265132566283,39.4689743582256
13.0365182591296,39.4662998994281
13.0465232616308,39.4636241514773
13.0565282641321,39.4609471210231
13.0665332666333,39.4582688146818
13.0765382691346,39.4555892390361
13.0865432716358,39.4529084006351
13.0965482741371,39.4502263059946
13.1065532766383,39.4475429615968
13.1165582791396,39.4448583738904
13.1265632816408,39.4421725492904
13.1365682841421,39.4394854941805
13.1465732866433,39.43679721493
13.1565782891446,39.434107717841
13.1665832916458,39.4314170091753
13.1765882941471,39.4287250951655
13.1865932966483,39.4260319820147
13.1965982991496,39.4233376758966
13.2066033016508,39.4206421829557
13.2166083041521,39.4179455093069
13.2266133066533,39.4152476610361
13.2366183091546,39.4125486441994
13.2466233116558,39.409848464824
13.2566283141571,39.4071471289074
13.2666333166583,39.4044446424177
13.2766383191596,39.4017410112938
13.2866433216608,39.3990362414454
13.2966483241621,39.3963303387525
13.3066533266633,39.3936233090658
13.3166583291646,39.3909151582071
13.3266633316658,39.388205891968
13.3366683341671,39.3854955161115
13.3466733366683,39.3827840363708
13.3566783391696,39.3800714584499
13.3666833416708,39.3773577880233
13.3766883441721,39.3746430307366
13.3866933466733,39.3719271922054
13.3966983491746,39.3692102780183
13.4067033516758,39.3664922937525
13.4167083541771,39.3637732449241
13.4267133566783,39.3610531370135
13.4367183591796,39.3583319754755
13.4467233616808,39.3556097657394
13.4567283641821,39.3528865132088
13.4667333666833,39.3501622232617
13.4767383691846,39.3474369012503
13.4867433716858,39.3447105525013
13.4967483741871,39.3419831823159
13.5067533766883,39.3392547959693
13.5167583791896,39.3365253987115
13.5267633816908,39.3337949957666
13.5367683841921,39.3310635923331
13.5467733866933,39.3283311935839
13.5567783891946,39.3255978046662
13.5667833916958,39.3228634307018
13.5767883941971,39.3201280767867
13.5867933966983,39.3173917479911
13.5967983991996,39.3146544493598
13.6068034017008,39.3119161859119
13.6168084042021,39.3091769626409
13.6268134067034,39.3064367845147
13.6368184092046,39.3036956564754
13.6468234117059,39.3009535834397
13.6568284142071,39.2982105702984
13.6668334167084,39.2954666219242
13.6768384192096,39.2927217431704
13.6868434217109,39.2899759388341
13.6968484242121,39.2872292136882
13.7068534267134,39.2844815724831
13.7168584292146,39.2817330199468
13.7268634317159,39.2789835607853
13.7368684342171,39.2762331996821
13.7468734367184,39.2734819412986
13.7568784392196,39.2707297902735
13.7668834417209,39.2679767512238
13.7768884442221,39.2652228287436
13.7868934467234,39.2624680274052
13.7968984492246,39.2597123517584
13.8069034517259,39.2569558063304
13.8169084542271,39.2541983956267
13.8269134567284,39.2514401241301
13.8369184592296,39.2486809963013
13.8469234617309,39.2459210165785
13.8569284642321,39.2431601893778
13.8669334667334,39.2403985190929
13.8769384692346,39.2376360100952
13.8869434717359,39.234872666734
13.8969484742371,39.2321084933359
13.9069534767384,39.2293434942057
13.9169584792396,39.2265776736255
13.9269634817409,39.2238110358552
13.9369684842421,39.2210435851341
13.9469734867434,39.2182753256953
13.9569784892446,39.2155062617231
13.9669834917459,39.2127363973725
13.9769884942471,39.2099657367791
13.9869934967484,39.2071942840593
13.9969984992496,39.2044220433103
14.0070035017509,39.2016490186095
14.0170085042521,39.1988752140155
14.0270135067534,39.1961006335674
14.0370185092546,39.1933252812848
14.0470235117559,39.1905491611682
14.0570285142571,39.1877722771989
14.0670335167584,39.1849946333385
14.0770385192596,39.1822162335296
14.0870435217609,39.1794370816953
14.0970485242621,39.1766571817395
14.1070535267634,39.1738765375468
14.1170585292646,39.1710951529823
14.1270635317659,39.1683130318919
14.1370685342671,39.1655301781022
14.1470735367684,39.1627465954206
14.1570785392696,39.1599622876349
14.1670835417709,39.1571772585137
14.1770885442721,39.1543915118065
14.1870935467734,39.151605051243
14.1970985492746,39.1488178805341
14.2071035517759,39.1460300033712
14.2171085542771,39.1432414234265
14.2271135567784,39.1404521443691
14.2371185592796,39.137662169828
14.2471235617809,39.134871503402
14.2571285642821,39.1320801486737
14.2671335667834,39.1292881092088
14.2771385692846,39.1264953885562
14.2871435717859,39.1237019902483
14.2971485742871,39.1209079178009
14.3071535767884,39.118113174713
14.3171585792896,39.1153177644669
14.3271635817909,39.1125216905282
14.3371685842921,39.1097249563461
14.3471735867934,39.1069275653529
14.3571785892946,39.1041295209641
14.3671835917959,39.1013308265789
14.3771885942971,39.0985314855794
14.3871935967984,39.0957315013315
14.3971985992996,39.0929308771841
14.4072036018009,39.0901296164694
14.4172086043022,39.0873277225031
14.4272136068034,39.0845251985842
14.4372186093047,39.081722047995
14.4472236118059,39.0789182740011
14.4572286143072,39.0761138798514
14.4672336168084,39.0733088687783
14.4772386193097,39.0705032439973
14.4872436218109,39.0676970087074
14.4972486243122,39.0648901660908
14.5072536268134,39.0620827193142
14.5172586293147,39.059274671542
14.5272636318159,39.0564660259003
14.5372686343172,39.0536567854908
14.5472736368184,39.0508469534012
14.5572786393197,39.0480365327047
14.5672836418209,39.0452255264599
14.5772886443222,39.0424139377115
14.5872936468234,39.0396017694897
14.5972986493247,39.0367890248104
14.6073036518259,39.0339757066752
14.6173086543272,39.0311618180713
14.6273136568284,39.0283473619714
14.6373186593297,39.0255323413344
14.6473236618309,39.0227167591045
14.6573286643322,39.0199006182114
14.6673336668334,39.0170839215708
14.6773386693347,39.014266672084
14.6873436718359,39.011448872638
14.6973486743372,39.0086305261054
14.7073536768384,39.0058116353444
14.7173586793397,39.0029922031991
14.7273636818409,39.000172232499
14.7373686843422,38.9973517260595
14.7473736868434,38.9945306866815
14.7573786893447,38.9917091171519
14.7673836918459,38.9888870202428
14.7773886943472,38.9860643987122
14.7873936968484,38.9832412553039
14.7973986993497,38.9804175927473
14.8074037018509,38.9775934137606
14.8174087043522,38.9747687210583
14.8274137068534,38.9719435173162
14.8374187093547,38.9691178051941
14.8474237118559,38.9662915873397
14.8574287143572,38.9634648663884
14.8674337168584,38.9606376449632
14.8774387193597,38.957809925675
14.8874437218609,38.9549817111221
14.8974487243622,38.9521530038912
14.9074537268634,38.9493238065562
14.9174587293647,38.9464941216788
14.9274637318659,38.9436639518087
14.9374687343672,38.9408332994832
14.9474737368684,38.9380021672272
14.9574787393697,38.9351705575536
14.9674837418709,38.932338472963
14.9774887443722,38.9295059159435
14.9874937468734,38.9266728889712
14.9974987493747,38.9238393945099
15.0075037518759,38.9210054350109
15.0175087543772,38.9181710129138
15.0275137568784,38.9153361306452
15.0375187593797,38.9125007906202
15.0475237618809,38.9096649952411
15.0575287643822,38.9068287468982
15.0675337668834,38.9039920479693
15.0775387693847,38.9011549008204
15.0875437718859,38.8983173078046
15.0975487743872,38.8954792712635
15.1075537768884,38.8926407935257
15.1175587793897,38.8898018769166
15.1275637818909,38.8869625237464
15.1375687843922,38.8841227362949
15.1475737868934,38.8812825168313
15.1575787893947,38.8784418676147
15.1675837918959,38.8756007908934
15.1775887943972,38.8727592889053
15.1875937968984,38.8699173638784
15.1975987993997,38.8670750180294
15.2076038019009,38.8642322535651
15.2176088044022,38.861389072682
15.2276138069035,38.8585454775657
15.2376188094047,38.8557014703917
15.247623811906,38.8528570533249
15.2576288144072,38.85001222852
15.2676338169085,38.8471669981209
15.2776388194097,38.8443213642612
15.287643821911,38.8414753290646
15.2976488244122,38.8386288946434
15.3076538269135,38.8357820631002
15.3176588294147,38.8329348365269
15.327663831916,38.8300872170049
15.3376688344172,38.8272392066053
15.3476738369185,38.8243908073889
15.3576788394197,38.8215420214055
15.367683841921,38.8186928506954
15.3776888444222,38.8158432972875
15.3876938469235,38.8129933632007
15.3976988494247,38.8101430504437
15.407703851926,38.8072923610144
15.4177088544272,38.8044412969003
15.4277138569285,38.8015898600797
15.4377188594297,38.7987380525323
15.447723861931,38.7958858762087
15.4577288644322,38.7930333330439
15.4677338669335,38.7901804249643
15.4777388694347,38.7873271538873
15.487743871936,38.7844735217215
15.4977488744372,38.7816195303668
15.5077538769385,38.7787651817138
15.5177588794397,38.7759104776449
15.527763881941,38.7730554200332
15.5377688844422,38.7702000107433
15.5477738869435,38.7673442516306
15.5577788894447,38.7644881445418
15.567783891946,38.7616316913148
15.5777888944472,38.7587748937789
15.5877938969485,38.7559177537541
15.5977988994497,38.7530602730517
15.607803901951,38.7502024534745
15.6178089044522,38.7473442968162
15.6278139069535,38.7444858048613
15.6378189094547,38.7416269793862
15.647823911956,38.7387678221579
15.6578289144572,38.7359083349348
15.6678339169585,38.7330485194665
15.6778389194597,38.7301883774935
15.687843921961,38.7273279107477
15.6978489244622,38.7244671209522
15.7078539269635,38.721606009821
15.7178589294647,38.7187445790595
15.727863931966,38.7158828303641
15.7378689344672,38.7130207654226
15.7478739369685,38.7101583859136
15.7578789394697,38.7072956935128
15.767883941971,38.704432689889
15.7778889444722,38.7015693766845
15.7878939469735,38.6987057555336
15.7978989494747,38.6958418280629
15.807903951976,38.6929775958919
15.8179089544772,38.6901130606324
15.8279139569785,38.6872482238888
15.8379189594797,38.6843830872581
15.847923961981,38.6815176523299
15.8579289644822,38.6786519206862
15.8679339669835,38.6757858939017
15.8779389694847,38.6729195735435
15.887943971986,38.6700529611713
15.8979489744872,38.6671860583377
15.9079539769885,38.6643188665873
15.9179589794897,38.6614513874575
15.927963981991,38.6585836224783
15.9379689844922,38.6557155731722
15.9479739869935,38.6528472410544
15.9579789894947,38.6499786276323
15.967983991996,38.6471097344061
15.9779889944972,38.6442405628688
15.9879939969985,38.6413711145053
15.9979989994997,38.6385013907936
16.008004002001,38.6356313932042
16.0180090045023,38.6327611231999
16.0280140070035,38.6298905822362
16.0380190095048,38.6270197717611
16.048024012006,38.6241486932153
16.0580290145073,38.6212773480318
16.0680340170085,38.6184057376365
16.0780390195098,38.6155338634475
16.088044022011,38.6126617268758
16.0980490245123,38.6097893293355
16.1080540270135,38.6069166722205
16.1180590295148,38.6040437569104
16.128064032016,38.601170584778
16.1380690345173,38.5982971571902
16.1480740370185,38.5954234755076
16.1580790395198,38.5925495410842
16.168084042021,38.5896753552684
16.1780890445223,38.5868009194018
16.1880940470235,38.5839262348202
16.1980990495248,38.5810513028526
16.208104052026,38.5781761248224
16.2181090545273,38.5753007020465
16.2281140570285,38.5724250358352
16.2381190595298,38.5695491274932
16.248124062031,38.5666729783185
16.2581290645323,38.5637965896031
16.2681340670335,38.5609199626327
16.2781390695348,38.5580430986866
16.288144072036,38.5551659990381
16.2981490745373,38.5522886649542
16.3081540770385,38.5494110976954
16.3181590795398,38.5465332985165
16.328164082041,38.5436552686655
16.3381690845423,38.5407770093847
16.3481740870435,38.5378985219095
16.3581790895448,38.5350198074697
16.368184092046,38.5321408672884
16.3781890945473,38.5292617025829
16.3881940970485,38.5263823145638
16.3981990995498,38.5235027044359
16.408204102051,38.5206228733973
16.4182091045523,38.5177428226402
16.4282141070535,38.5148625533506
16.4382191095548,38.5119820667094
16.448224112056,38.5091013639004
16.4582291145573,38.506220446085
16.4682341170585,38.5033393144162
16.4782391195598,38.5004579700415
16.488244122061,38.4975764141032
16.4982491245623,38.4946946477386
16.5082541270635,38.4918126720799
16.5182591295648,38.4889304882537
16.528264132066,38.4860480973817
16.5382691345673,38.4831655005803
16.5482741370685,38.4802826989608
16.5582791395698,38.4773996936291
16.568284142071,38.4745164856863
16.5782891445723,38.4716330762279
16.5882941470735,38.4687494663444
16.5982991495748,38.4658656571211
16.608304152076,38.462981649638
16.6183091545773,38.4600974449702
16.6283141570785,38.457213044187
16.6383191595798,38.4543284483534
16.648324162081,38.4514436585283
16.6583291645823,38.4485586757659
16.6683341670835,38.4456735011152
16.6783391695848,38.4427881356199
16.688344172086,38.4399025803187
16.6983491745873,38.4370168362446
16.7083541770885,38.434130904426
16.7183591795898,38.4312447858858
16.728364182091,38.4283584816416
16.7383691845923,38.4254719927062
16.7483741870935,38.4225853200869
16.7583791895948,38.4196984647857
16.768384192096,38.4168114277998
16.7783891945973,38.4139242101209
16.7883941970985,38.4110368127356
16.7983991995998,38.4081492366272
16.8084042021011,38.4052614827809
16.8184092046023,38.4023735521621
16.8284142071036,38.3994854457293
16.8384192096048,38.3965971644366
16.8484242121061,38.393708709234
16.8584292146073,38.390820081067
16.8684342171086,38.3879312808772
16.8784392196098,38.3850423096012
16.8884442221111,38.382153168172
16.8984492246123,38.3792638575179
16.9084542271136,38.376374378563
16.9184592296148,38.3734847322273
16.9284642321161,38.3705949194261
16.9384692346173,38.3677049410709
16.9484742371186,38.3648147980686
16.9584792396198,38.3619244913216
16.9684842421211,38.3590340217285
16.9784892446223,38.3561433901833
16.9884942471236,38.3532525975756
16.9984992496248,38.3503616447912
17.0085042521261,38.3474705327111
17.0185092546273,38.3445792622121
17.0285142571286,38.3416878341668
17.0385192596298,38.3387962494435
17.0485242621311,38.3359045089063
17.0585292646323,38.3330126134148
17.0685342671336,38.3301205638244
17.0785392696348,38.3272283609861
17.0885442721361,38.3243360057469
17.0985492746373,38.3214434989492
17.1085542771386,38.3185508414313
17.1185592796398,38.315658034027
17.1285642821411,38.312765077566
17.1385692846423,38.3098719728736
17.1485742871436,38.3069787207709
17.1585792896448,38.3040853220745
17.1685842921461,38.3011917775975
17.1785892946473,38.2982980881566
17.1885942971486,38.2954042545531
17.1985992996498,38.2925102775794
17.2086043021511,38.289616158025
17.2186093046523,38.2867218966754
17.2286143071536,38.2838274943128
17.2386193096548,38.280932951716
17.2486243121561,38.2780382696599
17.2586293146573,38.2751434489163
17.2686343171586,38.2722484902528
17.2786393196598,38.2693533944344
17.2886443221611,38.266458162222
17.2986493246623,38.2635627943728
17.3086543271636,38.2606672916409
17.3186593296648,38.2577716547769
17.3286643321661,38.2548758845274
17.3386693346673,38.2519799816359
17.3486743371686,38.2490839468423
17.3586793396698,38.2461877808828
17.3686843421711,38.24329148449
17.3786893446723,38.2403950583935
17.3886943471736,38.2374985033188
17.3986993496748,38.2346018199879
17.4087043521761,38.2317050091199
17.4187093546773,38.2288080714295
17.4287143571786,38.2259110076287
17.4387193596798,38.2230138184253
17.4487243621811,38.2201165045239
17.4587293646823,38.2172190666257
17.4687343671836,38.2143215054279
17.4787393696848,38.2114238216246
17.4887443721861,38.2085260159063
17.4987493746873,38.2056280889598
17.5087543771886,38.2027300414685
17.5187593796898,38.1998318741123
17.5287643821911,38.1969335875675
17.5387693846923,38.1940351825069
17.5487743871936,38.1911366595998
17.5587793896948,38.1882380195149
17.5687843921961,38.1853392629206
17.5787893946973,38.1824403904697
17.5887943971986,38.1795414028114
17.5987993996998,38.1766423005922
17.6088044022011,38.1737430844554
17.6188094047024,38.170843755042
17.6288144072036,38.1679443129896
17.6388194097049,38.165044758933
17.6488244122061,38.1621450935046
17.6588294147074,38.1592453173333
17.6688344172086,38.1563454310453
17.6788394197099,38.1534454352642
17.6888444222111,38.1505453306104
17.6988494247124,38.1476451177016
17.7088544272136,38.1447447971527
17.7188594297149,38.1418443695754
17.7288644322161,38.1389438355789
17.7388694347174,38.1360431957692
17.7488744372186,38.1331424507497
17.7588794397199,38.1302416011209
17.7688844422211,38.1273406474799
17.7788894447224,38.1244395904219
17.7888944472236,38.1215384305384
17.7988994497249,38.1186371684181
17.8089044522261,38.1157358046474
17.8189094547274,38.1128343398092
17.8289144572286,38.109932774484
17.8389194597299,38.107031109249
17.8489244622311,38.1041293446788
17.8589294647324,38.101227481345
17.8689344672336,38.0983255198165
17.8789394697349,38.0954234606589
17.8889444722361,38.0925213044356
17.8989494747374,38.0896190517064
17.9089544772386,38.0867167030289
17.9189594797399,38.0838142589573
17.9289644822411,38.0809117200429
17.9389694847424,38.0780090868349
17.9489744872436,38.0751063598786
17.9589794897449,38.0722035397195
17.9689844922461,38.0693006269036
17.9789894947474,38.0663976219628
17.9889944972486,38.0634945254263
17.9989994997499,38.0605913378206
18.0090045022511,38.0576880596698
18.0190095047524,38.0547846914963
18.0290145072536,38.0518812338195
18.0390195097549,38.0489776871566
18.0490245122561,38.0460740520228
18.0590295147574,38.0431703289307
18.0690345172586,38.0402665183908
18.0790395197599,38.037362620911
18.0890445222611,38.0344586369969
18.0990495247624,38.031554567152
18.1090545272636,38.0286504118773
18.1190595297649,38.0257461716716
18.1290645322661,38.0228418470314
18.1390695347674,38.0199374384504
18.1490745372686,38.0170329464208
18.1590795397699,38.0141283714318
18.1690845422711,38.0112237139704
18.1790895447724,38.0083189745216
18.1890945472736,38.0054141535677
18.1990995497749,38.002509251589
18.2091045522761,37.9996042690632
18.2191095547774,37.9966992064656
18.2291145572786,37.9937940642697
18.2391195597799,37.9908888429461
18.2491245622811,37.9879835429633
18.2591295647824,37.9850781647876
18.2691345672836,37.9821727088829
18.2791395697849,37.9792671757104
18.2891445722861,37.9763615657298
18.2991495747874,37.9734558793975
18.3091545772886,37.9705501171684
18.3191595797899,37.9676442794947
18.3291645822911,37.9647383668261
18.3391695847924,37.9618323796103
18.3491745872936,37.9589263182926
18.3591795897949,37.9560201833158
18.3691845922961,37.9531139751207
18.3791895947974,37.9502076941506
18.3891945972986,37.9473013408427
18.3991995997999,37.9443949156257
18.4092046023012,37.9414884189259
18.4192096048024,37.9385818511686
18.4292146073037,37.9356752127765
18.4392196098049,37.932768504171
18.4492246123062,37.929861725771
18.4592296148074,37.9269548779941
18.4692346173087,37.9240479612561
18.4792396198099,37.92114097597
18.4892446223112,37.9182339225483
18.4992496248124,37.9153268014006
18.5092546273137,37.912419612935
18.5192596298149,37.9095123575578
18.5292646323162,37.9066050356734
18.5392696348174,37.903697647684
18.5492746373187,37.9007901939906
18.5592796398199,37.8978826749918
18.5692846423212,37.8949750910845
18.5792896448224,37.8920674426638
18.5892946473237,37.8891597301227
18.5992996498249,37.8862519538529
18.6093046523262,37.8833441142435
18.6193096548274,37.8804362116822
18.6293146573287,37.8775282465549
18.6393196598299,37.8746202192451
18.6493246623312,37.8717121301352
18.6593296648324,37.8688039796051
18.6693346673337,37.8658957680331
18.6793396698349,37.8629874957958
18.6893446723362,37.8600791632674
18.6993496748374,37.8571707708209
18.7093546773387,37.8542623188271
18.7193596798399,37.8513538076547
18.7293646823412,37.8484452376711
18.7393696848424,37.8455366092414
18.7493746873437,37.842627922729
18.7593796898449,37.8397191784954
18.7693846923462,37.8368103769003
18.7793896948474,37.8339015183014
18.7893946973487,37.8309926030547
18.7993996998499,37.8280836315143
18.8094047023512,37.8251746040344
18.8194097048524,37.8222655209701
18.8294147073537,37.8193563826657
18.8394197098549,37.8164471894636
18.8494247123562,37.8135379417048
18.8594297148574,37.8106286397284
18.8694347173587,37.8077192838725
18.8794397198599,37.8048098744738
18.8894447223612,37.801900411867
18.8994497248624,37.7989908963856
18.9094547273637,37.7960813283618
18.9194597298649,37.7931717081258
18.9294647323662,37.790262036007
18.9394697348674,37.7873523123327
18.9494747373687,37.7844425374293
18.9594797398699,37.7815327116213
18.9694847423712,37.7786228352315
18.9794897448724,37.7757129085822
18.9894947473737,37.7728029319932
18.9994997498749,37.7698929057832
19.0095047523762,37.7669828302696
19.0195097548774,37.7640727057679
19.0295147573787,37.7611625325927
19.0395197598799,37.7582523110567
19.0495247623812,37.755342041471
19.0595297648824,37.7524317241457
19.0695347673837,37.749521359389
19.0795397698849,37.7466109475077
19.0895447723862,37.7437004888075
19.0995497748874,37.7407899835921
19.1095547773887,37.737879432164
19.1195597798899,37.7349688348243
19.1295647823912,37.7320581918722
19.1395697848924,37.7291475036058
19.1495747873937,37.7262367703219
19.1595797898949,37.7233259923153
19.1695847923962,37.7204151698795
19.1795897948974,37.7175043033069
19.1895947973987,37.7145933928878
19.1995997998999,37.7116824389116
19.2096048024012,37.7087714416658
19.2196098049025,37.7058604014367
19.2296148074037,37.7029493185088
19.239619809905,37.7000381931655
19.2496248124062,37.6971270256886
19.2596298149075,37.6942158163592
19.2696348174087,37.6913045654613
19.27963981991,37.6883932732693
19.2896448224112,37.6854819400551
19.2996498249125,37.6825705660896
19.3096548274137,37.6796591516425
19.319659829915,37.6767476969823
19.3296648324162,37.6738362023764
19.3396698349175,37.6709246680908
19.3496748374187,37.668013094391
19.35967983992,37.6651014815403
19.3696848424212,37.6621898298018
19.3796898449225,37.659278139437
19.3896948474237,37.6563664107061
19.399699849925,37.6534546438687
19.4097048524262,37.6505428391825
19.4197098549275,37.6476309969046
19.4297148574287,37.6447191172906
19.43971985993,37.6418072005953
19.4497248624312,37.6388952470719
19.4597298649325,37.6359832569728
19.4697348674337,37.6330712305491
19.479739869935,37.6301591680508
19.4897448724362,37.6272470697265
19.4997498749375,37.624334935824
19.5097548774387,37.6214227665896
19.51975987994,37.6185105622686
19.5297648824412,37.6155983231054
19.5397698849425,37.6126860493426
19.5497748874437,37.6097737412222
19.559779889945,37.606861398985
19.5697848924462,37.6039490228702
19.5797898949475,37.6010366131162
19.5897948974487,37.5981241699603
19.59979989995,37.5952116936384
19.6098049024512,37.5922991843854
19.6198099049525,37.589386642435
19.6298149074537,37.5864740680196
19.639819909955,37.5835614613708
19.6498249124562,37.5806488227186
19.6598299149575,37.5777361522919
19.6698349174587,37.5748234503189
19.67983991996,37.5719107170261
19.6898449224612,37.5689979526392
19.6998499249625,37.5660851573825
19.7098549274637,37.5631723314792
19.719859929965,37.5602594751516
19.7298649324662,37.5573465886199
19.7398699349675,37.5544336720973
19.7498749374687,37.5515207257987
19.75987993997,37.5486077499402
19.7698849424712,37.545694744737
19.7798899449725,37.542781710403
19.7898949474737,37.5398686471511
19.799899949975,37.5369555551938
19.8099049524762,37.5340424347418
19.8199099549775,37.5311292860051
19.8299149574787,37.5282161091931
19.83991995998,37.5253029045135
19.8499249624812,37.5223896721736
19.8599299649825,37.5194764123795
19.8699349674837,37.516563125336
19.879939969985,37.5136498112475
19.8899449724862,37.5107364703169
19.8999499749875,37.5078231027464
19.9099549774887,37.5049097087372
19.91995997999,37.5019962884888
19.9299649824912,37.499082842201
19.9399699849925,37.4961693700717
19.9499749874937,37.4932558722977
19.959979989995,37.4903423490755
19.9699849924962,37.4874288005998
19.9799899949975,37.4845152270652
19.9899949974987,37.4816016286645
20,37.4786880055898


==> Data/two_vehicle_headway_2_star.csv <==
time,headway
0,15
0.0150075037518759,14.8736507508855
0.0300150075037519,14.7467343600861
0.0450225112556278,14.6192588011429
0.0600300150075038,14.4912320948321
0.0750375187593797,14.3626623131751
0.0900450225112556,14.2335575832895
0.105052526263132,14.1039260916264
0.120060030015008,13.9737760885993
0.135067533766883,13.8431158925736
0.150075037518759,13.7119538956028
0.165082541270635,13.5802985676093
0.180090045022511,13.4481584618603
0.195097548774387,13.3155422212674
0.210105052526263,13.1824585828568
0.225112556278139,13.048916384926
0.240120060030015,12.914924573462
0.255127563781891,12.7804922076764
0.270135067533767,12.6456284687108
0.285142571285643,12.5103426663018
0.300150075037519,12.3746442457703
0.315157578789395,12.2385427982848
0.330165082541271,12.1020480680842
0.345172586293147,11.965169961153
0.360180090045022,11.827918557234
0.375187593796898,11.6903041179189
0.390195097548774,11.5523370972812
0.40520260130065,11.4140281559452
0.420210105052526,11.2753881703391
0.435217608804402,11.1364282456883
0.450225112556278,10.9971597325141
0.465232616308154,10.857594237364
0.48024012006003,10.7177436387433
0.495247623811906,10.5776201064511
0.510255127563782,10.4372361141986
0.525262631315658,10.2966044592365
0.540270135067534,10.1557382849291
0.55527763881941,10.0146510959445
0.570285142571286,9.87335678243237
0.585292646323162,9.73186964627554
0.600300150075038,9.59020441964863
0.615307653826913,9.44837629546356
0.630315157578789,9.30640095672949
0.645322661330665,9.16429460049835
0.660330165082541,9.02207397638615
0.675337668834417,8.8797564178236
0.690345172586293,8.73735987538713
0.705352676338169,8.59490296354662
0.720360180090045,8.45240499438867
0.735367683841921,8.30988602489806
0.750375187593797,8.16736690982493
0.765382691345673,8.02486934298924
0.780390195097549,7.8824159213624
0.795397698849425,7.74003020064213
0.810405202601301,7.59773675491529
0.825412706353177,7.45556125546781
0.840420210105053,7.31353053176635
0.855427713856929,7.17167266026642
0.870435217608804,7.03001704832829
0.88544272136068,6.88859452159911
0.900450225112556,6.74743743780225
0.915457728864432,6.60657978020842
0.930465232616308,6.46605729324845
0.945472736368184,6.32590760269391
0.96048024012006,6.18617036422517
0.975487743871936,6.0468874252107
0.990495247623812,5.90810299057386
1.00550275137569,5.7698638343258
1.02051025512756,5.63221949707377
1.03551775887944,5.49522255523823
1.05052526263132,5.35892887193474
1.06553276638319,5.22339793705694
1.08054027013507,5.08869319744969
1.09554777388694,4.95488249041541
1.11055527763882,4.82203848587223
1.1255627813907,4.69023923924928
1.14057028514257,4.55956878949436
1.15557778889445,4.43011785406487
1.17058529264632,4.30198461252004
1.1855927963982,4.17527557051366
1.20060030015008,4.0501065036815
1.21560780390195,3.92660345454897
1.23061530765383,3.80490373569346
1.2456228114057,3.68515686929904
1.26063031515758,3.56752535850684
1.27563781890945,3.45218515019729
1.29064532266133,3.33932561650658
1.30565282641321,3.22914886108227
1.32066033016508,3.12186816171107
1.33566783391696,3.01770539917005
1.35067533766883,2.91688740146313
1.36568284142071,2.81964124862647
1.38069034517259,2.72618871335202
1.39569784892446,2.63674013412405
1.41070535267634,2.55148810496215
1.42571285642821,2.47060138894194
1.44072036018009,2.39421944690037
1.45572786393197,2.32244789256851
1.47073536768384,2.25535510496896
1.48574287143572,2.19297014038117
1.50075037518759,2.13528198212375
1.51575787893947,2.08224011944702
1.53076538269135,2.03375637413451
1.54577288644322,1.98970783476045
1.5607803901951,1.94994072248737
1.57578789394697,1.9142749644759
1.59079539769885,1.88250923474401
1.60580290145073,1.85442620539418
1.6208104052026,1.82979776636603
1.63581790895448,1.80838999368934
1.65082541270635,1.7899676902385
1.66583291645823,1.77429836778605
1.68084042021011,1.76115559320307
1.69584792396198,1.75032166976091
1.71085542771386,1.74158966466364
1.72586293146573,1.73476482699655
1.74087043521761,1.7296654631191
1.75587793896948,1.72612334767091
1.77088544272136,1.72398375300612
1.78589294647324,1.72310517831744
1.80090045022511,1.72335885312977
1.81590795397699,1.72462808110787
1.83091545772886,1.72680747934609
1.84592296148074,1.72980215883521
1.86093046523262,1.73352688256718
1.87593796898449,1.73790522766902
1.89094547273637,1.74286877172626
1.90595297648824,1.74835631810257
1.92096048024012,1.75431316716599
1.935967983992,1.76069044109383
1.95097548774387,1.76744446168195
1.96598299149575,1.77453618384482
1.98099049524762,1.78193068120469
1.9959979989995,1.78959668245751
2.01100550275138,1.79750615543756
2.02601300650325,1.80563393457624
2.04102051025513,1.81395738883604
2.056028014007,1.82245612644353
2.07103551775888,1.83111173270542
2.08604302151076,1.8399075376935
2.10105052526263,1.848828410637
2.11605802901451,1.85786057827487
2.13106553276638,1.86699146448737
2.14607303651826,1.87620954883437
2.16108054027013,1.8855042418684
2.17608804402201,1.89486577530738
2.19109554777389,1.90428510535484
2.20610305152576,1.91375382764302
2.22111055527764,1.92326410244311
2.23611805902951,1.93280858894887
2.25112556278139,1.94238038762093
2.26613306653327,1.95197298956297
2.28114057028514,1.96158023215892
2.29614807403702,1.97119626021178
2.31115557778889,1.98081549193321
2.32616308154077,1.99043258933121
2.34117058529265,2.00004243255192
2.35617808904452,2.00964009731737
2.3711855927964,2.01922083534657
2.38619309654827,2.02878005757302
2.40120060030015,2.03831332002184
2.41620810405203,2.04781631113686
2.4312156078039,2.05728484102716
2.44622311155578,2.0667148330137
2.46123061530765,2.07610231610391
2.47623811905953,2.08544341830065
2.49124562281141,2.09473436206391
2.50625312656328,2.10397146032785
2.52126063031516,2.11315111260182
2.53626813406703,2.12226980334894
2.55127563781891,2.13132410007194
2.56628314157079,2.14031065150876
2.58129064532266,2.14922618817614
2.59629814907454,2.15806752125032
2.61130565282641,2.16683154289101
2.62631315657829,2.17551522760242
2.64132066033017,2.18411563161838
2.65632816408204,2.19262989536825
2.67133566783392,2.20105524379457
2.68634317158579,2.2093889877068
2.70135067533767,2.2176285261902
2.71635817908954,2.2257713465028
2.73136568284142,2.23381502760839
2.7463731865933,2.24175723998005
2.76138069034517,2.24959574846894
2.77638819409705,2.25732841336187
2.79139569784892,2.26495319158461
2.8064032016008,2.2724681392741
2.82141070535268,2.27987141138087
2.83641820910455,2.28716126518611
2.85142571285643,2.29433605900671
2.8664332166083,2.30139425571159
2.88144072036018,2.30833442136956
2.89644822411206,2.31515522797426
2.91145572786393,2.32185545256455
2.92646323161581,2.32843397876457
2.94147073536768,2.33488979654859
2.95647823911956,2.34122200251398
2.97148574287144,2.34742980024505
2.98649324662331,2.35351249940832
3.00150075037519,2.35946951656632
3.01650825412706,2.3653003732624
3.03151575787894,2.37100469710507
3.04652326163082,2.37658221902791
3.06153076538269,2.38203277447775
3.07653826913457,2.38735630002197
3.09154577288644,2.39255283450554
3.10655327663832,2.3976225151514
3.1215607803902,2.40256557858937
3.13656828414207,2.40738235656551
3.15157578789395,2.41207327678108
3.16658329164582,2.4166388583011
3.1815907953977,2.42107971217006
3.19659829914957,2.4253965365898
3.21160580290145,2.42959011729987
3.22661330665333,2.43366132258055
3.2416208104052,2.43761110340049
3.25662831415708,2.44144048829132
3.27163581790895,2.44515058327371
3.28664332166083,2.44874256664577
3.30165082541271,2.45221768870209
3.31665832916458,2.45557726647642
3.33166583291646,2.45882268326876
3.34667333666833,2.4619553833839
3.36168084042021,2.4649768714785
3.37668834417209,2.46788870733982
3.39169584792396,2.47069250506013
3.40670335167584,2.47338992790416
3.42171085542771,2.47598268731097
3.43671835917959,2.47847253790441
3.45172586293147,2.48086127631444
3.46673336668334,2.48315073639067
3.48174087043522,2.48534278782624
3.49674837418709,2.48743933164097
3.51175587793897,2.48944229858174
3.52676338169085,2.49135364494722
3.54177088544272,2.49317535073082
3.5567783891946,2.49490941586237
3.57178589294647,2.49655785805516
3.58679339669835,2.49812270953794
3.60180090045022,2.49960601457002
3.6168084042021,2.50100982672622
3.63181590795398,2.50233620605677
3.64682341170585,2.50358721696445
3.66183091545773,2.50476492501562
3.6768384192096,2.50587139540269
3.69184592296148,2.50690868947051
3.70685342671336,2.5078788636783
3.72186093046523,2.50878396600071
3.73686843421711,2.50962603519039
3.75187593796898,2.51040709731623
3.76688344172086,2.51112916504999
3.78189094547274,2.51179423463729
3.79689844922461,2.51240428493838
3.81190595297649,2.51296127508316
3.82691345672836,2.51346714306379
3.84192096048024,2.51392380422196
3.85692846423212,2.51433314933381
3.87193596798399,2.51469704388113
3.88694347173587,2.5150173258191
3.90195097548774,2.51529580529071
3.91695847923962,2.51553426253437
3.9319659829915,2.51573444752758
3.94697348674337,2.51589807851698
3.96198099049525,2.51602684121198
3.97698849424712,2.51612238814332
3.991995997999,2.5161863374064
4.00700350175088,2.51622027260167
4.02201100550275,2.51622574158171
4.03701850925463,2.516204256376
4.0520260130065,2.51615729250202
4.06703351675838,2.5160862884927
4.08204102051026,2.51599264585568
4.09704852426213,2.51587772841475
4.11205602801401,2.51574286244448
4.12706353176588,2.51558933635253
4.14207103551776,2.51541840058854
4.15707853926963,2.51523126776807
4.17208604302151,2.51502911254234
4.18709354677339,2.51481307178707
4.20210105052526,2.51458424473788
4.21710855427714,2.51434369315396
4.23211605802901,2.51409244154654
4.24712356178089,2.51383147753835
4.26213106553277,2.51356175214266
4.27713856928464,2.51328418004506
4.29214607303652,2.51299964023849
4.30715357678839,2.51270897626921
4.32216108054027,2.51241299667463
4.33716858429215,2.51211247580861
4.35217608804402,2.51180815403882
4.3671835917959,2.51150073832189
4.38219109554777,2.51119090320871
4.39719859929965,2.51087929101996
4.41220610305153,2.51056651239739
4.4272136068034,2.51025314758125
4.44222111055528,2.50993974666069
4.45722861430715,2.50962682979041
4.47223611805903,2.50931488885014
4.48724362181091,2.50900438790849
4.50225112556278,2.50869576313252
4.51725862931466,2.50838942415241
4.53226613306653,2.50808575531748
4.54727363681841,2.50778511596285
4.56228114057028,2.50748783997763
4.57728864432216,2.5071942381438
4.59229614807404,2.50690459900362
4.60730365182591,2.50661918943551
4.62231115557779,2.50633825329352
4.63731865932967,2.50606201334405
4.65232616308154,2.5057906738168
4.66733366683342,2.50552442041591
4.68234117058529,2.50526342040807
4.69734867433717,2.50500782216253
4.71235617808904,2.50475775610805
4.72736368184092,2.50451333753674
4.7423711855928,2.50427466677502
4.75737868934467,2.50404182915929
4.77238619309655,2.50381489463376
4.78739369684842,2.50359391943535
4.8024012006003,2.5033789475788
4.81740870435218,2.5031700109155
4.83241620810405,2.50296712889394
4.84742371185593,2.50277030963719
4.8624312156078,2.50257955132581
4.87743871935968,2.50239484227009
4.89244622311156,2.50221616071809
4.90745372686343,2.50204347617417
4.92246123061531,2.5018767502626
4.93746873436718,2.50171593670382
4.95247623811906,2.50156098133994
4.96748374187094,2.50141182358148
4.98249124562281,2.50126839675454
4.99749874937469,2.50113062795205
5.01250625312656,2.5009984385926
5.02751375687844,2.500871745491
5.04252126063032,2.50075046092805
5.05752876438219,2.5006344925105
5.07253626813407,2.50052374415938
5.08754377188594,2.50041811663347
5.10255127563782,2.50031750745725
5.11755877938969,2.50022181105234
5.13256628314157,2.50013091971533
5.14757378689345,2.50004472376857
5.16258129064532,2.49996311141136
5.1775887943972,2.49988596923939
5.19259629814907,2.49981318286059
5.20760380190095,2.49974463689915
5.22261130565283,2.49968021488962
5.2376188094047,2.49961979998199
5.25262631315658,2.49956327521561
5.26763381690845,2.49951052344689
5.28264132066033,2.49946142741173
5.29764882441221,2.49941587034837
5.31265632816408,2.49937373608743
5.32766383191596,2.49933490893638
5.34267133566783,2.49929927390363
5.35767883941971,2.49926671712959
5.37268634317159,2.49923712590521
5.38769384692346,2.49921038855014
5.40270135067534,2.49918639470201
5.41770885442721,2.499165035587
5.43271635817909,2.49914620401194
5.44772386193097,2.49912979425427
5.46273136568284,2.49911570233557
5.47773886943472,2.49910382619179
5.49274637318659,2.49909406565752
5.50775387693847,2.49908632236813
5.52276138069035,2.49908049997318
5.53776888444222,2.49907650425324
5.5527763881941,2.49907424310628
5.56778389194597,2.49907362645824
5.58279139569785,2.49907456639845
5.59779889944972,2.49907697726807
5.6128064032016,2.49908077565348
5.62781390695348,2.49908588030976
5.64282141070535,2.49909221221631
5.65782891445723,2.49909969464103
5.6728364182091,2.4991082531397
5.68784392196098,2.49911781550304
5.70285142571286,2.49912831175121
5.71785892946473,2.49913967416221
5.73286643321661,2.49915183726574
5.74787393696848,2.49916473782467
5.76288144072036,2.49917831478842
5.77788894447224,2.49919250930851
5.79289644822411,2.49920726468901
5.80790395197599,2.49922252638405
5.82291145572786,2.4992382419556
5.83791895947974,2.49925436108354
5.85292646323162,2.49927083550334
5.86793396698349,2.49928761894439
5.88294147073537,2.49930466712995
5.89794897448724,2.49932193772662
5.91295647823912,2.49933939039416
5.927963981991,2.49935698666627
5.94297148574287,2.49937468986886
5.95797898949475,2.49939246511977
5.97298649324662,2.49941027929312
5.9879939969985,2.499428101047
6.00300150075037,2.49944590078888
6.01800900450225,2.49946365048284
6.03301650825413,2.49948132364473
6.048024012006,2.49949889534204
6.06303151575788,2.49951634211401
6.07803901950976,2.49953364214464
6.09304652326163,2.49955077506041
6.10805402701351,2.49956772176515
6.12306153076538,2.49958446444008
6.13806903451726,2.4996009865438
6.15307653826913,2.49961727274257
6.16808404202101,2.49963330894211
6.18309154577289,2.49964908257162
6.19809904952476,2.49966458205547
6.21310655327664,2.49967979677544
6.22811405702851,2.49969471707085
6.24312156078039,2.49970933423846
6.25812906453227,2.49972364053259
6.27313656828414,2.49973762915043
6.28814407203602,2.49975129433209
6.30315157578789,2.49976463128846
6.31815907953977,2.49977763592217
6.33316658329165,2.49979030481636
6.34817408704352,2.49980263523484
6.3631815907954,2.49981462512197
6.37818909454727,2.49982627308357
6.39319659829915,2.49983757847943
6.40820410205103,2.49984854140638
6.4232116058029,2.49985916242727
6.43821910955478,2.49986944255903
6.45322661330665,2.49987938327257
6.46823411705853,2.49988898649295
6.48324162081041,2.49989825459677
6.49824912456228,2.49990719050228
6.51325662831416,2.49991579759116
6.52826413206603,2.49992407952998
6.54327163581791,2.49993204026401
6.55827913956978,2.49993968401731
6.57328664332166,2.49994701529218
6.58829414707354,2.49995403887932
6.60330165082541,2.49996075994298
6.61830915457729,2.4999671838483
6.63331665832916,2.49997331610419
6.64832416208104,2.49997916236308
6.66333166583292,2.49998472842111
6.67833916958479,2.49999002021656
6.69334667333667,2.49999504389244
6.70835417708854,2.49999980574964
6.72336168084042,2.5000043121335
6.7383691845923,2.50000856943032
6.75337668834417,2.50001258406733
6.76838419209605,2.50001636251217
6.78339169584792,2.50001991129341
6.7983991995998,2.50002323704287
6.81340670335168,2.50002634638089
6.82841420710355,2.50002924589344
6.84342171085543,2.50003194213244
6.8584292146073,2.50003444161567
6.87343671835918,2.5000367508286
6.88844422211106,2.50003887627227
6.90345172586293,2.50004082442376
6.91845922961481,2.50004260167603
6.93346673336668,2.50004421433651
6.94847423711856,2.50004566862734
6.96348174087044,2.50004697068502
6.97848924462231,2.50004812657278
6.99349674837419,2.50004914231536
7.00850425212606,2.50005002383932
7.02351175587794,2.50005077695505
7.03851925962981,2.5000514073562
7.05352676338169,2.50005192062
7.06853426713357,2.50005232220748
7.08354177088544,2.50005261748149
7.09854927463732,2.50005281172102
7.11355677838919,2.5000529100801
7.12856428214107,2.50005291758227
7.14357178589295,2.50005283912053
7.15857928964482,2.50005267945737
7.1735867933967,2.50005244322494
7.18859429714857,2.50005213493901
7.20360180090045,2.5000517590112
7.21860930465233,2.50005131972159
7.2336168084042,2.5000508212195
7.24862431215608,2.50005026752349
7.26363181590795,2.50004966252156
7.27863931965983,2.50004900997071
7.29364682341171,2.500048313501
7.30865432716358,2.50004757663712
7.32366183091546,2.50004680277335
7.33866933466733,2.50004599518076
7.35367683841921,2.50004515701011
7.36868434217109,2.50004429129193
7.38369184592296,2.50004340093652
7.39869934967484,2.50004248873378
7.41370685342671,2.50004155735827
7.42871435717859,2.50004060938767
7.44372186093047,2.50003964726787
7.45872936468234,2.50003867333814
7.47373686843422,2.50003768983589
7.48874437218609,2.50003669889655
7.50375187593797,2.50003570255366
7.51875937968985,2.50003470273852
7.53376688344172,2.50003370128091
7.5487743871936,2.50003269992584
7.56378189094547,2.50003170031817
7.57878939469735,2.50003070398613
7.59379689844922,2.50002971237876
7.6088044022011,2.50002872686686
7.62381190595298,2.50002774874285
7.63881940970485,2.50002677922056
7.65382691345673,2.50002581943561
7.6688344172086,2.50002487044502
7.68384192096048,2.50002393323084
7.69884942471236,2.50002300873342
7.71385692846423,2.50002209776321
7.72886443221611,2.50002120105611
7.74387193596798,2.50002031929642
7.75887943971986,2.50001945311689
7.77388694347174,2.50001860309854
7.78889444722361,2.50001776977086
7.80390195097549,2.50001695361169
7.81890945472736,2.50001615504721
7.83391695847924,2.50001537445206
7.84892446223112,2.50001461214919
7.86393196598299,2.50001386844227
7.87893946973487,2.50001314354878
7.89394697348674,2.50001243760013
7.90895447723862,2.50001175070179
7.9239619809905,2.50001108293324
7.93896948474237,2.50001043434816
7.95397698849425,2.50000980497424
7.96898449224612,2.50000919481326
7.983991995998,2.50000860384114
7.99899949974987,2.50000803200774
8.01400700350175,2.50000747923715
8.02901450725363,2.50000694542749
8.0440220110055,2.50000643045206
8.05902951475738,2.50000593416098
8.07403701850926,2.50000545633222
8.08904452226113,2.50000499672194
8.10405202601301,2.50000455507856
8.11905952976488,2.50000413114287
8.13406703351676,2.50000372464788
8.14907453726863,2.50000333531895
8.16408204102051,2.50000296287374
8.17908954477239,2.50000260702211
8.19409704852426,2.50000226746639
8.20910455227614,2.50000194390097
8.22411205602801,2.50000163601283
8.23911955977989,2.50000134347763
8.25412706353177,2.50000106593424
8.26913456728364,2.50000080300825
8.28414207103552,2.5000005543275
8.29914957478739,2.50000031952149
8.31415707853927,2.50000009822168
8.32916458229115,2.49999989006108
8.34417208604302,2.49999969467461
8.3591795897949,2.499999511699
8.37418709354677,2.49999934077263
8.38919459729865,2.49999918153574
8.40420210105053,2.49999903363027
8.4192096048024,2.49999889669186
8.43421710855428,2.49999877034159
8.44922461230615,2.49999865420443
8.46423211605803,2.4999985479119
8.4792396198099,2.49999845110219
8.49424712356178,2.49999836342008
8.50925462731366,2.49999828451683
8.52426213106553,2.49999821405046
8.53926963481741,2.49999815168542
8.55427713856928,2.49999809709286
8.56928464232116,2.49999804995045
8.58429214607304,2.49999800994095
8.59929964982491,2.49999797674039
8.61430715357679,2.49999795002842
8.62931465732867,2.49999792949308
8.64432216108054,2.49999791483054
8.65932966483242,2.4999979057452
8.67433716858429,2.49999790194951
8.68934467233617,2.49999790316426
8.70435217608804,2.49999790911815
8.71935967983992,2.49999791954829
8.7343671835918,2.49999793419974
8.74937468734367,2.49999795282591
8.76438219109555,2.49999797518652
8.77938969484742,2.49999800103805
8.7943971985993,2.4999980301462
8.80940470235118,2.49999806228519
8.82441220610305,2.4999980972367
8.83941970985493,2.49999813478996
8.8544272136068,2.49999817474179
8.86943471735868,2.49999821689642
8.88444222111056,2.49999826106571
8.89944972486243,2.49999830706906
8.91445722861431,2.49999835473329
8.92946473236618,2.4999984038929
8.94447223611806,2.49999845438978
8.95947973986993,2.49999850607023
8.97448724362181,2.49999855877874
8.98949474737369,2.49999861237382
9.00450225112556,2.49999866672022
9.01950975487744,2.49999872168848
9.03451725862931,2.49999877715462
9.04952476238119,2.49999883300032
9.06453226613307,2.49999888911285
9.07953976988494,2.4999989453851
9.09454727363682,2.49999900171568
9.10955477738869,2.49999905800865
9.12456228114057,2.4999991141737
9.13956978489245,2.4999991701263
9.15457728864432,2.49999922578741
9.1695847923962,2.49999928108127
9.18459229614807,2.49999933592767
9.19959979989995,2.49999939026307
9.21460730365183,2.49999944402947
9.2296148074037,2.4999994971719
9.24462231115558,2.49999954963866
9.25962981490745,2.49999960138126
9.27463731865933,2.49999965235426
9.2896448224112,2.49999970251545
9.30465232616308,2.49999975182587
9.31965982991496,2.49999980024961
9.33466733366683,2.49999984775391
9.34967483741871,2.49999989430933
9.36468234117059,2.49999993988951
9.37968984492246,2.49999998447123
9.39469734867434,2.50000002803449
9.40970485242621,2.5000000705619
9.42471235617809,2.5000001120217
9.43971985992997,2.50000015240138
9.45472736368184,2.50000019170076
9.46973486743372,2.5000002299204
9.48474237118559,2.50000026706169
9.49974987493747,2.50000030312654
9.51475737868934,2.50000033811779
9.52976488244122,2.50000037203878
9.5447723861931,2.50000040489377
9.55977988994497,2.50000043668766
9.57478739369685,2.50000046742596
9.58979489744872,2.50000049711508
9.6048024012006,2.50000052576198
9.61980990495248,2.50000055337446
9.63481740870435,2.50000057996098
9.64982491245623,2.50000060553069
9.6648324162081,2.50000063009355
9.67983991995998,2.50000065366012
9.69484742371186,2.5000006762418
9.70985492746373,2.50000069785057
9.72486243121561,2.50000071849925
9.73986993496748,2.50000073819936
9.75487743871936,2.50000075696497
9.76988494247124,2.50000077482179
9.78489244622311,2.50000079179537
9.79989994997499,2.50000080791091
9.81490745372686,2.50000082319295
9.82991495747874,2.50000083766537
9.84492246123061,2.5000008513515
9.85992996498249,2.50000086427409
9.87493746873437,2.50000087645532
9.88994497248624,2.50000088791677
9.90495247623812,2.50000089867942
9.91995997999,2.50000090876372
9.93496748374187,2.50000091818944
9.94997498749375,2.50000092697582
9.96498249124562,2.50000093514151
9.9799899949975,2.50000094270456
9.99499749874937,2.5000009496824
10.0100050025013,2.50000095609207
10.0250125062531,2.50000096194964
10.040020010005,2.50000096727095
10.0550275137569,2.50000097207109
10.0700350175088,2.50000097636465
10.0850425212606,2.50000098017057
10.1000500250125,2.50000098352004
10.1150575287644,2.50000098643469
10.1300650325163,2.5000009889348
10.1450725362681,2.50000099104028
10.16008004002,2.50000099277025
10.1750875437719,2.50000099414331
10.1900950475238,2.5000009951774
10.2051025512756,2.50000099588976
10.2201100550275,2.50000099629716
10.2351175587794,2.50000099641574
10.2501250625313,2.50000099626089
10.2651325662831,2.5000009958475
10.280140070035,2.50000099518982
10.2951475737869,2.50000099430147
10.3101550775388,2.5000009931955
10.3251625812906,2.50000099188426
10.3401700850425,2.50000099037956
10.3551775887944,2.50000098869248
10.3701850925463,2.50000098683373
10.3851925962981,2.50000098481399
10.40020010005,2.50000098264891
10.4152076038019,2.50000098035116
10.4302151075538,2.50000097793196
10.4452226113057,2.50000097540234
10.4602301150575,2.50000097277271
10.4752376188094,2.50000097005318
10.4902451225613,2.50000096725341
10.5052526263132,2.50000096438274
10.520260130065,2.50000096144993
10.5352676338169,2.50000095846332
10.5502751375688,2.50000095543095
10.5652826413207,2.50000095236027
10.5802901450725,2.50000094925861
10.5952976488244,2.5000009461325
10.6103051525763,2.50000094298838
10.6253126563282,2.50000093983195
10.64032016008,2.5000009366687
10.6553276638319,2.50000093350371
10.6703351675838,2.50000093034149
10.6853426713357,2.50000092718631
10.7003501750875,2.50000092404181
10.7153576788394,2.50000092091273
10.7303651825913,2.50000091780714
10.7453726863432,2.50000091472896
10.760380190095,2.50000091168124
10.7753876938469,2.50000090866698
10.7903951975988,2.50000090568909
10.8054027013507,2.50000090275014
10.8204102051026,2.50000089985278
10.8354177088544,2.50000089699927
10.8504252126063,2.50000089419191
10.8654327163582,2.50000089143271
10.8804402201101,2.50000088872363
10.8954477238619,2.50000088606635
10.9104552276138,2.50000088346258
10.9254627313657,2.50000088091366
10.9404702351176,2.50000087842096
10.9554777388694,2.50000087598559
10.9704852426213,2.50000087360851
10.9854927463732,2.50000087129061
11.0005002501251,2.5000008690325
11.0155077538769,2.5000008668348
11.0305152576288,2.50000086469774
11.0455227613807,2.50000086262165
11.0605302651326,2.50000086060655
11.0755377688844,2.50000085865233
11.0905452726363,2.50000085675893
11.1055527763882,2.50000085493147
11.1205602801401,2.50000085317092
11.1355677838919,2.50000085147542
11.1505752876438,2.50000084984322
11.1655827913957,2.50000084827258
11.1805902951476,2.50000084676191
11.1955977988994,2.50000084530956
11.2106053026513,2.50000084391399
11.2256128064032,2.50000084257368
11.2406203101551,2.5000008412872
11.255627813907,2.50000084005322
11.2706353176588,2.50000083887028
11.2856428214107,2.50000083773716
11.3006503251626,2.50000083665256
11.3156578289145,2.5000008356154
11.3306653326663,2.50000083462442
11.3456728364182,2.50000083367863
11.3606803401701,2.50000083277692
11.375687843922,2.50000083191841
11.3906953476738,2.50000083110208
11.4057028514257,2.50000083032711
11.4207103551776,2.50000082959264
11.4357178589295,2.50000082889795
11.4507253626813,2.50000082824226
11.4657328664332,2.50000082762492
11.4807403701851,2.50000082704537
11.495747873937,2.50000082650297
11.5107553776888,2.50000082599729
11.5257628814407,2.50000082552776
11.5407703851926,2.50000082509411
11.5557778889445,2.50000082469586
11.5707853926963,2.5000008243328
11.5857928964482,2.50000082400462
11.6008004002001,2.50000082371113
11.615807903952,2.50000082345161
11.6308154077039,2.50000082322398
11.6458229114557,2.50000082302634
11.6608304152076,2.50000082285672
11.6758379189595,2.50000082271342
11.6908454227114,2.50000082259459
11.7058529264632,2.50000082249866
11.7208604302151,2.500000822424
11.735867933967,2.50000082236906
11.7508754377189,2.50000082233248
11.7658829414707,2.50000082231278
11.7808904452226,2.50000082230878
11.7958979489745,2.50000082231909
11.8109054527264,2.50000082234268
11.8259129564782,2.50000082237841
11.8409204602301,2.50000082242525
11.855927963982,2.50000082248224
11.8709354677339,2.50000082254857
11.8859429714857,2.50000082262338
11.9009504752376,2.50000082270591
11.9159579789895,2.50000082279561
11.9309654827414,2.50000082289182
11.9459729864932,2.50000082299397
11.9609804902451,2.50000082310169
11.975987993997,2.50000082321463
11.9909954977489,2.50000082333239
12.0060030015007,2.50000082345483
12.0210105052526,2.50000082358173
12.0360180090045,2.50000082371301
12.0510255127564,2.50000082384872
12.0660330165083,2.50000082398884
12.0810405202601,2.50000082413354
12.096048024012,2.50000082428298
12.1110555277639,2.50000082443748
12.1260630315158,2.50000082459735
12.1410705352676,2.50000082476299
12.1560780390195,2.50000082493489
12.1710855427714,2.50000082511366
12.1860930465233,2.50000082529684
12.2011005502751,2.50000082548044
12.216108054027,2.50000082566416
12.2311155577789,2.50000082584759
12.2461230615308,2.50000082603054
12.2611305652826,2.50000082621267
12.2761380690345,2.50000082639372
12.2911455727864,2.50000082657343
12.3061530765383,2.50000082675157
12.3211605802901,2.5000008269279
12.336168084042,2.50000082710224
12.3511755877939,2.50000082727433
12.3661830915458,2.50000082744401
12.3811905952976,2.50000082761119
12.3961980990495,2.50000082777561
12.4112056028014,2.50000082793719
12.4262131065533,2.50000082809575
12.4412206103052,2.50000082825116
12.456228114057,2.50000082840336
12.4712356178089,2.50000082855229
12.4862431215608,2.50000082869781
12.5012506253127,2.50000082883992
12.5162581290645,2.5000008289785
12.5312656328164,2.50000082911356
12.5462731365683,2.50000082924507
12.5612806403202,2.50000082937308
12.576288144072,2.50000082949751
12.5912956478239,2.50000082961847
12.6063031515758,2.50000082973588
12.6213106553277,2.50000082984991
12.6363181590795,2.50000082996056
12.6513256628314,2.50000083006788
12.6663331665833,2.50000083017201
12.6813406703352,2.50000083027308
12.696348174087,2.50000083037114
12.7113556778389,2.50000083046635
12.7263631815908,2.50000083055886
12.7413706853427,2.50000083064788
12.7563781890945,2.50000083073201
12.7713856928464,2.50000083081133
12.7863931965983,2.50000083088622
12.8014007003502,2.50000083095691
12.8164082041021,2.50000083102358
12.8314157078539,2.50000083108642
12.8464232116058,2.5000008311458
12.8614307153577,2.50000083120187
12.8764382191096,2.50000083125474
12.8914457228614,2.5000008313047
12.9064532266133,2.50000083135194
12.9214607303652,2.50000083139659
12.9364682341171,2.5000008314388
12.9514757378689,2.50000083147884
12.9664832416208,2.5000008315167
12.9814907453727,2.50000083155271
12.9964982491246,2.50000083158687
13.0115057528764,2.50000083161939
13.0265132566283,2.50000083165028
13.0415207603802,2.50000083167978
13.0565282641321,2.50000083170795
13.0715357678839,2.50000083173481
13.0865432716358,2.50000083176056
13.1015507753877,2.50000083178514
13.1165582791396,2.50000083180873
13.1315657828914,2.50000083183141
13.1465732866433,2.5000008318531
13.1615807903952,2.50000083187396
13.1765882941471,2.50000083189403
13.1915957978989,2.50000083191321
13.2066033016508,2.50000083193163
13.2216108054027,2.50000083194928
13.2366183091546,2.50000083196616
13.2516258129065,2.50000083198225
13.2666333166583,2.50000083199754
13.2816408204102,2.50000083201198
13.2966483241621,2.50000083202556
13.311655827914,2.50000083203824
13.3266633316658,2.50000083205006
13.3416708354177,2.50000083206078
13.3566783391696,2.50000083207047
13.3716858429215,2.50000083207902
13.3866933466733,2.50000083208624
13.4017008504252,2.50000083209227
13.4167083541771,2.50000083209676
13.431715857929,2.5000008320998
13.4467233616808,2.50000083210116
13.4617308654327,2.50000083210071
13.4767383691846,2.50000083209838
13.4917458729365,2.50000083209403
13.5067533766883,2.50000083208764
13.5217608804402,2.50000083207928
13.5367683841921,2.50000083206916
13.551775887944,2.50000083205757
13.5667833916958,2.50000083204463
13.5817908954477,2.50000083203048
13.5967983991996,2.50000083201533
13.6118059029515,2.50000083199924
13.6268134067034,2.5000008319825
13.6418209104552,2.50000083196511
13.6568284142071,2.50000083194732
13.671835917959,2.50000083192916
13.6868434217109,2.50000083191082
13.7018509254627,2.50000083189241
13.7168584292146,2.50000083187408
13.7318659329665,2.50000083185583
13.7468734367184,2.50000083183784
13.7618809404702,2.50000083182022
13.7768884442221,2.50000083180299
13.791895947974,2.50000083178631
13.8069034517259,2.50000083177019
13.8219109554777,2.50000083175476
13.8369184592296,2.50000083174001
13.8519259629815,2.50000083172608
13.8669334667334,2.50000083171292
13.8819409704852,2.5000008317007
13.8969484742371,2.50000083168933
13.911955977989,2.50000083167896
13.9269634817409,2.50000083166955
13.9419709854927,2.50000083166111
13.9569784892446,2.50000083165372
13.9719859929965,2.50000083164733
13.9869934967484,2.50000083164196
14.0020010005003,2.50000083163761
14.0170085042521,2.50000083163428
14.032016008004,2.50000083163195
14.0470235117559,2.50000083163059
14.0620310155078,2.50000083163016
14.0770385192596,2.50000083163064
14.0920460230115,2.50000083163201
14.1070535267634,2.50000083163422
14.1220610305153,2.50000083163718
14.1370685342671,2.50000083164085
14.152076038019,2.5000008316452
14.1670835417709,2.50000083165008
14.1820910455228,2.50000083165554
14.1970985492746,2.50000083166137
14.2121060530265,2.50000083166756
14.2271135567784,2.50000083167396
14.2421210605303,2.5000008316805
14.2571285642821,2.50000083168709
14.272136068034,2.50000083169357
14.2871435717859,2.50000083169991
14.3021510755378,2.50000083170588
14.3171585792896,2.50000083171139
14.3321660830415,2.50000083171631
14.3471735867934,2.50000083172051
14.3621810905453,2.50000083172381
14.3771885942971,2.50000083172608
14.392196098049,2.50000083172711
14.4072036018009,2.50000083172679
14.4222111055528,2.50000083172492
14.4372186093047,2.50000083172131
14.4522261130565,2.50000083171582
14.4672336168084,2.50000083170821
14.4822411205603,2.50000083169857
14.4972486243122,2.50000083168905
14.512256128064,2.50000083168007
14.5272636318159,2.50000083167154
14.5422711355678,2.50000083166347
14.5572786393197,2.50000083165588
14.5722861430715,2.50000083164869
14.5872936468234,2.50000083164193
14.6023011505753,2.5000008316355
14.6173086543272,2.50000083162948
14.632316158079,2.50000083162379
14.6473236618309,2.50000083161839
14.6623311655828,2.50000083161331
14.6773386693347,2.5000008316085
14.6923461730865,2.50000083160398
14.7073536768384,2.50000083159969
14.7223611805903,2.50000083159566
14.7373686843422,2.50000083159179
14.752376188094,2.50000083158818
14.7673836918459,2.50000083158474
14.7823911955978,2.50000083158147
14.7973986993497,2.50000083157835
14.8124062031016,2.50000083157539
14.8274137068534,2.50000083157255
14.8424212106053,2.50000083156988
14.8574287143572,2.50000083156726
14.8724362181091,2.50000083156473
14.8874437218609,2.50000083156235
14.9024512256128,2.50000083155999
14.9174587293647,2.50000083155774
14.9324662331166,2.5000008315555
14.9474737368684,2.50000083155334
14.9624812406203,2.50000083155123
14.9774887443722,2.50000083154916
14.9924962481241,2.50000083154711
15.0075037518759,2.50000083154509
15.0225112556278,2.50000083154308
15.0375187593797,2.50000083154106
15.0525262631316,2.50000083153907
15.0675337668834,2.50000083153708
15.0825412706353,2.50000083153509
15.0975487743872,2.50000083153307
15.1125562781391,2.50000083153105
15.1275637818909,2.50000083152906
15.1425712856428,2.50000083152707
15.1575787893947,2.50000083152503
15.1725862931466,2.50000083152295
15.1875937968984,2.50000083152094
15.2026013006503,2.50000083151886
15.2176088044022,2.50000083151679
15.2326163081541,2.50000083151471
15.247623811906,2.50000083151264
15.2626313156578,2.50000083151056
15.2776388194097,2.50000083150846
15.2926463231616,2.50000083150636
15.3076538269135,2.50000083150431
15.3226613306653,2.50000083150223
15.3376688344172,2.50000083150019
15.3526763381691,2.5000008314982
15.367683841921,2.50000083149621
15.3826913456728,2.50000083149428
15.3976988494247,2.50000083149237
15.4127063531766,2.50000083149055
15.4277138569285,2.50000083148879
15.4427213606803,2.50000083148709
15.4577288644322,2.50000083148541
15.4727363681841,2.50000083148393
15.487743871936,2.50000083148251
15.5027513756878,2.5000008314818
15.5177588794397,2.50000083148231
15.5327663831916,2.50000083148393
15.5477738869435,2.50000083148663
15.5627813906953,2.50000083149018
15.5777888944472,2.50000083149465
15.5927963981991,2.50000083149988
15.607803901951,2.50000083150582
15.6228114057029,2.50000083151241
15.6378189094547,2.50000083151951
15.6528264132066,2.50000083152716
15.6678339169585,2.5000008315352
15.6828414207104,2.50000083154359
15.6978489244622,2.50000083155228
15.7128564282141,2.50000083156118
15.727863931966,2.50000083157028
15.7428714357179,2.50000083157948
15.7578789394697,2.50000083158869
15.7728864432216,2.50000083159793
15.7878939469735,2.50000083160708
15.8029014507254,2.50000083161621
15.8179089544772,2.5000008316251
15.8329164582291,2.50000083163386
15.847923961981,2.50000083164232
15.8629314657329,2.50000083165054
15.8779389694847,2.50000083165841
15.8929464732366,2.50000083166594
15.9079539769885,2.50000083167305
15.9229614807404,2.50000083167973
15.9379689844922,2.50000083168598
15.9529764882441,2.50000083169172
15.967983991996,2.50000083169701
15.9829914957479,2.50000083170164
15.9979989994997,2.50000083170582
16.0130065032516,2.50000083170934
16.0280140070035,2.5000008317123
16.0430215107554,2.5000008317146
16.0580290145073,2.50000083171631
16.0730365182591,2.50000083171739
16.088044022011,2.50000083171781
16.1030515257629,2.50000083171756
16.1180590295148,2.50000083171659
16.1330665332666,2.500000831715
16.1480740370185,2.50000083171275
16.1630815407704,2.50000083170977
16.1780890445223,2.50000083170616
16.1930965482741,2.5000008317019
16.208104052026,2.50000083169689
16.2231115557779,2.50000083169135
16.2381190595298,2.5000008316851
16.2531265632816,2.50000083167828
16.2681340670335,2.50000083167077
16.2831415707854,2.5000008316627
16.2981490745373,2.50000083165401
16.3131565782891,2.50000083164485
16.328164082041,2.50000083163513
16.3431715857929,2.5000008316249
16.3581790895448,2.50000083161422
16.3731865932966,2.50000083160307
16.3881940970485,2.50000083159148
16.4032016008004,2.50000083157954
16.4182091045523,2.50000083156721
16.4332166083042,2.50000083155453
16.448224112056,2.50000083154163
16.4632316158079,2.50000083152861
16.4782391195598,2.50000083151525
16.4932466233117,2.50000083150178
16.5082541270635,2.50000083148831
16.5232616308154,2.50000083147472
16.5382691345673,2.50000083146119
16.5532766383192,2.50000083144778
16.568284142071,2.50000083143436
16.5832916458229,2.50000083142118
16.5982991495748,2.50000083140833
16.6133066533267,2.50000083139571
16.6283141570785,2.50000083138349
16.6433216608304,2.50000083137172
16.6583291645823,2.50000083136047
16.6733366683342,2.50000083134978
16.688344172086,2.50000083133972
16.7033516758379,2.50000083133045
16.7183591795898,2.50000083132198
16.7333666833417,2.50000083131437
16.7483741870935,2.50000083130772
16.7633816908454,2.50000083130215
16.7783891945973,2.50000083129777
16.7933966983492,2.50000083129453
16.8084042021011,2.50000083129265
16.8234117058529,2.5000008312922
16.8384192096048,2.50000083129328
16.8534267133567,2.50000083129589
16.8684342171086,2.50000083130027
16.8834417208604,2.50000083130635
16.8984492246123,2.50000083131403
16.9134567283642,2.50000083132312
16.9284642321161,2.50000083133358
16.9434717358679,2.50000083134523
16.9584792396198,2.50000083135785
16.9734867433717,2.50000083137149
16.9884942471236,2.50000083138593
17.0035017508754,2.50000083140105
17.0185092546273,2.50000083141674
17.0335167583792,2.50000083143294
17.0485242621311,2.50000083144954
17.0635317658829,2.50000083146637
17.0785392696348,2.50000083148336
17.0935467733867,2.50000083150047
17.1085542771386,2.50000083151753
17.1235617808904,2.50000083153446
17.1385692846423,2.50000083155129
17.1535767883942,2.50000083156783
17.1685842921461,2.50000083158398
17.183591795898,2.50000083159972
17.1985992996498,2.50000083161501
17.2136068034017,2.50000083162973
17.2286143071536,2.50000083164383
17.2436218109055,2.5000008316573
17.2586293146573,2.50000083166998
17.2736368184092,2.50000083168197
17.2886443221611,2.500000831693
17.303651825913,2.50000083170323
17.3186593296648,2.50000083171255
17.3336668334167,2.50000083172091
17.3486743371686,2.50000083172824
17.3636818409205,2.50000083173461
17.3786893446723,2.5000008317399
17.3936968484242,2.50000083174416
17.4087043521761,2.50000083174723
17.423711855928,2.50000083174928
17.4387193596798,2.50000083175019
17.4537268634317,2.50000083174996
17.4687343671836,2.50000083174859
17.4837418709355,2.50000083174609
17.4987493746873,2.50000083174245
17.5137568784392,2.50000083173762
17.5287643821911,2.50000083173177
17.543771885943,2.50000083172472
17.5587793896948,2.50000083171665
17.5737868934467,2.50000083170738
17.5887943971986,2.50000083169715
17.6038019009505,2.5000008316859
17.6188094047024,2.50000083167356
17.6338169084542,2.50000083166032
17.6488244122061,2.50000083164616
17.663831915958,2.5000008316311
17.6788394197099,2.50000083161513
17.6938469234617,2.50000083159841
17.7088544272136,2.50000083158091
17.7238619309655,2.50000083156266
17.7388694347174,2.5000008315439
17.7538769384692,2.50000083152446
17.7688844422211,2.50000083150456
17.783891945973,2.50000083148416
17.7988994497249,2.50000083146347
17.8139069534767,2.50000083144243
17.8289144572286,2.50000083142112
17.8439219609805,2.50000083139975
17.8589294647324,2.50000083137832
17.8739369684842,2.50000083135694
17.8889444722361,2.50000083133568
17.903951975988,2.50000083131459
17.9189594797399,2.5000008312939
17.9339669834917,2.50000083127355
17.9489744872436,2.50000083125383
17.9639819909955,2.50000083123479
17.9789894947474,2.50000083121648
17.9939969984992,2.50000083119897
18.0090045022511,2.50000083118255
18.024012006003,2.50000083116726
18.0390195097549,2.50000083115322
18.0540270135068,2.5000008311406
18.0690345172586,2.50000083112946
18.0840420210105,2.50000083111996
18.0990495247624,2.50000083111235
18.1140570285143,2.5000008311066
18.1290645322661,2.50000083110302
18.144072036018,2.50000083110166
18.1590795397699,2.5000008311028
18.1740870435218,2.50000083110638
18.1890945472736,2.5000008311128
18.2041020510255,2.50000083112207
18.2191095547774,2.50000083113451
18.2341170585293,2.50000083115009
18.2491245622811,2.50000083116919
18.264132066033,2.5000008311905
18.2791395697849,2.50000083121017
18.2941470735368,2.50000083122819
18.3091545772886,2.50000083124451
18.3241620810405,2.50000083125929
18.3391695847924,2.50000083127259
18.3541770885443,2.50000083128452
18.3691845922961,2.50000083129515
18.384192096048,2.50000083130459
18.3991995997999,2.50000083131283
18.4142071035518,2.50000083131999
18.4292146073037,2.50000083132613
18.4442221110555,2.50000083133142
18.4592296148074,2.50000083133591
18.4742371185593,2.50000083133955
18.4892446223112,2.50000083134245
18.504252126063,2.50000083134472
18.5192596298149,2.50000083134648
18.5342671335668,2.50000083134768
18.5492746373187,2.50000083134836
18.5642821410705,2.50000083134864
18.5792896448224,2.50000083134859
18.5942971485743,2.5000008313483
18.6093046523262,2.50000083134773
18.624312156078,2.50000083134699
18.6393196598299,2.50000083134614
18.6543271635818,2.50000083134512
18.6693346673337,2.5000008313441
18.6843421710855,2.50000083134307
18.6993496748374,2.50000083134199
18.7143571785893,2.50000083134108
18.7293646823412,2.50000083134029
18.744372186093,2.50000083133961
18.7593796898449,2.50000083133909
18.7743871935968,2.50000083133875
18.7893946973487,2.5000008313387
18.8044022011006,2.50000083133898
18.8194097048524,2.50000083133943
18.8344172086043,2.50000083134029
18.8494247123562,2.50000083134142
18.8644322161081,2.50000083134296
18.8794397198599,2.50000083134489
18.8944472236118,2.50000083134711
18.9094547273637,2.50000083134984
18.9244622311156,2.50000083135296
18.9394697348674,2.50000083135649
18.9544772386193,2.50000083136052
18.9694847423712,2.50000083136496
18.9844922461231,2.50000083136979
18.9994997498749,2.50000083137519
19.0145072536268,2.50000083138099
19.0295147573787,2.50000083138724
19.0445222611306,2.50000083139395
19.0595297648824,2.50000083140111
19.0745372686343,2.50000083140867
19.0895447723862,2.50000083141674
19.1045522761381,2.50000083142521
19.1195597798899,2.50000083143408
19.1345672836418,2.50000083144329
19.1495747873937,2.50000083145295
19.1645822911456,2.50000083146301
19.1795897948974,2.50000083147336
19.1945972986493,2.50000083148399
19.2096048024012,2.50000083149502
19.2246123061531,2.50000083150627
19.239619809905,2.50000083151775
19.2546273136568,2.50000083152946
19.2696348174087,2.5000008315414
19.2846423211606,2.50000083155339
19.2996498249125,2.50000083156556
19.3146573286643,2.50000083157784
19.3296648324162,2.50000083159017
19.3446723361681,2.50000083160245
19.35967983992,2.50000083161478
19.3746873436718,2.50000083162689
19.3896948474237,2.500000831639
19.4047023511756,2.50000083165082
19.4197098549275,2.50000083166248
19.4347173586793,2.5000008316739
19.4497248624312,2.50000083168493
19.4647323661831,2.5000008316955
19.479739869935,2.50000083170403
19.4947473736868,2.50000083171022
19.5097548774387,2.5000008317142
19.5247623811906,2.50000083171602
19.5397698849425,2.50000083171608
19.5547773886943,2.50000083171449
19.5697848924462,2.5000008317113
19.5847923961981,2.50000083170681
19.59979989995,2.50000083170113
19.6148074037018,2.50000083169448
19.6298149074537,2.50000083168692
19.6448224112056,2.50000083167856
19.6598299149575,2.50000083166958
19.6748374187094,2.5000008316602
19.6898449224612,2.50000083165048
19.7048524262131,2.50000083164048
19.719859929965,2.50000083163042
19.7348674337169,2.5000008316203
19.7498749374687,2.50000083161035
19.7648824412206,2.50000083160046
19.7798899449725,2.50000083159097
19.7948974487244,2.50000083158181
19.8099049524762,2.50000083157312
19.8249124562281,2.50000083156482
19.83991995998,2.5000008315572
19.8549274637319,2.50000083155021
19.8699349674837,2.50000083154396
19.8849424712356,2.50000083153833
19.8999499749875,2.50000083153361
19.9149574787394,2.50000083152969
19.9299649824912,2.50000083152656
19.9449724862431,2.5000008315244
19.959979989995,2.5000008315231
19.9749874937469,2.50000083152275
19.9899949974987,2.50000083152327
20.0050025012506,2.50000083152474
20.0200100050025,2.50000083152713
20.0350175087544,2.50000083153043
20.0500250125063,2.50000083153463
20.0650325162581,2.50000083153975
20.08004002001,2.50000083154572
20.0950475237619,2.50000083155243
20.1100550275138,2.50000083155999
20.1250625312656,2.50000083156829
20.1400700350175,2.50000083157727
20.1550775387694,2.50000083158687
20.1700850425213,2.50000083159705
20.1850925462731,2.50000083160774
20.200100050025,2.50000083161876
20.2151075537769,2.50000083163025
20.2301150575288,2.50000083164201
20.2451225612806,2.50000083165389
20.2601300650325,2.50000083166583
20.2751375687844,2.50000083167777
20.2901450725363,2.50000083168959
20.3051525762881,2.50000083170113
20.32016008004,2.50000083171227
20.3351675837919,2.50000083172301
20.3501750875438,2.50000083173308
20.3651825912956,2.5000008317424
20.3801900950475,2.50000083175075
20.3951975987994,2.50000083175809
20.4102051025513,2.50000083176428
20.4252126063032,2.500000831769
20.440220110055,2.50000083177218
20.4552276138069,2.50000083177372
20.4702351175588,2.50000083177338
20.4852426213107,2.50000083177088
20.5002501250625,2.50000083176616
20.5152576288144,2.50000083175968
20.5302651325663,2.5000008317528
20.5452726363182,2.50000083174564
20.56028014007,2.50000083173825
20.5752876438219,2.50000083173063
20.5902951475738,2.50000083172279
20.6053026513257,2.50000083171489
20.6203101550775,2.50000083170693
20.6353176588294,2.50000083169891
20.6503251625813,2.50000083169078
20.6653326663332,2.50000083168271
20.680340170085,2.50000083167475
20.6953476738369,2.50000083166674
20.7103551775888,2.50000083165895
20.7253626813407,2.50000083165122
20.7403701850925,2.50000083164372
20.7553776888444,2.50000083163633
20.7703851925963,2.50000083162917
20.7853926963482,2.50000083162223
20.8004002001001,2.50000083161547
20.8154077038519,2.50000083160904
20.8304152076038,2.5000008316029
20.8454227113557,2.50000083159705
20.8604302151076,2.50000083159142
20.8754377188594,2.50000083158614
20.8904452226113,2.50000083158125
20.9054527263632,2.50000083157659
20.9204602301151,2.50000083157232
20.9354677338669,2.5000008315684
20.9504752376188,2.50000083156488
20.9654827413707,2.50000083156158
20.9804902451226,2.50000083155874
20.9954977488744,2.50000083155624
21.0105052526263,2.50000083155408
21.0255127563782,2.50000083155226
21.0405202601301,2.50000083155072
21.0555277638819,2.50000083154958
21.0705352676338,2.50000083154873
21.0855427713857,2.50000083154822
21.1005502751376,2.50000083154799
21.1155577788894,2.50000083154811
21.1305652826413,2.50000083154839
21.1455727863932,2.50000083154902
21.1605802901451,2.50000083154993
21.1755877938969,2.50000083155101
21.1905952976488,2.50000083155226
21.2056028014007,2.50000083155373
21.2206103051526,2.50000083155538
21.2356178089045,2.50000083155714
21.2506253126563,2.50000083155896
21.2656328164082,2.5000008315609
21.2806403201601,2.50000083156294
21.295647823912,2.50000083156488
21.3106553276638,2.50000083156698
21.3256628314157,2.50000083156885
21.3406703351676,2.50000083157073
21.3556778389195,2.50000083157244
21.3706853426713,2.50000083157403
21.3856928464232,2.50000083157539
21.4007003501751,2.50000083157653
21.415707853927,2.50000083157732
21.4307153576788,2.50000083157784
21.4457228614307,2.50000083157801
21.4607303651826,2.50000083157767
21.4757378689345,2.50000083157693
21.4907453726863,2.50000083157562
21.5057528764382,2.50000083157374
21.5207603801901,2.50000083157124
21.535767883942,2.500000831568
21.5507753876938,2.50000083156419
21.5657828914457,2.50000083156073
21.5807903951976,2.50000083155794
21.5957978989495,2.50000083155584
21.6108054027014,2.50000083155442
21.6258129064532,2.50000083155345
21.6408204102051,2.50000083155305
21.655827913957,2.50000083155317
21.6708354177089,2.50000083155373
21.6858429214607,2.50000083155459
21.7008504252126,2.50000083155595
21.7158579289645,2.5000008315576
21.7308654327164,2.50000083155953
21.7458729364682,2.50000083156169
21.7608804402201,2.50000083156414
21.775887943972,2.50000083156669
21.7908954477239,2.50000083156948
21.8059029514757,2.50000083157244
21.8209104552276,2.50000083157545
21.8359179589795,2.50000083157857
21.8509254627314,2.50000083158164
21.8659329664832,2.50000083158477
21.8809404702351,2.50000083158801
21.895947973987,2.50000083159114
21.9109554777389,2.50000083159421
21.9259629814907,2.50000083159716
21.9409704852426,2.50000083160006
21.9559779889945,2.50000083160279
21.9709854927464,2.50000083160552
21.9859929964983,2.50000083160796
22.0010005002501,2.50000083161029
22.016008004002,2.5000008316124
22.0310155077539,2.50000083161433
22.0460230115058,2.50000083161609
22.0610305152576,2.50000083161763
22.0760380190095,2.50000083161882
22.0910455227614,2.50000083161984
22.1060530265133,2.50000083162058
22.1210605302651,2.50000083162109
22.136068034017,2.50000083162138
22.1510755377689,2.50000083162126
22.1660830415208,2.50000083162087
22.1810905452726,2.50000083162024
22.1960980490245,2.50000083161933
22.2111055527764,2.50000083161808
22.2261130565283,2.5000008316166
22.2411205602801,2.50000083161478
22.256128064032,2.50000083161268
22.2711355677839,2.50000083161024
22.2861430715358,2.50000083160757
22.3011505752876,2.50000083160461
22.3161580790395,2.50000083160137
22.3311655827914,2.5000008315979
22.3461730865433,2.50000083159409
22.3611805902951,2.50000083159006
22.376188094047,2.50000083158574
22.3911955977989,2.50000083158125
22.4062031015508,2.50000083157653
22.4212106053027,2.50000083157158
22.4362181090545,2.50000083156635
22.4512256128064,2.50000083156107
22.4662331165583,2.50000083155555
22.4812406203102,2.50000083154987
22.496248124062,2.50000083154413
22.5112556278139,2.50000083153827
22.5262631315658,2.50000083153225
22.5412706353177,2.50000083152617
22.5562781390695,2.50000083152008
22.5712856428214,2.50000083151394
22.5862931465733,2.50000083150786
22.6013006503252,2.50000083150172
22.616308154077,2.50000083149564
22.6313156578289,2.50000083148979
22.6463231615808,2.50000083148387
22.6613306653327,2.50000083147819
22.6763381690845,2.50000083147268
22.6913456728364,2.50000083146728
22.7063531765883,2.50000083146216
22.7213606803402,2.50000083145733
22.736368184092,2.50000083145272
22.7513756878439,2.50000083144857
22.7663831915958,2.50000083144471
22.7813906953477,2.5000008314413
22.7963981990995,2.50000083143829
22.8114057028514,2.50000083143584
22.8264132066033,2.50000083143391
22.8414207103552,2.5000008314326
22.8564282141071,2.50000083143237
22.8714357178589,2.5000008314334
22.8864432216108,2.50000083143556
22.9014507253627,2.50000083143863
22.9164582291146,2.50000083144272
22.9314657328664,2.50000083144766
22.9464732366183,2.50000083145329
22.9614807403702,2.50000083145954
22.9764882441221,2.50000083146642
22.9914957478739,2.50000083147381
23.0065032516258,2.5000008314816
23.0215107553777,2.50000083148967
23.0365182591296,2.50000083149808
23.0515257628814,2.50000083150667
23.0665332666333,2.50000083151537
23.0815407703852,2.50000083152418
23.0965482741371,2.50000083153304
23.1115557778889,2.5000008315418
23.1265632816408,2.50000083155044
23.1415707853927,2.50000083155896
23.1565782891446,2.50000083156726
23.1715857928964,2.50000083157528
23.1865932966483,2.50000083158301
23.2016008004002,2.5000008315904
23.2166083041521,2.50000083159745
23.231615807904,2.50000083160398
23.2466233116558,2.50000083161012
23.2616308154077,2.50000083161575
23.2766383191596,2.50000083162092
23.2916458229115,2.50000083162547
23.3066533266633,2.50000083162945
23.3216608304152,2.50000083163292
23.3366683341671,2.5000008316357
23.351675837919,2.50000083163786
23.3666833416708,2.50000083163945
23.3816908454227,2.50000083164036
23.3966983491746,2.50000083164053
23.4117058529265,2.50000083164014
23.4267133566783,2.50000083163906
23.4417208604302,2.50000083163729
23.4567283641821,2.50000083163485
23.471735867934,2.50000083163178
23.4867433716858,2.50000083162803
23.5017508754377,2.50000083162365
23.5167583791896,2.50000083161865
23.5317658829415,2.50000083161302
23.5467733866933,2.50000083160683
23.5617808904452,2.5000008316
23.5767883941971,2.50000083159267
23.591795897949,2.50000083158488
23.6068034017009,2.50000083157653
23.6218109054527,2.50000083156766
23.6368184092046,2.50000083155845
23.6518259129565,2.50000083154879
23.6668334167084,2.50000083153884
23.6818409204602,2.5000008315285
23.6968484242121,2.50000083151792
23.711855927964,2.50000083150718
23.7268634317159,2.50000083149615
23.7418709354677,2.50000083148512
23.7568784392196,2.50000083147398
23.7718859429715,2.5000008314629
23.7868934467234,2.50000083145176
23.8019009504752,2.50000083144084
23.8169084542271,2.5000008314301
23.831915957979,2.50000083141953
23.8469234617309,2.50000083140941
23.8619309654827,2.50000083139963
23.8769384692346,2.50000083139037
23.8919459729865,2.50000083138156
23.9069534767384,2.50000083137348
23.9219609804902,2.50000083136609
23.9369684842421,2.5000008313595
23.951975987994,2.50000083135387
23.9669834917459,2.50000083134921
23.9819909954977,2.50000083134569
23.9969984992496,2.50000083134324
24.0120060030015,2.50000083134211
24.0270135067534,2.50000083134245
24.0420210105053,2.50000083134421
24.0570285142571,2.50000083134756
24.072036018009,2.50000083135262
24.0870435217609,2.50000083135842
24.1020510255128,2.50000083136456
24.1170585292646,2.5000008313711
24.1320660330165,2.50000083137797
24.1470735367684,2.50000083138514
24.1620810405203,2.50000083139241
24.1770885442721,2.50000083139992
24.192096048024,2.50000083140759
24.2071035517759,2.50000083141532
24.2221110555278,2.50000083142311
24.2371185592796,2.5000008314309
24.2521260630315,2.50000083143868
24.2671335667834,2.50000083144641
24.2821410705353,2.50000083145409
24.2971485742871,2.50000083146159
24.312156078039,2.50000083146904
24.3271635817909,2.5000008314762
24.3421710855428,2.50000083148319
24.3571785892946,2.50000083149001
24.3721860930465,2.50000083149649
24.3871935967984,2.50000083150275
24.4022011005503,2.50000083150871
24.4172086043022,2.5000008315144
24.432216108054,2.50000083151963
24.4472236118059,2.50000083152463
24.4622311155578,2.50000083152923
24.4772386193097,2.5000008315335
24.4922461230615,2.50000083153731
24.5072536268134,2.50000083154072
24.5222611305653,2.50000083154379
24.5372686343172,2.5000008315464
24.552276138069,2.50000083154856
24.5672836418209,2.50000083155032
24.5822911455728,2.50000083155169
24.5972986493247,2.5000008315526
24.6123061530765,2.50000083155311
24.6273136568284,2.50000083155317
24.6423211605803,2.50000083155282
24.6573286643322,2.50000083155209
24.672336168084,2.50000083155084
24.6873436718359,2.50000083154924
24.7023511755878,2.50000083154731
24.7173586793397,2.50000083154492
24.7323661830915,2.5000008315422
24.7473736868434,2.50000083153907
24.7623811905953,2.50000083153571
24.7773886943472,2.50000083153196
24.792396198099,2.50000083152793
24.8074037018509,2.50000083152361
24.8224112056028,2.500000831519
24.8374187093547,2.50000083151417
24.8524262131066,2.50000083150911
24.8674337168584,2.50000083150394
24.8824412206103,2.50000083149854
24.8974487243622,2.50000083149303
24.9124562281141,2.5000008314874
24.9274637318659,2.50000083148177
24.9424712356178,2.50000083147603
24.9574787393697,2.50000083147029
24.9724862431216,2.50000083146466
24.9874937468734,2.50000083145903
25.0025012506253,2.50000083145352
25.0175087543772,2.50000083144823
25.0325162581291,2.50000083144306
25.0475237618809,2.50000083143823
25.0625312656328,2.50000083143368
25.0775387693847,2.50000083142936
25.0925462731366,2.50000083142555
25.1075537768884,2.50000083142214
25.1225612806403,2.50000083141919
25.1375687843922,2.5000008314168
25.1525762881441,2.50000083141504
25.1675837918959,2.50000083141396
25.1825912956478,2.50000083141344
25.1975987993997,2.5000008314139
25.2126063031516,2.50000083141498
25.2276138069035,2.5000008314172
25.2426213106553,2.50000083142021
25.2576288144072,2.5000008314243
25.2726363181591,2.50000083142947
25.287643821911,2.50000083143578
25.3026513256628,2.50000083144317
25.3176588294147,2.50000083144982
25.3326663331666,2.50000083145522
25.3476738369185,2.50000083145937
25.3626813406703,2.50000083146239
25.3776888444222,2.50000083146443
25.3926963481741,2.5000008314654
25.407703851926,2.50000083146546
25.4227113556778,2.50000083146472
25.4377188594297,2.50000083146324
25.4527263631816,2.50000083146102
25.4677338669335,2.50000083145807
25.4827413706853,2.50000083145466
25.4977488744372,2.50000083145062
25.5127563781891,2.50000083144624
25.527763881941,2.50000083144141
25.5427713856928,2.5000008314363
25.5577788894447,2.50000083143078
25.5727863931966,2.5000008314251
25.5877938969485,2.5000008314193
25.6028014007004,2.50000083141322
25.6178089044522,2.50000083140714
25.6328164082041,2.50000083140111
25.647823911956,2.50000083139497
25.6628314157079,2.50000083138883
25.6778389194597,2.50000083138286
25.6928464232116,2.50000083137701
25.7078539269635,2.50000083137127
25.7228614307154,2.50000083136575
25.7378689344672,2.50000083136047
25.7528764382191,2.50000083135546
25.767883941971,2.50000083135069
25.7828914457229,2.50000083134631
25.7978989494747,2.50000083134228
25.8129064532266,2.50000083133858
25.8279139569785,2.50000083133529
25.8429214607304,2.50000083133244
25.8579289644822,2.50000083133
25.8729364682341,2.50000083132807
25.887943971986,2.50000083132653
25.9029514757379,2.50000083132556
25.9179589794897,2.50000083132505
25.9329664832416,2.500000831325
25.9479739869935,2.50000083132556
25.9629814907454,2.50000083132664
25.9779889944972,2.50000083132824
25.9929964982491,2.50000083133034
26.008004002001,2.50000083133307
26.0230115057529,2.50000083133625
26.0380190095048,2.50000083134
26.0530265132566,2.50000083134432
26.0680340170085,2.50000083134921
26.0830415207604,2.50000083135455
26.0980490245123,2.50000083136047
26.1130565282641,2.50000083136689
26.128064032016,2.50000083137382
26.1430715357679,2.50000083138121
26.1580790395198,2.50000083138906
26.1730865432716,2.50000083139741
26.1880940470235,2.50000083140623
26.2031015507754,2.50000083141538
26.2181090545273,2.50000083142498
26.2331165582791,2.50000083143499
26.248124062031,2.50000083144528
26.2631315657829,2.50000083145591
26.2781390695348,2.50000083146688
26.2931465732866,2.50000083147808
26.3081540770385,2.50000083148956
26.3231615807904,2.50000083150115
26.3381690845423,2.50000083151298
26.3531765882941,2.50000083152491
26.368184092046,2.50000083153691
26.3831915957979,2.50000083154902
26.3981990995498,2.50000083156112
26.4132066033016,2.50000083157317
26.4282141070535,2.50000083158506
26.4432216108054,2.50000083159694
26.4582291145573,2.50000083160859
26.4732366183092,2.50000083162001
26.488244122061,2.5000008316311
26.5032516258129,2.50000083164184
26.5182591295648,2.5000008316523
26.5332666333167,2.50000083166219
26.5482741370685,2.50000083167163
26.5632816408204,2.5000008316805
26.5782891445723,2.50000083168874
26.5932966483242,2.50000083169624
26.608304152076,2.50000083170301
26.6233116558279,2.50000083170892
26.6383191595798,2.50000083171392
26.6533266633317,2.50000083171739
26.6683341670835,2.50000083171921
26.6833416708354,2.50000083171938
26.6983491745873,2.50000083171807
26.7133566783392,2.50000083171545
26.728364182091,2.5000008317117
26.7433716858429,2.50000083170687
26.7583791895948,2.50000083170107
26.7733866933467,2.50000083169448
26.7883941970985,2.5000008316872
26.8034017008504,2.50000083167924
26.8184092046023,2.50000083167095
26.8334167083542,2.50000083166219
26.8484242121061,2.50000083165315
26.8634317158579,2.50000083164389
26.8784392196098,2.50000083163457
26.8934467233617,2.50000083162519
26.9084542271136,2.50000083161592
26.9234617308654,2.50000083160671
26.9384692346173,2.50000083159779
26.9534767383692,2.50000083158909
26.9684842421211,2.50000083158068
26.9834917458729,2.50000083157272
26.9984992496248,2.50000083156522
27.0135067533767,2.50000083155822
27.0285142571286,2.50000083155169
27.0435217608804,2.50000083154578
27.0585292646323,2.50000083154049
27.0735367683842,2.50000083153583
27.0885442721361,2.50000083153185
27.1035517758879,2.50000083152855
27.1185592796398,2.50000083152599
27.1335667833917,2.50000083152418
27.1485742871436,2.50000083152304
27.1635817908954,2.5000008315227
27.1785892946473,2.50000083152315
27.1935967983992,2.50000083152423
27.2086043021511,2.50000083152611
27.223611805903,2.50000083152872
27.2386193096548,2.50000083153202
27.2536268134067,2.50000083153606
27.2686343171586,2.50000083154066
27.2836418209105,2.50000083154595
27.2986493246623,2.5000008315518
27.3136568284142,2.50000083155828
27.3286643321661,2.50000083156527
27.343671835918,2.50000083157272
27.3586793396698,2.50000083158056
27.3736868434217,2.50000083158881
27.3886943471736,2.50000083159733
27.4037018509255,2.50000083160603
27.4187093546773,2.50000083161501
27.4337168584292,2.50000083162405
27.4487243621811,2.50000083163309
27.463731865933,2.50000083164213
27.4787393696848,2.50000083165099
27.4937468734367,2.50000083165963
27.5087543771886,2.50000083166793
27.5237618809405,2.50000083167583
27.5387693846923,2.50000083168317
27.5537768884442,2.50000083168982
27.5687843921961,2.50000083169579
27.583791895948,2.5000008317009
27.5987993996998,2.50000083170499
27.6138069034517,2.50000083170795
27.6288144072036,2.50000083170966
27.6438219109555,2.50000083171005
27.6588294147074,2.50000083170886
27.6738369184592,2.50000083170607
27.6888444222111,2.50000083170141
27.703851925963,2.50000083169567
27.7188594297149,2.50000083168982
27.7338669334667,2.50000083168391
27.7488744372186,2.50000083167794
27.7638819409705,2.50000083167191
27.7788894447224,2.50000083166589
27.7938969484742,2.50000083165986
27.8089044522261,2.50000083165389
27.823911955978,2.50000083164792
27.8389194597299,2.50000083164207
27.8539269634817,2.50000083163621
27.8689344672336,2.50000083163047
27.8839419709855,2.50000083162479
27.8989494747374,2.50000083161939
27.9139569784892,2.50000083161393
27.9289644822411,2.5000008316087
27.943971985993,2.50000083160364
27.9589794897449,2.5000008315987
27.9739869934967,2.50000083159392
27.9889944972486,2.50000083158932
28.0040020010005,2.500000831585
28.0190095047524,2.50000083158079
28.0340170085043,2.50000083157681
28.0490245122561,2.500000831573
28.064032016008,2.50000083156948
28.0790395197599,2.50000083156613
28.0940470235118,2.50000083156306
28.1090545272636,2.5000008315601
28.1240620310155,2.50000083155743
28.1390695347674,2.50000083155498
28.1540770385193,2.50000083155277
28.1690845422711,2.50000083155072
28.184092046023,2.5000008315489
28.1990995497749,2.50000083154737
28.2141070535268,2.500000831546
28.2291145572786,2.50000083154492
28.2441220610305,2.5000008315439
28.2591295647824,2.50000083154316
28.2741370685343,2.50000083154259
28.2891445722861,2.50000083154225
28.304152076038,2.50000083154202
28.3191595797899,2.50000083154197
28.3341670835418,2.50000083154208
28.3491745872936,2.50000083154237
28.3641820910455,2.50000083154282
28.3791895947974,2.50000083154333
28.3941970985493,2.5000008315439
28.4092046023012,2.50000083154458
28.424212106053,2.50000083154544
28.4392196098049,2.50000083154623
28.4542271135568,2.50000083154714
28.4692346173087,2.50000083154805
28.4842421210605,2.50000083154902
28.4992496248124,2.50000083154993
28.5142571285643,2.50000083155084
28.5292646323162,2.50000083155157
28.544272136068,2.50000083155237
28.5592796398199,2.50000083155305
28.5742871435718,2.50000083155362
28.5892946473237,2.50000083155402
28.6043021510755,2.50000083155419
28.6193096548274,2.50000083155425
28.6343171585793,2.50000083155408
28.6493246623312,2.50000083155362
28.664332166083,2.50000083155294
28.6793396698349,2.50000083155192
28.6943471735868,2.50000083155055
28.7093546773387,2.50000083154885
28.7243621810905,2.50000083154669
28.7393696848424,2.50000083154413
28.7543771885943,2.50000083154146
28.7693846923462,2.5000008315393
28.7843921960981,2.50000083153776
28.7993996998499,2.50000083153668
28.8144072036018,2.50000083153611
28.8294147073537,2.500000831536
28.8444222111056,2.50000083153628
28.8594297148574,2.50000083153691
28.8744372186093,2.50000083153793
28.8894447223612,2.50000083153924
28.9044522261131,2.50000083154077
28.9194597298649,2.50000083154254
28.9344672336168,2.50000083154458
28.9494747373687,2.5000008315468
28.9644822411206,2.50000083154907
28.9794897448724,2.50000083155157
28.9944972486243,2.50000083155413
29.0095047523762,2.50000083155675
29.0245122561281,2.50000083155942
29.0395197598799,2.50000083156215
29.0545272636318,2.50000083156488
29.0695347673837,2.50000083156755
29.0845422711356,2.50000083157016
29.0995497748874,2.50000083157278
29.1145572786393,2.50000083157522
29.1295647823912,2.50000083157767
29.1445722861431,2.50000083158
29.1595797898949,2.50000083158216
29.1745872936468,2.50000083158415
29.1895947973987,2.50000083158602
29.2046023011506,2.50000083158773
29.2196098049025,2.50000083158926
29.2346173086543,2.50000083159051
29.2496248124062,2.50000083159165
29.2646323161581,2.50000083159256
29.27963981991,2.50000083159324
29.2946473236618,2.50000083159364
29.3096548274137,2.50000083159387
29.3246623311656,2.50000083159387
29.3396698349175,2.50000083159352
29.3546773386693,2.50000083159301
29.3696848424212,2.50000083159227
29.3846923461731,2.50000083159125
29.399699849925,2.50000083158994
29.4147073536768,2.50000083158847
29.4297148574287,2.5000008315867
29.4447223611806,2.50000083158471
29.4597298649325,2.50000083158244
29.4747373686843,2.50000083157994
29.4897448724362,2.50000083157727
29.5047523761881,2.50000083157425
29.51975987994,2.50000083157113
29.5347673836918,2.50000083156777
29.5497748874437,2.50000083156414
29.5647823911956,2.50000083156038
29.5797898949475,2.50000083155646
29.5947973986993,2.50000083155237
29.6098049024512,2.50000083154811
29.6248124062031,2.50000083154373
29.639819909955,2.50000083153924
29.6548274137069,2.50000083153463
29.6698349174587,2.50000083152992
29.6848424212106,2.50000083152514
29.6998499249625,2.50000083152031
29.7148574287144,2.50000083151548
29.7298649324662,2.50000083151053
29.7448724362181,2.5000008315057
29.75987993997,2.50000083150093
29.7748874437219,2.5000008314961
29.7898949474737,2.50000083149149
29.8049024512256,2.50000083148694
29.8199099549775,2.50000083148251
29.8349174587294,2.50000083147825
29.8499249624812,2.50000083147415
29.8649324662331,2.50000083147035
29.879939969985,2.50000083146671
29.8949474737369,2.50000083146347
29.9099549774887,2.50000083146045
29.9249624812406,2.5000008314579
29.9399699849925,2.50000083145562
29.9549774887444,2.50000083145386
29.9699849924962,2.5000008314525
29.9849924962481,2.50000083145159
30,2.5000008314513


==> Data/two_vehicle_headway_max.csv <==
time,headway
0,42.3446298189643
0.0100050025012506,42.3446298189643
0.0200100050025013,42.3446298189643
0.0300150075037519,42.3446298189643
0.0400200100050025,42.3446298189643
0.0500250125062531,42.3446298189643
0.0600300150075038,42.3446298189643
0.0700350175087544,42.3446298189643
0.080040020010005,42.3446298189643
0.0900450225112556,42.3446298189643
0.100050025012506,42.3446298189643
0.110055027513757,42.3446298189643
0.120060030015008,42.3446298189643
0.130065032516258,42.3446298189643
0.140070035017509,42.3446298189643
0.150075037518759,42.3446298189643
0.16008004002001,42.3446298189643
0.170085042521261,42.3446298189643
0.180090045022511,42.3446298189643
0.190095047523762,42.3446298189643
0.200100050025012,42.3446298189643
0.210105052526263,42.3446298189643
0.220110055027514,42.3446298189643
0.230115057528764,42.3446298189643
0.240120060030015,42.3446298189643
0.250125062531266,42.3446298189643
0.260130065032516,42.3446298189643
0.270135067533767,42.3446298189643
0.280140070035018,42.3446298189643
0.290145072536268,42.3446298189643
0.300150075037519,42.3446298189643
0.310155077538769,42.3446298189643
0.32016008004002,42.3446298189643
0.330165082541271,42.3446298189643
0.340170085042521,42.3446298189643
0.350175087543772,42.3446298189643
0.360180090045022,42.3446298189643
0.370185092546273,42.3446298189643
0.380190095047524,42.3446298189643
0.390195097548774,42.3446298189643
0.400200100050025,42.3446298189643
0.410205102551276,42.3446298189643
0.420210105052526,42.3446298189643
0.430215107553777,42.3446298189643
0.440220110055028,42.3446298189643
0.450225112556278,42.3446298189643
0.460230115057529,42.3446298189643
0.470235117558779,42.3446298189643
0.48024012006003,42.3446298189643
0.490245122561281,42.3446298189643
0.500250125062531,42.3446298189643
0.510255127563782,42.3446298189643
0.520260130065032,42.3446298189643
0.530265132566283,42.3446298189643
0.540270135067534,42.3446298189643
0.550275137568784,42.3446298189643
0.560280140070035,42.3446298189643
0.570285142571286,42.3446298189643
0.580290145072536,42.3446298189643
0.590295147573787,42.3446298189643
0.600300150075038,42.3446298189643
0.610305152576288,42.3446298189643
0.620310155077539,42.3446298189643
0.630315157578789,42.3446298189643
0.64032016008004,42.3446298189643
0.650325162581291,42.3446298189643
0.660330165082541,42.3446298189643
0.670335167583792,42.3446298189643
0.680340170085043,42.3446298189643
0.690345172586293,42.3446298189643
0.700350175087544,42.3446298189643
0.710355177588794,42.3446298189643
0.720360180090045,42.3446298189643
0.730365182591296,42.3446298189643
0.740370185092546,42.3446298189643
0.750375187593797,42.3446298189643
0.760380190095048,42.3446298189643
0.770385192596298,42.3446298189643
0.780390195097549,42.3446298189643
0.790395197598799,42.3446298189643
0.80040020010005,42.3446298189643
0.810405202601301,42.3446298189643
0.820410205102551,42.3446298189643
0.830415207603802,42.3446298189643
0.840420210105053,42.3446298189643
0.850425212606303,42.3446298189643
0.860430215107554,42.3446298189643
0.870435217608804,42.3446298189643
0.880440220110055,42.3446298189643
0.890445222611306,42.3446298189643
0.900450225112556,42.3446298189643
0.910455227613807,42.3446298189643
0.920460230115058,42.3446298189643
0.930465232616308,42.3446298189643
0.940470235117559,42.3446298189643
0.950475237618809,42.3446298189643
0.96048024012006,42.3446298189643
0.970485242621311,42.3446298189643
0.980490245122561,42.3446298189643
0.990495247623812,42.3446298189643
1.00050025012506,42.3446298189643
1.01050525262631,42.3446298189643
1.02051025512756,42.3446298189643
1.03051525762881,42.3446298189643
1.04052026013006,42.3446298189643
1.05052526263132,42.3446298189643
1.06053026513257,42.3446298189643
1.07053526763382,42.3446298189643
1.08054027013507,42.3446298189643
1.09054527263632,42.3446298189643
1.10055027513757,42.3446298189643
1.11055527763882,42.3446298189643
1.12056028014007,42.3446298189643
1.13056528264132,42.3446298189643
1.14057028514257,42.3446298189643
1.15057528764382,42.3446298189643
1.16058029014507,42.3446298189643
1.17058529264632,42.3446298189643
1.18059029514757,42.3446298189643
1.19059529764882,42.3446298189643
1.20060030015008,42.3446298189643
1.21060530265133,42.3446298189643
1.22061030515258,42.3446298189643
1.23061530765383,42.3446298189643
1.24062031015508,42.3446298189643
1.25062531265633,42.3446298189643
1.26063031515758,42.3446298189643
1.27063531765883,42.3446298189643
1.28064032016008,42.3446298189643
1.29064532266133,42.3446298189643
1.30065032516258,42.3446298189643
1.31065532766383,42.3446298189643
1.32066033016508,42.3446298189643
1.33066533266633,42.3446298189643
1.34067033516758,42.3446298189643
1.35067533766883,42.3446298189643
1.36068034017009,42.3446298189643
1.37068534267134,42.3446298189643
1.38069034517259,42.3446298189643
1.39069534767384,42.3446298189643
1.40070035017509,42.3446298189643
1.41070535267634,42.3446298189643
1.42071035517759,42.3446298189643
1.43071535767884,42.3446298189643
1.44072036018009,42.3446298189643
1.45072536268134,42.3446298189643
1.46073036518259,42.3446298189643
1.47073536768384,42.3446298189643
1.48074037018509,42.3446298189643
1.49074537268634,42.3446298189643
1.50075037518759,42.3446298189643
1.51075537768884,42.3446298189643
1.5207603801901,42.3446298189643
1.53076538269135,42.3446298189643
1.5407703851926,42.3446298189643
1.55077538769385,42.3446298189643
1.5607803901951,42.3446298189643
1.57078539269635,42.3446298189643
1.5807903951976,42.3446298189643
1.59079539769885,42.3446298189643
1.6008004002001,42.3446298189643
1.61080540270135,42.3446298189643
1.6208104052026,42.3446298189643
1.63081540770385,42.3446298189643
1.6408204102051,42.3446298189643
1.65082541270635,42.3446298189643
1.6608304152076,42.3446298189643
1.67083541770885,42.3446298189643
1.68084042021011,42.3446298189643
1.69084542271136,42.3446298189643
1.70085042521261,42.3446298189643
1.71085542771386,42.3446298189643
1.72086043021511,42.3446298189643
1.73086543271636,42.3446298189643
1.74087043521761,42.3446298189643
1.75087543771886,42.3446298189643
1.76088044022011,42.3446298189643
1.77088544272136,42.3446298189643
1.78089044522261,42.3446298189643
1.79089544772386,42.3446298189643
1.80090045022511,42.3446298189643
1.81090545272636,42.3446298189643
1.82091045522761,42.3446298189643
1.83091545772886,42.3446298189643
1.84092046023012,42.3446298189643
1.85092546273137,42.3446298189643
1.86093046523262,42.3446298189643
1.87093546773387,42.3446298189643
1.88094047023512,42.3446298189643
1.89094547273637,42.3446298189643
1.90095047523762,42.3446298189643
1.91095547773887,42.3446298189643
1.92096048024012,42.3446298189643
1.93096548274137,42.3446298189643
1.94097048524262,42.3446298189643
1.95097548774387,42.3446298189643
1.96098049024512,42.3446298189643
1.97098549274637,42.3446298189643
1.98099049524762,42.3446298189643
1.99099549774887,42.3446298189643
2.00100050025013,42.3446298189643
2.01100550275138,42.3446298189643
2.02101050525263,42.3446298189643
2.03101550775388,42.3446298189643
2.04102051025513,42.3446298189643
2.05102551275638,42.3446298189643
2.06103051525763,42.3446298189643
2.07103551775888,42.3446298189643
2.08104052026013,42.3446298189643
2.09104552276138,42.3446298189643
2.10105052526263,42.3446298189643
2.11105552776388,42.3446298189643
2.12106053026513,42.3446298189643
2.13106553276638,42.3446298189643
2.14107053526763,42.3446298189643
2.15107553776888,42.3446298189643
2.16108054027013,42.3446298189643
2.17108554277139,42.3446298189643
2.18109054527264,42.3446298189643
2.19109554777389,42.3446298189643
2.20110055027514,42.3446298189643
2.21110555277639,42.3446298189643
2.22111055527764,42.3446298189643
2.23111555777889,42.3446298189643
2.24112056028014,42.3446298189643
2.25112556278139,42.3446298189643
2.26113056528264,42.3446298189643
2.27113556778389,42.3446298189643
2.28114057028514,42.3446298189643
2.29114557278639,42.3446298189643
2.30115057528764,42.3446298189643
2.31115557778889,42.3446298189643
2.32116058029015,42.3446298189643
2.3311655827914,42.3446298189643
2.34117058529265,42.3446298189643
2.3511755877939,42.3446298189643
2.36118059029515,42.3446298189643
2.3711855927964,42.3446298189643
2.38119059529765,42.3446298189643
2.3911955977989,42.3446298189643
2.40120060030015,42.3446298189643
2.4112056028014,42.3446298189643
2.42121060530265,42.3446298189643
2.4312156078039,42.3446298189643
2.44122061030515,42.3446298189643
2.4512256128064,42.3446298189643
2.46123061530765,42.3446298189643
2.4712356178089,42.3446298189643
2.48124062031015,42.3446298189643
2.49124562281141,42.3446298189643
2.50125062531266,42.3446298189643
2.51125562781391,42.3446298189643
2.52126063031516,42.3446298189643
2.53126563281641,42.3446298189643
2.54127063531766,42.3446298189643
2.55127563781891,42.3446298189643
2.56128064032016,42.3446298189643
2.57128564282141,42.3446298189643
2.58129064532266,42.3446298189643
2.59129564782391,42.3446298189643
2.60130065032516,42.3446298189643
2.61130565282641,42.3446298189643
2.62131065532766,42.3446298189643
2.63131565782891,42.3446298189643
2.64132066033017,42.3446298189643
2.65132566283142,42.3446298189643
2.66133066533267,42.3446298189643
2.67133566783392,42.3446298189643
2.68134067033517,42.3446298189643
2.69134567283642,42.3446298189643
2.70135067533767,42.3446298189643
2.71135567783892,42.3446298189643
2.72136068034017,42.3446298189643
2.73136568284142,42.3446298189643
2.74137068534267,42.3446298189643
2.75137568784392,42.3446298189643
2.76138069034517,42.3446298189643
2.77138569284642,42.3446298189643
2.78139069534767,42.3446298189643
2.79139569784892,42.3446298189643
2.80140070035018,42.3446298189643
2.81140570285143,42.3446298189643
2.82141070535268,42.3446298189643
2.83141570785393,42.3446298189643
2.84142071035518,42.3446298189643
2.85142571285643,42.3446298189643
2.86143071535768,42.3446298189643
2.87143571785893,42.3446298189643
2.88144072036018,42.3446298189643
2.89144572286143,42.3446298189643
2.90145072536268,42.3446298189643
2.91145572786393,42.3446298189643
2.92146073036518,42.3446298189643
2.93146573286643,42.3446298189643
2.94147073536768,42.3446298189643
2.95147573786893,42.3446298189643
2.96148074037019,42.3446298189643
2.97148574287144,42.3446298189643
2.98149074537269,42.3446298189643
2.99149574787394,42.3446298189643
3.00150075037519,42.3446298189643
3.01150575287644,42.3446298189643
3.02151075537769,42.3446298189643
3.03151575787894,42.3446298189643
3.04152076038019,42.3446298189643
3.05152576288144,42.3446298189643
3.06153076538269,42.3446298189643
3.07153576788394,42.3446298189643
3.08154077038519,42.3446298189643
3.09154577288644,42.3446298189643
3.10155077538769,42.3446298189643
3.11155577788894,42.3446298189643
3.1215607803902,42.3446298189643
3.13156578289145,42.3446298189643
3.1415707853927,42.3446298189643
3.15157578789395,42.3446298189643
3.1615807903952,42.3446298189643
3.17158579289645,42.3446298189643
3.1815907953977,42.3446298189643
3.19159579789895,42.3446298189643
3.2016008004002,42.3446298189643
3.21160580290145,42.3446298189643
3.2216108054027,42.3446298189643
3.23161580790395,42.3446298189643
3.2416208104052,42.3446298189643
3.25162581290645,42.3446298189643
3.2616308154077,42.3446298189643
3.27163581790895,42.3446298189643
3.2816408204102,42.3446298189643
3.29164582291146,42.3446298189643
3.30165082541271,42.3446298189643
3.31165582791396,42.3446298189643
3.32166083041521,42.3446298189643
3.33166583291646,42.3446298189643
3.34167083541771,42.3446298189643
3.35167583791896,42.3446298189643
3.36168084042021,42.3446298189643
3.37168584292146,42.3446298189643
3.38169084542271,42.3446298189643
3.39169584792396,42.3446298189643
3.40170085042521,42.3446298189643
3.41170585292646,42.3446298189643
3.42171085542771,42.3446298189643
3.43171585792896,42.3446298189643
3.44172086043022,42.3446298189643
3.45172586293147,42.3446298189643
3.46173086543272,42.3446298189643
3.47173586793397,42.3446298189643
3.48174087043522,42.3446298189643
3.49174587293647,42.3446298189643
3.50175087543772,42.3446298189643
3.51175587793897,42.3446298189643
3.52176088044022,42.3446298189643
3.53176588294147,42.3446298189643
3.54177088544272,42.3446298189643
3.55177588794397,42.3446298189643
3.56178089044522,42.3446298189643
3.57178589294647,42.3446298189643
3.58179089544772,42.3446298189643
3.59179589794897,42.3446298189643
3.60180090045022,42.3446298189643
3.61180590295148,42.3446298189643
3.62181090545273,42.3446298189643
3.63181590795398,42.3446298189643
3.64182091045523,42.3446298189643
3.65182591295648,42.3446298189643
3.66183091545773,42.3446298189643
3.67183591795898,42.3446298189643
3.68184092046023,42.3446298189643
3.69184592296148,42.3446298189643
3.70185092546273,42.3446298189643
3.71185592796398,42.3446298189643
3.72186093046523,42.3446298189643
3.73186593296648,42.3446298189643
3.74187093546773,42.3446298189643
3.75187593796898,42.3446298189643
3.76188094047024,42.3446298189643
3.77188594297149,42.3446298189643
3.78189094547274,42.3446298189643
3.79189594797399,42.3446298189643
3.80190095047524,42.3446298189643
3.81190595297649,42.3446298189643
3.82191095547774,42.3446298189643
3.83191595797899,42.3446298189643
3.84192096048024,42.3446298189643
3.85192596298149,42.3446298189643
3.86193096548274,42.3446298189643
3.87193596798399,42.3446298189643
3.88194097048524,42.3446298189643
3.89194597298649,42.3446298189643
3.90195097548774,42.3446298189643
3.91195597798899,42.3446298189643
3.92196098049025,42.3446298189643
3.9319659829915,42.3446298189643
3.94197098549275,42.3446298189643
3.951975987994,42.3446298189643
3.96198099049525,42.3446298189643
3.9719859929965,42.3446298189643
3.98199099549775,42.3446298189643
3.991995997999,42.3446298189643
4.00200100050025,42.3446298189643
4.0120060030015,42.3446298189643
4.02201100550275,42.3446298189643
4.032016008004,42.3446298189643
4.04202101050525,42.3446298189643
4.0520260130065,42.3446298189643
4.06203101550775,42.3446298189643
4.072036018009,42.3446298189643
4.08204102051026,42.3446298189643
4.09204602301151,42.3446298189643
4.10205102551276,42.3446298189643
4.11205602801401,42.3446298189643
4.12206103051526,42.3446298189643
4.13206603301651,42.3446298189643
4.14207103551776,42.3446298189643
4.15207603801901,42.3446298189643
4.16208104052026,42.3446298189643
4.17208604302151,42.3446298189643
4.18209104552276,42.3446298189643
4.19209604802401,42.3446298189643
4.20210105052526,42.3446298189643
4.21210605302651,42.3446298189643
4.22211105552776,42.3446298189643
4.23211605802901,42.3446298189643
4.24212106053027,42.3446298189643
4.25212606303152,42.3446298189643
4.26213106553277,42.3446298189643
4.27213606803402,42.3446298189643
4.28214107053527,42.3446298189643
4.29214607303652,42.3446298189643
4.30215107553777,42.3446298189643
4.31215607803902,42.3446298189643
4.32216108054027,42.3446298189643
4.33216608304152,42.3446298189643
4.34217108554277,42.3446298189643
4.35217608804402,42.3446298189643
4.36218109054527,42.3446298189643
4.37218609304652,42.3446298189643
4.38219109554777,42.3446298189643
4.39219609804902,42.3446298189643
4.40220110055028,42.3446298189643
4.41220610305153,42.3446298189643
4.42221110555278,42.3446298189643
4.43221610805403,42.3446298189643
4.44222111055528,42.3446298189643
4.45222611305653,42.3446298189643
4.46223111555778,42.3446298189643
4.47223611805903,42.3446298189643
4.48224112056028,42.3446298189643
4.49224612306153,42.3446298189643
4.50225112556278,42.3446298189643
4.51225612806403,42.3446298189643
4.52226113056528,42.3446298189643
4.53226613306653,42.3446298189643
4.54227113556778,42.3446298189643
4.55227613806903,42.3446298189643
4.56228114057028,42.3446298189643
4.57228614307154,42.3446298189643
4.58229114557279,42.3446298189643
4.59229614807404,42.3446298189643
4.60230115057529,42.3446298189643
4.61230615307654,42.3446298189643
4.62231115557779,42.3446298189643
4.63231615807904,42.3446298189643
4.64232116058029,42.3446298189643
4.65232616308154,42.3446298189643
4.66233116558279,42.3446298189643
4.67233616808404,42.3446298189643
4.68234117058529,42.3446298189643
4.69234617308654,42.3446298189643
4.70235117558779,42.3446298189643
4.71235617808904,42.3446298189643
4.72236118059029,42.3446298189643
4.73236618309155,42.3446298189643
4.7423711855928,42.3446298189643
4.75237618809405,42.3446298189643
4.7623811905953,42.3446298189643
4.77238619309655,42.3446298189643
4.7823911955978,42.3446298189643
4.79239619809905,42.3446298189643
4.8024012006003,42.3446298189643
4.81240620310155,42.3446298189643
4.8224112056028,42.3446298189643
4.83241620810405,42.3446298189643
4.8424212106053,42.3446298189643
4.85242621310655,42.3446298189643
4.8624312156078,42.3446298189643
4.87243621810905,42.3446298189643
4.88244122061031,42.3446298189643
4.89244622311156,42.3446298189643
4.90245122561281,42.3446298189643
4.91245622811406,42.3446298189643
4.92246123061531,42.3446298189643
4.93246623311656,42.3446298189643
4.94247123561781,42.3446298189643
4.95247623811906,42.3446298189643
4.96248124062031,42.3446298189643
4.97248624312156,42.3446298189643
4.98249124562281,42.3446298189643
4.99249624812406,42.3446298189643
5.00250125062531,42.3446298189643
5.01250625312656,42.3446298189643
5.02251125562781,42.3446298189643
5.03251625812906,42.3446298189643
5.04252126063032,42.3446298189643
5.05252626313157,42.3446298189643
5.06253126563282,42.3446298189643
5.07253626813407,42.3446298189643
5.08254127063532,42.3446298189643
5.09254627313657,42.3446298189643
5.10255127563782,42.3446298189643
5.11255627813907,42.3446298189643
5.12256128064032,42.3446298189643
5.13256628314157,42.3446298189643
5.14257128564282,42.3446298189643
5.15257628814407,42.3446298189643
5.16258129064532,42.3446298189643
5.17258629314657,42.3446298189643
5.18259129564782,42.3446298189643
5.19259629814907,42.3446298189643
5.20260130065033,42.3446298189643
5.21260630315158,42.3446298189643
5.22261130565283,42.3446298189643
5.23261630815408,42.3446298189643
5.24262131065533,42.3446298189643
5.25262631315658,42.3446298189643
5.26263131565783,42.3446298189643
5.27263631815908,42.3446298189643
5.28264132066033,42.3446298189643
5.29264632316158,42.3446298189643
5.30265132566283,42.3446298189643
5.31265632816408,42.3446298189643
5.32266133066533,42.3446298189643
5.33266633316658,42.3446298189643
5.34267133566783,42.3446298189643
5.35267633816908,42.3446298189643
5.36268134067033,42.3446298189643
5.37268634317159,42.3446298189643
5.38269134567284,42.3446298189643
5.39269634817409,42.3446298189643
5.40270135067534,42.3446298189643
5.41270635317659,42.3446298189643
5.42271135567784,42.3446298189643
5.43271635817909,42.3446298189643
5.44272136068034,42.3446298189643
5.45272636318159,42.3446298189643
5.46273136568284,42.3446298189643
5.47273636818409,42.3446298189643
5.48274137068534,42.3446298189643
5.49274637318659,42.3446298189643
5.50275137568784,42.3446298189643
5.51275637818909,42.3446298189643
5.52276138069035,42.3446298189643
5.5327663831916,42.3446298189643
5.54277138569285,42.3446298189643
5.5527763881941,42.3446298189643
5.56278139069535,42.3446298189643
5.5727863931966,42.3446298189643
5.58279139569785,42.3446298189643
5.5927963981991,42.3446298189643
5.60280140070035,42.3446298189643
5.6128064032016,42.3446298189643
5.62281140570285,42.3446298189643
5.6328164082041,42.3446298189643
5.64282141070535,42.3446298189643
5.6528264132066,42.3446298189643
5.66283141570785,42.3446298189643
5.6728364182091,42.3446298189643
5.68284142071036,42.3446298189643
5.69284642321161,42.3446298189643
5.70285142571286,42.3446298189643
5.71285642821411,42.3446298189643
5.72286143071536,42.3446298189643
5.73286643321661,42.3446298189643
5.74287143571786,42.3446298189643
5.75287643821911,42.3446298189643
5.76288144072036,42.3446298189643
5.77288644322161,42.3446298189643
5.78289144572286,42.3446298189643
5.79289644822411,42.3446298189643
5.80290145072536,42.3446298189643
5.81290645322661,42.3446298189643
5.82291145572786,42.3446298189643
5.83291645822911,42.3446298189643
5.84292146073037,42.3446298189643
5.85292646323162,42.3446298189643
5.86293146573287,42.3446298189643
5.87293646823412,42.3446298189643
5.88294147073537,42.3446298189643
5.89294647323662,42.3446298189643
5.90295147573787,42.3446298189643
5.91295647823912,42.3446298189643
5.92296148074037,42.3446298189643
5.93296648324162,42.3446298189643
5.94297148574287,42.3446298189643
5.95297648824412,42.3446298189643
5.96298149074537,42.3446298189643
5.97298649324662,42.3446298189643
5.98299149574787,42.3446298189643
5.99299649824912,42.3446298189643
6.00300150075037,42.3446298189643
6.01300650325163,42.3446298189643
6.02301150575288,42.3446298189643
6.03301650825413,42.3446298189643
6.04302151075538,42.3446298189643
6.05302651325663,42.3446298189643
6.06303151575788,42.3446298189643
6.07303651825913,42.3446298189643
6.08304152076038,42.3446298189643
6.09304652326163,42.3446298189643
6.10305152576288,42.3446298189643
6.11305652826413,42.3446298189643
6.12306153076538,42.3446298189643
6.13306653326663,42.3446298189643
6.14307153576788,42.3446298189643
6.15307653826913,42.3446298189643
6.16308154077038,42.3446298189643
6.17308654327164,42.3446298189643
6.18309154577289,42.3446298189643
6.19309654827414,42.3446298189643
6.20310155077539,42.3446298189643
6.21310655327664,42.3446298189643
6.22311155577789,42.3446298189643
6.23311655827914,42.3446298189643
6.24312156078039,42.3446298189643
6.25312656328164,42.3446298189643
6.26313156578289,42.3446298189643
6.27313656828414,42.3446298189643
6.28314157078539,42.3446298189643
6.29314657328664,42.3446298189643
6.30315157578789,42.3446298189643
6.31315657828914,42.3446298189643
6.3231615807904,42.3446298189643
6.33316658329165,42.3446298189643
6.3431715857929,42.3446298189643
6.35317658829415,42.3446298189643
6.3631815907954,42.3446298189643
6.37318659329665,42.3446298189643
6.3831915957979,42.3446298189643
6.39319659829915,42.3446298189643
6.4032016008004,42.3446298189643
6.41320660330165,42.3446298189643
6.4232116058029,42.3446298189643
6.43321660830415,42.3446298189643
6.4432216108054,42.3446298189643
6.45322661330665,42.3446298189643
6.4632316158079,42.3446298189643
6.47323661830915,42.3446298189643
6.48324162081041,42.3446298189643
6.49324662331166,42.3446298189643
6.50325162581291,42.3446298189643
6.51325662831416,42.3446298189643
6.52326163081541,42.3446298189643
6.53326663331666,42.3446298189643
6.54327163581791,42.3446298189643
6.55327663831916,42.3446298189643
6.56328164082041,42.3446298189643
6.57328664332166,42.3446298189643
6.58329164582291,42.3446298189643
6.59329664832416,42.3446298189643
6.60330165082541,42.3446298189643
6.61330665332666,42.3446298189643
6.62331165582791,42.3446298189643
6.63331665832916,42.3446298189643
6.64332166083042,42.3446298189643
6.65332666333167,42.3446298189643
6.66333166583292,42.3446298189643
6.67333666833417,42.3446298189643
6.68334167083542,42.3446298189643
6.69334667333667,42.3446298189643
6.70335167583792,42.3446298189643
6.71335667833917,42.3446298189643
6.72336168084042,42.3446298189643
6.73336668334167,42.3446298189643
6.74337168584292,42.3446298189643
6.75337668834417,42.3446298189643
6.76338169084542,42.3446298189643
6.77338669334667,42.3446298189643
6.78339169584792,42.3446298189643
6.79339669834917,42.3446298189643
6.80340170085042,42.3446298189643
6.81340670335168,42.3446298189643
6.82341170585293,42.3446298189643
6.83341670835418,42.3446298189643
6.84342171085543,42.3446298189643
6.85342671335668,42.3446298189643
6.86343171585793,42.3446298189643
6.87343671835918,42.3446298189643
6.88344172086043,42.3446298189643
6.89344672336168,42.3446298189643
6.90345172586293,42.3446298189643
6.91345672836418,42.3446298189643
6.92346173086543,42.3446298189643
6.93346673336668,42.3446298189643
6.94347173586793,42.3446298189643
6.95347673836918,42.3446298189643
6.96348174087044,42.3446298189643
6.97348674337169,42.3446298189643
6.98349174587294,42.3446298189643
6.99349674837419,42.3446298189643
7.00350175087544,42.3446298189643
7.01350675337669,42.3446298189643
7.02351175587794,42.3446298189643
7.03351675837919,42.3446298189643
7.04352176088044,42.3446298189643
7.05352676338169,42.3446298189643
7.06353176588294,42.3446298189643
7.07353676838419,42.3446298189643
7.08354177088544,42.3446298189643
7.09354677338669,42.3446298189643
7.10355177588794,42.3446298189643
7.11355677838919,42.3446298189643
7.12356178089045,42.3446298189643
7.1335667833917,42.3446298189643
7.14357178589295,42.3446298189643
7.1535767883942,42.3446298189643
7.16358179089545,42.3446298189643
7.1735867933967,42.3446298189643
7.18359179589795,42.3446298189643
7.1935967983992,42.3446298189643
7.20360180090045,42.3446298189643
7.2136068034017,42.3446298189643
7.22361180590295,42.3446298189643
7.2336168084042,42.3446298189643
7.24362181090545,42.3446298189643
7.2536268134067,42.3446298189643
7.26363181590795,42.3446298189643
7.2736368184092,42.3446298189643
7.28364182091046,42.3446298189643
7.29364682341171,42.3446298189643
7.30365182591296,42.3446298189643
7.31365682841421,42.3446298189643
7.32366183091546,42.3446298189643
7.33366683341671,42.3446298189643
7.34367183591796,42.3446298189643
7.35367683841921,42.3446298189643
7.36368184092046,42.3446298189643
7.37368684342171,42.3446298189643
7.38369184592296,42.3446298189643
7.39369684842421,42.3446298189643
7.40370185092546,42.3446298189643
7.41370685342671,42.3446298189643
7.42371185592796,42.3446298189643
7.43371685842921,42.3446298189643
7.44372186093047,42.3446298189643
7.45372686343172,42.3446298189643
7.46373186593297,42.3446298189643
7.47373686843422,42.3446298189643
7.48374187093547,42.3446298189643
7.49374687343672,42.3446298189643
7.50375187593797,42.3446298189643
7.51375687843922,42.3446298189643
7.52376188094047,42.3446298189643
7.53376688344172,42.3446298189643
7.54377188594297,42.3446298189643
7.55377688844422,42.3446298189643
7.56378189094547,42.3446298189643
7.57378689344672,42.3446298189643
7.58379189594797,42.3446298189643
7.59379689844922,42.3446298189643
7.60380190095047,42.3446298189643
7.61380690345173,42.3446298189643
7.62381190595298,42.3446298189643
7.63381690845423,42.3446298189643
7.64382191095548,42.3446298189643
7.65382691345673,42.3446298189643
7.66383191595798,42.3446298189643
7.67383691845923,42.3446298189643
7.68384192096048,42.3446298189643
7.69384692346173,42.3446298189643
7.70385192596298,42.3446298189643
7.71385692846423,42.3446298189643
7.72386193096548,42.3446298189643
7.73386693346673,42.3446298189643
7.74387193596798,42.3446298189643
7.75387693846923,42.3446298189643
7.76388194097049,42.3446298189643
7.77388694347174,42.3446298189643
7.78389194597299,42.3446298189643
7.79389694847424,42.3446298189643
7.80390195097549,42.3446298189643
7.81390695347674,42.3446298189643
7.82391195597799,42.3446298189643
7.83391695847924,42.3446298189643
7.84392196098049,42.3446298189643
7.85392696348174,42.3446298189643
7.86393196598299,42.3446298189643
7.87393696848424,42.3446298189643
7.88394197098549,42.3446298189643
7.89394697348674,42.3446298189643
7.90395197598799,42.3446298189643
7.91395697848924,42.3446298189643
7.9239619809905,42.3446298189643
7.93396698349175,42.3446298189643
7.943971985993,42.3446298189643
7.95397698849425,42.3446298189643
7.9639819909955,42.3446298189643
7.97398699349675,42.3446298189643
7.983991995998,42.3446298189643
7.99399699849925,42.3446298189643
8.0040020010005,42.3446298189643
8.01400700350175,42.3446298189643
8.024012006003,42.3446298189643
8.03401700850425,42.3446298189643
8.0440220110055,42.3446298189643
8.05402701350675,42.3446298189643
8.064032016008,42.3446298189643
8.07403701850926,42.3446298189643
8.08404202101051,42.3446298189643
8.09404702351176,42.3446298189643
8.10405202601301,42.3446298189643
8.11405702851426,42.3446298189643
8.12406203101551,42.3446298189643
8.13406703351676,42.3446298189643
8.14407203601801,42.3446298189643
8.15407703851926,42.3446298189643
8.16408204102051,42.3446298189643
8.17408704352176,42.3446298189643
8.18409204602301,42.3446298189643
8.19409704852426,42.3446298189643
8.20410205102551,42.3446298189643
8.21410705352676,42.3446298189643
8.22411205602801,42.3446298189643
8.23411705852926,42.3446298189643
8.24412206103051,42.3446298189643
8.25412706353177,42.3446298189643
8.26413206603302,42.3446298189643
8.27413706853427,42.3446298189643
8.28414207103552,42.3446298189643
8.29414707353677,42.3446298189643
8.30415207603802,42.3446298189643
8.31415707853927,42.3446298189643
8.32416208104052,42.3446298189643
8.33416708354177,42.3446298189643
8.34417208604302,42.3446298189643
8.35417708854427,42.3446298189643
8.36418209104552,42.3446298189643
8.37418709354677,42.3446298189643
8.38419209604802,42.3446298189643
8.39419709854927,42.3446298189643
8.40420210105053,42.3446298189643
8.41420710355178,42.3446298189643
8.42421210605303,42.3446298189643
8.43421710855428,42.3446298189643
8.44422211105553,42.3446298189643
8.45422711355678,42.3446298189643
8.46423211605803,42.3446298189643
8.47423711855928,42.3446298189643
8.48424212106053,42.3446298189643
8.49424712356178,42.3446298189643
8.50425212606303,42.3446298189643
8.51425712856428,42.3446298189643
8.52426213106553,42.3446298189643
8.53426713356678,42.3446298189643
8.54427213606803,42.3446298189643
8.55427713856928,42.3446298189643
8.56428214107054,42.3446298189643
8.57428714357179,42.3446298189643
8.58429214607304,42.3446298189643
8.59429714857429,42.3446298189643
8.60430215107554,42.3446298189643
8.61430715357679,42.3446298189643
8.62431215607804,42.3446298189643
8.63431715857929,42.3446298189643
8.64432216108054,42.3446298189643
8.65432716358179,42.3446298189643
8.66433216608304,42.3446298189643
8.67433716858429,42.3446298189643
8.68434217108554,42.3446298189643
8.69434717358679,42.3446298189643
8.70435217608804,42.3446298189643
8.71435717858929,42.3446298189643
8.72436218109054,42.3446298189643
8.7343671835918,42.3446298189643
8.74437218609305,42.3446298189643
8.7543771885943,42.3446298189643
8.76438219109555,42.3446298189643
8.7743871935968,42.3446298189643
8.78439219609805,42.3446298189643
8.7943971985993,42.3446298189643
8.80440220110055,42.3446298189643
8.8144072036018,42.3446298189643
8.82441220610305,42.3446298189643
8.8344172086043,42.3446298189643
8.84442221110555,42.3446298189643
8.8544272136068,42.3446298189643
8.86443221610805,42.3446298189643
8.87443721860931,42.3446298189643
8.88444222111056,42.3446298189643
8.89444722361181,42.3446298189643
8.90445222611306,42.3446298189643
8.91445722861431,42.3446298189643
8.92446223111556,42.3446298189643
8.93446723361681,42.3446298189643
8.94447223611806,42.3446298189643
8.95447723861931,42.3446298189643
8.96448224112056,42.3446298189643
8.97448724362181,42.3446298189643
8.98449224612306,42.3446298189643
8.99449724862431,42.3446298189643
9.00450225112556,42.3446298189643
9.01450725362681,42.3446298189643
9.02451225612806,42.3446298189643
9.03451725862931,42.3446298189643
9.04452226113056,42.3446298189643
9.05452726363182,42.3446298189643
9.06453226613307,42.3446298189643
9.07453726863432,42.3446298189643
9.08454227113557,42.3446298189643
9.09454727363682,42.3446298189643
9.10455227613807,42.3446298189643
9.11455727863932,42.3446298189643
9.12456228114057,42.3446298189643
9.13456728364182,42.3446298189643
9.14457228614307,42.3446298189643
9.15457728864432,42.3446298189643
9.16458229114557,42.3446298189643
9.17458729364682,42.3446298189643
9.18459229614807,42.3446298189643
9.19459729864932,42.3446298189643
9.20460230115058,42.3446298189643
9.21460730365183,42.3446298189643
9.22461230615308,42.3446298189643
9.23461730865433,42.3446298189643
9.24462231115558,42.3446298189643
9.25462731365683,42.3446298189643
9.26463231615808,42.3446298189643
9.27463731865933,42.3446298189643
9.28464232116058,42.3446298189643
9.29464732366183,42.3446298189643
9.30465232616308,42.3446298189643
9.31465732866433,42.3446298189643
9.32466233116558,42.3446298189643
9.33466733366683,42.3446298189643
9.34467233616808,42.3446298189643
9.35467733866933,42.3446298189643
9.36468234117059,42.3446298189643
9.37468734367184,42.3446298189643
9.38469234617309,42.3446298189643
9.39469734867434,42.3446298189643
9.40470235117559,42.3446298189643
9.41470735367684,42.3446298189643
9.42471235617809,42.3446298189643
9.43471735867934,42.3446298189643
9.44472236118059,42.3446298189643
9.45472736368184,42.3446298189643
9.46473236618309,42.3446298189643
9.47473736868434,42.3446298189643
9.48474237118559,42.3446298189643
9.49474737368684,42.3446298189643
9.50475237618809,42.3446298189643
9.51475737868934,42.3446298189643
9.52476238119059,42.3446298189643
9.53476738369185,42.3446298189643
9.5447723861931,42.3446298189643
9.55477738869435,42.3446298189643
9.5647823911956,42.3446298189643
9.57478739369685,42.3446298189643
9.5847923961981,42.3446298189643
9.59479739869935,42.3446298189643
9.6048024012006,42.3446298189643
9.61480740370185,42.3446298189643
9.6248124062031,42.3446298189643
9.63481740870435,42.3446298189643
9.6448224112056,42.3446298189643
9.65482741370685,42.3446298189643
9.6648324162081,42.3446298189643
9.67483741870936,42.3446298189643
9.68484242121061,42.3446298189643
9.69484742371186,42.3446298189643
9.70485242621311,42.3446298189643
9.71485742871436,42.3446298189643
9.72486243121561,42.3446298189643
9.73486743371686,42.3446298189643
9.74487243621811,42.3446298189643
9.75487743871936,42.3446298189643
9.76488244122061,42.3446298189643
9.77488744372186,42.3446298189643
9.78489244622311,42.3446298189643
9.79489744872436,42.3446298189643
9.80490245122561,42.3446298189643
9.81490745372686,42.3446298189643
9.82491245622811,42.3446298189643
9.83491745872936,42.3446298189643
9.84492246123061,42.3446298189643
9.85492746373187,42.3446298189643
9.86493246623312,42.3446298189643
9.87493746873437,42.3446298189643
9.88494247123562,42.3446298189643
9.89494747373687,42.3446298189643
9.90495247623812,42.3446298189643
9.91495747873937,42.3446298189643
9.92496248124062,42.3446298189643
9.93496748374187,42.3446298189643
9.94497248624312,42.3446298189643
9.95497748874437,42.3446298189643
9.96498249124562,42.3446298189643
9.97498749374687,42.3446298189643
9.98499249624812,42.3446298189643
9.99499749874937,42.3446298189643
10.0050025012506,42.3446298189643
10.0150075037519,42.3446298189643
10.0250125062531,42.3446298189643
10.0350175087544,42.3446298189643
10.0450225112556,42.3446298189643
10.0550275137569,42.3446298189643
10.0650325162581,42.3446298189643
10.0750375187594,42.3446298189643
10.0850425212606,42.3446298189643
10.0950475237619,42.3446298189643
10.1050525262631,42.3446298189643
10.1150575287644,42.3446298189643
10.1250625312656,42.3446298189643
10.1350675337669,42.3446298189643
10.1450725362681,42.3446298189643
10.1550775387694,42.3446298189643
10.1650825412706,42.3446298189643
10.1750875437719,42.3446298189643
10.1850925462731,42.3446298189643
10.1950975487744,42.3446298189643
10.2051025512756,42.3446298189643
10.2151075537769,42.3446298189643
10.2251125562781,42.3446298189643
10.2351175587794,42.3446298189643
10.2451225612806,42.3446298189643
10.2551275637819,42.3446298189643
10.2651325662831,42.3446298189643
10.2751375687844,42.3446298189643
10.2851425712856,42.3446298189643
10.2951475737869,42.3446298189643
10.3051525762881,42.3446298189643
10.3151575787894,42.3446298189643
10.3251625812906,42.3446298189643
10.3351675837919,42.3446298189643
10.3451725862931,42.3446298189643
10.3551775887944,42.3446298189643
10.3651825912956,42.3446298189643
10.3751875937969,42.3446298189643
10.3851925962981,42.3446298189643
10.3951975987994,42.3446298189643
10.4052026013007,42.3446298189643
10.4152076038019,42.3446298189643
10.4252126063032,42.3446298189643
10.4352176088044,42.3446298189643
10.4452226113057,42.3446298189643
10.4552276138069,42.3446298189643
10.4652326163082,42.3446298189643
10.4752376188094,42.3446298189643
10.4852426213107,42.3446298189643
10.4952476238119,42.3446298189643
10.5052526263132,42.3446298189643
10.5152576288144,42.3446298189643
10.5252626313157,42.3446298189643
10.5352676338169,42.3446298189643
10.5452726363182,42.3446298189643
10.5552776388194,42.3446298189643
10.5652826413207,42.3446298189643
10.5752876438219,42.3446298189643
10.5852926463232,42.3446298189643
10.5952976488244,42.3446298189643
10.6053026513257,42.3446298189643
10.6153076538269,42.3446298189643
10.6253126563282,42.3446298189643
10.6353176588294,42.3446298189643
10.6453226613307,42.3446298189643
10.6553276638319,42.3446298189643
10.6653326663332,42.3446298189643
10.6753376688344,42.3446298189643
10.6853426713357,42.3446298189643
10.6953476738369,42.3446298189643
10.7053526763382,42.3446298189643
10.7153576788394,42.3446298189643
10.7253626813407,42.3446298189643
10.7353676838419,42.3446298189643
10.7453726863432,42.3446298189643
10.7553776888444,42.3446298189643
10.7653826913457,42.3446298189643
10.7753876938469,42.3446298189643
10.7853926963482,42.3446298189643
10.7953976988494,42.3446298189643
10.8054027013507,42.3446298189643
10.8154077038519,42.3446298189643
10.8254127063532,42.3446298189643
10.8354177088544,42.3446298189643
10.8454227113557,42.3446298189643
10.8554277138569,42.3446298189643
10.8654327163582,42.3446298189643
10.8754377188594,42.3446298189643
10.8854427213607,42.3446298189643
10.8954477238619,42.3446298189643
10.9054527263632,42.3446298189643
10.9154577288644,42.3446298189643
10.9254627313657,42.3446298189643
10.9354677338669,42.3446298189643
10.9454727363682,42.3446298189643
10.9554777388694,42.3446298189643
10.9654827413707,42.3446298189643
10.9754877438719,42.3446298189643
10.9854927463732,42.3446298189643
10.9954977488744,42.3446298189643
11.0055027513757,42.3446298189643
11.0155077538769,42.3446298189643
11.0255127563782,42.3446298189643
11.0355177588794,42.3446298189643
11.0455227613807,42.3446298189643
11.0555277638819,42.3446298189643
11.0655327663832,42.3446298189643
11.0755377688844,42.3446298189643
11.0855427713857,42.3446298189643
11.0955477738869,42.3446298189643
11.1055527763882,42.3446298189643
11.1155577788894,42.3446298189643
11.1255627813907,42.3446298189643
11.1355677838919,42.3446298189643
11.1455727863932,42.3446298189643
11.1555777888944,42.3446298189643
11.1655827913957,42.3446298189643
11.1755877938969,42.3446298189643
11.1855927963982,42.3446298189643
11.1955977988994,42.3446298189643
11.2056028014007,42.3446298189643
11.215607803902,42.3446298189643
11.2256128064032,42.3446298189643
11.2356178089045,42.3446298189643
11.2456228114057,42.3446298189643
11.255627813907,42.3446298189643
11.2656328164082,42.3446298189643
11.2756378189095,42.3446298189643
11.2856428214107,42.3446298189643
11.295647823912,42.3446298189643
11.3056528264132,42.3446298189643
11.3156578289145,42.3446298189643
11.3256628314157,42.3446298189643
11.335667833917,42.3446298189643
11.3456728364182,42.3446298189643
11.3556778389195,42.3446298189643
11.3656828414207,42.3446298189643
11.375687843922,42.3446298189643
11.3856928464232,42.3446298189643
11.3956978489245,42.3446298189643
11.4057028514257,42.3446298189643
11.415707853927,42.3446298189643
11.4257128564282,42.3446298189643
11.4357178589295,42.3446298189643
11.4457228614307,42.3446298189643
11.455727863932,42.3446298189643
11.4657328664332,42.3446298189643
11.4757378689345,42.3446298189643
11.4857428714357,42.3446298189643
11.495747873937,42.3446298189643
11.5057528764382,42.3446298189643
11.5157578789395,42.3446298189643
11.5257628814407,42.3446298189643
11.535767883942,42.3446298189643
11.5457728864432,42.3446298189643
11.5557778889445,42.3446298189643
11.5657828914457,42.3446298189643
11.575787893947,42.3446298189643
11.5857928964482,42.3446298189643
11.5957978989495,42.3446298189643
11.6058029014507,42.3446298189643
11.615807903952,42.3446298189643
11.6258129064532,42.3446298189643
11.6358179089545,42.3446298189643
11.6458229114557,42.3446298189643
11.655827913957,42.3446298189643
11.6658329164582,42.3446298189643
11.6758379189595,42.3446298189643
11.6858429214607,42.3446298189643
11.695847923962,42.3446298189643
11.7058529264632,42.3446298189643
11.7158579289645,42.3446298189643
11.7258629314657,42.3446298189643
11.735867933967,42.3446298189643
11.7458729364682,42.3446298189643
11.7558779389695,42.3446298189643
11.7658829414707,42.3446298189643
11.775887943972,42.3446298189643
11.7858929464732,42.3446298189643
11.7958979489745,42.3446298189643
11.8059029514757,42.3446298189643
11.815907953977,42.3446298189643
11.8259129564782,42.3446298189643
11.8359179589795,42.3446298189643
11.8459229614807,42.3446298189643
11.855927963982,42.3446298189643
11.8659329664832,42.3446298189643
11.8759379689845,42.3446298189643
11.8859429714857,42.3446298189643
11.895947973987,42.3446298189643
11.9059529764882,42.3446298189643
11.9159579789895,42.3446298189643
11.9259629814907,42.3446298189643
11.935967983992,42.3446298189643
11.9459729864932,42.3446298189643
11.9559779889945,42.3446298189643
11.9659829914957,42.3446298189643
11.975987993997,42.3446298189643
11.9859929964982,42.3446298189643
11.9959979989995,42.3446298189643
12.0060030015007,42.3446298189643
12.016008004002,42.3446298189643
12.0260130065033,42.3446298189643
12.0360180090045,42.3446298189643
12.0460230115058,42.3446298189643
12.056028014007,42.3446298189643
12.0660330165083,42.3446298189643
12.0760380190095,42.3446298189643
12.0860430215108,42.3446298189643
12.096048024012,42.3446298189643
12.1060530265133,42.3446298189643
12.1160580290145,42.3446298189643
12.1260630315158,42.3446298189643
12.136068034017,42.3446298189643
12.1460730365183,42.3446298189643
12.1560780390195,42.3446298189643
12.1660830415208,42.3446298189643
12.176088044022,42.3446298189643
12.1860930465233,42.3446298189643
12.1960980490245,42.3446298189643
12.2061030515258,42.3446298189643
12.216108054027,42.3446298189643
12.2261130565283,42.3446298189643
12.2361180590295,42.3446298189643
12.2461230615308,42.3446298189643
12.256128064032,42.3446298189643
12.2661330665333,42.3446298189643
12.2761380690345,42.3446298189643
12.2861430715358,42.3446298189643
12.296148074037,42.3446298189643
12.3061530765383,42.3446298189643
12.3161580790395,42.3446298189643
12.3261630815408,42.3446298189643
12.336168084042,42.3446298189643
12.3461730865433,42.3446298189643
12.3561780890445,42.3446298189643
12.3661830915458,42.3446298189643
12.376188094047,42.3446298189643
12.3861930965483,42.3446298189643
12.3961980990495,42.3446298189643
12.4062031015508,42.3446298189643
12.416208104052,42.3446298189643
12.4262131065533,42.3446298189643
12.4362181090545,42.3446298189643
12.4462231115558,42.3446298189643
12.456228114057,42.3446298189643
12.4662331165583,42.3446298189643
12.4762381190595,42.3446298189643
12.4862431215608,42.3446298189643
12.496248124062,42.3446298189643
12.5062531265633,42.3446298189643
12.5162581290645,42.3446298189643
12.5262631315658,42.3446298189643
12.536268134067,42.3446298189643
12.5462731365683,42.3446298189643
12.5562781390695,42.3446298189643
12.5662831415708,42.3446298189643
12.576288144072,42.3446298189643
12.5862931465733,42.3446298189643
12.5962981490745,42.3446298189643
12.6063031515758,42.3446298189643
12.616308154077,42.3446298189643
12.6263131565783,42.3446298189643
12.6363181590795,42.3446298189643
12.6463231615808,42.3446298189643
12.656328164082,42.3446298189643
12.6663331665833,42.3446298189643
12.6763381690845,42.3446298189643
12.6863431715858,42.3446298189643
12.696348174087,42.3446298189643
12.7063531765883,42.3446298189643
12.7163581790895,42.3446298189643
12.7263631815908,42.3446298189643
12.736368184092,42.3446298189643
12.7463731865933,42.3446298189643
12.7563781890945,42.3446298189643
12.7663831915958,42.3446298189643
12.776388194097,42.3446298189643
12.7863931965983,42.3446298189643
12.7963981990995,42.3446298189643
12.8064032016008,42.3446298189643
12.8164082041021,42.3446298189643
12.8264132066033,42.3446298189643
12.8364182091046,42.3446298189643
12.8464232116058,42.3446298189643
12.8564282141071,42.3446298189643
12.8664332166083,42.3446298189643
12.8764382191096,42.3446298189643
12.8864432216108,42.3446298189643
12.8964482241121,42.3446298189643
12.9064532266133,42.3446298189643
12.9164582291146,42.3446298189643
12.9264632316158,42.3446298189643
12.9364682341171,42.3446298189643
12.9464732366183,42.3446298189643
12.9564782391196,42.3446298189643
12.9664832416208,42.3446298189643
12.9764882441221,42.3446298189643
12.9864932466233,42.3446298189643
12.9964982491246,42.3446298189643
13.0065032516258,42.3446298189643
13.0165082541271,42.3446298189643
13.0265132566283,42.3446298189643
13.0365182591296,42.3446298189643
13.0465232616308,42.3446298189643
13.0565282641321,42.3446298189643
13.0665332666333,42.3446298189643
13.0765382691346,42.3446298189643
13.0865432716358,42.3446298189643
13.0965482741371,42.3446298189643
13.1065532766383,42.3446298189643
13.1165582791396,42.3446298189643
13.1265632816408,42.3446298189643
13.1365682841421,42.3446298189643
13.1465732866433,42.3446298189643
13.1565782891446,42.3446298189643
13.1665832916458,42.3446298189643
13.1765882941471,42.3446298189643
13.1865932966483,42.3446298189643
13.1965982991496,42.3446298189643
13.2066033016508,42.3446298189643
13.2166083041521,42.3446298189643
13.2266133066533,42.3446298189643
13.2366183091546,42.3446298189643
13.2466233116558,42.3446298189643
13.2566283141571,42.3446298189643
13.2666333166583,42.3446298189643
13.2766383191596,42.3446298189643
13.2866433216608,42.3446298189643
13.2966483241621,42.3446298189643
13.3066533266633,42.3446298189643
13.3166583291646,42.3446298189643
13.3266633316658,42.3446298189643
13.3366683341671,42.3446298189643
13.3466733366683,42.3446298189643
13.3566783391696,42.3446298189643
13.3666833416708,42.3446298189643
13.3766883441721,42.3446298189643
13.3866933466733,42.3446298189643
13.3966983491746,42.3446298189643
13.4067033516758,42.3446298189643
13.4167083541771,42.3446298189643
13.4267133566783,42.3446298189643
13.4367183591796,42.3446298189643
13.4467233616808,42.3446298189643
13.4567283641821,42.3446298189643
13.4667333666833,42.3446298189643
13.4767383691846,42.3446298189643
13.4867433716858,42.3446298189643
13.4967483741871,42.3446298189643
13.5067533766883,42.3446298189643
13.5167583791896,42.3446298189643
13.5267633816908,42.3446298189643
13.5367683841921,42.3446298189643
13.5467733866933,42.3446298189643
13.5567783891946,42.3446298189643
13.5667833916958,42.3446298189643
13.5767883941971,42.3446298189643
13.5867933966983,42.3446298189643
13.5967983991996,42.3446298189643
13.6068034017008,42.3446298189643
13.6168084042021,42.3446298189643
13.6268134067034,42.3446298189643
13.6368184092046,42.3446298189643
13.6468234117059,42.3446298189643
13.6568284142071,42.3446298189643
13.6668334167084,42.3446298189643
13.6768384192096,42.3446298189643
13.6868434217109,42.3446298189643
13.6968484242121,42.3446298189643
13.7068534267134,42.3446298189643
13.7168584292146,42.3446298189643
13.7268634317159,42.3446298189643
13.7368684342171,42.3446298189643
13.7468734367184,42.3446298189643
13.7568784392196,42.3446298189643
13.7668834417209,42.3446298189643
13.7768884442221,42.3446298189643
13.7868934467234,42.3446298189643
13.7968984492246,42.3446298189643
13.8069034517259,42.3446298189643
13.8169084542271,42.3446298189643
13.8269134567284,42.3446298189643
13.8369184592296,42.3446298189643
13.8469234617309,42.3446298189643
13.8569284642321,42.3446298189643
13.8669334667334,42.3446298189643
13.8769384692346,42.3446298189643
13.8869434717359,42.3446298189643
13.8969484742371,42.3446298189643
13.9069534767384,42.3446298189643
13.9169584792396,42.3446298189643
13.9269634817409,42.3446298189643
13.9369684842421,42.3446298189643
13.9469734867434,42.3446298189643
13.9569784892446,42.3446298189643
13.9669834917459,42.3446298189643
13.9769884942471,42.3446298189643
13.9869934967484,42.3446298189643
13.9969984992496,42.3446298189643
14.0070035017509,42.3446298189643
14.0170085042521,42.3446298189643
14.0270135067534,42.3446298189643
14.0370185092546,42.3446298189643
14.0470235117559,42.3446298189643
14.0570285142571,42.3446298189643
14.0670335167584,42.3446298189643
14.0770385192596,42.3446298189643
14.0870435217609,42.3446298189643
14.0970485242621,42.3446298189643
14.1070535267634,42.3446298189643
14.1170585292646,42.3446298189643
14.1270635317659,42.3446298189643
14.1370685342671,42.3446298189643
14.1470735367684,42.3446298189643
14.1570785392696,42.3446298189643
14.1670835417709,42.3446298189643
14.1770885442721,42.3446298189643
14.1870935467734,42.3446298189643
14.1970985492746,42.3446298189643
14.2071035517759,42.3446298189643
14.2171085542771,42.3446298189643
14.2271135567784,42.3446298189643
14.2371185592796,42.3446298189643
14.2471235617809,42.3446298189643
14.2571285642821,42.3446298189643
14.2671335667834,42.3446298189643
14.2771385692846,42.3446298189643
14.2871435717859,42.3446298189643
14.2971485742871,42.3446298189643
14.3071535767884,42.3446298189643
14.3171585792896,42.3446298189643
14.3271635817909,42.3446298189643
14.3371685842921,42.3446298189643
14.3471735867934,42.3446298189643
14.3571785892946,42.3446298189643
14.3671835917959,42.3446298189643
14.3771885942971,42.3446298189643
14.3871935967984,42.3446298189643
14.3971985992996,42.3446298189643
14.4072036018009,42.3446298189643
14.4172086043022,42.3446298189643
14.4272136068034,42.3446298189643
14.4372186093047,42.3446298189643
14.4472236118059,42.3446298189643
14.4572286143072,42.3446298189643
14.4672336168084,42.3446298189643
14.4772386193097,42.3446298189643
14.4872436218109,42.3446298189643
14.4972486243122,42.3446298189643
14.5072536268134,42.3446298189643
14.5172586293147,42.3446298189643
14.5272636318159,42.3446298189643
14.5372686343172,42.3446298189643
14.5472736368184,42.3446298189643
14.5572786393197,42.3446298189643
14.5672836418209,42.3446298189643
14.5772886443222,42.3446298189643
14.5872936468234,42.3446298189643
14.5972986493247,42.3446298189643
14.6073036518259,42.3446298189643
14.6173086543272,42.3446298189643
14.6273136568284,42.3446298189643
14.6373186593297,42.3446298189643
14.6473236618309,42.3446298189643
14.6573286643322,42.3446298189643
14.6673336668334,42.3446298189643
14.6773386693347,42.3446298189643
14.6873436718359,42.3446298189643
14.6973486743372,42.3446298189643
14.7073536768384,42.3446298189643
14.7173586793397,42.3446298189643
14.7273636818409,42.3446298189643
14.7373686843422,42.3446298189643
14.7473736868434,42.3446298189643
14.7573786893447,42.3446298189643
14.7673836918459,42.3446298189643
14.7773886943472,42.3446298189643
14.7873936968484,42.3446298189643
14.7973986993497,42.3446298189643
14.8074037018509,42.3446298189643
14.8174087043522,42.3446298189643
14.8274137068534,42.3446298189643
14.8374187093547,42.3446298189643
14.8474237118559,42.3446298189643
14.8574287143572,42.3446298189643
14.8674337168584,42.3446298189643
14.8774387193597,42.3446298189643
14.8874437218609,42.3446298189643
14.8974487243622,42.3446298189643
14.9074537268634,42.3446298189643
14.9174587293647,42.3446298189643
14.9274637318659,42.3446298189643
14.9374687343672,42.3446298189643
14.9474737368684,42.3446298189643
14.9574787393697,42.3446298189643
14.9674837418709,42.3446298189643
14.9774887443722,42.3446298189643
14.9874937468734,42.3446298189643
14.9974987493747,42.3446298189643
15.0075037518759,42.3446298189643
15.0175087543772,42.3446298189643
15.0275137568784,42.3446298189643
15.0375187593797,42.3446298189643
15.0475237618809,42.3446298189643
15.0575287643822,42.3446298189643
15.0675337668834,42.3446298189643
15.0775387693847,42.3446298189643
15.0875437718859,42.3446298189643
15.0975487743872,42.3446298189643
15.1075537768884,42.3446298189643
15.1175587793897,42.3446298189643
15.1275637818909,42.3446298189643
15.1375687843922,42.3446298189643
15.1475737868934,42.3446298189643
15.1575787893947,42.3446298189643
15.1675837918959,42.3446298189643
15.1775887943972,42.3446298189643
15.1875937968984,42.3446298189643
15.1975987993997,42.3446298189643
15.2076038019009,42.3446298189643
15.2176088044022,42.3446298189643
15.2276138069035,42.3446298189643
15.2376188094047,42.3446298189643
15.247623811906,42.3446298189643
15.2576288144072,42.3446298189643
15.2676338169085,42.3446298189643
15.2776388194097,42.3446298189643
15.287643821911,42.3446298189643
15.2976488244122,42.3446298189643
15.3076538269135,42.3446298189643
15.3176588294147,42.3446298189643
15.327663831916,42.3446298189643
15.3376688344172,42.3446298189643
15.3476738369185,42.3446298189643
15.3576788394197,42.3446298189643
15.367683841921,42.3446298189643
15.3776888444222,42.3446298189643
15.3876938469235,42.3446298189643
15.3976988494247,42.3446298189643
15.407703851926,42.3446298189643
15.4177088544272,42.3446298189643
15.4277138569285,42.3446298189643
15.4377188594297,42.3446298189643
15.447723861931,42.3446298189643
15.4577288644322,42.3446298189643
15.4677338669335,42.3446298189643
15.4777388694347,42.3446298189643
15.487743871936,42.3446298189643
15.4977488744372,42.3446298189643
15.5077538769385,42.3446298189643
15.5177588794397,42.3446298189643
15.527763881941,42.3446298189643
15.5377688844422,42.3446298189643
15.5477738869435,42.3446298189643
15.5577788894447,42.3446298189643
15.567783891946,42.3446298189643
15.5777888944472,42.3446298189643
15.5877938969485,42.3446298189643
15.5977988994497,42.3446298189643
15.607803901951,42.3446298189643
15.6178089044522,42.3446298189643
15.6278139069535,42.3446298189643
15.6378189094547,42.3446298189643
15.647823911956,42.3446298189643
15.6578289144572,42.3446298189643
15.6678339169585,42.3446298189643
15.6778389194597,42.3446298189643
15.687843921961,42.3446298189643
15.6978489244622,42.3446298189643
15.7078539269635,42.3446298189643
15.7178589294647,42.3446298189643
15.727863931966,42.3446298189643
15.7378689344672,42.3446298189643
15.7478739369685,42.3446298189643
15.7578789394697,42.3446298189643
15.767883941971,42.3446298189643
15.7778889444722,42.3446298189643
15.7878939469735,42.3446298189643
15.7978989494747,42.3446298189643
15.807903951976,42.3446298189643
15.8179089544772,42.3446298189643
15.8279139569785,42.3446298189643
15.8379189594797,42.3446298189643
15.847923961981,42.3446298189643
15.8579289644822,42.3446298189643
15.8679339669835,42.3446298189643
15.8779389694847,42.3446298189643
15.887943971986,42.3446298189643
15.8979489744872,42.3446298189643
15.9079539769885,42.3446298189643
15.9179589794897,42.3446298189643
15.927963981991,42.3446298189643
15.9379689844922,42.3446298189643
15.9479739869935,42.3446298189643
15.9579789894947,42.3446298189643
15.967983991996,42.3446298189643
15.9779889944972,42.3446298189643
15.9879939969985,42.3446298189643
15.9979989994997,42.3446298189643
16.008004002001,42.3446298189643
16.0180090045023,42.3446298189643
16.0280140070035,42.3446298189643
16.0380190095048,42.3446298189643
16.048024012006,42.3446298189643
16.0580290145073,42.3446298189643
16.0680340170085,42.3446298189643
16.0780390195098,42.3446298189643
16.088044022011,42.3446298189643
16.0980490245123,42.3446298189643
16.1080540270135,42.3446298189643
16.1180590295148,42.3446298189643
16.128064032016,42.3446298189643
16.1380690345173,42.3446298189643
16.1480740370185,42.3446298189643
16.1580790395198,42.3446298189643
16.168084042021,42.3446298189643
16.1780890445223,42.3446298189643
16.1880940470235,42.3446298189643
16.1980990495248,42.3446298189643
16.208104052026,42.3446298189643
16.2181090545273,42.3446298189643
16.2281140570285,42.3446298189643
16.2381190595298,42.3446298189643
16.248124062031,42.3446298189643
16.2581290645323,42.3446298189643
16.2681340670335,42.3446298189643
16.2781390695348,42.3446298189643
16.288144072036,42.3446298189643
16.2981490745373,42.3446298189643
16.3081540770385,42.3446298189643
16.3181590795398,42.3446298189643
16.328164082041,42.3446298189643
16.3381690845423,42.3446298189643
16.3481740870435,42.3446298189643
16.3581790895448,42.3446298189643
16.368184092046,42.3446298189643
16.3781890945473,42.3446298189643
16.3881940970485,42.3446298189643
16.3981990995498,42.3446298189643
16.408204102051,42.3446298189643
16.4182091045523,42.3446298189643
16.4282141070535,42.3446298189643
16.4382191095548,42.3446298189643
16.448224112056,42.3446298189643
16.4582291145573,42.3446298189643
16.4682341170585,42.3446298189643
16.4782391195598,42.3446298189643
16.488244122061,42.3446298189643
16.4982491245623,42.3446298189643
16.5082541270635,42.3446298189643
16.5182591295648,42.3446298189643
16.528264132066,42.3446298189643
16.5382691345673,42.3446298189643
16.5482741370685,42.3446298189643
16.5582791395698,42.3446298189643
16.568284142071,42.3446298189643
16.5782891445723,42.3446298189643
16.5882941470735,42.3446298189643
16.5982991495748,42.3446298189643
16.608304152076,42.3446298189643
16.6183091545773,42.3446298189643
16.6283141570785,42.3446298189643
16.6383191595798,42.3446298189643
16.648324162081,42.3446298189643
16.6583291645823,42.3446298189643
16.6683341670835,42.3446298189643
16.6783391695848,42.3446298189643
16.688344172086,42.3446298189643
16.6983491745873,42.3446298189643
16.7083541770885,42.3446298189643
16.7183591795898,42.3446298189643
16.728364182091,42.3446298189643
16.7383691845923,42.3446298189643
16.7483741870935,42.3446298189643
16.7583791895948,42.3446298189643
16.768384192096,42.3446298189643
16.7783891945973,42.3446298189643
16.7883941970985,42.3446298189643
16.7983991995998,42.3446298189643
16.8084042021011,42.3446298189643
16.8184092046023,42.3446298189643
16.8284142071036,42.3446298189643
16.8384192096048,42.3446298189643
16.8484242121061,42.3446298189643
16.8584292146073,42.3446298189643
16.8684342171086,42.3446298189643
16.8784392196098,42.3446298189643
16.8884442221111,42.3446298189643
16.8984492246123,42.3446298189643
16.9084542271136,42.3446298189643
16.9184592296148,42.3446298189643
16.9284642321161,42.3446298189643
16.9384692346173,42.3446298189643
16.9484742371186,42.3446298189643
16.9584792396198,42.3446298189643
16.9684842421211,42.3446298189643
16.9784892446223,42.3446298189643
16.9884942471236,42.3446298189643
16.9984992496248,42.3446298189643
17.0085042521261,42.3446298189643
17.0185092546273,42.3446298189643
17.0285142571286,42.3446298189643
17.0385192596298,42.3446298189643
17.0485242621311,42.3446298189643
17.0585292646323,42.3446298189643
17.0685342671336,42.3446298189643
17.0785392696348,42.3446298189643
17.0885442721361,42.3446298189643
17.0985492746373,42.3446298189643
17.1085542771386,42.3446298189643
17.1185592796398,42.3446298189643
17.1285642821411,42.3446298189643
17.1385692846423,42.3446298189643
17.1485742871436,42.3446298189643
17.1585792896448,42.3446298189643
17.1685842921461,42.3446298189643
17.1785892946473,42.3446298189643
17.1885942971486,42.3446298189643
17.1985992996498,42.3446298189643
17.2086043021511,42.3446298189643
17.2186093046523,42.3446298189643
17.2286143071536,42.3446298189643
17.2386193096548,42.3446298189643
17.2486243121561,42.3446298189643
17.2586293146573,42.3446298189643
17.2686343171586,42.3446298189643
17.2786393196598,42.3446298189643
17.2886443221611,42.3446298189643
17.2986493246623,42.3446298189643
17.3086543271636,42.3446298189643
17.3186593296648,42.3446298189643
17.3286643321661,42.3446298189643
17.3386693346673,42.3446298189643
17.3486743371686,42.3446298189643
17.3586793396698,42.3446298189643
17.3686843421711,42.3446298189643
17.3786893446723,42.3446298189643
17.3886943471736,42.3446298189643
17.3986993496748,42.3446298189643
17.4087043521761,42.3446298189643
17.4187093546773,42.3446298189643
17.4287143571786,42.3446298189643
17.4387193596798,42.3446298189643
17.4487243621811,42.3446298189643
17.4587293646823,42.3446298189643
17.4687343671836,42.3446298189643
17.4787393696848,42.3446298189643
17.4887443721861,42.3446298189643
17.4987493746873,42.3446298189643
17.5087543771886,42.3446298189643
17.5187593796898,42.3446298189643
17.5287643821911,42.3446298189643
17.5387693846923,42.3446298189643
17.5487743871936,42.3446298189643
17.5587793896948,42.3446298189643
17.5687843921961,42.3446298189643
17.5787893946973,42.3446298189643
17.5887943971986,42.3446298189643
17.5987993996998,42.3446298189643
17.6088044022011,42.3446298189643
17.6188094047024,42.3446298189643
17.6288144072036,42.3446298189643
17.6388194097049,42.3446298189643
17.6488244122061,42.3446298189643
17.6588294147074,42.3446298189643
17.6688344172086,42.3446298189643
17.6788394197099,42.3446298189643
17.6888444222111,42.3446298189643
17.6988494247124,42.3446298189643
17.7088544272136,42.3446298189643
17.7188594297149,42.3446298189643
17.7288644322161,42.3446298189643
17.7388694347174,42.3446298189643
17.7488744372186,42.3446298189643
17.7588794397199,42.3446298189643
17.7688844422211,42.3446298189643
17.7788894447224,42.3446298189643
17.7888944472236,42.3446298189643
17.7988994497249,42.3446298189643
17.8089044522261,42.3446298189643
17.8189094547274,42.3446298189643
17.8289144572286,42.3446298189643
17.8389194597299,42.3446298189643
17.8489244622311,42.3446298189643
17.8589294647324,42.3446298189643
17.8689344672336,42.3446298189643
17.8789394697349,42.3446298189643
17.8889444722361,42.3446298189643
17.8989494747374,42.3446298189643
17.9089544772386,42.3446298189643
17.9189594797399,42.3446298189643
17.9289644822411,42.3446298189643
17.9389694847424,42.3446298189643
17.9489744872436,42.3446298189643
17.9589794897449,42.3446298189643
17.9689844922461,42.3446298189643
17.9789894947474,42.3446298189643
17.9889944972486,42.3446298189643
17.9989994997499,42.3446298189643
18.0090045022511,42.3446298189643
18.0190095047524,42.3446298189643
18.0290145072536,42.3446298189643
18.0390195097549,42.3446298189643
18.0490245122561,42.3446298189643
18.0590295147574,42.3446298189643
18.0690345172586,42.3446298189643
18.0790395197599,42.3446298189643
18.0890445222611,42.3446298189643
18.0990495247624,42.3446298189643
18.1090545272636,42.3446298189643
18.1190595297649,42.3446298189643
18.1290645322661,42.3446298189643
18.1390695347674,42.3446298189643
18.1490745372686,42.3446298189643
18.1590795397699,42.3446298189643
18.1690845422711,42.3446298189643
18.1790895447724,42.3446298189643
18.1890945472736,42.3446298189643
18.1990995497749,42.3446298189643
18.2091045522761,42.3446298189643
18.2191095547774,42.3446298189643
18.2291145572786,42.3446298189643
18.2391195597799,42.3446298189643
18.2491245622811,42.3446298189643
18.2591295647824,42.3446298189643
18.2691345672836,42.3446298189643
18.2791395697849,42.3446298189643
18.2891445722861,42.3446298189643
18.2991495747874,42.3446298189643
18.3091545772886,42.3446298189643
18.3191595797899,42.3446298189643
18.3291645822911,42.3446298189643
18.3391695847924,42.3446298189643
18.3491745872936,42.3446298189643
18.3591795897949,42.3446298189643
18.3691845922961,42.3446298189643
18.3791895947974,42.3446298189643
18.3891945972986,42.3446298189643
18.3991995997999,42.3446298189643
18.4092046023012,42.3446298189643
18.4192096048024,42.3446298189643
18.4292146073037,42.3446298189643
18.4392196098049,42.3446298189643
18.4492246123062,42.3446298189643
18.4592296148074,42.3446298189643
18.4692346173087,42.3446298189643
18.4792396198099,42.3446298189643
18.4892446223112,42.3446298189643
18.4992496248124,42.3446298189643
18.5092546273137,42.3446298189643
18.5192596298149,42.3446298189643
18.5292646323162,42.3446298189643
18.5392696348174,42.3446298189643
18.5492746373187,42.3446298189643
18.5592796398199,42.3446298189643
18.5692846423212,42.3446298189643
18.5792896448224,42.3446298189643
18.5892946473237,42.3446298189643
18.5992996498249,42.3446298189643
18.6093046523262,42.3446298189643
18.6193096548274,42.3446298189643
18.6293146573287,42.3446298189643
18.6393196598299,42.3446298189643
18.6493246623312,42.3446298189643
18.6593296648324,42.3446298189643
18.6693346673337,42.3446298189643
18.6793396698349,42.3446298189643
18.6893446723362,42.3446298189643
18.6993496748374,42.3446298189643
18.7093546773387,42.3446298189643
18.7193596798399,42.3446298189643
18.7293646823412,42.3446298189643
18.7393696848424,42.3446298189643
18.7493746873437,42.3446298189643
18.7593796898449,42.3446298189643
18.7693846923462,42.3446298189643
18.7793896948474,42.3446298189643
18.7893946973487,42.3446298189643
18.7993996998499,42.3446298189643
18.8094047023512,42.3446298189643
18.8194097048524,42.3446298189643
18.8294147073537,42.3446298189643
18.8394197098549,42.3446298189643
18.8494247123562,42.3446298189643
18.8594297148574,42.3446298189643
18.8694347173587,42.3446298189643
18.8794397198599,42.3446298189643
18.8894447223612,42.3446298189643
18.8994497248624,42.3446298189643
18.9094547273637,42.3446298189643
18.9194597298649,42.3446298189643
18.9294647323662,42.3446298189643
18.9394697348674,42.3446298189643
18.9494747373687,42.3446298189643
18.9594797398699,42.3446298189643
18.9694847423712,42.3446298189643
18.9794897448724,42.3446298189643
18.9894947473737,42.3446298189643
18.9994997498749,42.3446298189643
19.0095047523762,42.3446298189643
19.0195097548774,42.3446298189643
19.0295147573787,42.3446298189643
19.0395197598799,42.3446298189643
19.0495247623812,42.3446298189643
19.0595297648824,42.3446298189643
19.0695347673837,42.3446298189643
19.0795397698849,42.3446298189643
19.0895447723862,42.3446298189643
19.0995497748874,42.3446298189643
19.1095547773887,42.3446298189643
19.1195597798899,42.3446298189643
19.1295647823912,42.3446298189643
19.1395697848924,42.3446298189643
19.1495747873937,42.3446298189643
19.1595797898949,42.3446298189643
19.1695847923962,42.3446298189643
19.1795897948974,42.3446298189643
19.1895947973987,42.3446298189643
19.1995997998999,42.3446298189643
19.2096048024012,42.3446298189643
19.2196098049025,42.3446298189643
19.2296148074037,42.3446298189643
19.239619809905,42.3446298189643
19.2496248124062,42.3446298189643
19.2596298149075,42.3446298189643
19.2696348174087,42.3446298189643
19.27963981991,42.3446298189643
19.2896448224112,42.3446298189643
19.2996498249125,42.3446298189643
19.3096548274137,42.3446298189643
19.319659829915,42.3446298189643
19.3296648324162,42.3446298189643
19.3396698349175,42.3446298189643
19.3496748374187,42.3446298189643
19.35967983992,42.3446298189643
19.3696848424212,42.3446298189643
19.3796898449225,42.3446298189643
19.3896948474237,42.3446298189643
19.399699849925,42.3446298189643
19.4097048524262,42.3446298189643
19.4197098549275,42.3446298189643
19.4297148574287,42.3446298189643
19.43971985993,42.3446298189643
19.4497248624312,42.3446298189643
19.4597298649325,42.3446298189643
19.4697348674337,42.3446298189643
19.479739869935,42.3446298189643
19.4897448724362,42.3446298189643
19.4997498749375,42.3446298189643
19.5097548774387,42.3446298189643
19.51975987994,42.3446298189643
19.5297648824412,42.3446298189643
19.5397698849425,42.3446298189643
19.5497748874437,42.3446298189643
19.559779889945,42.3446298189643
19.5697848924462,42.3446298189643
19.5797898949475,42.3446298189643
19.5897948974487,42.3446298189643
19.59979989995,42.3446298189643
19.6098049024512,42.3446298189643
19.6198099049525,42.3446298189643
19.6298149074537,42.3446298189643
19.639819909955,42.3446298189643
19.6498249124562,42.3446298189643
19.6598299149575,42.3446298189643
19.6698349174587,42.3446298189643
19.67983991996,42.3446298189643
19.6898449224612,42.3446298189643
19.6998499249625,42.3446298189643
19.7098549274637,42.3446298189643
19.719859929965,42.3446298189643
19.7298649324662,42.3446298189643
19.7398699349675,42.3446298189643
19.7498749374687,42.3446298189643
19.75987993997,42.3446298189643
19.7698849424712,42.3446298189643
19.7798899449725,42.3446298189643
19.7898949474737,42.3446298189643
19.799899949975,42.3446298189643
19.8099049524762,42.3446298189643
19.8199099549775,42.3446298189643
19.8299149574787,42.3446298189643
19.83991995998,42.3446298189643
19.8499249624812,42.3446298189643
19.8599299649825,42.3446298189643
19.8699349674837,42.3446298189643
19.879939969985,42.3446298189643
19.8899449724862,42.3446298189643
19.8999499749875,42.3446298189643
19.9099549774887,42.3446298189643
19.91995997999,42.3446298189643
19.9299649824912,42.3446298189643
19.9399699849925,42.3446298189643
19.9499749874937,42.3446298189643
19.959979989995,42.3446298189643
19.9699849924962,42.3446298189643
19.9799899949975,42.3446298189643
19.9899949974987,42.3446298189643
20,42.3446298189643


==> Data/two_vehicle_headway_min.csv <==
time,headway
0,0.730849247724095
0.0125062531265633,0.730849247724095
0.0250125062531266,0.730849247724095
0.0375187593796898,0.730849247724095
0.0500250125062531,0.730849247724095
0.0625312656328164,0.730849247724095
0.0750375187593797,0.730849247724095
0.087543771885943,0.730849247724095
0.100050025012506,0.730849247724095
0.11255627813907,0.730849247724095
0.125062531265633,0.730849247724095
0.137568784392196,0.730849247724095
0.150075037518759,0.730849247724095
0.162581290645323,0.730849247724095
0.175087543771886,0.730849247724095
0.187593796898449,0.730849247724095
0.200100050025012,0.730849247724095
0.212606303151576,0.730849247724095
0.225112556278139,0.730849247724095
0.237618809404702,0.730849247724095
0.250125062531266,0.730849247724095
0.262631315657829,0.730849247724095
0.275137568784392,0.730849247724095
0.287643821910955,0.730849247724095
0.300150075037519,0.730849247724095
0.312656328164082,0.730849247724095
0.325162581290645,0.730849247724095
0.337668834417209,0.730849247724095
0.350175087543772,0.730849247724095
0.362681340670335,0.730849247724095
0.375187593796898,0.730849247724095
0.387693846923462,0.730849247724095
0.400200100050025,0.730849247724095
0.412706353176588,0.730849247724095
0.425212606303152,0.730849247724095
0.437718859429715,0.730849247724095
0.450225112556278,0.730849247724095
0.462731365682841,0.730849247724095
0.475237618809405,0.730849247724095
0.487743871935968,0.730849247724095
0.500250125062531,0.730849247724095
0.512756378189095,0.730849247724095
0.525262631315658,0.730849247724095
0.537768884442221,0.730849247724095
0.550275137568784,0.730849247724095
0.562781390695348,0.730849247724095
0.575287643821911,0.730849247724095
0.587793896948474,0.730849247724095
0.600300150075038,0.730849247724095
0.612806403201601,0.730849247724095
0.625312656328164,0.730849247724095
0.637818909454727,0.730849247724095
0.650325162581291,0.730849247724095
0.662831415707854,0.730849247724095
0.675337668834417,0.730849247724095
0.687843921960981,0.730849247724095
0.700350175087544,0.730849247724095
0.712856428214107,0.730849247724095
0.72536268134067,0.730849247724095
0.737868934467234,0.730849247724095
0.750375187593797,0.730849247724095
0.76288144072036,0.730849247724095
0.775387693846923,0.730849247724095
0.787893946973487,0.730849247724095
0.80040020010005,0.730849247724095
0.812906453226613,0.730849247724095
0.825412706353177,0.730849247724095
0.83791895947974,0.730849247724095
0.850425212606303,0.730849247724095
0.862931465732866,0.730849247724095
0.87543771885943,0.730849247724095
0.887943971985993,0.730849247724095
0.900450225112556,0.730849247724095
0.91295647823912,0.730849247724095
0.925462731365683,0.730849247724095
0.937968984492246,0.730849247724095
0.950475237618809,0.730849247724095
0.962981490745373,0.730849247724095
0.975487743871936,0.730849247724095
0.987993996998499,0.730849247724095
1.00050025012506,0.730849247724095
1.01300650325163,0.730849247724095
1.02551275637819,0.730849247724095
1.03801900950475,0.730849247724095
1.05052526263132,0.730849247724095
1.06303151575788,0.730849247724095
1.07553776888444,0.730849247724095
1.08804402201101,0.730849247724095
1.10055027513757,0.730849247724095
1.11305652826413,0.730849247724095
1.1255627813907,0.730849247724095
1.13806903451726,0.730849247724095
1.15057528764382,0.730849247724095
1.16308154077039,0.730849247724095
1.17558779389695,0.730849247724095
1.18809404702351,0.730849247724095
1.20060030015008,0.730849247724095
1.21310655327664,0.730849247724095
1.2256128064032,0.730849247724095
1.23811905952976,0.730849247724095
1.25062531265633,0.730849247724095
1.26313156578289,0.730849247724095
1.27563781890945,0.730849247724095
1.28814407203602,0.730849247724095
1.30065032516258,0.730849247724095
1.31315657828914,0.730849247724095
1.32566283141571,0.730849247724095
1.33816908454227,0.730849247724095
1.35067533766883,0.730849247724095
1.3631815907954,0.730849247724095
1.37568784392196,0.730849247724095
1.38819409704852,0.730849247724095
1.40070035017509,0.730849247724095
1.41320660330165,0.730849247724095
1.42571285642821,0.730849247724095
1.43821910955478,0.730849247724095
1.45072536268134,0.730849247724095
1.4632316158079,0.730849247724095
1.47573786893447,0.730849247724095
1.48824412206103,0.730849247724095
1.50075037518759,0.730849247724095
1.51325662831416,0.730849247724095
1.52576288144072,0.730849247724095
1.53826913456728,0.730849247724095
1.55077538769385,0.730849247724095
1.56328164082041,0.730849247724095
1.57578789394697,0.730849247724095
1.58829414707354,0.730849247724095
1.6008004002001,0.730849247724095
1.61330665332666,0.730849247724095
1.62581290645323,0.730849247724095
1.63831915957979,0.730849247724095
1.65082541270635,0.730849247724095
1.66333166583292,0.730849247724095
1.67583791895948,0.730849247724095
1.68834417208604,0.730849247724095
1.70085042521261,0.730849247724095
1.71335667833917,0.730849247724095
1.72586293146573,0.730849247724095
1.7383691845923,0.730849247724095
1.75087543771886,0.730849247724095
1.76338169084542,0.730849247724095
1.77588794397199,0.730849247724095
1.78839419709855,0.730849247724095
1.80090045022511,0.730849247724095
1.81340670335168,0.730849247724095
1.82591295647824,0.730849247724095
1.8384192096048,0.730849247724095
1.85092546273137,0.730849247724095
1.86343171585793,0.730849247724095
1.87593796898449,0.730849247724095
1.88844422211106,0.730849247724095
1.90095047523762,0.730849247724095
1.91345672836418,0.730849247724095
1.92596298149075,0.730849247724095
1.93846923461731,0.730849247724095
1.95097548774387,0.730849247724095
1.96348174087044,0.730849247724095
1.975987993997,0.730849247724095
1.98849424712356,0.730849247724095
2.00100050025013,0.730849247724095
2.01350675337669,0.730849247724095
2.02601300650325,0.730849247724095
2.03851925962981,0.730849247724095
2.05102551275638,0.730849247724095
2.06353176588294,0.730849247724095
2.0760380190095,0.730849247724095
2.08854427213607,0.730849247724095
2.10105052526263,0.730849247724095
2.11355677838919,0.730849247724095
2.12606303151576,0.730849247724095
2.13856928464232,0.730849247724095
2.15107553776888,0.730849247724095
2.16358179089545,0.730849247724095
2.17608804402201,0.730849247724095
2.18859429714857,0.730849247724095
2.20110055027514,0.730849247724095
2.2136068034017,0.730849247724095
2.22611305652826,0.730849247724095
2.23861930965483,0.730849247724095
2.25112556278139,0.730849247724095
2.26363181590795,0.730849247724095
2.27613806903452,0.730849247724095
2.28864432216108,0.730849247724095
2.30115057528764,0.730849247724095
2.31365682841421,0.730849247724095
2.32616308154077,0.730849247724095
2.33866933466733,0.730849247724095
2.3511755877939,0.730849247724095
2.36368184092046,0.730849247724095
2.37618809404702,0.730849247724095
2.38869434717359,0.730849247724095
2.40120060030015,0.730849247724095
2.41370685342671,0.730849247724095
2.42621310655328,0.730849247724095
2.43871935967984,0.730849247724095
2.4512256128064,0.730849247724095
2.46373186593297,0.730849247724095
2.47623811905953,0.730849247724095
2.48874437218609,0.730849247724095
2.50125062531266,0.730849247724095
2.51375687843922,0.730849247724095
2.52626313156578,0.730849247724095
2.53876938469235,0.730849247724095
2.55127563781891,0.730849247724095
2.56378189094547,0.730849247724095
2.57628814407204,0.730849247724095
2.5887943971986,0.730849247724095
2.60130065032516,0.730849247724095
2.61380690345173,0.730849247724095
2.62631315657829,0.730849247724095
2.63881940970485,0.730849247724095
2.65132566283142,0.730849247724095
2.66383191595798,0.730849247724095
2.67633816908454,0.730849247724095
2.68884442221111,0.730849247724095
2.70135067533767,0.730849247724095
2.71385692846423,0.730849247724095
2.7263631815908,0.730849247724095
2.73886943471736,0.730849247724095
2.75137568784392,0.730849247724095
2.76388194097049,0.730849247724095
2.77638819409705,0.730849247724095
2.78889444722361,0.730849247724095
2.80140070035018,0.730849247724095
2.81390695347674,0.730849247724095
2.8264132066033,0.730849247724095
2.83891945972987,0.730849247724095
2.85142571285643,0.730849247724095
2.86393196598299,0.730849247724095
2.87643821910955,0.730849247724095
2.88894447223612,0.730849247724095
2.90145072536268,0.730849247724095
2.91395697848924,0.730849247724095
2.92646323161581,0.730849247724095
2.93896948474237,0.730849247724095
2.95147573786893,0.730849247724095
2.9639819909955,0.730849247724095
2.97648824412206,0.730849247724095
2.98899449724862,0.730849247724095
3.00150075037519,0.730849247724095
3.01400700350175,0.730849247724095
3.02651325662831,0.730849247724095
3.03901950975488,0.730849247724095
3.05152576288144,0.730849247724095
3.064032016008,0.730849247724095
3.07653826913457,0.730849247724095
3.08904452226113,0.730849247724095
3.10155077538769,0.730849247724095
3.11405702851426,0.730849247724095
3.12656328164082,0.730849247724095
3.13906953476738,0.730849247724095
3.15157578789395,0.730849247724095
3.16408204102051,0.730849247724095
3.17658829414707,0.730849247724095
3.18909454727364,0.730849247724095
3.2016008004002,0.730849247724095
3.21410705352676,0.730849247724095
3.22661330665333,0.730849247724095
3.23911955977989,0.730849247724095
3.25162581290645,0.730849247724095
3.26413206603302,0.730849247724095
3.27663831915958,0.730849247724095
3.28914457228614,0.730849247724095
3.30165082541271,0.730849247724095
3.31415707853927,0.730849247724095
3.32666333166583,0.730849247724095
3.3391695847924,0.730849247724095
3.35167583791896,0.730849247724095
3.36418209104552,0.730849247724095
3.37668834417209,0.730849247724095
3.38919459729865,0.730849247724095
3.40170085042521,0.730849247724095
3.41420710355178,0.730849247724095
3.42671335667834,0.730849247724095
3.4392196098049,0.730849247724095
3.45172586293147,0.730849247724095
3.46423211605803,0.730849247724095
3.47673836918459,0.730849247724095
3.48924462231116,0.730849247724095
3.50175087543772,0.730849247724095
3.51425712856428,0.730849247724095
3.52676338169085,0.730849247724095
3.53926963481741,0.730849247724095
3.55177588794397,0.730849247724095
3.56428214107054,0.730849247724095
3.5767883941971,0.730849247724095
3.58929464732366,0.730849247724095
3.60180090045022,0.730849247724095
3.61430715357679,0.730849247724095
3.62681340670335,0.730849247724095
3.63931965982992,0.730849247724095
3.65182591295648,0.730849247724095
3.66433216608304,0.730849247724095
3.6768384192096,0.730849247724095
3.68934467233617,0.730849247724095
3.70185092546273,0.730849247724095
3.71435717858929,0.730849247724095
3.72686343171586,0.730849247724095
3.73936968484242,0.730849247724095
3.75187593796898,0.730849247724095
3.76438219109555,0.730849247724095
3.77688844422211,0.730849247724095
3.78939469734867,0.730849247724095
3.80190095047524,0.730849247724095
3.8144072036018,0.730849247724095
3.82691345672836,0.730849247724095
3.83941970985493,0.730849247724095
3.85192596298149,0.730849247724095
3.86443221610805,0.730849247724095
3.87693846923462,0.730849247724095
3.88944472236118,0.730849247724095
3.90195097548774,0.730849247724095
3.91445722861431,0.730849247724095
3.92696348174087,0.730849247724095
3.93946973486743,0.730849247724095
3.951975987994,0.730849247724095
3.96448224112056,0.730849247724095
3.97698849424712,0.730849247724095
3.98949474737369,0.730849247724095
4.00200100050025,0.730849247724095
4.01450725362681,0.730849247724095
4.02701350675338,0.730849247724095
4.03951975987994,0.730849247724095
4.0520260130065,0.730849247724095
4.06453226613307,0.730849247724095
4.07703851925963,0.730849247724095
4.08954477238619,0.730849247724095
4.10205102551276,0.730849247724095
4.11455727863932,0.730849247724095
4.12706353176588,0.730849247724095
4.13956978489245,0.730849247724095
4.15207603801901,0.730849247724095
4.16458229114557,0.730849247724095
4.17708854427214,0.730849247724095
4.1895947973987,0.730849247724095
4.20210105052526,0.730849247724095
4.21460730365183,0.730849247724095
4.22711355677839,0.730849247724095
4.23961980990495,0.730849247724095
4.25212606303152,0.730849247724095
4.26463231615808,0.730849247724095
4.27713856928464,0.730849247724095
4.28964482241121,0.730849247724095
4.30215107553777,0.730849247724095
4.31465732866433,0.730849247724095
4.3271635817909,0.730849247724095
4.33966983491746,0.730849247724095
4.35217608804402,0.730849247724095
4.36468234117059,0.730849247724095
4.37718859429715,0.730849247724095
4.38969484742371,0.730849247724095
4.40220110055028,0.730849247724095
4.41470735367684,0.730849247724095
4.4272136068034,0.730849247724095
4.43971985992996,0.730849247724095
4.45222611305653,0.730849247724095
4.46473236618309,0.730849247724095
4.47723861930965,0.730849247724095
4.48974487243622,0.730849247724095
4.50225112556278,0.730849247724095
4.51475737868934,0.730849247724095
4.52726363181591,0.730849247724095
4.53976988494247,0.730849247724095
4.55227613806903,0.730849247724095
4.5647823911956,0.730849247724095
4.57728864432216,0.730849247724095
4.58979489744872,0.730849247724095
4.60230115057529,0.730849247724095
4.61480740370185,0.730849247724095
4.62731365682841,0.730849247724095
4.63981990995498,0.730849247724095
4.65232616308154,0.730849247724095
4.6648324162081,0.730849247724095
4.67733866933467,0.730849247724095
4.68984492246123,0.730849247724095
4.70235117558779,0.730849247724095
4.71485742871436,0.730849247724095
4.72736368184092,0.730849247724095
4.73986993496748,0.730849247724095
4.75237618809405,0.730849247724095
4.76488244122061,0.730849247724095
4.77738869434717,0.730849247724095
4.78989494747374,0.730849247724095
4.8024012006003,0.730849247724095
4.81490745372686,0.730849247724095
4.82741370685343,0.730849247724095
4.83991995997999,0.730849247724095
4.85242621310655,0.730849247724095
4.86493246623312,0.730849247724095
4.87743871935968,0.730849247724095
4.88994497248624,0.730849247724095
4.90245122561281,0.730849247724095
4.91495747873937,0.730849247724095
4.92746373186593,0.730849247724095
4.9399699849925,0.730849247724095
4.95247623811906,0.730849247724095
4.96498249124562,0.730849247724095
4.97748874437219,0.730849247724095
4.98999499749875,0.730849247724095
5.00250125062531,0.730849247724095
5.01500750375188,0.730849247724095
5.02751375687844,0.730849247724095
5.040020010005,0.730849247724095
5.05252626313157,0.730849247724095
5.06503251625813,0.730849247724095
5.07753876938469,0.730849247724095
5.09004502251126,0.730849247724095
5.10255127563782,0.730849247724095
5.11505752876438,0.730849247724095
5.12756378189095,0.730849247724095
5.14007003501751,0.730849247724095
5.15257628814407,0.730849247724095
5.16508254127064,0.730849247724095
5.1775887943972,0.730849247724095
5.19009504752376,0.730849247724095
5.20260130065033,0.730849247724095
5.21510755377689,0.730849247724095
5.22761380690345,0.730849247724095
5.24012006003001,0.730849247724095
5.25262631315658,0.730849247724095
5.26513256628314,0.730849247724095
5.27763881940971,0.730849247724095
5.29014507253627,0.730849247724095
5.30265132566283,0.730849247724095
5.31515757878939,0.730849247724095
5.32766383191596,0.730849247724095
5.34017008504252,0.730849247724095
5.35267633816908,0.730849247724095
5.36518259129565,0.730849247724095
5.37768884442221,0.730849247724095
5.39019509754877,0.730849247724095
5.40270135067534,0.730849247724095
5.4152076038019,0.730849247724095
5.42771385692846,0.730849247724095
5.44022011005503,0.730849247724095
5.45272636318159,0.730849247724095
5.46523261630815,0.730849247724095
5.47773886943472,0.730849247724095
5.49024512256128,0.730849247724095
5.50275137568784,0.730849247724095
5.51525762881441,0.730849247724095
5.52776388194097,0.730849247724095
5.54027013506753,0.730849247724095
5.5527763881941,0.730849247724095
5.56528264132066,0.730849247724095
5.57778889444722,0.730849247724095
5.59029514757379,0.730849247724095
5.60280140070035,0.730849247724095
5.61530765382691,0.730849247724095
5.62781390695348,0.730849247724095
5.64032016008004,0.730849247724095
5.6528264132066,0.730849247724095
5.66533266633317,0.730849247724095
5.67783891945973,0.730849247724095
5.69034517258629,0.730849247724095
5.70285142571286,0.730849247724095
5.71535767883942,0.730849247724095
5.72786393196598,0.730849247724095
5.74037018509255,0.730849247724095
5.75287643821911,0.730849247724095
5.76538269134567,0.730849247724095
5.77788894447224,0.730849247724095
5.7903951975988,0.730849247724095
5.80290145072536,0.730849247724095
5.81540770385193,0.730849247724095
5.82791395697849,0.730849247724095
5.84042021010505,0.730849247724095
5.85292646323162,0.730849247724095
5.86543271635818,0.730849247724095
5.87793896948474,0.730849247724095
5.89044522261131,0.730849247724095
5.90295147573787,0.730849247724095
5.91545772886443,0.730849247724095
5.927963981991,0.730849247724095
5.94047023511756,0.730849247724095
5.95297648824412,0.730849247724095
5.96548274137069,0.730849247724095
5.97798899449725,0.730849247724095
5.99049524762381,0.730849247724095
6.00300150075037,0.730849247724095
6.01550775387694,0.730849247724095
6.0280140070035,0.730849247724095
6.04052026013006,0.730849247724095
6.05302651325663,0.730849247724095
6.06553276638319,0.730849247724095
6.07803901950976,0.730849247724095
6.09054527263632,0.730849247724095
6.10305152576288,0.730849247724095
6.11555777888944,0.730849247724095
6.12806403201601,0.730849247724095
6.14057028514257,0.730849247724095
6.15307653826913,0.730849247724095
6.1655827913957,0.730849247724095
6.17808904452226,0.730849247724095
6.19059529764882,0.730849247724095
6.20310155077539,0.730849247724095
6.21560780390195,0.730849247724095
6.22811405702851,0.730849247724095
6.24062031015508,0.730849247724095
6.25312656328164,0.730849247724095
6.2656328164082,0.730849247724095
6.27813906953477,0.730849247724095
6.29064532266133,0.730849247724095
6.30315157578789,0.730849247724095
6.31565782891446,0.730849247724095
6.32816408204102,0.730849247724095
6.34067033516758,0.730849247724095
6.35317658829415,0.730849247724095
6.36568284142071,0.730849247724095
6.37818909454727,0.730849247724095
6.39069534767384,0.730849247724095
6.4032016008004,0.730849247724095
6.41570785392696,0.730849247724095
6.42821410705353,0.730849247724095
6.44072036018009,0.730849247724095
6.45322661330665,0.730849247724095
6.46573286643322,0.730849247724095
6.47823911955978,0.730849247724095
6.49074537268634,0.730849247724095
6.50325162581291,0.730849247724095
6.51575787893947,0.730849247724095
6.52826413206603,0.730849247724095
6.5407703851926,0.730849247724095
6.55327663831916,0.730849247724095
6.56578289144572,0.730849247724095
6.57828914457229,0.730849247724095
6.59079539769885,0.730849247724095
6.60330165082541,0.730849247724095
6.61580790395198,0.730849247724095
6.62831415707854,0.730849247724095
6.6408204102051,0.730849247724095
6.65332666333167,0.730849247724095
6.66583291645823,0.730849247724095
6.67833916958479,0.730849247724095
6.69084542271136,0.730849247724095
6.70335167583792,0.730849247724095
6.71585792896448,0.730849247724095
6.72836418209105,0.730849247724095
6.74087043521761,0.730849247724095
6.75337668834417,0.730849247724095
6.76588294147074,0.730849247724095
6.7783891945973,0.730849247724095
6.79089544772386,0.730849247724095
6.80340170085042,0.730849247724095
6.81590795397699,0.730849247724095
6.82841420710355,0.730849247724095
6.84092046023012,0.730849247724095
6.85342671335668,0.730849247724095
6.86593296648324,0.730849247724095
6.87843921960981,0.730849247724095
6.89094547273637,0.730849247724095
6.90345172586293,0.730849247724095
6.91595797898949,0.730849247724095
6.92846423211606,0.730849247724095
6.94097048524262,0.730849247724095
6.95347673836918,0.730849247724095
6.96598299149575,0.730849247724095
6.97848924462231,0.730849247724095
6.99099549774887,0.730849247724095
7.00350175087544,0.730849247724095
7.016008004002,0.730849247724095
7.02851425712856,0.730849247724095
7.04102051025513,0.730849247724095
7.05352676338169,0.730849247724095
7.06603301650825,0.730849247724095
7.07853926963482,0.730849247724095
7.09104552276138,0.730849247724095
7.10355177588794,0.730849247724095
7.11605802901451,0.730849247724095
7.12856428214107,0.730849247724095
7.14107053526763,0.730849247724095
7.1535767883942,0.730849247724095
7.16608304152076,0.730849247724095
7.17858929464732,0.730849247724095
7.19109554777389,0.730849247724095
7.20360180090045,0.730849247724095
7.21610805402701,0.730849247724095
7.22861430715358,0.730849247724095
7.24112056028014,0.730849247724095
7.2536268134067,0.730849247724095
7.26613306653327,0.730849247724095
7.27863931965983,0.730849247724095
7.29114557278639,0.730849247724095
7.30365182591296,0.730849247724095
7.31615807903952,0.730849247724095
7.32866433216608,0.730849247724095
7.34117058529265,0.730849247724095
7.35367683841921,0.730849247724095
7.36618309154577,0.730849247724095
7.37868934467234,0.730849247724095
7.3911955977989,0.730849247724095
7.40370185092546,0.730849247724095
7.41620810405203,0.730849247724095
7.42871435717859,0.730849247724095
7.44122061030515,0.730849247724095
7.45372686343172,0.730849247724095
7.46623311655828,0.730849247724095
7.47873936968484,0.730849247724095
7.49124562281141,0.730849247724095
7.50375187593797,0.730849247724095
7.51625812906453,0.730849247724095
7.5287643821911,0.730849247724095
7.54127063531766,0.730849247724095
7.55377688844422,0.730849247724095
7.56628314157079,0.730849247724095
7.57878939469735,0.730849247724095
7.59129564782391,0.730849247724095
7.60380190095047,0.730849247724095
7.61630815407704,0.730849247724095
7.6288144072036,0.730849247724095
7.64132066033017,0.730849247724095
7.65382691345673,0.730849247724095
7.66633316658329,0.730849247724095
7.67883941970986,0.730849247724095
7.69134567283642,0.730849247724095
7.70385192596298,0.730849247724095
7.71635817908954,0.730849247724095
7.72886443221611,0.730849247724095
7.74137068534267,0.730849247724095
7.75387693846923,0.730849247724095
7.7663831915958,0.730849247724095
7.77888944472236,0.730849247724095
7.79139569784892,0.730849247724095
7.80390195097549,0.730849247724095
7.81640820410205,0.730849247724095
7.82891445722861,0.730849247724095
7.84142071035518,0.730849247724095
7.85392696348174,0.730849247724095
7.8664332166083,0.730849247724095
7.87893946973487,0.730849247724095
7.89144572286143,0.730849247724095
7.90395197598799,0.730849247724095
7.91645822911456,0.730849247724095
7.92896448224112,0.730849247724095
7.94147073536768,0.730849247724095
7.95397698849425,0.730849247724095
7.96648324162081,0.730849247724095
7.97898949474737,0.730849247724095
7.99149574787394,0.730849247724095
8.0040020010005,0.730849247724095
8.01650825412706,0.730849247724095
8.02901450725363,0.730849247724095
8.04152076038019,0.730849247724095
8.05402701350675,0.730849247724095
8.06653326663332,0.730849247724095
8.07903951975988,0.730849247724095
8.09154577288644,0.730849247724095
8.10405202601301,0.730849247724095
8.11655827913957,0.730849247724095
8.12906453226613,0.730849247724095
8.1415707853927,0.730849247724095
8.15407703851926,0.730849247724095
8.16658329164582,0.730849247724095
8.17908954477239,0.730849247724095
8.19159579789895,0.730849247724095
8.20410205102551,0.730849247724095
8.21660830415208,0.730849247724095
8.22911455727864,0.730849247724095
8.2416208104052,0.730849247724095
8.25412706353177,0.730849247724095
8.26663331665833,0.730849247724095
8.27913956978489,0.730849247724095
8.29164582291146,0.730849247724095
8.30415207603802,0.730849247724095
8.31665832916458,0.730849247724095
8.32916458229115,0.730849247724095
8.34167083541771,0.730849247724095
8.35417708854427,0.730849247724095
8.36668334167084,0.730849247724095
8.3791895947974,0.730849247724095
8.39169584792396,0.730849247724095
8.40420210105053,0.730849247724095
8.41670835417709,0.730849247724095
8.42921460730365,0.730849247724095
8.44172086043021,0.730849247724095
8.45422711355678,0.730849247724095
8.46673336668334,0.730849247724095
8.4792396198099,0.730849247724095
8.49174587293647,0.730849247724095
8.50425212606303,0.730849247724095
8.51675837918959,0.730849247724095
8.52926463231616,0.730849247724095
8.54177088544272,0.730849247724095
8.55427713856928,0.730849247724095
8.56678339169585,0.730849247724095
8.57928964482241,0.730849247724095
8.59179589794898,0.730849247724095
8.60430215107554,0.730849247724095
8.6168084042021,0.730849247724095
8.62931465732867,0.730849247724095
8.64182091045523,0.730849247724095
8.65432716358179,0.730849247724095
8.66683341670835,0.730849247724095
8.67933966983492,0.730849247724095
8.69184592296148,0.730849247724095
8.70435217608804,0.730849247724095
8.71685842921461,0.730849247724095
8.72936468234117,0.730849247724095
8.74187093546773,0.730849247724095
8.7543771885943,0.730849247724095
8.76688344172086,0.730849247724095
8.77938969484742,0.730849247724095
8.79189594797399,0.730849247724095
8.80440220110055,0.730849247724095
8.81690845422711,0.730849247724095
8.82941470735368,0.730849247724095
8.84192096048024,0.730849247724095
8.8544272136068,0.730849247724095
8.86693346673337,0.730849247724095
8.87943971985993,0.730849247724095
8.89194597298649,0.730849247724095
8.90445222611306,0.730849247724095
8.91695847923962,0.730849247724095
8.92946473236618,0.730849247724095
8.94197098549275,0.730849247724095
8.95447723861931,0.730849247724095
8.96698349174587,0.730849247724095
8.97948974487244,0.730849247724095
8.991995997999,0.730849247724095
9.00450225112556,0.730849247724095
9.01700850425213,0.730849247724095
9.02951475737869,0.730849247724095
9.04202101050525,0.730849247724095
9.05452726363182,0.730849247724095
9.06703351675838,0.730849247724095
9.07953976988494,0.730849247724095
9.09204602301151,0.730849247724095
9.10455227613807,0.730849247724095
9.11705852926463,0.730849247724095
9.1295647823912,0.730849247724095
9.14207103551776,0.730849247724095
9.15457728864432,0.730849247724095
9.16708354177089,0.730849247724095
9.17958979489745,0.730849247724095
9.19209604802401,0.730849247724095
9.20460230115058,0.730849247724095
9.21710855427714,0.730849247724095
9.2296148074037,0.730849247724095
9.24212106053026,0.730849247724095
9.25462731365683,0.730849247724095
9.26713356678339,0.730849247724095
9.27963981990995,0.730849247724095
9.29214607303652,0.730849247724095
9.30465232616308,0.730849247724095
9.31715857928964,0.730849247724095
9.32966483241621,0.730849247724095
9.34217108554277,0.730849247724095
9.35467733866933,0.730849247724095
9.3671835917959,0.730849247724095
9.37968984492246,0.730849247724095
9.39219609804903,0.730849247724095
9.40470235117559,0.730849247724095
9.41720860430215,0.730849247724095
9.42971485742871,0.730849247724095
9.44222111055528,0.730849247724095
9.45472736368184,0.730849247724095
9.4672336168084,0.730849247724095
9.47973986993497,0.730849247724095
9.49224612306153,0.730849247724095
9.50475237618809,0.730849247724095
9.51725862931466,0.730849247724095
9.52976488244122,0.730849247724095
9.54227113556778,0.730849247724095
9.55477738869435,0.730849247724095
9.56728364182091,0.730849247724095
9.57978989494747,0.730849247724095
9.59229614807404,0.730849247724095
9.6048024012006,0.730849247724095
9.61730865432716,0.730849247724095
9.62981490745373,0.730849247724095
9.64232116058029,0.730849247724095
9.65482741370685,0.730849247724095
9.66733366683342,0.730849247724095
9.67983991995998,0.730849247724095
9.69234617308654,0.730849247724095
9.70485242621311,0.730849247724095
9.71735867933967,0.730849247724095
9.72986493246623,0.730849247724095
9.7423711855928,0.730849247724095
9.75487743871936,0.730849247724095
9.76738369184592,0.730849247724095
9.77988994497249,0.730849247724095
9.79239619809905,0.730849247724095
9.80490245122561,0.730849247724095
9.81740870435218,0.730849247724095
9.82991495747874,0.730849247724095
9.8424212106053,0.730849247724095
9.85492746373187,0.730849247724095
9.86743371685843,0.730849247724095
9.87993996998499,0.730849247724095
9.89244622311156,0.730849247724095
9.90495247623812,0.730849247724095
9.91745872936468,0.730849247724095
9.92996498249125,0.730849247724095
9.94247123561781,0.730849247724095
9.95497748874437,0.730849247724095
9.96748374187094,0.730849247724095
9.9799899949975,0.730849247724095
9.99249624812406,0.730849247724095
10.0050025012506,0.730849247724095
10.0175087543772,0.730849247724095
10.0300150075038,0.730849247724095
10.0425212606303,0.730849247724095
10.0550275137569,0.730849247724095
10.0675337668834,0.730849247724095
10.08004002001,0.730849247724095
10.0925462731366,0.730849247724095
10.1050525262631,0.730849247724095
10.1175587793897,0.730849247724095
10.1300650325163,0.730849247724095
10.1425712856428,0.730849247724095
10.1550775387694,0.730849247724095
10.1675837918959,0.730849247724095
10.1800900450225,0.730849247724095
10.1925962981491,0.730849247724095
10.2051025512756,0.730849247724095
10.2176088044022,0.730849247724095
10.2301150575288,0.730849247724095
10.2426213106553,0.730849247724095
10.2551275637819,0.730849247724095
10.2676338169085,0.730849247724095
10.280140070035,0.730849247724095
10.2926463231616,0.730849247724095
10.3051525762881,0.730849247724095
10.3176588294147,0.730849247724095
10.3301650825413,0.730849247724095
10.3426713356678,0.730849247724095
10.3551775887944,0.730849247724095
10.367683841921,0.730849247724095
10.3801900950475,0.730849247724095
10.3926963481741,0.730849247724095
10.4052026013007,0.730849247724095
10.4177088544272,0.730849247724095
10.4302151075538,0.730849247724095
10.4427213606803,0.730849247724095
10.4552276138069,0.730849247724095
10.4677338669335,0.730849247724095
10.48024012006,0.730849247724095
10.4927463731866,0.730849247724095
10.5052526263132,0.730849247724095
10.5177588794397,0.730849247724095
10.5302651325663,0.730849247724095
10.5427713856928,0.730849247724095
10.5552776388194,0.730849247724095
10.567783891946,0.730849247724095
10.5802901450725,0.730849247724095
10.5927963981991,0.730849247724095
10.6053026513257,0.730849247724095
10.6178089044522,0.730849247724095
10.6303151575788,0.730849247724095
10.6428214107054,0.730849247724095
10.6553276638319,0.730849247724095
10.6678339169585,0.730849247724095
10.680340170085,0.730849247724095
10.6928464232116,0.730849247724095
10.7053526763382,0.730849247724095
10.7178589294647,0.730849247724095
10.7303651825913,0.730849247724095
10.7428714357179,0.730849247724095
10.7553776888444,0.730849247724095
10.767883941971,0.730849247724095
10.7803901950975,0.730849247724095
10.7928964482241,0.730849247724095
10.8054027013507,0.730849247724095
10.8179089544772,0.730849247724095
10.8304152076038,0.730849247724095
10.8429214607304,0.730849247724095
10.8554277138569,0.730849247724095
10.8679339669835,0.730849247724095
10.8804402201101,0.730849247724095
10.8929464732366,0.730849247724095
10.9054527263632,0.730849247724095
10.9179589794897,0.730849247724095
10.9304652326163,0.730849247724095
10.9429714857429,0.730849247724095
10.9554777388694,0.730849247724095
10.967983991996,0.730849247724095
10.9804902451226,0.730849247724095
10.9929964982491,0.730849247724095
11.0055027513757,0.730849247724095
11.0180090045023,0.730849247724095
11.0305152576288,0.730849247724095
11.0430215107554,0.730849247724095
11.0555277638819,0.730849247724095
11.0680340170085,0.730849247724095
11.0805402701351,0.730849247724095
11.0930465232616,0.730849247724095
11.1055527763882,0.730849247724095
11.1180590295148,0.730849247724095
11.1305652826413,0.730849247724095
11.1430715357679,0.730849247724095
11.1555777888944,0.730849247724095
11.168084042021,0.730849247724095
11.1805902951476,0.730849247724095
11.1930965482741,0.730849247724095
11.2056028014007,0.730849247724095
11.2181090545273,0.730849247724095
11.2306153076538,0.730849247724095
11.2431215607804,0.730849247724095
11.255627813907,0.730849247724095
11.2681340670335,0.730849247724095
11.2806403201601,0.730849247724095
11.2931465732866,0.730849247724095
11.3056528264132,0.730849247724095
11.3181590795398,0.730849247724095
11.3306653326663,0.730849247724095
11.3431715857929,0.730849247724095
11.3556778389195,0.730849247724095
11.368184092046,0.730849247724095
11.3806903451726,0.730849247724095
11.3931965982992,0.730849247724095
11.4057028514257,0.730849247724095
11.4182091045523,0.730849247724095
11.4307153576788,0.730849247724095
11.4432216108054,0.730849247724095
11.455727863932,0.730849247724095
11.4682341170585,0.730849247724095
11.4807403701851,0.730849247724095
11.4932466233117,0.730849247724095
11.5057528764382,0.730849247724095
11.5182591295648,0.730849247724095
11.5307653826913,0.730849247724095
11.5432716358179,0.730849247724095
11.5557778889445,0.730849247724095
11.568284142071,0.730849247724095
11.5807903951976,0.730849247724095
11.5932966483242,0.730849247724095
11.6058029014507,0.730849247724095
11.6183091545773,0.730849247724095
11.6308154077039,0.730849247724095
11.6433216608304,0.730849247724095
11.655827913957,0.730849247724095
11.6683341670835,0.730849247724095
11.6808404202101,0.730849247724095
11.6933466733367,0.730849247724095
11.7058529264632,0.730849247724095
11.7183591795898,0.730849247724095
11.7308654327164,0.730849247724095
11.7433716858429,0.730849247724095
11.7558779389695,0.730849247724095
11.768384192096,0.730849247724095
11.7808904452226,0.730849247724095
11.7933966983492,0.730849247724095
11.8059029514757,0.730849247724095
11.8184092046023,0.730849247724095
11.8309154577289,0.730849247724095
11.8434217108554,0.730849247724095
11.855927963982,0.730849247724095
11.8684342171086,0.730849247724095
11.8809404702351,0.730849247724095
11.8934467233617,0.730849247724095
11.9059529764882,0.730849247724095
11.9184592296148,0.730849247724095
11.9309654827414,0.730849247724095
11.9434717358679,0.730849247724095
11.9559779889945,0.730849247724095
11.9684842421211,0.730849247724095
11.9809904952476,0.730849247724095
11.9934967483742,0.730849247724095
12.0060030015007,0.730849247724095
12.0185092546273,0.730849247724095
12.0310155077539,0.730849247724095
12.0435217608804,0.730849247724095
12.056028014007,0.730849247724095
12.0685342671336,0.730849247724095
12.0810405202601,0.730849247724095
12.0935467733867,0.730849247724095
12.1060530265133,0.730849247724095
12.1185592796398,0.730849247724095
12.1310655327664,0.730849247724095
12.1435717858929,0.730849247724095
12.1560780390195,0.730849247724095
12.1685842921461,0.730849247724095
12.1810905452726,0.730849247724095
12.1935967983992,0.730849247724095
12.2061030515258,0.730849247724095
12.2186093046523,0.730849247724095
12.2311155577789,0.730849247724095
12.2436218109055,0.730849247724095
12.256128064032,0.730849247724095
12.2686343171586,0.730849247724095
12.2811405702851,0.730849247724095
12.2936468234117,0.730849247724095
12.3061530765383,0.730849247724095
12.3186593296648,0.730849247724095
12.3311655827914,0.730849247724095
12.343671835918,0.730849247724095
12.3561780890445,0.730849247724095
12.3686843421711,0.730849247724095
12.3811905952976,0.730849247724095
12.3936968484242,0.730849247724095
12.4062031015508,0.730849247724095
12.4187093546773,0.730849247724095
12.4312156078039,0.730849247724095
12.4437218609305,0.730849247724095
12.456228114057,0.730849247724095
12.4687343671836,0.730849247724095
12.4812406203102,0.730849247724095
12.4937468734367,0.730849247724095
12.5062531265633,0.730849247724095
12.5187593796898,0.730849247724095
12.5312656328164,0.730849247724095
12.543771885943,0.730849247724095
12.5562781390695,0.730849247724095
12.5687843921961,0.730849247724095
12.5812906453227,0.730849247724095
12.5937968984492,0.730849247724095
12.6063031515758,0.730849247724095
12.6188094047024,0.730849247724095
12.6313156578289,0.730849247724095
12.6438219109555,0.730849247724095
12.656328164082,0.730849247724095
12.6688344172086,0.730849247724095
12.6813406703352,0.730849247724095
12.6938469234617,0.730849247724095
12.7063531765883,0.730849247724095
12.7188594297149,0.730849247724095
12.7313656828414,0.730849247724095
12.743871935968,0.730849247724095
12.7563781890945,0.730849247724095
12.7688844422211,0.730849247724095
12.7813906953477,0.730849247724095
12.7938969484742,0.730849247724095
12.8064032016008,0.730849247724095
12.8189094547274,0.730849247724095
12.8314157078539,0.730849247724095
12.8439219609805,0.730849247724095
12.8564282141071,0.730849247724095
12.8689344672336,0.730849247724095
12.8814407203602,0.730849247724095
12.8939469734867,0.730849247724095
12.9064532266133,0.730849247724095
12.9189594797399,0.730849247724095
12.9314657328664,0.730849247724095
12.943971985993,0.730849247724095
12.9564782391196,0.730849247724095
12.9689844922461,0.730849247724095
12.9814907453727,0.730849247724095
12.9939969984993,0.730849247724095
13.0065032516258,0.730849247724095
13.0190095047524,0.730849247724095
13.0315157578789,0.730849247724095
13.0440220110055,0.730849247724095
13.0565282641321,0.730849247724095
13.0690345172586,0.730849247724095
13.0815407703852,0.730849247724095
13.0940470235118,0.730849247724095
13.1065532766383,0.730849247724095
13.1190595297649,0.730849247724095
13.1315657828914,0.730849247724095
13.144072036018,0.730849247724095
13.1565782891446,0.730849247724095
13.1690845422711,0.730849247724095
13.1815907953977,0.730849247724095
13.1940970485243,0.730849247724095
13.2066033016508,0.730849247724095
13.2191095547774,0.730849247724095
13.231615807904,0.730849247724095
13.2441220610305,0.730849247724095
13.2566283141571,0.730849247724095
13.2691345672836,0.730849247724095
13.2816408204102,0.730849247724095
13.2941470735368,0.730849247724095
13.3066533266633,0.730849247724095
13.3191595797899,0.730849247724095
13.3316658329165,0.730849247724095
13.344172086043,0.730849247724095
13.3566783391696,0.730849247724095
13.3691845922961,0.730849247724095
13.3816908454227,0.730849247724095
13.3941970985493,0.730849247724095
13.4067033516758,0.730849247724095
13.4192096048024,0.730849247724095
13.431715857929,0.730849247724095
13.4442221110555,0.730849247724095
13.4567283641821,0.730849247724095
13.4692346173087,0.730849247724095
13.4817408704352,0.730849247724095
13.4942471235618,0.730849247724095
13.5067533766883,0.730849247724095
13.5192596298149,0.730849247724095
13.5317658829415,0.730849247724095
13.544272136068,0.730849247724095
13.5567783891946,0.730849247724095
13.5692846423212,0.730849247724095
13.5817908954477,0.730849247724095
13.5942971485743,0.730849247724095
13.6068034017008,0.730849247724095
13.6193096548274,0.730849247724095
13.631815907954,0.730849247724095
13.6443221610805,0.730849247724095
13.6568284142071,0.730849247724095
13.6693346673337,0.730849247724095
13.6818409204602,0.730849247724095
13.6943471735868,0.730849247724095
13.7068534267134,0.730849247724095
13.7193596798399,0.730849247724095
13.7318659329665,0.730849247724095
13.744372186093,0.730849247724095
13.7568784392196,0.730849247724095
13.7693846923462,0.730849247724095
13.7818909454727,0.730849247724095
13.7943971985993,0.730849247724095
13.8069034517259,0.730849247724095
13.8194097048524,0.730849247724095
13.831915957979,0.730849247724095
13.8444222111056,0.730849247724095
13.8569284642321,0.730849247724095
13.8694347173587,0.730849247724095
13.8819409704852,0.730849247724095
13.8944472236118,0.730849247724095
13.9069534767384,0.730849247724095
13.9194597298649,0.730849247724095
13.9319659829915,0.730849247724095
13.9444722361181,0.730849247724095
13.9569784892446,0.730849247724095
13.9694847423712,0.730849247724095
13.9819909954977,0.730849247724095
13.9944972486243,0.730849247724095
14.0070035017509,0.730849247724095
14.0195097548774,0.730849247724095
14.032016008004,0.730849247724095
14.0445222611306,0.730849247724095
14.0570285142571,0.730849247724095
14.0695347673837,0.730849247724095
14.0820410205103,0.730849247724095
14.0945472736368,0.730849247724095
14.1070535267634,0.730849247724095
14.1195597798899,0.730849247724095
14.1320660330165,0.730849247724095
14.1445722861431,0.730849247724095
14.1570785392696,0.730849247724095
14.1695847923962,0.730849247724095
14.1820910455228,0.730849247724095
14.1945972986493,0.730849247724095
14.2071035517759,0.730849247724095
14.2196098049025,0.730849247724095
14.232116058029,0.730849247724095
14.2446223111556,0.730849247724095
14.2571285642821,0.730849247724095
14.2696348174087,0.730849247724095
14.2821410705353,0.730849247724095
14.2946473236618,0.730849247724095
14.3071535767884,0.730849247724095
14.319659829915,0.730849247724095
14.3321660830415,0.730849247724095
14.3446723361681,0.730849247724095
14.3571785892946,0.730849247724095
14.3696848424212,0.730849247724095
14.3821910955478,0.730849247724095
14.3946973486743,0.730849247724095
14.4072036018009,0.730849247724095
14.4197098549275,0.730849247724095
14.432216108054,0.730849247724095
14.4447223611806,0.730849247724095
14.4572286143072,0.730849247724095
14.4697348674337,0.730849247724095
14.4822411205603,0.730849247724095
14.4947473736868,0.730849247724095
14.5072536268134,0.730849247724095
14.51975987994,0.730849247724095
14.5322661330665,0.730849247724095
14.5447723861931,0.730849247724095
14.5572786393197,0.730849247724095
14.5697848924462,0.730849247724095
14.5822911455728,0.730849247724095
14.5947973986993,0.730849247724095
14.6073036518259,0.730849247724095
14.6198099049525,0.730849247724095
14.632316158079,0.730849247724095
14.6448224112056,0.730849247724095
14.6573286643322,0.730849247724095
14.6698349174587,0.730849247724095
14.6823411705853,0.730849247724095
14.6948474237119,0.730849247724095
14.7073536768384,0.730849247724095
14.719859929965,0.730849247724095
14.7323661830915,0.730849247724095
14.7448724362181,0.730849247724095
14.7573786893447,0.730849247724095
14.7698849424712,0.730849247724095
14.7823911955978,0.730849247724095
14.7948974487244,0.730849247724095
14.8074037018509,0.730849247724095
14.8199099549775,0.730849247724095
14.8324162081041,0.730849247724095
14.8449224612306,0.730849247724095
14.8574287143572,0.730849247724095
14.8699349674837,0.730849247724095
14.8824412206103,0.730849247724095
14.8949474737369,0.730849247724095
14.9074537268634,0.730849247724095
14.91995997999,0.730849247724095
14.9324662331166,0.730849247724095
14.9449724862431,0.730849247724095
14.9574787393697,0.730849247724095
14.9699849924962,0.730849247724095
14.9824912456228,0.730849247724095
14.9949974987494,0.730849247724095
15.0075037518759,0.730849247724095
15.0200100050025,0.730849247724095
15.0325162581291,0.730849247724095
15.0450225112556,0.730849247724095
15.0575287643822,0.730849247724095
15.0700350175088,0.730849247724095
15.0825412706353,0.730849247724095
15.0950475237619,0.730849247724095
15.1075537768884,0.730849247724095
15.120060030015,0.730849247724095
15.1325662831416,0.730849247724095
15.1450725362681,0.730849247724095
15.1575787893947,0.730849247724095
15.1700850425213,0.730849247724095
15.1825912956478,0.730849247724095
15.1950975487744,0.730849247724095
15.2076038019009,0.730849247724095
15.2201100550275,0.730849247724095
15.2326163081541,0.730849247724095
15.2451225612806,0.730849247724095
15.2576288144072,0.730849247724095
15.2701350675338,0.730849247724095
15.2826413206603,0.730849247724095
15.2951475737869,0.730849247724095
15.3076538269135,0.730849247724095
15.32016008004,0.730849247724095
15.3326663331666,0.730849247724095
15.3451725862931,0.730849247724095
15.3576788394197,0.730849247724095
15.3701850925463,0.730849247724095
15.3826913456728,0.730849247724095
15.3951975987994,0.730849247724095
15.407703851926,0.730849247724095
15.4202101050525,0.730849247724095
15.4327163581791,0.730849247724095
15.4452226113057,0.730849247724095
15.4577288644322,0.730849247724095
15.4702351175588,0.730849247724095
15.4827413706853,0.730849247724095
15.4952476238119,0.730849247724095
15.5077538769385,0.730849247724095
15.520260130065,0.730849247724095
15.5327663831916,0.730849247724095
15.5452726363182,0.730849247724095
15.5577788894447,0.730849247724095
15.5702851425713,0.730849247724095
15.5827913956978,0.730849247724095
15.5952976488244,0.730849247724095
15.607803901951,0.730849247724095
15.6203101550775,0.730849247724095
15.6328164082041,0.730849247724095
15.6453226613307,0.730849247724095
15.6578289144572,0.730849247724095
15.6703351675838,0.730849247724095
15.6828414207104,0.730849247724095
15.6953476738369,0.730849247724095
15.7078539269635,0.730849247724095
15.72036018009,0.730849247724095
15.7328664332166,0.730849247724095
15.7453726863432,0.730849247724095
15.7578789394697,0.730849247724095
15.7703851925963,0.730849247724095
15.7828914457229,0.730849247724095
15.7953976988494,0.730849247724095
15.807903951976,0.730849247724095
15.8204102051026,0.730849247724095
15.8329164582291,0.730849247724095
15.8454227113557,0.730849247724095
15.8579289644822,0.730849247724095
15.8704352176088,0.730849247724095
15.8829414707354,0.730849247724095
15.8954477238619,0.730849247724095
15.9079539769885,0.730849247724095
15.9204602301151,0.730849247724095
15.9329664832416,0.730849247724095
15.9454727363682,0.730849247724095
15.9579789894947,0.730849247724095
15.9704852426213,0.730849247724095
15.9829914957479,0.730849247724095
15.9954977488744,0.730849247724095
16.008004002001,0.730849247724095
16.0205102551276,0.730849247724095
16.0330165082541,0.730849247724095
16.0455227613807,0.730849247724095
16.0580290145073,0.730849247724095
16.0705352676338,0.730849247724095
16.0830415207604,0.730849247724095
16.0955477738869,0.730849247724095
16.1080540270135,0.730849247724095
16.1205602801401,0.730849247724095
16.1330665332666,0.730849247724095
16.1455727863932,0.730849247724095
16.1580790395198,0.730849247724095
16.1705852926463,0.730849247724095
16.1830915457729,0.730849247724095
16.1955977988994,0.730849247724095
16.208104052026,0.730849247724095
16.2206103051526,0.730849247724095
16.2331165582791,0.730849247724095
16.2456228114057,0.730849247724095
16.2581290645323,0.730849247724095
16.2706353176588,0.730849247724095
16.2831415707854,0.730849247724095
16.295647823912,0.730849247724095
16.3081540770385,0.730849247724095
16.3206603301651,0.730849247724095
16.3331665832916,0.730849247724095
16.3456728364182,0.730849247724095
16.3581790895448,0.730849247724095
16.3706853426713,0.730849247724095
16.3831915957979,0.730849247724095
16.3956978489245,0.730849247724095
16.408204102051,0.730849247724095
16.4207103551776,0.730849247724095
16.4332166083042,0.730849247724095
16.4457228614307,0.730849247724095
16.4582291145573,0.730849247724095
16.4707353676838,0.730849247724095
16.4832416208104,0.730849247724095
16.495747873937,0.730849247724095
16.5082541270635,0.730849247724095
16.5207603801901,0.730849247724095
16.5332666333167,0.730849247724095
16.5457728864432,0.730849247724095
16.5582791395698,0.730849247724095
16.5707853926963,0.730849247724095
16.5832916458229,0.730849247724095
16.5957978989495,0.730849247724095
16.608304152076,0.730849247724095
16.6208104052026,0.730849247724095
16.6333166583292,0.730849247724095
16.6458229114557,0.730849247724095
16.6583291645823,0.730849247724095
16.6708354177089,0.730849247724095
16.6833416708354,0.730849247724095
16.695847923962,0.730849247724095
16.7083541770885,0.730849247724095
16.7208604302151,0.730849247724095
16.7333666833417,0.730849247724095
16.7458729364682,0.730849247724095
16.7583791895948,0.730849247724095
16.7708854427214,0.730849247724095
16.7833916958479,0.730849247724095
16.7958979489745,0.730849247724095
16.8084042021011,0.730849247724095
16.8209104552276,0.730849247724095
16.8334167083542,0.730849247724095
16.8459229614807,0.730849247724095
16.8584292146073,0.730849247724095
16.8709354677339,0.730849247724095
16.8834417208604,0.730849247724095
16.895947973987,0.730849247724095
16.9084542271136,0.730849247724095
16.9209604802401,0.730849247724095
16.9334667333667,0.730849247724095
16.9459729864932,0.730849247724095
16.9584792396198,0.730849247724095
16.9709854927464,0.730849247724095
16.9834917458729,0.730849247724095
16.9959979989995,0.730849247724095
17.0085042521261,0.730849247724095
17.0210105052526,0.730849247724095
17.0335167583792,0.730849247724095
17.0460230115058,0.730849247724095
17.0585292646323,0.730849247724095
17.0710355177589,0.730849247724095
17.0835417708854,0.730849247724095
17.096048024012,0.730849247724095
17.1085542771386,0.730849247724095
17.1210605302651,0.730849247724095
17.1335667833917,0.730849247724095
17.1460730365183,0.730849247724095
17.1585792896448,0.730849247724095
17.1710855427714,0.730849247724095
17.183591795898,0.730849247724095
17.1960980490245,0.730849247724095
17.2086043021511,0.730849247724095
17.2211105552776,0.730849247724095
17.2336168084042,0.730849247724095
17.2461230615308,0.730849247724095
17.2586293146573,0.730849247724095
17.2711355677839,0.730849247724095
17.2836418209105,0.730849247724095
17.296148074037,0.730849247724095
17.3086543271636,0.730849247724095
17.3211605802901,0.730849247724095
17.3336668334167,0.730849247724095
17.3461730865433,0.730849247724095
17.3586793396698,0.730849247724095
17.3711855927964,0.730849247724095
17.383691845923,0.730849247724095
17.3961980990495,0.730849247724095
17.4087043521761,0.730849247724095
17.4212106053027,0.730849247724095
17.4337168584292,0.730849247724095
17.4462231115558,0.730849247724095
17.4587293646823,0.730849247724095
17.4712356178089,0.730849247724095
17.4837418709355,0.730849247724095
17.496248124062,0.730849247724095
17.5087543771886,0.730849247724095
17.5212606303152,0.730849247724095
17.5337668834417,0.730849247724095
17.5462731365683,0.730849247724095
17.5587793896948,0.730849247724095
17.5712856428214,0.730849247724095
17.583791895948,0.730849247724095
17.5962981490745,0.730849247724095
17.6088044022011,0.730849247724095
17.6213106553277,0.730849247724095
17.6338169084542,0.730849247724095
17.6463231615808,0.730849247724095
17.6588294147074,0.730849247724095
17.6713356678339,0.730849247724095
17.6838419209605,0.730849247724095
17.696348174087,0.730849247724095
17.7088544272136,0.730849247724095
17.7213606803402,0.730849247724095
17.7338669334667,0.730849247724095
17.7463731865933,0.730849247724095
17.7588794397199,0.730849247724095
17.7713856928464,0.730849247724095
17.783891945973,0.730849247724095
17.7963981990995,0.730849247724095
17.8089044522261,0.730849247724095
17.8214107053527,0.730849247724095
17.8339169584792,0.730849247724095
17.8464232116058,0.730849247724095
17.8589294647324,0.730849247724095
17.8714357178589,0.730849247724095
17.8839419709855,0.730849247724095
17.8964482241121,0.730849247724095
17.9089544772386,0.730849247724095
17.9214607303652,0.730849247724095
17.9339669834917,0.730849247724095
17.9464732366183,0.730849247724095
17.9589794897449,0.730849247724095
17.9714857428714,0.730849247724095
17.983991995998,0.730849247724095
17.9964982491246,0.730849247724095
18.0090045022511,0.730849247724095
18.0215107553777,0.730849247724095
18.0340170085043,0.730849247724095
18.0465232616308,0.730849247724095
18.0590295147574,0.730849247724095
18.0715357678839,0.730849247724095
18.0840420210105,0.730849247724095
18.0965482741371,0.730849247724095
18.1090545272636,0.730849247724095
18.1215607803902,0.730849247724095
18.1340670335168,0.730849247724095
18.1465732866433,0.730849247724095
18.1590795397699,0.730849247724095
18.1715857928964,0.730849247724095
18.184092046023,0.730849247724095
18.1965982991496,0.730849247724095
18.2091045522761,0.730849247724095
18.2216108054027,0.730849247724095
18.2341170585293,0.730849247724095
18.2466233116558,0.730849247724095
18.2591295647824,0.730849247724095
18.271635817909,0.730849247724095
18.2841420710355,0.730849247724095
18.2966483241621,0.730849247724095
18.3091545772886,0.730849247724095
18.3216608304152,0.730849247724095
18.3341670835418,0.730849247724095
18.3466733366683,0.730849247724095
18.3591795897949,0.730849247724095
18.3716858429215,0.730849247724095
18.384192096048,0.730849247724095
18.3966983491746,0.730849247724095
18.4092046023012,0.730849247724095
18.4217108554277,0.730849247724095
18.4342171085543,0.730849247724095
18.4467233616808,0.730849247724095
18.4592296148074,0.730849247724095
18.471735867934,0.730849247724095
18.4842421210605,0.730849247724095
18.4967483741871,0.730849247724095
18.5092546273137,0.730849247724095
18.5217608804402,0.730849247724095
18.5342671335668,0.730849247724095
18.5467733866933,0.730849247724095
18.5592796398199,0.730849247724095
18.5717858929465,0.730849247724095
18.584292146073,0.730849247724095
18.5967983991996,0.730849247724095
18.6093046523262,0.730849247724095
18.6218109054527,0.730849247724095
18.6343171585793,0.730849247724095
18.6468234117059,0.730849247724095
18.6593296648324,0.730849247724095
18.671835917959,0.730849247724095
18.6843421710855,0.730849247724095
18.6968484242121,0.730849247724095
18.7093546773387,0.730849247724095
18.7218609304652,0.730849247724095
18.7343671835918,0.730849247724095
18.7468734367184,0.730849247724095
18.7593796898449,0.730849247724095
18.7718859429715,0.730849247724095
18.7843921960981,0.730849247724095
18.7968984492246,0.730849247724095
18.8094047023512,0.730849247724095
18.8219109554777,0.730849247724095
18.8344172086043,0.730849247724095
18.8469234617309,0.730849247724095
18.8594297148574,0.730849247724095
18.871935967984,0.730849247724095
18.8844422211106,0.730849247724095
18.8969484742371,0.730849247724095
18.9094547273637,0.730849247724095
18.9219609804902,0.730849247724095
18.9344672336168,0.730849247724095
18.9469734867434,0.730849247724095
18.9594797398699,0.730849247724095
18.9719859929965,0.730849247724095
18.9844922461231,0.730849247724095
18.9969984992496,0.730849247724095
19.0095047523762,0.730849247724095
19.0220110055028,0.730849247724095
19.0345172586293,0.730849247724095
19.0470235117559,0.730849247724095
19.0595297648824,0.730849247724095
19.072036018009,0.730849247724095
19.0845422711356,0.730849247724095
19.0970485242621,0.730849247724095
19.1095547773887,0.730849247724095
19.1220610305153,0.730849247724095
19.1345672836418,0.730849247724095
19.1470735367684,0.730849247724095
19.1595797898949,0.730849247724095
19.1720860430215,0.730849247724095
19.1845922961481,0.730849247724095
19.1970985492746,0.730849247724095
19.2096048024012,0.730849247724095
19.2221110555278,0.730849247724095
19.2346173086543,0.730849247724095
19.2471235617809,0.730849247724095
19.2596298149075,0.730849247724095
19.272136068034,0.730849247724095
19.2846423211606,0.730849247724095
19.2971485742871,0.730849247724095
19.3096548274137,0.730849247724095
19.3221610805403,0.730849247724095
19.3346673336668,0.730849247724095
19.3471735867934,0.730849247724095
19.35967983992,0.730849247724095
19.3721860930465,0.730849247724095
19.3846923461731,0.730849247724095
19.3971985992996,0.730849247724095
19.4097048524262,0.730849247724095
19.4222111055528,0.730849247724095
19.4347173586793,0.730849247724095
19.4472236118059,0.730849247724095
19.4597298649325,0.730849247724095
19.472236118059,0.730849247724095
19.4847423711856,0.730849247724095
19.4972486243122,0.730849247724095
19.5097548774387,0.730849247724095
19.5222611305653,0.730849247724095
19.5347673836918,0.730849247724095
19.5472736368184,0.730849247724095
19.559779889945,0.730849247724095
19.5722861430715,0.730849247724095
19.5847923961981,0.730849247724095
19.5972986493247,0.730849247724095
19.6098049024512,0.730849247724095
19.6223111555778,0.730849247724095
19.6348174087044,0.730849247724095
19.6473236618309,0.730849247724095
19.6598299149575,0.730849247724095
19.672336168084,0.730849247724095
19.6848424212106,0.730849247724095
19.6973486743372,0.730849247724095
19.7098549274637,0.730849247724095
19.7223611805903,0.730849247724095
19.7348674337169,0.730849247724095
19.7473736868434,0.730849247724095
19.75987993997,0.730849247724095
19.7723861930965,0.730849247724095
19.7848924462231,0.730849247724095
19.7973986993497,0.730849247724095
19.8099049524762,0.730849247724095
19.8224112056028,0.730849247724095
19.8349174587294,0.730849247724095
19.8474237118559,0.730849247724095
19.8599299649825,0.730849247724095
19.8724362181091,0.730849247724095
19.8849424712356,0.730849247724095
19.8974487243622,0.730849247724095
19.9099549774887,0.730849247724095
19.9224612306153,0.730849247724095
19.9349674837419,0.730849247724095
19.9474737368684,0.730849247724095
19.959979989995,0.730849247724095
19.9724862431216,0.730849247724095
19.9849924962481,0.730849247724095
19.9974987493747,0.730849247724095
20.0100050025013,0.730849247724095
20.0225112556278,0.730849247724095
20.0350175087544,0.730849247724095
20.0475237618809,0.730849247724095
20.0600300150075,0.730849247724095
20.0725362681341,0.730849247724095
20.0850425212606,0.730849247724095
20.0975487743872,0.730849247724095
20.1100550275138,0.730849247724095
20.1225612806403,0.730849247724095
20.1350675337669,0.730849247724095
20.1475737868934,0.730849247724095
20.16008004002,0.730849247724095
20.1725862931466,0.730849247724095
20.1850925462731,0.730849247724095
20.1975987993997,0.730849247724095
20.2101050525263,0.730849247724095
20.2226113056528,0.730849247724095
20.2351175587794,0.730849247724095
20.247623811906,0.730849247724095
20.2601300650325,0.730849247724095
20.2726363181591,0.730849247724095
20.2851425712856,0.730849247724095
20.2976488244122,0.730849247724095
20.3101550775388,0.730849247724095
20.3226613306653,0.730849247724095
20.3351675837919,0.730849247724095
20.3476738369185,0.730849247724095
20.360180090045,0.730849247724095
20.3726863431716,0.730849247724095
20.3851925962982,0.730849247724095
20.3976988494247,0.730849247724095
20.4102051025513,0.730849247724095
20.4227113556778,0.730849247724095
20.4352176088044,0.730849247724095
20.447723861931,0.730849247724095
20.4602301150575,0.730849247724095
20.4727363681841,0.730849247724095
20.4852426213107,0.730849247724095
20.4977488744372,0.730849247724095
20.5102551275638,0.730849247724095
20.5227613806903,0.730849247724095
20.5352676338169,0.730849247724095
20.5477738869435,0.730849247724095
20.56028014007,0.730849247724095
20.5727863931966,0.730849247724095
20.5852926463232,0.730849247724095
20.5977988994497,0.730849247724095
20.6103051525763,0.730849247724095
20.6228114057029,0.730849247724095
20.6353176588294,0.730849247724095
20.647823911956,0.730849247724095
20.6603301650825,0.730849247724095
20.6728364182091,0.730849247724095
20.6853426713357,0.730849247724095
20.6978489244622,0.730849247724095
20.7103551775888,0.730849247724095
20.7228614307154,0.730849247724095
20.7353676838419,0.730849247724095
20.7478739369685,0.730849247724095
20.760380190095,0.730849247724095
20.7728864432216,0.730849247724095
20.7853926963482,0.730849247724095
20.7978989494747,0.730849247724095
20.8104052026013,0.730849247724095
20.8229114557279,0.730849247724095
20.8354177088544,0.730849247724095
20.847923961981,0.730849247724095
20.8604302151076,0.730849247724095
20.8729364682341,0.730849247724095
20.8854427213607,0.730849247724095
20.8979489744872,0.730849247724095
20.9104552276138,0.730849247724095
20.9229614807404,0.730849247724095
20.9354677338669,0.730849247724095
20.9479739869935,0.730849247724095
20.9604802401201,0.730849247724095
20.9729864932466,0.730849247724095
20.9854927463732,0.730849247724095
20.9979989994997,0.730849247724095
21.0105052526263,0.730849247724095
21.0230115057529,0.730849247724095
21.0355177588794,0.730849247724095
21.048024012006,0.730849247724095
21.0605302651326,0.730849247724095
21.0730365182591,0.730849247724095
21.0855427713857,0.730849247724095
21.0980490245123,0.730849247724095
21.1105552776388,0.730849247724095
21.1230615307654,0.730849247724095
21.1355677838919,0.730849247724095
21.1480740370185,0.730849247724095
21.1605802901451,0.730849247724095
21.1730865432716,0.730849247724095
21.1855927963982,0.730849247724095
21.1980990495248,0.730849247724095
21.2106053026513,0.730849247724095
21.2231115557779,0.730849247724095
21.2356178089045,0.730849247724095
21.248124062031,0.730849247724095
21.2606303151576,0.730849247724095
21.2731365682841,0.730849247724095
21.2856428214107,0.730849247724095
21.2981490745373,0.730849247724095
21.3106553276638,0.730849247724095
21.3231615807904,0.730849247724095
21.335667833917,0.730849247724095
21.3481740870435,0.730849247724095
21.3606803401701,0.730849247724095
21.3731865932966,0.730849247724095
21.3856928464232,0.730849247724095
21.3981990995498,0.730849247724095
21.4107053526763,0.730849247724095
21.4232116058029,0.730849247724095
21.4357178589295,0.730849247724095
21.448224112056,0.730849247724095
21.4607303651826,0.730849247724095
21.4732366183092,0.730849247724095
21.4857428714357,0.730849247724095
21.4982491245623,0.730849247724095
21.5107553776888,0.730849247724095
21.5232616308154,0.730849247724095
21.535767883942,0.730849247724095
21.5482741370685,0.730849247724095
21.5607803901951,0.730849247724095
21.5732866433217,0.730849247724095
21.5857928964482,0.730849247724095
21.5982991495748,0.730849247724095
21.6108054027014,0.730849247724095
21.6233116558279,0.730849247724095
21.6358179089545,0.730849247724095
21.648324162081,0.730849247724095
21.6608304152076,0.730849247724095
21.6733366683342,0.730849247724095
21.6858429214607,0.730849247724095
21.6983491745873,0.730849247724095
21.7108554277139,0.730849247724095
21.7233616808404,0.730849247724095
21.735867933967,0.730849247724095
21.7483741870935,0.730849247724095
21.7608804402201,0.730849247724095
21.7733866933467,0.730849247724095
21.7858929464732,0.730849247724095
21.7983991995998,0.730849247724095
21.8109054527264,0.730849247724095
21.8234117058529,0.730849247724095
21.8359179589795,0.730849247724095
21.8484242121061,0.730849247724095
21.8609304652326,0.730849247724095
21.8734367183592,0.730849247724095
21.8859429714857,0.730849247724095
21.8984492246123,0.730849247724095
21.9109554777389,0.730849247724095
21.9234617308654,0.730849247724095
21.935967983992,0.730849247724095
21.9484742371186,0.730849247724095
21.9609804902451,0.730849247724095
21.9734867433717,0.730849247724095
21.9859929964983,0.730849247724095
21.9984992496248,0.730849247724095
22.0110055027514,0.730849247724095
22.0235117558779,0.730849247724095
22.0360180090045,0.730849247724095
22.0485242621311,0.730849247724095
22.0610305152576,0.730849247724095
22.0735367683842,0.730849247724095
22.0860430215108,0.730849247724095
22.0985492746373,0.730849247724095
22.1110555277639,0.730849247724095
22.1235617808904,0.730849247724095
22.136068034017,0.730849247724095
22.1485742871436,0.730849247724095
22.1610805402701,0.730849247724095
22.1735867933967,0.730849247724095
22.1860930465233,0.730849247724095
22.1985992996498,0.730849247724095
22.2111055527764,0.730849247724095
22.223611805903,0.730849247724095
22.2361180590295,0.730849247724095
22.2486243121561,0.730849247724095
22.2611305652826,0.730849247724095
22.2736368184092,0.730849247724095
22.2861430715358,0.730849247724095
22.2986493246623,0.730849247724095
22.3111555777889,0.730849247724095
22.3236618309155,0.730849247724095
22.336168084042,0.730849247724095
22.3486743371686,0.730849247724095
22.3611805902951,0.730849247724095
22.3736868434217,0.730849247724095
22.3861930965483,0.730849247724095
22.3986993496748,0.730849247724095
22.4112056028014,0.730849247724095
22.423711855928,0.730849247724095
22.4362181090545,0.730849247724095
22.4487243621811,0.730849247724095
22.4612306153077,0.730849247724095
22.4737368684342,0.730849247724095
22.4862431215608,0.730849247724095
22.4987493746873,0.730849247724095
22.5112556278139,0.730849247724095
22.5237618809405,0.730849247724095
22.536268134067,0.730849247724095
22.5487743871936,0.730849247724095
22.5612806403202,0.730849247724095
22.5737868934467,0.730849247724095
22.5862931465733,0.730849247724095
22.5987993996998,0.730849247724095
22.6113056528264,0.730849247724095
22.623811905953,0.730849247724095
22.6363181590795,0.730849247724095
22.6488244122061,0.730849247724095
22.6613306653327,0.730849247724095
22.6738369184592,0.730849247724095
22.6863431715858,0.730849247724095
22.6988494247124,0.730849247724095
22.7113556778389,0.730849247724095
22.7238619309655,0.730849247724095
22.736368184092,0.730849247724095
22.7488744372186,0.730849247724095
22.7613806903452,0.730849247724095
22.7738869434717,0.730849247724095
22.7863931965983,0.730849247724095
22.7988994497249,0.730849247724095
22.8114057028514,0.730849247724095
22.823911955978,0.730849247724095
22.8364182091046,0.730849247724095
22.8489244622311,0.730849247724095
22.8614307153577,0.730849247724095
22.8739369684842,0.730849247724095
22.8864432216108,0.730849247724095
22.8989494747374,0.730849247724095
22.9114557278639,0.730849247724095
22.9239619809905,0.730849247724095
22.9364682341171,0.730849247724095
22.9489744872436,0.730849247724095
22.9614807403702,0.730849247724095
22.9739869934967,0.730849247724095
22.9864932466233,0.730849247724095
22.9989994997499,0.730849247724095
23.0115057528764,0.730849247724095
23.024012006003,0.730849247724095
23.0365182591296,0.730849247724095
23.0490245122561,0.730849247724095
23.0615307653827,0.730849247724095
23.0740370185093,0.730849247724095
23.0865432716358,0.730849247724095
23.0990495247624,0.730849247724095
23.1115557778889,0.730849247724095
23.1240620310155,0.730849247724095
23.1365682841421,0.730849247724095
23.1490745372686,0.730849247724095
23.1615807903952,0.730849247724095
23.1740870435218,0.730849247724095
23.1865932966483,0.730849247724095
23.1990995497749,0.730849247724095
23.2116058029015,0.730849247724095
23.224112056028,0.730849247724095
23.2366183091546,0.730849247724095
23.2491245622811,0.730849247724095
23.2616308154077,0.730849247724095
23.2741370685343,0.730849247724095
23.2866433216608,0.730849247724095
23.2991495747874,0.730849247724095
23.311655827914,0.730849247724095
23.3241620810405,0.730849247724095
23.3366683341671,0.730849247724095
23.3491745872936,0.730849247724095
23.3616808404202,0.730849247724095
23.3741870935468,0.730849247724095
23.3866933466733,0.730849247724095
23.3991995997999,0.730849247724095
23.4117058529265,0.730849247724095
23.424212106053,0.730849247724095
23.4367183591796,0.730849247724095
23.4492246123062,0.730849247724095
23.4617308654327,0.730849247724095
23.4742371185593,0.730849247724095
23.4867433716858,0.730849247724095
23.4992496248124,0.730849247724095
23.511755877939,0.730849247724095
23.5242621310655,0.730849247724095
23.5367683841921,0.730849247724095
23.5492746373187,0.730849247724095
23.5617808904452,0.730849247724095
23.5742871435718,0.730849247724095
23.5867933966984,0.730849247724095
23.5992996498249,0.730849247724095
23.6118059029515,0.730849247724095
23.624312156078,0.730849247724095
23.6368184092046,0.730849247724095
23.6493246623312,0.730849247724095
23.6618309154577,0.730849247724095
23.6743371685843,0.730849247724095
23.6868434217109,0.730849247724095
23.6993496748374,0.730849247724095
23.711855927964,0.730849247724095
23.7243621810905,0.730849247724095
23.7368684342171,0.730849247724095
23.7493746873437,0.730849247724095
23.7618809404702,0.730849247724095
23.7743871935968,0.730849247724095
23.7868934467234,0.730849247724095
23.7993996998499,0.730849247724095
23.8119059529765,0.730849247724095
23.8244122061031,0.730849247724095
23.8369184592296,0.730849247724095
23.8494247123562,0.730849247724095
23.8619309654827,0.730849247724095
23.8744372186093,0.730849247724095
23.8869434717359,0.730849247724095
23.8994497248624,0.730849247724095
23.911955977989,0.730849247724095
23.9244622311156,0.730849247724095
23.9369684842421,0.730849247724095
23.9494747373687,0.730849247724095
23.9619809904952,0.730849247724095
23.9744872436218,0.730849247724095
23.9869934967484,0.730849247724095
23.9994997498749,0.730849247724095
24.0120060030015,0.730849247724095
24.0245122561281,0.730849247724095
24.0370185092546,0.730849247724095
24.0495247623812,0.730849247724095
24.0620310155078,0.730849247724095
24.0745372686343,0.730849247724095
24.0870435217609,0.730849247724095
24.0995497748874,0.730849247724095
24.112056028014,0.730849247724095
24.1245622811406,0.730849247724095
24.1370685342671,0.730849247724095
24.1495747873937,0.730849247724095
24.1620810405203,0.730849247724095
24.1745872936468,0.730849247724095
24.1870935467734,0.730849247724095
24.1995997998999,0.730849247724095
24.2121060530265,0.730849247724095
24.2246123061531,0.730849247724095
24.2371185592796,0.730849247724095
24.2496248124062,0.730849247724095
24.2621310655328,0.730849247724095
24.2746373186593,0.730849247724095
24.2871435717859,0.730849247724095
24.2996498249125,0.730849247724095
24.312156078039,0.730849247724095
24.3246623311656,0.730849247724095
24.3371685842921,0.730849247724095
24.3496748374187,0.730849247724095
24.3621810905453,0.730849247724095
24.3746873436718,0.730849247724095
24.3871935967984,0.730849247724095
24.399699849925,0.730849247724095
24.4122061030515,0.730849247724095
24.4247123561781,0.730849247724095
24.4372186093047,0.730849247724095
24.4497248624312,0.730849247724095
24.4622311155578,0.730849247724095
24.4747373686843,0.730849247724095
24.4872436218109,0.730849247724095
24.4997498749375,0.730849247724095
24.512256128064,0.730849247724095
24.5247623811906,0.730849247724095
24.5372686343172,0.730849247724095
24.5497748874437,0.730849247724095
24.5622811405703,0.730849247724095
24.5747873936968,0.730849247724095
24.5872936468234,0.730849247724095
24.59979989995,0.730849247724095
24.6123061530765,0.730849247724095
24.6248124062031,0.730849247724095
24.6373186593297,0.730849247724095
24.6498249124562,0.730849247724095
24.6623311655828,0.730849247724095
24.6748374187094,0.730849247724095
24.6873436718359,0.730849247724095
24.6998499249625,0.730849247724095
24.712356178089,0.730849247724095
24.7248624312156,0.730849247724095
24.7373686843422,0.730849247724095
24.7498749374687,0.730849247724095
24.7623811905953,0.730849247724095
24.7748874437219,0.730849247724095
24.7873936968484,0.730849247724095
24.799899949975,0.730849247724095
24.8124062031015,0.730849247724095
24.8249124562281,0.730849247724095
24.8374187093547,0.730849247724095
24.8499249624812,0.730849247724095
24.8624312156078,0.730849247724095
24.8749374687344,0.730849247724095
24.8874437218609,0.730849247724095
24.8999499749875,0.730849247724095
24.9124562281141,0.730849247724095
24.9249624812406,0.730849247724095
24.9374687343672,0.730849247724095
24.9499749874937,0.730849247724095
24.9624812406203,0.730849247724095
24.9749874937469,0.730849247724095
24.9874937468734,0.730849247724095
25,0.730849247724095


==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










